Quantifying Flow separation for ellipse and von-K\'arm\'an Airfoil: A dataset of surface pressure and skin friction

Steady-state RANS simulations are reported for 2D flow around an ellipse and a von-K\'arm\'an-Trefftz airfoil at seven different angles of attack and two different Reynolds numbers, computed using the $k \omega SST$ turbulence model in OpenFOAM. The dataset contains surface pressure distribution, skin friction distribution, lift and drag coefficients, stagnation point location and separation point locations. The results serve as a benchmark for calibration and evaluation of extended potential flow models.

==> Results/ellipse_Re106/Re106_0aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.304084,0.0992242,0.01,-24.6841,-0.316079,-0.0600801,2.29285e-17
-0.304084,0.0992242,-0.01,-24.6841,-0.316079,-0.0600801,2.29285e-17
-0.298816,0.100221,-0.01,-24.8605,-0.315306,-0.0590663,1.14669e-17
-0.298816,0.100221,0.01,-24.8605,-0.315306,-0.0590663,1.14669e-17
-0.293543,0.10119,-0.01,-25.007,-0.313675,-0.0571511,-1.15974e-17
-0.293543,0.10119,0.01,-25.007,-0.313675,-0.0571511,-1.15974e-17
-0.288265,0.102135,-0.01,-25.134,-0.312372,-0.0553526,-1.16001e-17
-0.288265,0.102135,0.01,-25.134,-0.312372,-0.0553526,-1.16001e-17
-0.282983,0.103052,-0.01,-25.2892,-0.311229,-0.0536032,4.39729e-34
-0.282983,0.103052,0.01,-25.2892,-0.311229,-0.0536032,4.39729e-34
-0.277697,0.103948,-0.01,-25.3954,-0.309418,-0.051796,1.1837e-17
-0.277697,0.103948,0.01,-25.3954,-0.309418,-0.051796,1.1837e-17
-0.272406,0.104818,-0.01,-25.4711,-0.307521,-0.0500777,2.36391e-17
-0.272406,0.104818,0.01,-25.4711,-0.307521,-0.0500777,2.36391e-17
-0.267112,0.105667,-0.01,-25.5513,-0.307235,-0.0487831,1.18049e-17
-0.267112,0.105667,0.01,-25.5513,-0.307235,-0.0487831,1.18049e-17
-0.261815,0.106492,-0.01,-25.7283,-0.305929,-0.0471769,1.19661e-17
-0.261815,0.106492,0.01,-25.7283,-0.305929,-0.0471769,1.19661e-17
-0.256514,0.107295,-0.01,-25.7584,-0.303382,-0.0454541,-1.19012e-17
-0.256514,0.107295,0.01,-25.7584,-0.303382,-0.0454541,-1.19012e-17
-0.25121,0.108078,-0.01,-25.8125,-0.302929,-0.0442294,-1.18464e-17
-0.25121,0.108078,0.01,-25.8125,-0.302929,-0.0442294,-1.18464e-17
-0.245902,0.108837,-0.01,-25.9701,-0.303196,-0.0430475,1.20179e-17
-0.245902,0.108837,0.01,-25.9701,-0.303196,-0.0430475,1.20179e-17
-0.240592,0.109577,-0.01,-26.1201,-0.301981,-0.0415657,-1.21512e-17
-0.240592,0.109577,0.01,-26.1201,-0.301981,-0.0415657,-1.21512e-17
-0.235279,0.110295,-0.01,-26.1602,-0.299343,-0.039841,-1.21481e-17
-0.235279,0.110295,0.01,-26.1602,-0.299343,-0.039841,-1.21481e-17
-0.229963,0.110993,-0.01,-26.1349,-0.298095,-0.0386283,6.06321e-18
-0.229963,0.110993,0.01,-26.1349,-0.298095,-0.0386283,6.06321e-18
-0.224645,0.111672,-0.01,-26.2325,-0.298607,-0.037737,6.05728e-18
-0.224645,0.111672,0.01,-26.2325,-0.298607,-0.037737,6.05728e-18
-0.219324,0.112331,-0.01,-26.3684,-0.297561,-0.0363985,6.11568e-18
-0.219324,0.112331,0.01,-26.3684,-0.297561,-0.0363985,6.11568e-18
-0.214001,0.112971,-0.01,-26.3895,-0.295501,-0.0350275,1.22272e-17
-0.214001,0.112971,0.01,-26.3895,-0.295501,-0.0350275,1.22272e-17
-0.208675,0.113593,-0.01,-26.4121,-0.294931,-0.0339764,1.22385e-17
-0.208675,0.113593,0.01,-26.4121,-0.294931,-0.0339764,1.22385e-17
-0.203348,0.114195,-0.01,-26.517,-0.294977,-0.032939,6.13306e-18
-0.203348,0.114195,0.01,-26.517,-0.294977,-0.032939,6.13306e-18
-0.198018,0.114778,-0.01,-26.6226,-0.294698,-0.031852,-6.17699e-18
-0.198018,0.114778,0.01,-26.6226,-0.294698,-0.031852,-6.17699e-18
-0.192687,0.115345,-0.01,-26.6847,-0.2931,-0.0305461,-6.0012e-22
-0.192687,0.115345,0.01,-26.6847,-0.2931,-0.0305461,-6.0012e-22
-0.187353,0.115892,-0.01,-26.6469,-0.290914,-0.0293043,6.17639e-18
-0.187353,0.115892,0.01,-26.6469,-0.290914,-0.0293043,6.17639e-18
-0.182018,0.116422,-0.01,-26.6252,-0.290334,-0.0284304,-3.85116e-25
-0.182018,0.116422,0.01,-26.6252,-0.290334,-0.0284304,-3.85116e-25
-0.176681,0.116935,-0.01,-26.691,-0.290613,-0.0275855,-1.23698e-17
-0.176681,0.116935,0.01,-26.691,-0.290613,-0.0275855,-1.23698e-17
-0.171342,0.117431,-0.01,-26.7955,-0.290411,-0.0265801,-6.15895e-18
-0.171342,0.117431,0.01,-26.7955,-0.290411,-0.0265801,-6.15895e-18
-0.166002,0.117909,-0.01,-26.8806,-0.289517,-0.0254523,-1.03501e-20
-0.166002,0.117909,0.01,-26.8806,-0.289517,-0.0254523,-1.03501e-20
-0.160661,0.11837,-0.01,-26.8942,-0.288226,-0.0243862,-6.22425e-18
-0.160661,0.11837,0.01,-26.8942,-0.288226,-0.0243862,-6.22425e-18
-0.155318,0.118816,-0.01,-26.8745,-0.286651,-0.0233546,1.24278e-17
-0.155318,0.118816,0.01,-26.8745,-0.286651,-0.0233546,1.24278e-17
-0.149973,0.119243,-0.01,-26.8527,-0.28539,-0.0224255,6.22215e-18
-0.149973,0.119243,0.01,-26.8527,-0.28539,-0.0224255,6.22215e-18
-0.144628,0.119655,-0.01,-26.8723,-0.285363,-0.0216778,-1.24266e-17
-0.144628,0.119655,0.01,-26.8723,-0.285363,-0.0216778,-1.24266e-17
-0.139281,0.120052,-0.01,-26.9636,-0.285605,-0.020852,-6.22105e-18
-0.139281,0.120052,0.01,-26.9636,-0.285605,-0.020852,-6.22105e-18
-0.133933,0.120431,-0.01,-27.0543,-0.28484,-0.0198343,6.26015e-18
-0.133933,0.120431,0.01,-27.0543,-0.28484,-0.0198343,6.26015e-18
-0.128584,0.120795,-0.01,-27.081,-0.283648,-0.0188386,6.25862e-18
-0.128584,0.120795,0.01,-27.081,-0.283648,-0.0188386,6.25862e-18
-0.123233,0.121143,-0.01,-27.0772,-0.282806,-0.0179869,-1.09961e-25
-0.123233,0.121143,0.01,-27.0772,-0.282806,-0.0179869,-1.09961e-25
-0.117882,0.121476,-0.01,-27.0826,-0.282072,-0.0171505,1.52795e-21
-0.117882,0.121476,0.01,-27.0826,-0.282072,-0.0171505,1.52795e-21
-0.11253,0.121793,-0.01,-27.0979,-0.281157,-0.0162444,-3.13234e-18
-0.11253,0.121793,0.01,-27.0979,-0.281157,-0.0162444,-3.13234e-18
-0.107177,0.122093,-0.01,-27.1096,-0.280445,-0.0153903,-2.10104e-22
-0.107177,0.122093,0.01,-27.1096,-0.280445,-0.0153903,-2.10104e-22
-0.101823,0.12238,-0.01,-27.1422,-0.280329,-0.0146396,-7.07508e-21
-0.101823,0.12238,0.01,-27.1422,-0.280329,-0.0146396,-7.07508e-21
-0.0964687,0.122651,-0.01,-27.2106,-0.27992,-0.0137961,-3.13921e-18
-0.0964687,0.122651,0.01,-27.2106,-0.27992,-0.0137961,-3.13921e-18
-0.0911133,0.122906,-0.01,-27.2416,-0.278975,-0.0129093,-3.14596e-18
-0.0911133,0.122906,0.01,-27.2416,-0.278975,-0.0129093,-3.14596e-18
-0.0857572,0.123147,-0.01,-27.2495,-0.278124,-0.0120806,-3.14596e-18
-0.0857572,0.123147,0.01,-27.2495,-0.278124,-0.0120806,-3.14596e-18
-0.0804004,0.123372,-0.01,-27.2485,-0.277315,-0.0112743,-1.4215e-34
-0.0804004,0.123372,0.01,-27.2485,-0.277315,-0.0112743,-1.4215e-34
-0.0750431,0.123584,-0.01,-27.2394,-0.276664,-0.0104878,-7.7317e-22
-0.0750431,0.123584,0.01,-27.2394,-0.276664,-0.0104878,-7.7317e-22
-0.0696852,0.12378,-0.01,-27.2428,-0.27595,-0.00967653,-3.14664e-18
-0.0696852,0.12378,0.01,-27.2428,-0.27595,-0.00967653,-3.14664e-18
-0.0643267,0.12396,-0.01,-27.2355,-0.275039,-0.00886771,-1.5721e-18
-0.0643267,0.12396,0.01,-27.2355,-0.275039,-0.00886771,-1.5721e-18
-0.0589678,0.124126,-0.01,-27.226,-0.274498,-0.00813542,1.3299e-21
-0.0589678,0.124126,0.01,-27.226,-0.274498,-0.00813542,1.3299e-21
-0.0536085,0.124279,-0.01,-27.2219,-0.274401,-0.00779689,-3.14488e-18
-0.0536085,0.124279,0.01,-27.2219,-0.274401,-0.00779689,-3.14488e-18
-0.5,0,0.01,49.6899,-0.00663044,0.000225052,-7.52315e-37
-0.5,0,-0.01,49.6899,-0.00663044,0.000225052,-7.52315e-37
-0.499542,0.00533558,-0.01,47.704,-0.0286837,-0.144727,-2.12133e-17
-0.499542,0.00533558,0.01,47.704,-0.0286837,-0.144727,-2.12133e-17
-0.498219,0.0105254,-0.01,42.3698,-0.0830847,-0.25159,-2.12133e-17
-0.498219,0.0105254,0.01,42.3698,-0.0830847,-0.25159,-2.12133e-17
-0.496154,0.0154683,-0.01,35.1704,-0.145995,-0.309359,2.90362e-17
-0.496154,0.0154683,0.01,35.1704,-0.145995,-0.309359,2.90362e-17
-0.493481,0.0201121,-0.01,27.5997,-0.199432,-0.324933,6.89485e-18
-0.493481,0.0201121,0.01,27.5997,-0.199432,-0.324933,6.89485e-18
-0.490336,0.0244515,-0.01,20.5461,-0.237154,-0.315511,-6.16505e-18
-0.490336,0.0244515,0.01,20.5461,-0.237154,-0.315511,-6.16505e-18
-0.486825,0.0285019,-0.01,14.3524,-0.260265,-0.293929,5.29185e-18
-0.486825,0.0285019,0.01,14.3524,-0.260265,-0.293929,5.29185e-18
-0.48303,0.0322868,-0.01,9.08962,-0.273169,-0.268996,-1.68953e-17
-0.48303,0.0322868,0.01,9.08962,-0.273169,-0.268996,-1.68953e-17
-0.479011,0.0358352,-0.01,4.67906,-0.284189,-0.248389,-3.72347e-18
-0.479011,0.0358352,0.01,4.67906,-0.284189,-0.248389,-3.72347e-18
-0.474813,0.0391696,-0.01,1.04526,-0.299502,-0.235649,2.48734e-18
-0.474813,0.0391696,0.01,1.04526,-0.299502,-0.235649,2.48734e-18
-0.470473,0.0423164,-0.01,-1.94426,-0.317564,-0.227964,-3.06726e-18
-0.470473,0.0423164,0.01,-1.94426,-0.317564,-0.227964,-3.06726e-18
-0.466015,0.0452948,-0.01,-4.49266,-0.333448,-0.220784,2.21212e-18
-0.466015,0.0452948,0.01,-4.49266,-0.333448,-0.220784,2.21212e-18
-0.461461,0.0481233,-0.01,-6.701,-0.344057,-0.211587,-1.9033e-18
-0.461461,0.0481233,0.01,-6.701,-0.344057,-0.211587,-1.9033e-18
-0.456822,0.0508117,-0.01,-8.56439,-0.350128,-0.201243,-1.59357e-17
-0.456822,0.0508117,0.01,-8.56439,-0.350128,-0.201243,-1.59357e-17
-0.452115,0.0533779,-0.01,-10.1932,-0.353908,-0.191435,-8.75376e-18
-0.452115,0.0533779,0.01,-10.1932,-0.353908,-0.191435,-8.75376e-18
-0.447349,0.0558324,-0.01,-11.6582,-0.356094,-0.181958,2.29605e-17
-0.447349,0.0558324,0.01,-11.6582,-0.356094,-0.181958,2.29605e-17
-0.44253,0.0581834,-0.01,-12.9317,-0.356824,-0.172691,2.29604e-17
-0.44253,0.0581834,0.01,-12.9317,-0.356824,-0.172691,2.29604e-17
-0.437666,0.060438,-0.01,-14.0361,-0.357145,-0.164349,8.5549e-22
-0.437666,0.060438,0.01,-14.0361,-0.357145,-0.164349,8.5549e-22
-0.432763,0.0626065,-0.01,-15.0495,-0.357325,-0.156911,1.44763e-17
-0.432763,0.0626065,0.01,-15.0495,-0.357325,-0.156911,1.44763e-17
-0.427824,0.0646941,-0.01,-15.9679,-0.356753,-0.149641,-7.7575e-19
-0.427824,0.0646941,0.01,-15.9679,-0.356753,-0.149641,-7.7575e-19
-0.422854,0.0667042,-0.01,-16.7614,-0.355778,-0.142846,1.66547e-17
-0.422854,0.0667042,0.01,-16.7614,-0.355778,-0.142846,1.66547e-17
-0.417856,0.0686445,-0.01,-17.4909,-0.35478,-0.136712,3.19051e-17
-0.417856,0.0686445,0.01,-17.4909,-0.35478,-0.136712,3.19051e-17
-0.412832,0.0705182,-0.01,-18.1561,-0.353514,-0.130915,-6.65045e-34
-0.412832,0.0705182,0.01,-18.1561,-0.353514,-0.130915,-6.65045e-34
-0.407786,0.07233,-0.01,-18.757,-0.352149,-0.125526,1.77248e-17
-0.407786,0.07233,0.01,-18.757,-0.352149,-0.125526,1.77248e-17
-0.40272,0.0740832,-0.01,-19.3176,-0.350642,-0.120466,-5.06501e-19
-0.40272,0.0740832,0.01,-19.3176,-0.350642,-0.120466,-5.06501e-19
-0.397634,0.0757812,-0.01,-19.8255,-0.348964,-0.115647,-3.68997e-17
-0.397634,0.0757812,0.01,-19.8255,-0.348964,-0.115647,-3.68997e-17
-0.392531,0.0774261,-0.01,-20.2944,-0.347358,-0.111201,1.95368e-17
-0.392531,0.0774261,0.01,-20.2944,-0.347358,-0.111201,1.95368e-17
-0.387413,0.079022,-0.01,-20.7413,-0.345401,-0.106817,3.82064e-17
-0.387413,0.079022,0.01,-20.7413,-0.345401,-0.106817,3.82064e-17
-0.382279,0.0805681,-0.01,-21.121,-0.343259,-0.102609,1.17815e-21
-0.382279,0.0805681,0.01,-21.121,-0.343259,-0.102609,1.17815e-21
-0.377132,0.0820697,-0.01,-21.479,-0.341455,-0.0988816,3.9126e-22
-0.377132,0.0820697,0.01,-21.479,-0.341455,-0.0988816,3.9126e-22
-0.371973,0.0835284,-0.01,-21.8292,-0.339751,-0.0953703,-1.02273e-17
-0.371973,0.0835284,0.01,-21.8292,-0.339751,-0.0953703,-1.02273e-17
-0.366802,0.0849462,-0.01,-22.1571,-0.337882,-0.091925,1.556e-19
-0.366802,0.0849462,0.01,-22.1571,-0.337882,-0.091925,1.556e-19
-0.361621,0.0863234,-0.01,-22.4555,-0.33571,-0.0884979,1.03832e-17
-0.361621,0.0863234,0.01,-22.4555,-0.33571,-0.0884979,1.03832e-17
-0.356429,0.0876618,-0.01,-22.7103,-0.333755,-0.0853804,-5.26622e-36
-0.356429,0.0876618,0.01,-22.7103,-0.333755,-0.0853804,-5.26622e-36
-0.351228,0.0889644,-0.01,-22.9746,-0.332254,-0.0826096,1.07468e-17
-0.351228,0.0889644,0.01,-22.9746,-0.332254,-0.0826096,1.07468e-17
-0.346019,0.0902322,-0.01,-23.2389,-0.330254,-0.0796735,1.07468e-17
-0.346019,0.0902322,0.01,-23.2389,-0.330254,-0.0796735,1.07468e-17
-0.340801,0.0914638,-0.01,-23.4432,-0.328436,-0.0769624,2.18687e-17
-0.340801,0.0914638,0.01,-23.4432,-0.328436,-0.0769624,2.18687e-17
-0.335575,0.0926645,-0.01,-23.6791,-0.326788,-0.0744492,3.29475e-17
-0.335575,0.0926645,0.01,-23.6791,-0.326788,-0.0744492,3.29475e-17
-0.330343,0.0938317,-0.01,-23.876,-0.324756,-0.0718126,2.2191e-17
-0.330343,0.0938317,0.01,-23.876,-0.324756,-0.0718126,2.2191e-17
-0.325103,0.0949679,-0.01,-24.0494,-0.323462,-0.06962,-1.21849e-19
-0.325103,0.0949679,0.01,-24.0494,-0.323462,-0.06962,-1.21849e-19
-0.319857,0.0960759,-0.01,-24.2673,-0.321646,-0.0672792,-2.25463e-17
-0.319857,0.0960759,0.01,-24.2673,-0.321646,-0.0672792,-2.25463e-17
-0.314605,0.0971526,-0.01,-24.3923,-0.320087,-0.0651333,-2.2665e-17
-0.314605,0.0971526,0.01,-24.3923,-0.320087,-0.0651333,-2.2665e-17
-0.309347,0.0982042,-0.01,-24.5947,-0.318596,-0.0630604,-1.13528e-17
-0.309347,0.0982042,0.01,-24.5947,-0.318596,-0.0630604,-1.13528e-17
-0.304084,0.0992242,-0.01,-24.7574,-0.31721,-0.0617311,-2.40741e-35
-0.304084,0.0992242,0.01,-24.7574,-0.31721,-0.0617311,-2.40741e-35
-0.486825,-0.0285019,0.01,17.1699,-0.252144,0.306714,-3.18809e-17
-0.486825,-0.0285019,-0.01,17.1699,-0.252144,0.306714,-3.18809e-17
-0.490336,-0.0244515,-0.01,20.5079,-0.237287,0.315683,6.1661e-18
-0.490336,-0.0244515,0.01,20.5079,-0.237287,0.315683,6.1661e-18
-0.493481,-0.0201121,-0.01,27.5644,-0.199574,0.325161,-6.8979e-18
-0.493481,-0.0201121,0.01,27.5644,-0.199574,0.325161,-6.8979e-18
-0.496154,-0.0154683,-0.01,35.1403,-0.146133,0.309655,-2.90044e-17
-0.496154,-0.0154683,0.01,35.1403,-0.146133,0.309655,-2.90044e-17
-0.498219,-0.0105254,-0.01,42.3474,-0.0832008,0.251963,2.12048e-17
-0.498219,-0.0105254,0.01,42.3474,-0.0832008,0.251963,2.12048e-17
-0.499542,-0.00533558,-0.01,47.692,-0.0287508,0.145158,2.12048e-17
-0.499542,-0.00533558,0.01,47.692,-0.0287508,0.145158,2.12048e-17
0.447349,0.0558324,0.01,1.34891,0.015909,-0.00879216,-2.1494e-21
0.44253,0.0581834,0.01,1.1023,0.0153338,-0.00853246,-1.10411e-21
0.44253,0.0581834,-0.01,1.1023,0.0153338,-0.00853246,-1.10411e-21
0.447349,0.0558324,-0.01,1.34891,0.015909,-0.00879216,-2.1494e-21
0.437666,0.060438,0.01,0.51944,0.0128955,-0.00752963,-1.46669e-23
0.437666,0.060438,-0.01,0.51944,0.0128955,-0.00752963,-1.46669e-23
0.432763,0.0626065,0.01,-0.25265,0.00741044,-0.00537828,-6.4299e-19
0.432763,0.0626065,-0.01,-0.25265,0.00741044,-0.00537828,-6.4299e-19
0.427824,0.0646941,0.01,-1.20951,-0.00138634,-0.0020267,9.73485e-19
0.427824,0.0646941,-0.01,-1.20951,-0.00138634,-0.0020267,9.73485e-19
0.422854,0.0667042,0.01,-2.31775,-0.0128515,0.00218659,1.61359e-18
0.422854,0.0667042,-0.01,-2.31775,-0.0128515,0.00218659,1.61359e-18
0.417856,0.0686445,0.01,-3.52604,-0.0260757,0.00684233,-2.89681e-21
0.417856,0.0686445,-0.01,-3.52604,-0.0260757,0.00684233,-2.89681e-21
0.412832,0.0705182,0.01,-4.78477,-0.040107,0.0115423,-2.92934e-34
0.412832,0.0705182,-0.01,-4.78477,-0.040107,0.0115423,-2.92934e-34
0.407786,0.07233,0.01,-6.05198,-0.0542102,0.016009,-6.23765e-18
0.407786,0.07233,-0.01,-6.05198,-0.0542102,0.016009,-6.23765e-18
0.40272,0.0740832,0.01,-7.29527,-0.0679554,0.0201084,-1.36176e-17
0.40272,0.0740832,-0.01,-7.29527,-0.0679554,0.0201084,-1.36176e-17
0.397634,0.0757812,0.01,-8.48862,-0.0809486,0.0237121,-1.58408e-17
0.397634,0.0757812,-0.01,-8.48862,-0.0809486,0.0237121,-1.58408e-17
0.392531,0.0774261,0.01,-9.62996,-0.0931554,0.026861,-8.46261e-18
0.392531,0.0774261,-0.01,-9.62996,-0.0931554,0.026861,-8.46261e-18
0.387413,0.079022,0.01,-10.6973,-0.104627,0.0295943,-2.36576e-21
0.387413,0.079022,-0.01,-10.6973,-0.104627,0.0295943,-2.36576e-21
0.382279,0.0805681,0.01,-11.687,-0.114946,0.0318031,-6.0935e-22
0.382279,0.0805681,-0.01,-11.687,-0.114946,0.0318031,-6.0935e-22
0.377132,0.0820697,0.01,-12.6148,-0.124214,0.03358,-1.21799e-17
0.377132,0.0820697,-0.01,-12.6148,-0.124214,0.03358,-1.21799e-17
0.371973,0.0835284,0.01,-13.4806,-0.132791,0.0350516,-5.6967e-18
0.371973,0.0835284,-0.01,-13.4806,-0.132791,0.0350516,-5.6967e-18
0.366802,0.0849462,0.01,-14.2871,-0.140812,0.0362708,1.33233e-17
0.366802,0.0849462,-0.01,-14.2871,-0.140812,0.0362708,1.33233e-17
0.361621,0.0863234,0.01,-15.0247,-0.148099,0.0371882,6.84005e-18
0.361621,0.0863234,-0.01,-15.0247,-0.148099,0.0371882,6.84005e-18
0.356429,0.0876618,0.01,-15.7142,-0.154431,0.0377706,-7.48185e-18
0.356429,0.0876618,-0.01,-15.7142,-0.154431,0.0377706,-7.48185e-18
0.351228,0.0889644,0.01,-16.3791,-0.160476,0.03825,3.045e-19
0.351228,0.0889644,-0.01,-16.3791,-0.160476,0.03825,3.045e-19
0.346019,0.0902322,0.01,-16.9888,-0.166236,0.0385729,7.78635e-18
0.346019,0.0902322,-0.01,-16.9888,-0.166236,0.0385729,7.78635e-18
0.340801,0.0914638,0.01,-17.5704,-0.171305,0.0386754,8.32635e-18
0.340801,0.0914638,-0.01,-17.5704,-0.171305,0.0386754,8.32635e-18
0.335575,0.0926645,0.01,-18.1292,-0.176338,0.0387781,1.68923e-17
0.335575,0.0926645,-0.01,-18.1292,-0.176338,0.0387781,1.68923e-17
0.330343,0.0938317,0.01,-18.6274,-0.18088,0.0387134,-2.207e-19
0.330343,0.0938317,-0.01,-18.6274,-0.18088,0.0387134,-2.207e-19
0.325103,0.0949679,0.01,-19.1145,-0.184979,0.0385968,-1.78061e-17
0.325103,0.0949679,-0.01,-19.1145,-0.184979,0.0385968,-1.78061e-17
0.319857,0.0960759,0.01,-19.5426,-0.188919,0.0384208,-1.82063e-17
0.319857,0.0960759,-0.01,-19.5426,-0.188919,0.0384208,-1.82063e-17
0.314605,0.0971526,0.01,-19.9566,-0.192522,0.0381943,-1.85847e-17
0.314605,0.0971526,-0.01,-19.9566,-0.192522,0.0381943,-1.85847e-17
0.309347,0.0982042,0.01,-20.3165,-0.195992,0.0379041,-9.3978e-18
0.309347,0.0982042,-0.01,-20.3165,-0.195992,0.0379041,-9.3978e-18
0.304084,0.0992242,0.01,-20.6625,-0.198738,0.0374211,-9.7198e-18
0.304084,0.0992242,-0.01,-20.6625,-0.198738,0.0374211,-9.7198e-18
0.298816,0.100221,0.01,-21.0098,-0.201515,0.0369358,9.95325e-18
0.298816,0.100221,-0.01,-21.0098,-0.201515,0.0369358,9.95325e-18
0.293543,0.10119,0.01,-21.3467,-0.204489,0.036448,2.97057e-17
0.293543,0.10119,-0.01,-21.3467,-0.204489,0.036448,2.97057e-17
0.288265,0.102135,0.01,-21.6707,-0.207238,0.0359233,1.00327e-17
0.288265,0.102135,-0.01,-21.6707,-0.207238,0.0359233,1.00327e-17
0.282983,0.103052,0.01,-21.9793,-0.209766,0.0353763,1.03142e-17
0.282983,0.103052,-0.01,-21.9793,-0.209766,0.0353763,1.03142e-17
0.277697,0.103948,0.01,-22.2733,-0.212396,0.0349076,2.07205e-17
0.277697,0.103948,-0.01,-22.2733,-0.212396,0.0349076,2.07205e-17
0.272406,0.104818,0.01,-22.513,-0.214516,0.0343523,-1.2515e-19
0.272406,0.104818,-0.01,-22.513,-0.214516,0.0343523,-1.2515e-19
0.267112,0.105667,0.01,-22.7596,-0.216561,0.0338256,-1.0534e-17
0.267112,0.105667,-0.01,-22.7596,-0.216561,0.0338256,-1.0534e-17
0.261815,0.106492,0.01,-22.9466,-0.218345,0.0331769,-1.07045e-17
0.261815,0.106492,-0.01,-22.9466,-0.218345,0.0331769,-1.07045e-17
0.256514,0.107295,0.01,-23.1803,-0.219792,0.0324669,-1.07017e-17
0.256514,0.107295,-0.01,-23.1803,-0.219792,0.0324669,-1.07017e-17
0.25121,0.108078,0.01,-23.4032,-0.222115,0.0318988,-1.09132e-17
0.25121,0.108078,-0.01,-23.4032,-0.222115,0.0318988,-1.09132e-17
0.245902,0.108837,0.01,-23.5965,-0.223766,0.0311997,1.11305e-17
0.245902,0.108837,-0.01,-23.5965,-0.223766,0.0311997,1.11305e-17
0.240592,0.109577,0.01,-23.8081,-0.22558,0.0306263,1.09458e-17
0.240592,0.109577,-0.01,-23.8081,-0.22558,0.0306263,1.09458e-17
0.235279,0.110295,0.01,-23.8951,-0.226954,0.0304309,-2.21962e-17
0.235279,0.110295,-0.01,-23.8951,-0.226954,0.0304309,-2.21962e-17
-0.0536085,0.124279,0.01,-27.2562,-0.274114,-0.00703914,-1.74708e-36
-0.0536085,0.124279,-0.01,-27.2562,-0.274114,-0.00703914,-1.74708e-36
-0.0482488,0.124417,-0.01,-27.2596,-0.273525,-0.00661477,-1.57397e-18
-0.0482488,0.124417,0.01,-27.2596,-0.273525,-0.00661477,-1.57397e-18
-0.0428887,0.124538,-0.01,-27.2494,-0.272434,-0.00581445,-3.14561e-18
-0.0428887,0.124538,0.01,-27.2494,-0.272434,-0.00581445,-3.14561e-18
-0.0375282,0.124646,-0.01,-27.2312,-0.271729,-0.00508538,-5.79957e-22
-0.0375282,0.124646,0.01,-27.2312,-0.271729,-0.00508538,-5.79957e-22
-0.0321676,0.12474,-0.01,-27.2268,-0.271444,-0.00438691,2.35659e-18
-0.0321676,0.12474,0.01,-27.2268,-0.271444,-0.00438691,2.35659e-18
-0.0268067,0.12482,-0.01,-27.2379,-0.271051,-0.00365139,7.85529e-19
-0.0268067,0.12482,0.01,-27.2379,-0.271051,-0.00365139,7.85529e-19
-0.0214456,0.124885,-0.01,-27.2403,-0.270145,-0.00286814,-7.85686e-19
-0.0214456,0.124885,0.01,-27.2403,-0.270145,-0.00286814,-7.85686e-19
-0.0160843,0.124934,-0.01,-27.2165,-0.269243,-0.00213103,-7.85877e-19
-0.0160843,0.124934,0.01,-27.2165,-0.269243,-0.00213103,-7.85877e-19
-0.0107229,0.12497,-0.01,-27.1993,-0.268634,-0.00142499,-1.96276e-19
-0.0107229,0.12497,0.01,-27.1993,-0.268634,-0.00142499,-1.96276e-19
-0.00536149,0.124992,-0.01,-27.1861,-0.268194,-0.000725396,-1.96084e-19
-0.00536149,0.124992,0.01,-27.1861,-0.268194,-0.000725396,-1.96084e-19
0,0.125,-0.01,-27.1849,-0.267537,1.34565e-05,-9.57265e-23
0,0.125,0.01,-27.1849,-0.267537,1.34565e-05,-9.57265e-23
0.235279,0.110295,0.01,-24.0086,-0.227982,0.0297217,-5.46388e-21
0.229963,0.110993,0.01,-24.0902,-0.228382,0.0293677,1.12257e-17
0.229963,0.110993,-0.01,-24.0902,-0.228382,0.0293677,1.12257e-17
0.235279,0.110295,-0.01,-24.0086,-0.227982,0.0297217,-5.46388e-21
0.224645,0.111672,0.01,-24.2508,-0.229738,0.0286967,1.12284e-17
0.224645,0.111672,-0.01,-24.2508,-0.229738,0.0286967,1.12284e-17
0.219324,0.112331,0.01,-24.3942,-0.231043,0.027953,5.68035e-18
0.219324,0.112331,-0.01,-24.3942,-0.231043,0.027953,5.68035e-18
0.214001,0.112971,0.01,-24.575,-0.232105,0.0271966,1.1408e-17
0.214001,0.112971,-0.01,-24.575,-0.232105,0.0271966,1.1408e-17
0.208675,0.113593,0.01,-24.7644,-0.234117,0.0266076,-3.57499e-20
0.208675,0.113593,-0.01,-24.7644,-0.234117,0.0266076,-3.57499e-20
0.203348,0.114195,0.01,-24.8801,-0.235546,0.0259564,-5.76623e-18
0.203348,0.114195,-0.01,-24.8801,-0.235546,0.0259564,-5.76623e-18
0.198018,0.114778,0.01,-25.0125,-0.236455,0.0253278,-5.82278e-18
0.198018,0.114778,-0.01,-25.0125,-0.236455,0.0253278,-5.82278e-18
0.192687,0.115345,0.01,-25.1091,-0.238002,0.0247704,-1.1645e-17
0.192687,0.115345,-0.01,-25.1091,-0.238002,0.0247704,-1.1645e-17
0.187353,0.115892,0.01,-25.1711,-0.238885,0.0240842,-5.82219e-18
0.187353,0.115892,-0.01,-25.1711,-0.238885,0.0240842,-5.82219e-18
0.182018,0.116422,0.01,-25.2528,-0.239565,0.0233909,5.6485e-25
0.182018,0.116422,-0.01,-25.2528,-0.239565,0.0233909,5.6485e-25
0.176681,0.116935,0.01,-25.3354,-0.240633,0.0227233,-2.81355e-21
0.176681,0.116935,-0.01,-25.3354,-0.240633,0.0227233,-2.81355e-21
0.171342,0.117431,0.01,-25.4192,-0.241754,0.0220359,-5.89775e-18
0.171342,0.117431,-0.01,-25.4192,-0.241754,0.0220359,-5.89775e-18
0.166002,0.117909,0.01,-25.4917,-0.242445,0.0212936,-1.18155e-17
0.166002,0.117909,-0.01,-25.4917,-0.242445,0.0212936,-1.18155e-17
0.160661,0.11837,0.01,-25.606,-0.243465,0.0206212,-5.9177e-18
0.160661,0.11837,-0.01,-25.606,-0.243465,0.0206212,-5.9177e-18
0.155318,0.118816,0.01,-25.6869,-0.245224,0.0200188,-2.42333e-23
0.155318,0.118816,-0.01,-25.6869,-0.245224,0.0200188,-2.42333e-23
0.149973,0.119243,0.01,-25.7169,-0.245922,0.019326,5.96078e-18
0.149973,0.119243,-0.01,-25.7169,-0.245922,0.019326,5.96078e-18
0.144628,0.119655,0.01,-25.7752,-0.246174,0.0186277,5.95934e-18
0.144628,0.119655,-0.01,-25.7752,-0.246174,0.0186277,5.95934e-18
0.139281,0.120052,0.01,-25.8508,-0.247274,0.0179647,-1.4647e-21
0.139281,0.120052,-0.01,-25.8508,-0.247274,0.0179647,-1.4647e-21
0.133933,0.120431,0.01,-25.9048,-0.248406,0.017271,6.0029e-18
0.133933,0.120431,-0.01,-25.9048,-0.248406,0.017271,6.0029e-18
0.128584,0.120795,0.01,-25.9592,-0.248966,0.0165654,6.00437e-18
0.128584,0.120795,-0.01,-25.9592,-0.248966,0.0165654,6.00437e-18
0.123233,0.121143,0.01,-26.0306,-0.249564,0.0158853,2.70005e-25
0.123233,0.121143,-0.01,-26.0306,-0.249564,0.0158853,2.70005e-25
0.117882,0.121476,0.01,-26.111,-0.250701,0.0152157,-1.47082e-21
0.117882,0.121476,-0.01,-26.111,-0.250701,0.0152157,-1.47082e-21
0.11253,0.121793,0.01,-26.1701,-0.251884,0.0145252,3.02916e-18
0.11253,0.121793,-0.01,-26.1701,-0.251884,0.0145252,3.02916e-18
0.107177,0.122093,0.01,-26.2156,-0.2523,0.0138137,-8.40498e-21
0.107177,0.122093,-0.01,-26.2156,-0.2523,0.0138137,-8.40498e-21
0.101823,0.12238,0.01,-26.2977,-0.252891,0.0131384,-6.08338e-18
0.101823,0.12238,-0.01,-26.2977,-0.252891,0.0131384,-6.08338e-18
0.0964687,0.122651,0.01,-26.3681,-0.254011,0.0124495,-3.04582e-18
0.0964687,0.122651,-0.01,-26.3681,-0.254011,0.0124495,-3.04582e-18
0.0911133,0.122906,0.01,-26.4354,-0.254748,0.0117429,3.06211e-18
0.0911133,0.122906,-0.01,-26.4354,-0.254748,0.0117429,3.06211e-18
0.0857572,0.123147,0.01,-26.5118,-0.255464,0.0110598,3.06211e-18
0.0857572,0.123147,-0.01,-26.5118,-0.255464,0.0110598,3.06211e-18
0.0804004,0.123372,0.01,-26.5863,-0.256186,0.0103796,-3.25565e-34
0.0804004,0.123372,-0.01,-26.5863,-0.256186,0.0103796,-3.25565e-34
0.0750431,0.123584,0.01,-26.67,-0.257048,0.00970369,6.1749e-18
0.0750431,0.123584,-0.01,-26.67,-0.257048,0.00970369,6.1749e-18
0.0696852,0.12378,0.01,-26.743,-0.258175,0.00901851,9.26964e-18
0.0696852,0.12378,-0.01,-26.743,-0.258175,0.00901851,9.26964e-18
0.0643267,0.12396,0.01,-26.7934,-0.25896,0.00832883,1.54419e-18
0.0643267,0.12396,-0.01,-26.7934,-0.25896,0.00832883,1.54419e-18
0.0589678,0.124126,0.01,-26.8442,-0.259295,0.00766128,-1.5498e-18
0.0589678,0.124126,-0.01,-26.8442,-0.259295,0.00766128,-1.5498e-18
0.0536085,0.124279,0.01,-26.9165,-0.260068,0.0070068,7.5728e-22
0.0536085,0.124279,-0.01,-26.9165,-0.260068,0.0070068,7.5728e-22
0.0482488,0.124417,0.01,-26.9638,-0.261292,0.00631148,1.55812e-18
0.0482488,0.124417,-0.01,-26.9638,-0.261292,0.00631148,1.55812e-18
0.0428887,0.124538,0.01,-26.986,-0.26203,0.00560624,-2.04003e-21
0.0428887,0.124538,-0.01,-26.986,-0.26203,0.00560624,-2.04003e-21
0.0375282,0.124646,0.01,-27.0093,-0.262365,0.0049294,1.20996e-21
0.0375282,0.124646,-0.01,-27.0093,-0.262365,0.0049294,1.20996e-21
0.0321676,0.12474,0.01,-27.0473,-0.262852,0.00426411,2.34353e-18
0.0321676,0.12474,-0.01,-27.0473,-0.262852,0.00426411,2.34353e-18
0.0268067,0.12482,0.01,-27.0899,-0.263851,0.00357107,2.34745e-18
0.0268067,0.12482,-0.01,-27.0899,-0.263851,0.00357107,2.34745e-18
0.0214456,0.124885,0.01,-27.104,-0.264809,0.00283705,2.3474e-18
0.0214456,0.124885,-0.01,-27.104,-0.264809,0.00283705,2.3474e-18
0.0160843,0.124934,0.01,-27.1169,-0.265343,0.002131,7.82306e-19
0.0160843,0.124934,-0.01,-27.1169,-0.265343,0.002131,7.82306e-19
0.0107229,0.12497,0.01,-27.1333,-0.265788,0.00143929,-1.95749e-19
0.0107229,0.12497,-0.01,-27.1333,-0.265788,0.00143929,-1.95749e-19
0.00536149,0.124992,0.01,-27.1651,-0.266514,0.000748582,-1.96036e-19
0.00536149,0.124992,-0.01,-27.1651,-0.266514,0.000748582,-1.96036e-19
0.5,0,0.01,3.34425,0.00084628,4.353e-05,4.70197e-38
0.499542,0.00533558,0.01,3.23076,0.0032334,-0.0159848,1.45656e-18
0.499542,0.00533558,-0.01,3.23076,0.0032334,-0.0159848,1.45656e-18
0.5,0,-0.01,3.34425,0.00084628,4.353e-05,4.70197e-38
0.498219,0.0105254,0.01,2.97744,0.00792041,-0.023862,1.45656e-18
0.498219,0.0105254,-0.01,2.97744,0.00792041,-0.023862,1.45656e-18
0.496154,0.0154683,0.01,2.74271,0.0108829,-0.0227914,2.47369e-18
0.496154,0.0154683,-0.01,2.74271,0.0108829,-0.0227914,2.47369e-18
0.493481,0.0201121,0.01,2.61256,0.0107363,-0.0171633,4.88112e-18
0.493481,0.0201121,-0.01,2.61256,0.0107363,-0.0171633,4.88112e-18
0.490336,0.0244515,0.01,2.57923,0.00870612,-0.0112465,4.81895e-18
0.490336,0.0244515,-0.01,2.57923,0.00870612,-0.0112465,4.81895e-18
0.486825,0.0285019,0.01,2.58733,0.00700057,-0.00758502,-1.117e-20
0.486825,0.0285019,-0.01,2.58733,0.00700057,-0.00758502,-1.117e-20
0.48303,0.0322868,0.01,2.584,0.00689407,-0.00652025,-1.74899e-20
0.48303,0.0322868,-0.01,2.584,0.00689407,-0.00652025,-1.74899e-20
0.479011,0.0358352,0.01,2.55423,0.00806247,-0.00684584,2.40513e-18
0.479011,0.0358352,-0.01,2.55423,0.00806247,-0.00684584,2.40513e-18
0.474813,0.0391696,0.01,2.49889,0.00973134,-0.0075329,-6.90142e-23
0.474813,0.0391696,-0.01,2.49889,0.00973134,-0.0075329,-6.90142e-23
0.470473,0.0423164,0.01,2.4209,0.0111487,-0.00796354,2.22141e-18
0.470473,0.0423164,-0.01,2.4209,0.0111487,-0.00796354,2.22141e-18
0.466015,0.0452948,0.01,2.32706,0.0121627,-0.00808791,2.2212e-18
0.466015,0.0452948,-0.01,2.32706,0.0121627,-0.00808791,2.2212e-18
0.461461,0.0481233,0.01,2.20717,0.0132027,-0.00825243,-1.99737e-18
0.461461,0.0481233,-0.01,2.20717,0.0132027,-0.00825243,-1.99737e-18
0.456822,0.0508117,0.01,2.04511,0.0142723,-0.00847414,-3.82072e-18
0.456822,0.0508117,-0.01,2.04511,0.0142723,-0.00847414,-3.82072e-18
0.452115,0.0533779,0.01,1.82644,0.0151952,-0.00867487,-2.34955e-19
0.452115,0.0533779,-0.01,1.82644,0.0151952,-0.00867487,-2.34955e-19
0.447349,0.0558324,0.01,1.70067,0.0156094,-0.00876664,3.17721e-18
0.447349,0.0558324,-0.01,1.70067,0.0156094,-0.00876664,3.17721e-18
0.314605,-0.0971526,0.01,-19.7286,-0.190233,-0.0380646,1.83784e-17
0.319857,-0.0960759,0.01,-19.5299,-0.188496,-0.0383013,1.819e-17
0.319857,-0.0960759,-0.01,-19.5299,-0.188496,-0.0383013,1.819e-17
0.314605,-0.0971526,-0.01,-19.7286,-0.190233,-0.0380646,1.83784e-17
0.325103,-0.0949679,0.01,-19.0779,-0.184647,-0.0385779,1.7772e-17
0.325103,-0.0949679,-0.01,-19.0779,-0.184647,-0.0385779,1.7772e-17
0.330343,-0.0938317,0.01,-18.5895,-0.18075,-0.0387919,8.77115e-18
0.330343,-0.0938317,-0.01,-18.5895,-0.18075,-0.0387919,8.77115e-18
0.335575,-0.0926645,0.01,-18.1068,-0.176428,-0.0389234,5.86755e-22
0.335575,-0.0926645,-0.01,-18.1068,-0.176428,-0.0389234,5.86755e-22
0.340801,-0.0914638,0.01,-17.5723,-0.17157,-0.0388504,5.86755e-22
0.340801,-0.0914638,-0.01,-17.5723,-0.17157,-0.0388504,5.86755e-22
0.346019,-0.0902322,0.01,-17.0163,-0.166612,-0.0387478,-7.80485e-18
0.346019,-0.0902322,-0.01,-17.0163,-0.166612,-0.0387478,-7.80485e-18
0.351228,-0.0889644,0.01,-16.4284,-0.160899,-0.0384055,-2.963e-19
0.351228,-0.0889644,-0.01,-16.4284,-0.160899,-0.0384055,-2.963e-19
0.356429,-0.0876618,0.01,-15.7796,-0.154858,-0.0378994,7.50855e-18
0.356429,-0.0876618,-0.01,-15.7796,-0.154858,-0.0378994,7.50855e-18
0.361621,-0.0863234,0.01,-15.1003,-0.14851,-0.0372903,-6.8769e-18
0.361621,-0.0863234,-0.01,-15.1003,-0.14851,-0.0372903,-6.8769e-18
0.366802,-0.0849462,0.01,-14.3673,-0.141199,-0.0363498,-1.33981e-17
0.366802,-0.0849462,-0.01,-14.3673,-0.141199,-0.0363498,-1.33981e-17
0.371973,-0.0835284,0.01,-13.5611,-0.133152,-0.0351126,5.73305e-18
0.371973,-0.0835284,-0.01,-13.5611,-0.133152,-0.0351126,5.73305e-18
0.377132,-0.0820697,0.01,-12.6922,-0.124554,-0.0336298,1.22542e-17
0.377132,-0.0820697,-0.01,-12.6922,-0.124554,-0.0336298,1.22542e-17
0.382279,-0.0805681,0.01,-11.7591,-0.115274,-0.0318481,-6.1307e-22
0.382279,-0.0805681,-0.01,-11.7591,-0.115274,-0.0318481,-6.1307e-22
0.387413,-0.079022,0.01,-10.7627,-0.104948,-0.02964,2.35848e-21
0.387413,-0.079022,-0.01,-10.7627,-0.104948,-0.02964,2.35848e-21
0.392531,-0.0774261,0.01,-9.68787,-0.0934732,-0.0269112,8.51427e-18
0.392531,-0.0774261,-0.01,-9.68787,-0.0934732,-0.0269112,8.51427e-18
0.397634,-0.0757812,0.01,-8.53875,-0.081265,-0.023769,1.59344e-17
0.397634,-0.0757812,-0.01,-8.53875,-0.081265,-0.023769,1.59344e-17
0.40272,-0.0740832,0.01,-7.33753,-0.0682679,-0.0201725,1.36964e-17
0.40272,-0.0740832,-0.01,-7.33753,-0.0682679,-0.0201725,1.36964e-17
0.407786,-0.07233,0.01,-6.0862,-0.0545112,-0.0160783,6.2734e-18
0.407786,-0.07233,-0.01,-6.0862,-0.0545112,-0.0160783,6.2734e-18
0.412832,-0.0705182,0.01,-4.81071,-0.0403858,-0.0116134,9.28225e-35
0.412832,-0.0705182,-0.01,-4.81071,-0.0403858,-0.0116134,9.28225e-35
0.417856,-0.0686445,0.01,-3.54349,-0.0263198,-0.00691053,2.65427e-21
0.417856,-0.0686445,-0.01,-3.54349,-0.0263198,-0.00691053,2.65427e-21
0.422854,-0.0667042,0.01,-2.3267,-0.0130459,-0.00224451,-1.61783e-18
0.422854,-0.0667042,-0.01,-2.3267,-0.0130459,-0.00224451,-1.61783e-18
0.427824,-0.0646941,0.01,-1.20997,-0.00151252,0.0019869,-9.81145e-19
0.427824,-0.0646941,-0.01,-1.20997,-0.00151252,0.0019869,-9.81145e-19
0.432763,-0.0626065,0.01,-0.245034,0.00736743,0.00536084,6.39351e-19
0.432763,-0.0626065,-0.01,-0.245034,0.00736743,0.00536084,6.39351e-19
0.437666,-0.060438,0.01,0.533162,0.0129227,0.00752753,-1.42342e-23
0.437666,-0.060438,-0.01,0.533162,0.0129227,0.00752753,-1.42342e-23
0.44253,-0.0581834,0.01,1.11816,0.0153976,0.00853357,9.739e-22
0.44253,-0.0581834,-0.01,1.11816,0.0153976,0.00853357,9.739e-22
0.447349,-0.0558324,0.01,1.53867,0.0158242,0.00877315,1.00409e-21
0.447349,-0.0558324,-0.01,1.53867,0.0158242,0.00877315,1.00409e-21
0.452115,-0.0533779,0.01,1.83502,0.0152325,0.00865171,1.82835e-18
0.452115,-0.0533779,-0.01,1.83502,0.0152325,0.00865171,1.82835e-18
0.456822,-0.0508117,0.01,2.04558,0.014274,0.00843826,3.82148e-18
0.456822,-0.0508117,-0.01,2.04558,0.014274,0.00843826,3.82148e-18
0.461461,-0.0481233,0.01,2.19923,0.0131702,0.00821579,4.10882e-18
0.461461,-0.0481233,-0.01,2.19923,0.0131702,0.00821579,4.10882e-18
0.466015,-0.0452948,0.01,2.31267,0.0121013,0.00805778,2.11576e-18
0.466015,-0.0452948,-0.01,2.31267,0.0121013,0.00805778,2.11576e-18
0.470473,-0.0423164,0.01,2.40335,0.0110774,0.00794682,7.06984e-23
0.470473,-0.0423164,-0.01,2.40335,0.0110774,0.00794682,7.06984e-23
0.474813,-0.0391696,0.01,2.48172,0.00967394,0.00753396,2.35154e-18
0.474813,-0.0391696,-0.01,2.48172,0.00967394,0.00753396,2.35154e-18
0.479011,-0.0358352,0.01,2.54044,0.00802821,0.00686557,-4.31548e-20
0.479011,-0.0358352,-0.01,2.54044,0.00802821,0.00686557,-4.31548e-20
0.48303,-0.0322868,0.01,2.57655,0.00687694,0.00654501,-2.39473e-18
0.48303,-0.0322868,-0.01,2.57655,0.00687694,0.00654501,-2.39473e-18
0.486825,-0.0285019,0.01,2.58456,0.00699058,0.00758984,-2.4097e-18
0.486825,-0.0285019,-0.01,2.58456,0.00699058,0.00758984,-2.4097e-18
0.490336,-0.0244515,0.01,2.57853,0.00869779,0.011237,-4.81751e-18
0.490336,-0.0244515,-0.01,2.57853,0.00869779,0.011237,-4.81751e-18
0.493481,-0.0201121,0.01,2.61391,0.0107399,0.0171641,-4.88376e-18
0.493481,-0.0201121,-0.01,2.61391,0.0107399,0.0171641,-4.88376e-18
0.496154,-0.0154683,0.01,2.74454,0.0108991,0.0228078,-2.47591e-18
0.496154,-0.0154683,-0.01,2.74454,0.0108991,0.0228078,-2.47591e-18
0.498219,-0.0105254,0.01,2.9785,0.00794042,0.0239034,-1.4569e-18
0.498219,-0.0105254,-0.01,2.9785,0.00794042,0.0239034,-1.4569e-18
0.499542,-0.00533558,0.01,3.2313,0.00324851,0.0160583,-1.4569e-18
0.499542,-0.00533558,-0.01,3.2313,0.00324851,0.0160583,-1.4569e-18
0.0428887,-0.124538,0.01,-26.9156,-0.261796,-0.00596263,-3.1095e-18
0.0482488,-0.124417,0.01,-26.9096,-0.261276,-0.00633151,-1.55475e-18
0.0482488,-0.124417,-0.01,-26.9096,-0.261276,-0.00633151,-1.55475e-18
0.0428887,-0.124538,-0.01,-26.9156,-0.261796,-0.00596263,-3.1095e-18
0.0536085,-0.124279,0.01,-26.8744,-0.26008,-0.0070361,-1.55022e-18
0.0536085,-0.124279,-0.01,-26.8744,-0.26008,-0.0070361,-1.55022e-18
0.0589678,-0.124126,0.01,-26.819,-0.259373,-0.00770028,-3.64001e-21
0.0589678,-0.124126,-0.01,-26.819,-0.259373,-0.00770028,-3.64001e-21
0.0643267,-0.12396,0.01,-26.7914,-0.259089,-0.0083765,-1.54955e-18
0.0643267,-0.12396,-0.01,-26.7914,-0.259089,-0.0083765,-1.54955e-18
0.0696852,-0.12378,0.01,-26.7652,-0.258334,-0.0090753,-9.27689e-18
0.0696852,-0.12378,-0.01,-26.7652,-0.258334,-0.0090753,-9.27689e-18
0.0750431,-0.123584,0.01,-26.7211,-0.257296,-0.00976693,-6.18075e-18
0.0750431,-0.123584,-0.01,-26.7211,-0.257296,-0.00976693,-6.18075e-18
0.0804004,-0.123372,0.01,-26.6683,-0.256492,-0.0104415,2.80849e-34
0.0804004,-0.123372,-0.01,-26.6683,-0.256492,-0.0104415,2.80849e-34
0.0857572,-0.123147,0.01,-26.6211,-0.255777,-0.0111143,-3.07652e-18
0.0857572,-0.123147,-0.01,-26.6211,-0.255777,-0.0111143,-3.07652e-18
0.0911133,-0.122906,0.01,-26.5676,-0.255058,-0.0117889,-3.07652e-18
0.0911133,-0.122906,-0.01,-26.5676,-0.255058,-0.0117889,-3.07652e-18
0.0964687,-0.122651,0.01,-26.5218,-0.254367,-0.0124906,3.06817e-18
0.0964687,-0.122651,-0.01,-26.5218,-0.254367,-0.0124906,3.06817e-18
0.101823,-0.12238,0.01,-26.4756,-0.253375,-0.0131694,9.18227e-18
0.101823,-0.12238,-0.01,-26.4756,-0.253375,-0.0131694,9.18227e-18
0.107177,-0.122093,0.01,-26.4137,-0.252791,-0.01382,3.06091e-18
0.107177,-0.122093,-0.01,-26.4137,-0.252791,-0.01382,3.06091e-18
0.11253,-0.121793,0.01,-26.3715,-0.252192,-0.0145022,-3.05319e-18
0.11253,-0.121793,-0.01,-26.3715,-0.252192,-0.0145022,-3.05319e-18
0.117882,-0.121476,0.01,-26.3025,-0.25085,-0.0151834,-1.48136e-21
0.117882,-0.121476,-0.01,-26.3025,-0.25085,-0.0151834,-1.48136e-21
0.123233,-0.121143,0.01,-26.2172,-0.249795,-0.01587,2.70005e-25
0.123233,-0.121143,-0.01,-26.2172,-0.249795,-0.01587,2.70005e-25
0.128584,-0.120795,0.01,-26.1557,-0.249426,-0.0165565,-6.04657e-18
0.128584,-0.120795,-0.01,-26.1557,-0.249426,-0.0165565,-6.04657e-18
0.133933,-0.120431,0.01,-26.1078,-0.248829,-0.0172273,-6.04805e-18
0.133933,-0.120431,-0.01,-26.1078,-0.248829,-0.0172273,-6.04805e-18
0.139281,-0.120052,0.01,-26.0352,-0.247423,-0.0178834,-6.01935e-18
0.139281,-0.120052,-0.01,-26.0352,-0.247423,-0.0178834,-6.01935e-18
0.144628,-0.119655,0.01,-25.9305,-0.246168,-0.0185441,-1.20126e-17
0.144628,-0.119655,-0.01,-25.9305,-0.246168,-0.0185441,-1.20126e-17
0.149973,-0.119243,0.01,-25.8507,-0.245973,-0.0192644,-5.99323e-18
0.149973,-0.119243,-0.01,-25.8507,-0.245973,-0.0192644,-5.99323e-18
0.155318,-0.118816,0.01,-25.8107,-0.245366,-0.0199683,5.97642e-18
0.155318,-0.118816,-0.01,-25.8107,-0.245366,-0.0199683,5.97642e-18
0.160661,-0.11837,0.01,-25.7196,-0.243598,-0.0205657,1.19189e-17
0.160661,-0.11837,-0.01,-25.7196,-0.243598,-0.0205657,1.19189e-17
0.166002,-0.117909,0.01,-25.5928,-0.242558,-0.0212336,1.18623e-17
0.166002,-0.117909,-0.01,-25.5928,-0.242558,-0.0212336,1.18623e-17
0.171342,-0.117431,0.01,-25.5082,-0.241931,-0.0219755,1.45001e-20
0.171342,-0.117431,-0.01,-25.5082,-0.241931,-0.0219755,1.45001e-20
0.176681,-0.116935,0.01,-25.4156,-0.240925,-0.0226602,-5.90817e-18
0.176681,-0.116935,-0.01,-25.4156,-0.240925,-0.0226602,-5.90817e-18
0.182018,-0.116422,0.01,-25.3206,-0.239815,-0.0233022,5.69898e-25
0.182018,-0.116422,-0.01,-25.3206,-0.239815,-0.0233022,5.69898e-25
0.187353,-0.115892,0.01,-25.2064,-0.238794,-0.023958,5.83072e-18
0.187353,-0.115892,-0.01,-25.2064,-0.238794,-0.023958,5.83072e-18
0.192687,-0.115345,0.01,-25.0935,-0.237556,-0.0246579,1.16434e-17
0.192687,-0.115345,-0.01,-25.0935,-0.237556,-0.0246579,1.16434e-17
0.198018,-0.114778,0.01,-24.958,-0.235985,-0.0253072,5.81272e-18
0.198018,-0.114778,-0.01,-24.958,-0.235985,-0.0253072,5.81272e-18
0.203348,-0.114195,0.01,-24.8245,-0.235411,-0.0260512,5.74997e-18
0.203348,-0.114195,-0.01,-24.8245,-0.235411,-0.0260512,5.74997e-18
0.208675,-0.113593,0.01,-24.7413,-0.234406,-0.0267546,1.97502e-20
0.208675,-0.113593,-0.01,-24.7413,-0.234406,-0.0267546,1.97502e-20
0.214001,-0.112971,0.01,-24.5886,-0.232596,-0.027306,-1.14143e-17
0.214001,-0.112971,-0.01,-24.5886,-0.232596,-0.027306,-1.14143e-17
0.219324,-0.112331,0.01,-24.4236,-0.231441,-0.0279912,-5.6812e-18
0.219324,-0.112331,-0.01,-24.4236,-0.231441,-0.0279912,-5.6812e-18
0.224645,-0.111672,0.01,-24.2747,-0.229853,-0.0286765,-5.61395e-18
0.224645,-0.111672,-0.01,-24.2747,-0.229853,-0.0286765,-5.61395e-18
0.229963,-0.110993,0.01,-24.094,-0.22829,-0.029339,-5.61668e-18
0.229963,-0.110993,-0.01,-24.094,-0.22829,-0.029339,-5.61668e-18
0.235279,-0.110295,0.01,-23.9422,-0.227375,-0.0300925,1.1096e-17
0.235279,-0.110295,-0.01,-23.9422,-0.227375,-0.0300925,1.1096e-17
0.240592,-0.109577,0.01,-23.7985,-0.225522,-0.0306791,-1.09367e-17
0.240592,-0.109577,-0.01,-23.7985,-0.225522,-0.0306791,-1.09367e-17
0.245902,-0.108837,0.01,-23.5927,-0.223808,-0.0312732,-1.1132e-17
0.245902,-0.108837,-0.01,-23.5927,-0.223808,-0.0312732,-1.1132e-17
0.25121,-0.108078,0.01,-23.416,-0.222367,-0.0319861,1.09033e-17
0.25121,-0.108078,-0.01,-23.416,-0.222367,-0.0319861,1.09033e-17
0.256514,-0.107295,0.01,-23.21,-0.220121,-0.0325125,1.07234e-17
0.256514,-0.107295,-0.01,-23.21,-0.220121,-0.0325125,1.07234e-17
0.261815,-0.106492,0.01,-22.9679,-0.218431,-0.0331324,1.0721e-17
0.261815,-0.106492,-0.01,-22.9679,-0.218431,-0.0331324,1.0721e-17
0.267112,-0.105667,0.01,-22.746,-0.216265,-0.0337379,1.0518e-17
0.267112,-0.105667,-0.01,-22.746,-0.216265,-0.0337379,1.0518e-17
0.272406,-0.104818,0.01,-22.4639,-0.213997,-0.03433,1.4405e-19
0.272406,-0.104818,-0.01,-22.4639,-0.213997,-0.03433,1.4405e-19
0.277697,-0.103948,0.01,-22.2198,-0.212031,-0.0350216,-1.03765e-17
0.277697,-0.103948,-0.01,-22.2198,-0.212031,-0.0350216,-1.03765e-17
0.282983,-0.103052,0.01,-21.9622,-0.210018,-0.0356326,-6.05241e-34
0.282983,-0.103052,-0.01,-21.9622,-0.210018,-0.0356326,-6.05241e-34
0.288265,-0.102135,0.01,-21.722,-0.208042,-0.036231,-1.00712e-17
0.288265,-0.102135,-0.01,-21.722,-0.208042,-0.036231,-1.00712e-17
0.293543,-0.10119,0.01,-21.4622,-0.205458,-0.0366645,-2.98769e-17
0.293543,-0.10119,-0.01,-21.4622,-0.205458,-0.0366645,-2.98769e-17
0.298816,-0.100221,0.01,-21.1534,-0.202411,-0.037002,-1.98053e-17
0.298816,-0.100221,-0.01,-21.1534,-0.202411,-0.037002,-1.98053e-17
0.304084,-0.0992242,0.01,-20.7981,-0.199215,-0.0373281,3.0554e-22
0.304084,-0.0992242,-0.01,-20.7981,-0.199215,-0.0373281,3.0554e-22
0.309347,-0.0982042,0.01,-20.4064,-0.195946,-0.0377,9.4295e-18
0.309347,-0.0982042,-0.01,-20.4064,-0.195946,-0.0377,9.4295e-18
0.314605,-0.0971526,0.01,-20.2478,-0.194128,-0.0379271,1.8859e-17
0.314605,-0.0971526,-0.01,-20.2478,-0.194128,-0.0379271,1.8859e-17
0,-0.125,0.01,-27.1294,-0.267562,-1.34505e-05,-9.5526e-23
0.00536149,-0.124992,0.01,-27.1083,-0.266536,-0.000748805,1.95239e-19
0.00536149,-0.124992,-0.01,-27.1083,-0.266536,-0.000748805,1.95239e-19
0,-0.125,-0.01,-27.1294,-0.267562,-1.34505e-05,-9.5526e-23
0.0107229,-0.12497,0.01,-27.0749,-0.265803,-0.00143967,1.95526e-19
0.0107229,-0.12497,-0.01,-27.0749,-0.265803,-0.00143967,1.95526e-19
0.0160843,-0.124934,0.01,-27.0569,-0.265346,-0.00213143,-7.80939e-19
0.0160843,-0.124934,-0.01,-27.0569,-0.265346,-0.00213143,-7.80939e-19
0.0214456,-0.124885,0.01,-27.0418,-0.264796,-0.00283793,-2.34271e-18
0.0214456,-0.124885,-0.01,-27.0418,-0.264796,-0.00283793,-2.34271e-18
0.0268067,-0.12482,0.01,-27.0254,-0.263831,-0.00357359,-2.3411e-18
0.0268067,-0.12482,-0.01,-27.0254,-0.263831,-0.00357359,-2.3411e-18
0.0321676,-0.12474,0.01,-26.9832,-0.262839,-0.00426872,-2.33572e-18
0.0321676,-0.12474,-0.01,-26.9832,-0.262839,-0.00426872,-2.33572e-18
0.0375282,-0.124646,0.01,-26.9471,-0.262347,-0.00493612,-1.10005e-21
0.0375282,-0.124646,-0.01,-26.9471,-0.262347,-0.00493612,-1.10005e-21
0.0428887,-0.124538,0.01,-26.9367,-0.2622,-0.00527233,3.11019e-18
0.0428887,-0.124538,-0.01,-26.9367,-0.2622,-0.00527233,3.11019e-18
-0.00536149,-0.124992,-0.01,-27.1319,-0.268224,0.000725864,1.96078e-19
-0.00536149,-0.124992,0.01,-27.1319,-0.268224,0.000725864,1.96078e-19
-0.0107229,-0.12497,-0.01,-27.1452,-0.268669,0.00142575,1.95887e-19
-0.0107229,-0.12497,0.01,-27.1452,-0.268669,0.00142575,1.95887e-19
-0.0160843,-0.124934,-0.01,-27.1621,-0.269278,0.00213221,7.84689e-19
-0.0160843,-0.124934,0.01,-27.1621,-0.269278,0.00213221,7.84689e-19
-0.0214456,-0.124885,-0.01,-27.1857,-0.27019,0.00286918,7.84881e-19
-0.0214456,-0.124885,0.01,-27.1857,-0.27019,0.00286918,7.84881e-19
-0.0268067,-0.12482,-0.01,-27.1846,-0.271119,0.00365217,-7.84799e-19
-0.0268067,-0.12482,0.01,-27.1846,-0.271119,0.00365217,-7.84799e-19
-0.0321676,-0.12474,-0.01,-27.1751,-0.271534,0.00438863,-2.3544e-18
-0.0321676,-0.12474,0.01,-27.1751,-0.271534,0.00438863,-2.3544e-18
-0.0375282,-0.124646,-0.01,-27.18,-0.271833,0.00508728,6.44994e-22
-0.0375282,-0.124646,0.01,-27.18,-0.271833,0.00508728,6.44994e-22
-0.0428887,-0.124538,-0.01,-27.1983,-0.272521,0.00581634,3.14124e-18
-0.0428887,-0.124538,0.01,-27.1983,-0.272521,0.00581634,3.14124e-18
-0.0482488,-0.124417,-0.01,-27.2085,-0.273545,0.00661399,1.57099e-18
-0.0482488,-0.124417,0.01,-27.2085,-0.273545,0.00661399,1.57099e-18
-0.0536085,-0.124279,-0.01,-27.1965,-0.274273,0.00741519,-7.6658e-22
-0.0536085,-0.124279,0.01,-27.1965,-0.274273,0.00741519,-7.6658e-22
-0.0589678,-0.124126,-0.01,-27.1919,-0.274631,0.00813946,-1.56952e-18
-0.0589678,-0.124126,0.01,-27.1919,-0.274631,0.00813946,-1.56952e-18
-0.0643267,-0.12396,-0.01,-27.1977,-0.275245,0.00888396,1.57222e-18
-0.0643267,-0.12396,0.01,-27.1977,-0.275245,0.00888396,1.57222e-18
-0.0696852,-0.12378,-0.01,-27.1926,-0.276089,0.0096995,3.1402e-18
-0.0696852,-0.12378,0.01,-27.1926,-0.276089,0.0096995,3.1402e-18
-0.0750431,-0.123584,-0.01,-27.1775,-0.276686,0.0105116,-7.62405e-22
-0.0750431,-0.123584,0.01,-27.1775,-0.276686,0.0105116,-7.62405e-22
-0.0804004,-0.123372,-0.01,-27.1777,-0.277218,0.011285,1.57421e-34
-0.0804004,-0.123372,0.01,-27.1777,-0.277218,0.011285,1.57421e-34
-0.0857572,-0.123147,-0.01,-27.1853,-0.277958,0.0120678,3.13993e-18
-0.0857572,-0.123147,0.01,-27.1853,-0.277958,0.0120678,3.13993e-18
-0.0911133,-0.122906,-0.01,-27.1933,-0.278876,0.0128922,3.13993e-18
-0.0911133,-0.122906,0.01,-27.1933,-0.278876,0.0128922,3.13993e-18
-0.0964687,-0.122651,-0.01,-27.1686,-0.279845,0.0137766,3.13461e-18
-0.0964687,-0.122651,0.01,-27.1686,-0.279845,0.0137766,3.13461e-18
-0.101823,-0.12238,-0.01,-27.1129,-0.280151,0.0146067,3.13461e-18
-0.101823,-0.12238,0.01,-27.1129,-0.280151,0.0146067,3.13461e-18
-0.107177,-0.122093,-0.01,-27.1009,-0.280198,0.0153362,3.13251e-18
-0.107177,-0.122093,0.01,-27.1009,-0.280198,0.0153362,3.13251e-18
-0.11253,-0.121793,-0.01,-27.1207,-0.281087,0.0161697,3.13251e-18
-0.11253,-0.121793,0.01,-27.1207,-0.281087,0.0161697,3.13251e-18
-0.117882,-0.121476,-0.01,-27.1356,-0.282551,0.0171323,1.52932e-21
-0.117882,-0.121476,0.01,-27.1356,-0.282551,0.0171323,1.52932e-21
-0.123233,-0.121143,-0.01,-27.1018,-0.283575,0.0180753,-8.50203e-26
-0.123233,-0.121143,0.01,-27.1018,-0.283575,0.0180753,-8.50203e-26
-0.128584,-0.120795,-0.01,-27.0396,-0.283837,0.018914,-6.24853e-18
-0.128584,-0.120795,0.01,-27.0396,-0.283837,0.018914,-6.24853e-18
-0.133933,-0.120431,-0.01,-27.0024,-0.284201,0.0197759,-6.247e-18
-0.133933,-0.120431,0.01,-27.0024,-0.284201,0.0197759,-6.247e-18
-0.139281,-0.120052,-0.01,-26.9708,-0.284883,0.0207053,2.34389e-24
-0.139281,-0.120052,0.01,-26.9708,-0.284883,0.0207053,2.34389e-24
-0.144628,-0.119655,-0.01,-26.9591,-0.285487,0.021557,6.23765e-18
-0.144628,-0.119655,0.01,-26.9591,-0.285487,0.021557,6.23765e-18
-0.149973,-0.119243,-0.01,-26.9766,-0.286649,0.0224821,-6.2461e-18
-0.149973,-0.119243,0.01,-26.9766,-0.286649,0.0224821,-6.2461e-18
-0.155318,-0.118816,-0.01,-26.9253,-0.288001,0.0235882,-6.27005e-18
-0.155318,-0.118816,0.01,-26.9253,-0.288001,0.0235882,-6.27005e-18
-0.160661,-0.11837,-0.01,-26.8333,-0.288109,0.0245332,1.24146e-17
-0.160661,-0.11837,0.01,-26.8333,-0.288109,0.0245332,1.24146e-17
-0.166002,-0.117909,-0.01,-26.8155,-0.288184,0.0253383,-6.55003e-21
-0.166002,-0.117909,0.01,-26.8155,-0.288184,0.0253383,-6.55003e-21
-0.171342,-0.117431,-0.01,-26.8327,-0.289747,0.0264133,3.05023e-21
-0.171342,-0.117431,0.01,-26.8327,-0.289747,0.0264133,3.05023e-21
-0.176681,-0.116935,-0.01,-26.7771,-0.29128,0.0276065,6.21351e-18
-0.176681,-0.116935,0.01,-26.7771,-0.29128,0.0276065,6.21351e-18
-0.182018,-0.116422,-0.01,-26.6703,-0.291233,0.0285561,-4.0006e-25
-0.182018,-0.116422,0.01,-26.6703,-0.291233,0.0285561,-4.0006e-25
-0.187353,-0.115892,-0.01,-26.64,-0.291178,0.0293779,-6.17421e-18
-0.187353,-0.115892,0.01,-26.64,-0.291178,0.0293779,-6.17421e-18
-0.192687,-0.115345,-0.01,-26.6655,-0.292783,0.0305212,2.14984e-21
-0.192687,-0.115345,0.01,-26.6655,-0.292783,0.0305212,2.14984e-21
-0.198018,-0.114778,-0.01,-26.6303,-0.294576,0.0318311,6.17636e-18
-0.198018,-0.114778,0.01,-26.6303,-0.294576,0.0318311,6.17636e-18
-0.203348,-0.114195,-0.01,-26.5855,-0.295166,0.0324233,6.02211e-21
-0.203348,-0.114195,0.01,-26.5855,-0.295166,0.0324233,6.02211e-21
-0.203348,-0.114195,0.01,-26.4721,-0.295513,0.0335868,-1.22622e-17
-0.203348,-0.114195,-0.01,-26.4721,-0.295513,0.0335868,-1.22622e-17
-0.208675,-0.113593,-0.01,-26.4045,-0.295313,0.0341083,-1.22289e-17
-0.208675,-0.113593,0.01,-26.4045,-0.295313,0.0341083,-1.22289e-17
-0.214001,-0.112971,-0.01,-26.3343,-0.295067,0.0349692,-1.22015e-17
-0.214001,-0.112971,0.01,-26.3343,-0.295067,0.0349692,-1.22015e-17
-0.219324,-0.112331,-0.01,-26.379,-0.296459,0.0360566,-6.10668e-18
-0.219324,-0.112331,0.01,-26.379,-0.296459,0.0360566,-6.10668e-18
-0.224645,-0.111672,-0.01,-26.368,-0.299188,0.0376687,-2.89627e-21
-0.224645,-0.111672,0.01,-26.368,-0.299188,0.0376687,-2.89627e-21
-0.229963,-0.110993,-0.01,-26.2252,-0.300411,0.0391067,3.05514e-21
-0.229963,-0.110993,0.01,-26.2252,-0.300411,0.0391067,3.05514e-21
-0.235279,-0.110295,-0.01,-26.0784,-0.300247,0.0402488,1.20622e-17
-0.235279,-0.110295,0.01,-26.0784,-0.300247,0.0402488,1.20622e-17
-0.240592,-0.109577,-0.01,-25.9811,-0.30007,0.0412465,1.20593e-17
-0.240592,-0.109577,0.01,-25.9811,-0.30007,0.0412465,1.20593e-17
-0.245902,-0.108837,-0.01,-26.0095,-0.301547,0.0425222,-1.20867e-17
-0.245902,-0.108837,0.01,-26.0095,-0.301547,0.0425222,-1.20867e-17
-0.25121,-0.108078,-0.01,-25.9586,-0.304486,0.0444125,1.18879e-17
-0.25121,-0.108078,0.01,-25.9586,-0.304486,0.0444125,1.18879e-17
-0.256514,-0.107295,-0.01,-25.7687,-0.305216,0.0458602,1.20522e-17
-0.256514,-0.107295,0.01,-25.7687,-0.305216,0.0458602,1.20522e-17
-0.261815,-0.106492,-0.01,-25.684,-0.305427,0.0471028,-1.19196e-17
-0.261815,-0.106492,0.01,-25.684,-0.305427,0.0471028,-1.19196e-17
-0.267112,-0.105667,-0.01,-25.5708,-0.306724,0.0486492,-1.18181e-17
-0.267112,-0.105667,0.01,-25.5708,-0.306724,0.0486492,-1.18181e-17
-0.272406,-0.104818,-0.01,-25.491,-0.307954,0.0501689,-2.36633e-17
-0.272406,-0.104818,0.01,-25.491,-0.307954,0.0501689,-2.36633e-17
-0.277697,-0.103948,-0.01,-25.3822,-0.309417,0.0518409,-1.219e-19
-0.277697,-0.103948,0.01,-25.3822,-0.309417,0.0518409,-1.219e-19
-0.282983,-0.103052,-0.01,-25.2817,-0.310798,0.0535166,1.17204e-17
-0.282983,-0.103052,0.01,-25.2817,-0.310798,0.0535166,1.17204e-17
-0.288265,-0.102135,-0.01,-25.1586,-0.31236,0.0553185,1.16064e-17
-0.288265,-0.102135,0.01,-25.1586,-0.31236,0.0553185,1.16064e-17
-0.293543,-0.10119,-0.01,-25.0294,-0.313958,0.0571951,1.16094e-17
-0.293543,-0.10119,0.01,-25.0294,-0.313958,0.0571951,1.16094e-17
-0.298816,-0.100221,-0.01,-24.8787,-0.315378,0.0590791,-2.29417e-17
-0.298816,-0.100221,0.01,-24.8787,-0.315378,0.0590791,-2.29417e-17
-0.304084,-0.0992242,-0.01,-24.7412,-0.316647,0.0608979,-2.29447e-17
-0.304084,-0.0992242,0.01,-24.7412,-0.316647,0.0608979,-2.29447e-17
-0.309347,-0.0982042,-0.01,-24.6205,-0.318716,0.0630747,1.13603e-17
-0.309347,-0.0982042,0.01,-24.6205,-0.318716,0.0630747,1.13603e-17
-0.314605,-0.0971526,-0.01,-24.4153,-0.320283,0.0651787,2.26862e-17
-0.314605,-0.0971526,0.01,-24.4153,-0.320283,0.0651787,2.26862e-17
-0.319857,-0.0960759,-0.01,-24.2821,-0.321763,0.0673134,2.25709e-17
-0.319857,-0.0960759,0.01,-24.2821,-0.321763,0.0673134,2.25709e-17
-0.325103,-0.0949679,-0.01,-24.0635,-0.323488,0.0696212,1.19499e-19
-0.325103,-0.0949679,0.01,-24.0635,-0.323488,0.0696212,1.19499e-19
-0.330343,-0.0938317,-0.01,-23.8958,-0.324799,0.0718075,-1.11256e-17
-0.330343,-0.0938317,0.01,-23.8958,-0.324799,0.0718075,-1.11256e-17
-0.335575,-0.0926645,-0.01,-23.7029,-0.326883,0.0744576,-1.09458e-17
-0.335575,-0.0926645,0.01,-23.7029,-0.326883,0.0744576,-1.09458e-17
-0.340801,-0.0914638,-0.01,-23.4682,-0.328547,0.076979,-1.09458e-17
-0.340801,-0.0914638,0.01,-23.4682,-0.328547,0.076979,-1.09458e-17
-0.346019,-0.0902322,-0.01,-23.2645,-0.33036,0.079691,-1.07588e-17
-0.346019,-0.0902322,0.01,-23.2645,-0.33036,0.079691,-1.07588e-17
-0.351228,-0.0889644,-0.01,-23.0009,-0.332359,0.0826286,-1.07591e-17
-0.351228,-0.0889644,0.01,-23.0009,-0.332359,0.0826286,-1.07591e-17
-0.356429,-0.0876618,-0.01,-22.7368,-0.333863,0.0854023,-2.89751e-22
-0.356429,-0.0876618,0.01,-22.7368,-0.333863,0.0854023,-2.89751e-22
-0.361621,-0.0863234,-0.01,-22.4819,-0.335815,0.0885219,-1.03955e-17
-0.361621,-0.0863234,0.01,-22.4819,-0.335815,0.0885219,-1.03955e-17
-0.366802,-0.0849462,-0.01,-22.1834,-0.337983,0.0919494,-1.55599e-19
-0.366802,-0.0849462,0.01,-22.1834,-0.337983,0.0919494,-1.55599e-19
-0.371973,-0.0835284,-0.01,-21.8559,-0.339848,0.0953946,1.02395e-17
-0.371973,-0.0835284,0.01,-21.8559,-0.339848,0.0953946,1.02395e-17
-0.377132,-0.0820697,-0.01,-21.5065,-0.341554,0.0989068,-3.91401e-22
-0.377132,-0.0820697,0.01,-21.5065,-0.341554,0.0989068,-3.91401e-22
-0.382279,-0.0805681,-0.01,-21.1492,-0.343363,0.102637,1.17978e-21
-0.382279,-0.0805681,0.01,-21.1492,-0.343363,0.102637,1.17978e-21
-0.387413,-0.079022,-0.01,-20.77,-0.345508,0.106849,-3.82577e-17
-0.387413,-0.079022,0.01,-20.77,-0.345508,0.106849,-3.82577e-17
-0.392531,-0.0774261,-0.01,-20.3235,-0.347467,0.111235,-1.95657e-17
-0.392531,-0.0774261,0.01,-20.3235,-0.347467,0.111235,-1.95657e-17
-0.397634,-0.0757812,-0.01,-19.8548,-0.349074,0.115682,3.69519e-17
-0.397634,-0.0757812,0.01,-19.8548,-0.349074,0.115682,3.69519e-17
-0.40272,-0.0740832,-0.01,-19.3471,-0.350754,0.120502,5.0635e-19
-0.40272,-0.0740832,0.01,-19.3471,-0.350754,0.120502,5.0635e-19
-0.407786,-0.07233,-0.01,-18.7868,-0.352261,0.125564,-1.77523e-17
-0.407786,-0.07233,0.01,-18.7868,-0.352261,0.125564,-1.77523e-17
-0.412832,-0.0705182,-0.01,-18.1862,-0.353627,0.130954,9.5394e-34
-0.412832,-0.0705182,0.01,-18.1862,-0.353627,0.130954,9.5394e-34
-0.417856,-0.0686445,-0.01,-17.5215,-0.354895,0.136752,-3.19607e-17
-0.417856,-0.0686445,0.01,-17.5215,-0.354895,0.136752,-3.19607e-17
-0.422854,-0.0667042,-0.01,-16.7927,-0.355894,0.142889,-1.66828e-17
-0.422854,-0.0667042,0.01,-16.7927,-0.355894,0.142889,-1.66828e-17
-0.427824,-0.0646941,-0.01,-15.9999,-0.356871,0.149687,7.71551e-19
-0.427824,-0.0646941,0.01,-15.9999,-0.356871,0.149687,7.71551e-19
-0.432763,-0.0626065,-0.01,-15.082,-0.357445,0.156962,-1.45046e-17
-0.432763,-0.0626065,0.01,-15.082,-0.357445,0.156962,-1.45046e-17
-0.437666,-0.060438,-0.01,-14.0691,-0.357266,0.164402,8.5733e-22
-0.437666,-0.060438,0.01,-14.0691,-0.357266,0.164402,8.5733e-22
-0.44253,-0.0581834,-0.01,-12.9653,-0.356946,0.172748,-2.30237e-17
-0.44253,-0.0581834,0.01,-12.9653,-0.356946,0.172748,-2.30237e-17
-0.447349,-0.0558324,-0.01,-11.6925,-0.35622,0.182021,-3.32714e-17
-0.447349,-0.0558324,0.01,-11.6925,-0.35622,0.182021,-3.32714e-17
-0.452115,-0.0533779,-0.01,-10.2281,-0.354039,0.191503,-1.46265e-18
-0.452115,-0.0533779,0.01,-10.2281,-0.354039,0.191503,-1.46265e-18
-0.456822,-0.0508117,-0.01,-8.59998,-0.350267,0.20132,1.60015e-17
-0.456822,-0.0508117,0.01,-8.59998,-0.350267,0.20132,1.60015e-17
-0.461461,-0.0481233,-0.01,-6.73738,-0.344208,0.211676,-3.41535e-18
-0.461461,-0.0481233,0.01,-6.73738,-0.344208,0.211676,-3.41535e-18
-0.466015,-0.0452948,-0.01,-4.5298,-0.333618,0.220892,-1.06311e-17
-0.466015,-0.0452948,0.01,-4.5298,-0.333618,0.220892,-1.06311e-17
-0.470473,-0.0423164,-0.01,-1.98213,-0.317742,0.228085,-1.55804e-22
-0.470473,-0.0423164,0.01,-1.98213,-0.317742,0.228085,-1.55804e-22
-0.474813,-0.0391696,-0.01,1.00633,-0.299668,0.235772,-5.63052e-23
-0.474813,-0.0391696,0.01,1.00633,-0.299668,0.235772,-5.63052e-23
-0.479011,-0.0358352,-0.01,4.63921,-0.284326,0.248501,6.17363e-18
-0.479011,-0.0358352,0.01,4.63921,-0.284326,0.248501,6.17363e-18
-0.48303,-0.0322868,-0.01,9.04961,-0.273284,0.269103,6.1738e-18
-0.48303,-0.0322868,0.01,9.04961,-0.273284,0.269103,6.1738e-18
-0.486825,-0.0285019,-0.01,11.456,-0.268622,0.281403,4.02799e-22
-0.486825,-0.0285019,0.01,11.456,-0.268622,0.281403,4.02799e-22


==> Results/ellipse_Re106/Re106_10aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.304084,0.0992242,0.01,-61.6241,-0.36585,-0.0681697,4.08369e-17
-0.304084,0.0992242,-0.01,-61.6241,-0.36585,-0.0681697,4.08369e-17
-0.298816,0.100221,-0.01,-61.3714,-0.364179,-0.0668368,2.04237e-17
-0.298816,0.100221,0.01,-61.3714,-0.364179,-0.0668368,2.04237e-17
-0.293543,0.10119,-0.01,-60.7654,-0.360582,-0.0643317,-2.00118e-17
-0.293543,0.10119,0.01,-60.7654,-0.360582,-0.0643317,-2.00118e-17
-0.288265,0.102135,-0.01,-60.154,-0.356782,-0.0618871,-2.0017e-17
-0.288265,0.102135,0.01,-60.154,-0.356782,-0.0618871,-2.0017e-17
-0.282983,0.103052,-0.01,-59.5518,-0.353208,-0.0596014,1.46627e-33
-0.282983,0.103052,0.01,-59.5518,-0.353208,-0.0596014,1.46627e-33
-0.277697,0.103948,-0.01,-58.9636,-0.349946,-0.0574968,1.94448e-17
-0.277697,0.103948,0.01,-58.9636,-0.349946,-0.0574968,1.94448e-17
-0.272406,0.104818,-0.01,-58.4033,-0.346668,-0.0553996,3.86726e-17
-0.272406,0.104818,0.01,-58.4033,-0.346668,-0.0553996,3.86726e-17
-0.267112,0.105667,-0.01,-57.8389,-0.34365,-0.0534511,1.92325e-17
-0.267112,0.105667,0.01,-57.8389,-0.34365,-0.0534511,1.92325e-17
-0.261815,0.106492,-0.01,-57.3194,-0.340521,-0.0514642,1.88839e-17
-0.261815,0.106492,0.01,-57.3194,-0.340521,-0.0514642,1.88839e-17
-0.256514,0.107295,-0.01,-56.7732,-0.337588,-0.0496752,-1.85193e-17
-0.256514,0.107295,0.01,-56.7732,-0.337588,-0.0496752,-1.85193e-17
-0.25121,0.108078,-0.01,-56.2836,-0.33483,-0.0479038,-1.88343e-17
-0.25121,0.108078,0.01,-56.2836,-0.33483,-0.0479038,-1.88343e-17
-0.245902,0.108837,-0.01,-55.7672,-0.331555,-0.0460254,1.85644e-17
-0.245902,0.108837,0.01,-55.7672,-0.331555,-0.0460254,1.85644e-17
-0.240592,0.109577,-0.01,-55.2439,-0.328916,-0.0444247,-1.82085e-17
-0.240592,0.109577,0.01,-55.2439,-0.328916,-0.0444247,-1.82085e-17
-0.235279,0.110295,-0.01,-54.7757,-0.326213,-0.0427848,-1.82044e-17
-0.235279,0.110295,0.01,-54.7757,-0.326213,-0.0427848,-1.82044e-17
-0.229963,0.110993,-0.01,-54.2735,-0.323362,-0.0411979,8.93808e-18
-0.229963,0.110993,0.01,-54.2735,-0.323362,-0.0411979,8.93808e-18
-0.224645,0.111672,-0.01,-53.8027,-0.321028,-0.0397424,8.92936e-18
-0.224645,0.111672,0.01,-53.8027,-0.321028,-0.0397424,8.92936e-18
-0.219324,0.112331,-0.01,-53.3482,-0.318334,-0.0381992,8.77276e-18
-0.219324,0.112331,0.01,-53.3482,-0.318334,-0.0381992,8.77276e-18
-0.214001,0.112971,-0.01,-52.8728,-0.31586,-0.0368198,1.74837e-17
-0.214001,0.112971,0.01,-52.8728,-0.31586,-0.0368198,1.74837e-17
-0.208675,0.113593,-0.01,-52.4402,-0.313682,-0.0354812,1.73428e-17
-0.208675,0.113593,0.01,-52.4402,-0.313682,-0.0354812,1.73428e-17
-0.203348,0.114195,-0.01,-52.0016,-0.310939,-0.0340131,8.64041e-18
-0.203348,0.114195,0.01,-52.0016,-0.310939,-0.0340131,8.64041e-18
-0.198018,0.114778,-0.01,-51.5393,-0.30872,-0.0327723,-8.48144e-18
-0.198018,0.114778,0.01,-51.5393,-0.30872,-0.0327723,-8.48144e-18
-0.192687,0.115345,-0.01,-51.1348,-0.306679,-0.0315274,-6.565e-20
-0.192687,0.115345,0.01,-51.1348,-0.306679,-0.0315274,-6.565e-20
-0.187353,0.115892,-0.01,-50.7046,-0.30402,-0.0301854,8.41589e-18
-0.187353,0.115892,0.01,-50.7046,-0.30402,-0.0301854,8.41589e-18
-0.182018,0.116422,-0.01,-50.265,-0.301871,-0.0290224,-2.95249e-25
-0.182018,0.116422,0.01,-50.265,-0.301871,-0.0290224,-2.95249e-25
-0.176681,0.116935,-0.01,-49.864,-0.299967,-0.0278912,-1.64028e-17
-0.176681,0.116935,0.01,-49.864,-0.299967,-0.0278912,-1.64028e-17
-0.171342,0.117431,-0.01,-49.4601,-0.297683,-0.0266998,-8.2689e-18
-0.171342,0.117431,0.01,-49.4601,-0.297683,-0.0266998,-8.2689e-18
-0.166002,0.117909,-0.01,-49.0478,-0.295422,-0.0255586,7.22501e-20
-0.166002,0.117909,0.01,-49.0478,-0.295422,-0.0255586,7.22501e-20
-0.160661,0.11837,-0.01,-48.6433,-0.293669,-0.0245446,-8.06575e-18
-0.160661,0.11837,0.01,-48.6433,-0.293669,-0.0245446,-8.06575e-18
-0.155318,0.118816,-0.01,-48.2733,-0.291588,-0.0234281,1.58848e-17
-0.155318,0.118816,0.01,-48.2733,-0.291588,-0.0234281,1.58848e-17
-0.149973,0.119243,-0.01,-47.8653,-0.289065,-0.0222943,8.0197e-18
-0.149973,0.119243,0.01,-47.8653,-0.289065,-0.0222943,8.0197e-18
-0.144628,0.119655,-0.01,-47.4609,-0.287354,-0.0213686,-1.56725e-17
-0.144628,0.119655,0.01,-47.4609,-0.287354,-0.0213686,-1.56725e-17
-0.139281,0.120052,-0.01,-47.1017,-0.28575,-0.020414,-7.80746e-18
-0.139281,0.120052,0.01,-47.1017,-0.28575,-0.020414,-7.80746e-18
-0.133933,0.120431,-0.01,-46.7278,-0.283463,-0.019354,7.68139e-18
-0.133933,0.120431,0.01,-46.7278,-0.283463,-0.019354,7.68139e-18
-0.128584,0.120795,-0.01,-46.3354,-0.281369,-0.0183918,7.67955e-18
-0.128584,0.120795,0.01,-46.3354,-0.281369,-0.0183918,7.67955e-18
-0.123233,0.121143,-0.01,-45.9622,-0.279795,-0.017525,-5.00832e-26
-0.123233,0.121143,0.01,-45.9622,-0.279795,-0.017525,-5.00832e-26
-0.117882,0.121476,-0.01,-45.6091,-0.278091,-0.0166119,1.85249e-21
-0.117882,0.121476,0.01,-45.6091,-0.278091,-0.0166119,1.85249e-21
-0.11253,0.121793,-0.01,-45.2486,-0.275899,-0.0156372,-3.71975e-18
-0.11253,0.121793,0.01,-45.2486,-0.275899,-0.0156372,-3.71975e-18
-0.107177,0.122093,-0.01,-44.8683,-0.273813,-0.0147395,-3.2935e-20
-0.107177,0.122093,0.01,-44.8683,-0.273813,-0.0147395,-3.2935e-20
-0.101823,0.12238,-0.01,-44.5025,-0.272343,-0.0139479,2.76903e-20
-0.101823,0.12238,0.01,-44.5025,-0.272343,-0.0139479,2.76903e-20
-0.0964687,0.122651,-0.01,-44.1651,-0.270577,-0.0130874,-3.65912e-18
-0.0964687,0.122651,0.01,-44.1651,-0.270577,-0.0130874,-3.65912e-18
-0.0911133,0.122906,-0.01,-43.799,-0.268474,-0.0122188,-3.5986e-18
-0.0911133,0.122906,0.01,-43.799,-0.268474,-0.0122188,-3.5986e-18
-0.0857572,0.123147,-0.01,-43.4377,-0.266747,-0.0114183,-3.5986e-18
-0.0857572,0.123147,0.01,-43.4377,-0.266747,-0.0114183,-3.5986e-18
-0.0804004,0.123372,-0.01,-43.0898,-0.265097,-0.0106291,-2.53069e-34
-0.0804004,0.123372,0.01,-43.0898,-0.265097,-0.0106291,-2.53069e-34
-0.0750431,0.123584,-0.01,-42.7425,-0.263418,-0.00984565,-8.40275e-22
-0.0750431,0.123584,0.01,-42.7425,-0.263418,-0.00984565,-8.40275e-22
-0.0696852,0.12378,-0.01,-42.4022,-0.261573,-0.0090379,-3.48578e-18
-0.0696852,0.12378,0.01,-42.4022,-0.261573,-0.0090379,-3.48578e-18
-0.0643267,0.12396,-0.01,-42.0496,-0.259507,-0.00823708,-1.75537e-18
-0.0643267,0.12396,0.01,-42.0496,-0.259507,-0.00823708,-1.75537e-18
-0.0589678,0.124126,-0.01,-41.6913,-0.257798,-0.00751435,1.5755e-20
-0.0589678,0.124126,0.01,-41.6913,-0.257798,-0.00751435,1.5755e-20
-0.0536085,0.124279,-0.01,-41.5103,-0.257124,-0.00718094,-3.42762e-18
-0.0536085,0.124279,0.01,-41.5103,-0.257124,-0.00718094,-3.42762e-18
-0.5,0,0.01,-30.5032,-0.00956105,-0.964803,-8.46354e-37
-0.5,0,-0.01,-30.5032,-0.00956105,-0.964803,-8.46354e-37
-0.499542,0.00533558,-0.01,-55.5379,-0.166152,-0.99723,2.17316e-17
-0.499542,0.00533558,0.01,-55.5379,-0.166152,-0.99723,2.17316e-17
-0.498219,0.0105254,-0.01,-76.3851,-0.304434,-0.941168,2.17316e-17
-0.498219,0.0105254,0.01,-76.3851,-0.304434,-0.941168,2.17316e-17
-0.496154,0.0154683,-0.01,-91.4998,-0.411511,-0.854583,-6.3347e-17
-0.496154,0.0154683,0.01,-91.4998,-0.411511,-0.854583,-6.3347e-17
-0.493481,0.0201121,-0.01,-100.788,-0.494218,-0.774824,4.3335e-18
-0.493481,0.0201121,0.01,-100.788,-0.494218,-0.774824,4.3335e-18
-0.490336,0.0244515,-0.01,-105.078,-0.548939,-0.696883,-1.616e-18
-0.490336,0.0244515,0.01,-105.078,-0.548939,-0.696883,-1.616e-18
-0.486825,0.0285019,-0.01,-106.332,-0.579152,-0.62307,4.715e-19
-0.486825,0.0285019,0.01,-106.332,-0.579152,-0.62307,4.715e-19
-0.48303,0.0322868,-0.01,-106.933,-0.594212,-0.556895,1.40291e-16
-0.48303,0.0322868,0.01,-106.933,-0.594212,-0.556895,1.40291e-16
-0.479011,0.0358352,-0.01,-106.298,-0.594407,-0.490723,1.21249e-18
-0.479011,0.0358352,0.01,-106.298,-0.594407,-0.490723,1.21249e-18
-0.474813,0.0391696,-0.01,-103.404,-0.5913,-0.439995,-6.93104e-17
-0.474813,0.0391696,0.01,-103.404,-0.5913,-0.439995,-6.93104e-17
-0.470473,0.0423164,-0.01,-100.288,-0.593618,-0.408475,-6.53884e-17
-0.470473,0.0423164,0.01,-100.288,-0.593618,-0.408475,-6.53884e-17
-0.466015,0.0452948,-0.01,-98.486,-0.582279,-0.37255,-6.08501e-19
-0.466015,0.0452948,0.01,-98.486,-0.582279,-0.37255,-6.08501e-19
-0.461461,0.0481233,-0.01,-97.0251,-0.576215,-0.343146,1.1995e-18
-0.461461,0.0481233,0.01,-97.0251,-0.576215,-0.343146,1.1995e-18
-0.456822,0.0508117,-0.01,-95.9122,-0.576149,-0.320244,-1.26965e-16
-0.456822,0.0508117,0.01,-95.9122,-0.576149,-0.320244,-1.26965e-16
-0.452115,0.0533779,-0.01,-94.2942,-0.5634,-0.293373,-6.33882e-17
-0.452115,0.0533779,0.01,-94.2942,-0.5634,-0.293373,-6.33882e-17
-0.447349,0.0558324,-0.01,-91.9356,-0.551635,-0.271739,1.20648e-16
-0.447349,0.0558324,0.01,-91.9356,-0.551635,-0.271739,1.20648e-16
-0.44253,0.0581834,-0.01,-90.0333,-0.542542,-0.253654,1.20648e-16
-0.44253,0.0581834,0.01,-90.0333,-0.542542,-0.253654,1.20648e-16
-0.437666,0.060438,-0.01,-87.9278,-0.534392,-0.238134,3.48588e-21
-0.437666,0.060438,0.01,-87.9278,-0.534392,-0.238134,3.48588e-21
-0.432763,0.0626065,-0.01,-86.1106,-0.525391,-0.224934,5.665e-17
-0.432763,0.0626065,0.01,-86.1106,-0.525391,-0.224934,5.665e-17
-0.427824,0.0646941,-0.01,-85.1236,-0.520456,-0.214079,3.68499e-19
-0.427824,0.0646941,0.01,-85.1236,-0.520456,-0.214079,3.68499e-19
-0.422854,0.0667042,-0.01,-84.4447,-0.511177,-0.20064,5.525e-17
-0.422854,0.0667042,0.01,-84.4447,-0.511177,-0.20064,5.525e-17
-0.417856,0.0686445,-0.01,-83.4536,-0.500583,-0.187407,1.11525e-16
-0.417856,0.0686445,0.01,-83.4536,-0.500583,-0.187407,1.11525e-16
-0.412832,0.0705182,-0.01,-82.2205,-0.492344,-0.176823,-7.55326e-33
-0.412832,0.0705182,0.01,-82.2205,-0.492344,-0.176823,-7.55326e-33
-0.407786,0.07233,-0.01,-80.7344,-0.481553,-0.166043,5.30085e-17
-0.407786,0.07233,0.01,-80.7344,-0.481553,-0.166043,5.30085e-17
-0.40272,0.0740832,-0.01,-79.0837,-0.473859,-0.157627,1.0575e-18
-0.40272,0.0740832,0.01,-79.0837,-0.473859,-0.157627,1.0575e-18
-0.397634,0.0757812,-0.01,-77.5551,-0.465625,-0.149602,-1.02937e-16
-0.397634,0.0757812,0.01,-77.5551,-0.465625,-0.149602,-1.02937e-16
-0.392531,0.0774261,-0.01,-76.1082,-0.458583,-0.142541,4.9072e-17
-0.392531,0.0774261,0.01,-76.1082,-0.458583,-0.142541,4.9072e-17
-0.387413,0.079022,-0.01,-74.8363,-0.452389,-0.136344,1.00062e-16
-0.387413,0.079022,0.01,-74.8363,-0.452389,-0.136344,1.00062e-16
-0.382279,0.0805681,-0.01,-73.6955,-0.4451,-0.129872,3.03091e-21
-0.382279,0.0805681,0.01,-73.6955,-0.4451,-0.129872,3.03091e-21
-0.377132,0.0820697,-0.01,-72.679,-0.439825,-0.124553,-7.16745e-22
-0.377132,0.0820697,0.01,-72.679,-0.439825,-0.124553,-7.16745e-22
-0.371973,0.0835284,-0.01,-71.8512,-0.43402,-0.119407,-2.37046e-17
-0.371973,0.0835284,0.01,-71.8512,-0.43402,-0.119407,-2.37046e-17
-0.366802,0.0849462,-0.01,-71.1365,-0.427997,-0.114391,-2.11149e-19
-0.366802,0.0849462,0.01,-71.1365,-0.427997,-0.114391,-2.11149e-19
-0.361621,0.0863234,-0.01,-70.4283,-0.422069,-0.109302,2.34927e-17
-0.361621,0.0863234,0.01,-70.4283,-0.422069,-0.109302,2.34927e-17
-0.356429,0.0876618,-0.01,-69.5639,-0.415392,-0.103924,-1.35417e-35
-0.356429,0.0876618,0.01,-69.5639,-0.415392,-0.103924,-1.35417e-35
-0.351228,0.0889644,-0.01,-68.6039,-0.409164,-0.0992278,2.2592e-17
-0.351228,0.0889644,0.01,-68.6039,-0.409164,-0.0992278,2.2592e-17
-0.346019,0.0902322,-0.01,-67.6906,-0.403618,-0.0950044,2.2592e-17
-0.346019,0.0902322,0.01,-67.6906,-0.403618,-0.0950044,2.2592e-17
-0.340801,0.0914638,-0.01,-66.8504,-0.398644,-0.0911675,4.406e-17
-0.340801,0.0914638,0.01,-66.8504,-0.398644,-0.0911675,4.406e-17
-0.335575,0.0926645,-0.01,-66.1087,-0.394074,-0.0876764,6.58705e-17
-0.335575,0.0926645,0.01,-66.1087,-0.394074,-0.0876764,6.58705e-17
-0.330343,0.0938317,-0.01,-65.4082,-0.389275,-0.0841046,4.33664e-17
-0.330343,0.0938317,0.01,-65.4082,-0.389275,-0.0841046,4.33664e-17
-0.325103,0.0949679,-0.01,-64.6967,-0.38484,-0.080938,2.27e-19
-0.325103,0.0949679,0.01,-64.6967,-0.38484,-0.080938,2.27e-19
-0.319857,0.0960759,-0.01,-64.0365,-0.380484,-0.0778245,-4.24432e-17
-0.319857,0.0960759,0.01,-64.0365,-0.380484,-0.0778245,-4.24432e-17
-0.314605,0.0971526,-0.01,-63.3456,-0.376235,-0.0749294,-4.19908e-17
-0.314605,0.0971526,0.01,-63.3456,-0.376235,-0.0749294,-4.19908e-17
-0.309347,0.0982042,-0.01,-62.6964,-0.372039,-0.0721381,-2.08765e-17
-0.309347,0.0982042,0.01,-62.6964,-0.372039,-0.0721381,-2.08765e-17
-0.304084,0.0992242,-0.01,-62.4175,-0.369679,-0.0705355,-2.40741e-35
-0.304084,0.0992242,0.01,-62.4175,-0.369679,-0.0705355,-2.40741e-35
-0.486825,-0.0285019,0.01,48.8789,0.0671401,-0.0838218,-6.50516e-17
-0.486825,-0.0285019,-0.01,48.8789,0.0671401,-0.0838218,-6.50516e-17
-0.490336,-0.0244515,-0.01,47.0529,0.0943986,-0.132816,-2.5202e-18
-0.490336,-0.0244515,0.01,47.0529,0.0943986,-0.132816,-2.5202e-18
-0.493481,-0.0201121,-0.01,41.5857,0.146964,-0.253249,4.9613e-18
-0.493481,-0.0201121,0.01,41.5857,0.146964,-0.253249,4.9613e-18
-0.496154,-0.0154683,-0.01,31.6822,0.183529,-0.416687,-2.50443e-17
-0.496154,-0.0154683,0.01,31.6822,0.183529,-0.416687,-2.50443e-17
-0.498219,-0.0105254,-0.01,16.4402,0.18139,-0.616067,2.42787e-18
-0.498219,-0.0105254,0.01,16.4402,0.18139,-0.616067,2.42787e-18
-0.499542,-0.00533558,-0.01,-4.9061,0.118298,-0.822157,2.42787e-18
-0.499542,-0.00533558,0.01,-4.9061,0.118298,-0.822157,2.42787e-18
0.447349,0.0558324,0.01,0.63559,0.010402,-0.00521656,-2.25958e-22
0.44253,0.0581834,0.01,0.604181,0.0105697,-0.00517071,-1.35022e-22
0.44253,0.0581834,-0.01,0.604181,0.0105697,-0.00517071,-1.35022e-22
0.447349,0.0558324,-0.01,0.63559,0.010402,-0.00521656,-2.25958e-22
0.437666,0.060438,0.01,0.541494,0.0108136,-0.00505085,1.92805e-23
0.437666,0.060438,-0.01,0.541494,0.0108136,-0.00505085,1.92805e-23
0.432763,0.0626065,0.01,0.474014,0.0109986,-0.00492408,2.92167e-19
0.432763,0.0626065,-0.01,0.474014,0.0109986,-0.00492408,2.92167e-19
0.427824,0.0646941,0.01,0.398057,0.0112134,-0.00482667,5.30195e-20
0.427824,0.0646941,-0.01,0.398057,0.0112134,-0.00482667,5.30195e-20
0.422854,0.0667042,0.01,0.311765,0.0114184,-0.00474217,-2.39238e-19
0.422854,0.0667042,-0.01,0.311765,0.0114184,-0.00474217,-2.39238e-19
0.417856,0.0686445,0.01,0.212163,0.0115856,-0.00465805,-1.31807e-22
0.417856,0.0686445,-0.01,0.212163,0.0115856,-0.00465805,-1.31807e-22
0.412832,0.0705182,0.01,0.0971389,0.0116824,-0.00456346,3.69765e-36
0.412832,0.0705182,-0.01,0.0971389,0.0116824,-0.00456346,3.69765e-36
0.407786,0.07233,0.01,-0.0378861,0.0116952,-0.00445271,-7.39895e-20
0.407786,0.07233,-0.01,-0.0378861,0.0116952,-0.00445271,-7.39895e-20
0.40272,0.0740832,0.01,-0.19789,0.0115913,-0.00432335,-2.63699e-19
0.40272,0.0740832,-0.01,-0.19789,0.0115913,-0.00432335,-2.63699e-19
0.397634,0.0757812,0.01,-0.387924,0.0113393,-0.0041884,-5.16967e-19
0.397634,0.0757812,-0.01,-0.387924,0.0113393,-0.0041884,-5.16967e-19
0.392531,0.0774261,0.01,-0.615017,0.0108657,-0.00400821,-3.27607e-19
0.392531,0.0774261,-0.01,-0.615017,0.0108657,-0.00400821,-3.27607e-19
0.387413,0.079022,0.01,-0.884783,0.0100728,-0.00373491,-3.85328e-22
0.387413,0.079022,-0.01,-0.884783,0.0100728,-0.00373491,-3.85328e-22
0.382279,0.0805681,0.01,-1.20556,0.00883351,-0.00336675,-3.6076e-23
0.382279,0.0805681,-0.01,-1.20556,0.00883351,-0.00336675,-3.6076e-23
0.377132,0.0820697,0.01,-1.58378,0.0069898,-0.00289373,-1.19192e-18
0.377132,0.0820697,-0.01,-1.58378,0.0069898,-0.00289373,-1.19192e-18
0.371973,0.0835284,0.01,-2.02414,0.00443149,-0.00225882,-4.3756e-19
0.371973,0.0835284,-0.01,-2.02414,0.00443149,-0.00225882,-4.3756e-19
0.366802,0.0849462,0.01,-2.52768,0.00109755,-0.00142492,1.68606e-18
0.366802,0.0849462,-0.01,-2.52768,0.00109755,-0.00142492,1.68606e-18
0.361621,0.0863234,0.01,-3.09185,-0.00298447,-0.00044558,9.3169e-19
0.361621,0.0863234,-0.01,-3.09185,-0.00298447,-0.00044558,9.3169e-19
0.356429,0.0876618,0.01,-3.71274,-0.00769717,0.000620193,-1.34624e-18
0.356429,0.0876618,-0.01,-3.71274,-0.00769717,0.000620193,-1.34624e-18
0.351228,0.0889644,0.01,-4.38532,-0.013119,0.00181988,2.32545e-19
0.351228,0.0889644,-0.01,-4.38532,-0.013119,0.00181988,2.32545e-19
0.346019,0.0902322,0.01,-5.09423,-0.0190575,0.003105,1.57879e-18
0.346019,0.0902322,-0.01,-5.09423,-0.0190575,0.003105,1.57879e-18
0.340801,0.0914638,0.01,-5.83644,-0.0252148,0.00437632,2.07349e-18
0.340801,0.0914638,-0.01,-5.83644,-0.0252148,0.00437632,2.07349e-18
0.335575,0.0926645,0.01,-6.60408,-0.0317832,0.00569504,4.40342e-18
0.335575,0.0926645,-0.01,-6.60408,-0.0317832,0.00569504,4.40342e-18
0.330343,0.0938317,0.01,-7.37963,-0.0383221,0.00693299,-2.6015e-19
0.330343,0.0938317,-0.01,-7.37963,-0.0383221,0.00693299,-2.6015e-19
0.325103,0.0949679,0.01,-8.17464,-0.044937,0.00811967,-5.45025e-18
0.325103,0.0949679,-0.01,-8.17464,-0.044937,0.00811967,-5.45025e-18
0.319857,0.0960759,0.01,-8.96107,-0.0515831,0.0092462,-5.97487e-18
0.319857,0.0960759,-0.01,-8.96107,-0.0515831,0.0092462,-5.97487e-18
0.314605,0.0971526,0.01,-9.75885,-0.0581168,0.0103248,-6.50448e-18
0.314605,0.0971526,-0.01,-9.75885,-0.0581168,0.0103248,-6.50448e-18
0.309347,0.0982042,0.01,-10.54,-0.0646358,0.011337,-3.38977e-18
0.309347,0.0982042,-0.01,-10.54,-0.0646358,0.011337,-3.38977e-18
0.304084,0.0992242,0.01,-11.3158,-0.0708009,0.0121872,-3.90717e-18
0.304084,0.0992242,-0.01,-11.3158,-0.0708009,0.0121872,-3.90717e-18
0.298816,0.100221,0.01,-12.0826,-0.0769392,0.0129935,4.37982e-18
0.298816,0.100221,-0.01,-12.0826,-0.0769392,0.0129935,4.37982e-18
0.293543,0.10119,0.01,-12.8341,-0.0829573,0.0137528,1.26948e-17
0.293543,0.10119,-0.01,-12.8341,-0.0829573,0.0137528,1.26948e-17
0.288265,0.102135,0.01,-13.5688,-0.0886984,0.0144111,4.40778e-18
0.288265,0.102135,-0.01,-13.5688,-0.0886984,0.0144111,4.40778e-18
0.282983,0.103052,0.01,-14.2866,-0.0941371,0.0149497,4.88355e-18
0.282983,0.103052,-0.01,-14.2866,-0.0941371,0.0149497,4.88355e-18
0.277697,0.103948,0.01,-14.9952,-0.0995253,0.0154532,9.98615e-18
0.277697,0.103948,-0.01,-14.9952,-0.0995253,0.0154532,9.98615e-18
0.272406,0.104818,0.01,-15.6767,-0.10462,0.0158721,-2.319e-19
0.272406,0.104818,-0.01,-15.6767,-0.10462,0.0158721,-2.319e-19
0.267112,0.105667,0.01,-16.3579,-0.109622,0.0162592,-5.33583e-18
0.267112,0.105667,-0.01,-16.3579,-0.109622,0.0162592,-5.33583e-18
0.261815,0.106492,0.01,-16.9993,-0.114349,0.0165368,-5.76108e-18
0.261815,0.106492,-0.01,-16.9993,-0.114349,0.0165368,-5.76108e-18
0.256514,0.107295,0.01,-17.6479,-0.11877,0.0167559,-5.75935e-18
0.256514,0.107295,-0.01,-17.6479,-0.11877,0.0167559,-5.75935e-18
0.25121,0.108078,0.01,-18.272,-0.123461,0.0169956,-6.1772e-18
0.25121,0.108078,-0.01,-18.272,-0.123461,0.0169956,-6.1772e-18
0.245902,0.108837,0.01,-18.8702,-0.127553,0.0170953,6.58355e-18
0.245902,0.108837,-0.01,-18.8702,-0.127553,0.0170953,6.58355e-18
0.240592,0.109577,0.01,-19.4734,-0.131621,0.0171956,6.1893e-18
0.240592,0.109577,-0.01,-19.4734,-0.131621,0.0171956,6.1893e-18
0.235279,0.110295,0.01,-19.765,-0.133906,0.0172768,-1.31437e-17
0.235279,0.110295,-0.01,-19.765,-0.133906,0.0172768,-1.31437e-17
-0.0536085,0.124279,0.01,-41.1928,-0.255786,-0.00645523,5.56674e-35
-0.0536085,0.124279,-0.01,-41.1928,-0.255786,-0.00645523,5.56674e-35
-0.0482488,0.124417,-0.01,-41.0269,-0.254656,-0.0060547,-1.68626e-18
-0.0482488,0.124417,0.01,-41.0269,-0.254656,-0.0060547,-1.68626e-18
-0.0428887,0.124538,-0.01,-40.6756,-0.252495,-0.00529954,-3.35649e-18
-0.0428887,0.124538,0.01,-40.6756,-0.252495,-0.00529954,-3.35649e-18
-0.0375282,0.124646,-0.01,-40.3202,-0.25076,-0.00462075,-1.39599e-20
-0.0375282,0.124646,0.01,-40.3202,-0.25076,-0.00462075,-1.39599e-20
-0.0321676,0.12474,-0.01,-39.9817,-0.249361,-0.00397155,2.47748e-18
-0.0321676,0.12474,0.01,-39.9817,-0.249361,-0.00397155,2.47748e-18
-0.0268067,0.12482,-0.01,-39.653,-0.247838,-0.00328792,8.21215e-19
-0.0268067,0.12482,0.01,-39.653,-0.247838,-0.00328792,8.21215e-19
-0.0214456,0.124885,-0.01,-39.3227,-0.245843,-0.00257243,-8.07675e-19
-0.0214456,0.124885,0.01,-39.3227,-0.245843,-0.00257243,-8.07675e-19
-0.0160843,0.124934,-0.01,-38.97,-0.243898,-0.00190524,-8.07875e-19
-0.0160843,0.124934,0.01,-38.97,-0.243898,-0.00190524,-8.07875e-19
-0.0107229,0.12497,-0.01,-38.6283,-0.2423,-0.00126924,-1.98521e-19
-0.0107229,0.12497,0.01,-38.6283,-0.2423,-0.00126924,-1.98521e-19
-0.00536149,0.124992,-0.01,-38.2921,-0.240811,-0.000647023,-1.98326e-19
-0.00536149,0.124992,0.01,-38.2921,-0.240811,-0.000647023,-1.98326e-19
0,0.125,-0.01,-37.9674,-0.239096,2.788e-06,-9.48205e-23
0,0.125,0.01,-37.9674,-0.239096,2.788e-06,-9.48205e-23
0.235279,0.110295,0.01,-20.3189,-0.137509,0.0172357,-3.34609e-21
0.229963,0.110993,0.01,-20.6063,-0.139303,0.0172332,6.94658e-18
0.229963,0.110993,-0.01,-20.6063,-0.139303,0.0172332,6.94658e-18
0.235279,0.110295,-0.01,-20.3189,-0.137509,0.0172357,-3.34609e-21
0.224645,0.111672,0.01,-21.1645,-0.143109,0.0172355,6.94825e-18
0.224645,0.111672,-0.01,-21.1645,-0.143109,0.0172355,6.94825e-18
0.219324,0.112331,0.01,-21.6911,-0.146623,0.0171569,3.64891e-18
0.219324,0.112331,-0.01,-21.6911,-0.146623,0.0171569,3.64891e-18
0.214001,0.112971,0.01,-22.2226,-0.149829,0.0170395,7.38517e-18
0.214001,0.112971,-0.01,-22.2226,-0.149829,0.0170395,7.38517e-18
0.208675,0.113593,0.01,-22.7461,-0.153435,0.0169592,-8.36151e-20
0.208675,0.113593,-0.01,-22.7461,-0.153435,0.0169592,-8.36151e-20
0.203348,0.114195,0.01,-23.2328,-0.156541,0.0167724,-3.82181e-18
0.203348,0.114195,-0.01,-23.2328,-0.156541,0.0167724,-3.82181e-18
0.198018,0.114778,0.01,-23.7359,-0.159429,0.0165826,-3.9855e-18
0.198018,0.114778,-0.01,-23.7359,-0.159429,0.0165826,-3.9855e-18
0.192687,0.115345,0.01,-24.2209,-0.162742,0.0164148,-8.04182e-18
0.192687,0.115345,-0.01,-24.2209,-0.162742,0.0164148,-8.04182e-18
0.187353,0.115892,0.01,-24.6843,-0.165594,0.016164,-4.05621e-18
0.187353,0.115892,-0.01,-24.6843,-0.165594,0.016164,-4.05621e-18
0.182018,0.116422,0.01,-25.1511,-0.168262,0.0159086,4.29948e-25
0.182018,0.116422,-0.01,-25.1511,-0.168262,0.0159086,4.29948e-25
0.176681,0.116935,0.01,-25.6101,-0.171122,0.0156558,-1.94664e-21
0.176681,0.116935,-0.01,-25.6101,-0.171122,0.0156558,-1.94664e-21
0.171342,0.117431,0.01,-26.0579,-0.173936,0.0153759,-4.35879e-18
0.171342,0.117431,-0.01,-26.0579,-0.173936,0.0153759,-4.35879e-18
0.166002,0.117909,0.01,-26.4884,-0.176343,0.0150466,-8.78905e-18
0.166002,0.117909,-0.01,-26.4884,-0.176343,0.0150466,-8.78905e-18
0.160661,0.11837,0.01,-26.9343,-0.178858,0.0147394,-4.43016e-18
0.160661,0.11837,-0.01,-26.9343,-0.178858,0.0147394,-4.43016e-18
0.155318,0.118816,0.01,-27.3594,-0.181731,0.0144254,-7.40465e-23
0.155318,0.118816,-0.01,-27.3594,-0.181731,0.0144254,-7.40465e-23
0.149973,0.119243,0.01,-27.7622,-0.183949,0.0140405,4.63723e-18
0.149973,0.119243,-0.01,-27.7622,-0.183949,0.0140405,4.63723e-18
0.144628,0.119655,0.01,-28.1814,-0.186047,0.013678,4.63614e-18
0.144628,0.119655,-0.01,-28.1814,-0.186047,0.013678,4.63614e-18
0.139281,0.120052,0.01,-28.5976,-0.188653,0.0133289,-1.17339e-21
0.139281,0.120052,-0.01,-28.5976,-0.188653,0.0133289,-1.17339e-21
0.133933,0.120431,0.01,-28.9911,-0.191081,0.0129295,4.83687e-18
0.133933,0.120431,-0.01,-28.9911,-0.191081,0.0129295,4.83687e-18
0.128584,0.120795,0.01,-29.3814,-0.193063,0.0125122,4.83809e-18
0.128584,0.120795,-0.01,-29.3814,-0.193063,0.0125122,4.83809e-18
0.123233,0.121143,0.01,-29.7799,-0.195136,0.0121094,2.50012e-25
0.123233,0.121143,-0.01,-29.7799,-0.195136,0.0121094,2.50012e-25
0.117882,0.121476,0.01,-30.176,-0.197562,0.0117009,-1.2044e-21
0.117882,0.121476,-0.01,-30.176,-0.197562,0.0117009,-1.2044e-21
0.11253,0.121793,0.01,-30.5522,-0.199879,0.0112551,2.54451e-18
0.11253,0.121793,-0.01,-30.5522,-0.199879,0.0112551,2.54451e-18
0.107177,0.122093,0.01,-30.9198,-0.201671,0.0107901,-3.22152e-20
0.107177,0.122093,-0.01,-30.9198,-0.201671,0.0107901,-3.22152e-20
0.101823,0.12238,0.01,-31.3059,-0.203652,0.0103548,-5.18301e-18
0.101823,0.12238,-0.01,-31.3059,-0.203652,0.0103548,-5.18301e-18
0.0964687,0.122651,0.01,-31.6748,-0.205929,0.00989307,-2.60629e-18
0.0964687,0.122651,-0.01,-31.6748,-0.205929,0.00989307,-2.60629e-18
0.0911133,0.122906,0.01,-32.0373,-0.207866,0.00940659,2.66676e-18
0.0911133,0.122906,-0.01,-32.0373,-0.207866,0.00940659,2.66676e-18
0.0857572,0.123147,0.01,-32.4016,-0.209749,0.00892751,2.66676e-18
0.0857572,0.123147,-0.01,-32.4016,-0.209749,0.00892751,2.66676e-18
0.0804004,0.123372,0.01,-32.7634,-0.211618,0.0084382,-1.98611e-34
0.0804004,0.123372,-0.01,-32.7634,-0.211618,0.0084382,-1.98611e-34
0.0750431,0.123584,0.01,-33.1307,-0.213621,0.00794403,5.5108e-18
0.0750431,0.123584,-0.01,-33.1307,-0.213621,0.00794403,5.5108e-18
0.0696852,0.12378,0.01,-33.4868,-0.215775,0.00742647,8.29468e-18
0.0696852,0.12378,-0.01,-33.4868,-0.215775,0.00742647,8.29468e-18
0.0643267,0.12396,0.01,-33.829,-0.217595,0.00688978,1.37706e-18
0.0643267,0.12396,-0.01,-33.829,-0.217595,0.00688978,1.37706e-18
0.0589678,0.124126,0.01,-34.1773,-0.219078,0.00637021,-1.40614e-18
0.0589678,0.124126,-0.01,-34.1773,-0.219078,0.00637021,-1.40614e-18
0.0536085,0.124279,0.01,-34.5429,-0.220958,0.00585824,6.89845e-22
0.0536085,0.124279,-0.01,-34.5429,-0.220958,0.00585824,6.89845e-22
0.0482488,0.124417,0.01,-34.8905,-0.223147,0.00529775,1.44872e-18
0.0482488,0.124417,-0.01,-34.8905,-0.223147,0.00529775,1.44872e-18
0.0428887,0.124538,0.01,-35.2259,-0.224941,0.00472261,-1.4625e-20
0.0428887,0.124538,-0.01,-35.2259,-0.224941,0.00472261,-1.4625e-20
0.0375282,0.124646,0.01,-35.5639,-0.226435,0.00417193,1.3695e-20
0.0375282,0.124646,-0.01,-35.5639,-0.226435,0.00417193,1.3695e-20
0.0321676,0.12474,0.01,-35.9151,-0.228025,0.0036271,2.22305e-18
0.0321676,0.12474,-0.01,-35.9151,-0.228025,0.0036271,2.22305e-18
0.0268067,0.12482,0.01,-36.2727,-0.230085,0.00305108,2.25153e-18
0.0268067,0.12482,-0.01,-36.2727,-0.230085,0.00305108,2.25153e-18
0.0214456,0.124885,0.01,-36.6047,-0.23209,0.00243242,2.26434e-18
0.0214456,0.124885,-0.01,-36.6047,-0.23209,0.00243242,2.26434e-18
0.0160843,0.124934,0.01,-36.9406,-0.233748,0.00183379,7.59018e-19
0.0160843,0.124934,-0.01,-36.9406,-0.233748,0.00183379,7.59018e-19
0.0107229,0.12497,0.01,-37.2746,-0.235288,0.00124286,-1.93118e-19
0.0107229,0.12497,-0.01,-37.2746,-0.235288,0.00124286,-1.93118e-19
0.00536149,0.124992,0.01,-37.625,-0.237019,0.000645683,-1.934e-19
0.00536149,0.124992,-0.01,-37.625,-0.237019,0.000645683,-1.934e-19
0.5,0,0.01,1.23467,0.00032391,0.0264664,-2.35099e-38
0.499542,0.00533558,0.01,1.49953,-0.00182906,0.0153279,5.36435e-19
0.499542,0.00533558,-0.01,1.49953,-0.00182906,0.0153279,5.36435e-19
0.5,0,-0.01,1.23467,0.00032391,0.0264664,-2.35099e-38
0.498219,0.0105254,0.01,1.60159,0.00085844,-0.000431255,5.36435e-19
0.498219,0.0105254,-0.01,1.60159,0.00085844,-0.000431255,5.36435e-19
0.496154,0.0154683,0.01,1.50432,0.00687703,-0.0133492,9.4277e-19
0.496154,0.0154683,-0.01,1.50432,0.00687703,-0.0133492,9.4277e-19
0.493481,0.0201121,0.01,1.29509,0.0126412,-0.0197451,1.72861e-18
0.493481,0.0201121,-0.01,1.29509,0.0126412,-0.0197451,1.72861e-18
0.490336,0.0244515,0.01,1.07888,0.0157818,-0.0203596,1.43987e-18
0.490336,0.0244515,-0.01,1.07888,0.0157818,-0.0203596,1.43987e-18
0.486825,0.0285019,0.01,0.920474,0.016086,-0.0176459,7.9565e-20
0.486825,0.0285019,-0.01,0.920474,0.016086,-0.0176459,7.9565e-20
0.48303,0.0322868,0.01,0.833515,0.0145805,-0.0139364,-3.6655e-20
0.48303,0.0322868,-0.01,0.833515,0.0145805,-0.0139364,-3.6655e-20
0.479011,0.0358352,0.01,0.796988,0.0121538,-0.0103204,5.37794e-19
0.479011,0.0358352,-0.01,0.796988,0.0121538,-0.0103204,5.37794e-19
0.474813,0.0391696,0.01,0.79435,0.00975316,-0.00745386,-1.63236e-23
0.474813,0.0391696,-0.01,0.79435,0.00975316,-0.00745386,-1.63236e-23
0.470473,0.0423164,0.01,0.800619,0.00825913,-0.00576115,5.34095e-19
0.470473,0.0423164,-0.01,0.800619,0.00825913,-0.00576115,5.34095e-19
0.466015,0.0452948,0.01,0.799572,0.0076715,-0.00495785,5.34092e-19
0.466015,0.0452948,-0.01,0.799572,0.0076715,-0.00495785,5.34092e-19
0.461461,0.0481233,0.01,0.787285,0.00779041,-0.00471903,-5.17688e-19
0.461461,0.0481233,-0.01,0.787285,0.00779041,-0.00471903,-5.17688e-19
0.456822,0.0508117,0.01,0.757241,0.00841949,-0.00481557,-1.01055e-18
0.456822,0.0508117,-0.01,0.757241,0.00841949,-0.00481557,-1.01055e-18
0.452115,0.0533779,0.01,0.714811,0.00923259,-0.00500081,-3.1812e-20
0.452115,0.0533779,-0.01,0.714811,0.00923259,-0.00500081,-3.1812e-20
0.447349,0.0558324,0.01,0.690974,0.00966754,-0.00510391,9.22096e-19
0.447349,0.0558324,-0.01,0.690974,0.00966754,-0.00510391,9.22096e-19
0.314605,-0.0971526,0.01,-22.6398,-0.258787,-0.0531064,1.50481e-17
0.319857,-0.0960759,0.01,-22.6855,-0.25818,-0.0537906,1.50757e-17
0.319857,-0.0960759,-0.01,-22.6855,-0.25818,-0.0537906,1.50757e-17
0.314605,-0.0971526,-0.01,-22.6398,-0.258787,-0.0531064,1.50481e-17
0.325103,-0.0949679,0.01,-22.7104,-0.257015,-0.0550562,1.50942e-17
0.325103,-0.0949679,-0.01,-22.7104,-0.257015,-0.0550562,1.50942e-17
0.330343,-0.0938317,0.01,-22.7059,-0.256149,-0.0564061,7.5426e-18
0.330343,-0.0938317,-0.01,-22.7059,-0.256149,-0.0564061,7.5426e-18
0.335575,-0.0926645,0.01,-22.7327,-0.254815,-0.0576846,-5.84405e-24
0.335575,-0.0926645,-0.01,-22.7327,-0.254815,-0.0576846,-5.84405e-24
0.340801,-0.0914638,0.01,-22.7146,-0.253018,-0.0587966,-5.84405e-24
0.340801,-0.0914638,-0.01,-22.7146,-0.253018,-0.0587966,-5.84405e-24
0.346019,-0.0902322,0.01,-22.714,-0.251652,-0.0602142,-7.5619e-18
0.346019,-0.0902322,-0.01,-22.714,-0.251652,-0.0602142,-7.5619e-18
0.351228,-0.0889644,0.01,-22.6957,-0.249835,-0.0613531,-2.96495e-20
0.351228,-0.0889644,-0.01,-22.6957,-0.249835,-0.0613531,-2.96495e-20
0.356429,-0.0876618,0.01,-22.5262,-0.247323,-0.0622204,7.53225e-18
0.356429,-0.0876618,-0.01,-22.5262,-0.247323,-0.0622204,7.53225e-18
0.361621,-0.0863234,0.01,-22.2081,-0.244222,-0.0633074,-7.32105e-18
0.361621,-0.0863234,-0.01,-22.2081,-0.244222,-0.0633074,-7.32105e-18
0.366802,-0.0849462,0.01,-21.8842,-0.240732,-0.0645175,-1.45583e-17
0.366802,-0.0849462,-0.01,-21.8842,-0.240732,-0.0645175,-1.45583e-17
0.371973,-0.0835284,0.01,-21.6534,-0.23791,-0.066096,7.10355e-18
0.371973,-0.0835284,-0.01,-21.6534,-0.23791,-0.066096,7.10355e-18
0.377132,-0.0820697,0.01,-21.5781,-0.235218,-0.0675048,1.43409e-17
0.377132,-0.0820697,-0.01,-21.5781,-0.235218,-0.0675048,1.43409e-17
0.382279,-0.0805681,0.01,-21.5005,-0.231721,-0.0682416,-8.61955e-22
0.382279,-0.0805681,-0.01,-21.5005,-0.231721,-0.0682416,-8.61955e-22
0.387413,-0.079022,0.01,-21.2186,-0.226373,-0.068452,7.1637e-22
0.387413,-0.079022,-0.01,-21.2186,-0.226373,-0.068452,7.1637e-22
0.392531,-0.0774261,0.01,-20.7219,-0.219392,-0.0682728,1.35838e-17
0.392531,-0.0774261,-0.01,-20.7219,-0.219392,-0.0682728,1.35838e-17
0.397634,-0.0757812,0.01,-20.0849,-0.212249,-0.0681974,2.67419e-17
0.397634,-0.0757812,-0.01,-20.0849,-0.212249,-0.0681974,2.67419e-17
0.40272,-0.0740832,0.01,-19.4105,-0.204482,-0.0680284,2.58478e-17
0.40272,-0.0740832,-0.01,-19.4105,-0.204482,-0.0680284,2.58478e-17
0.407786,-0.07233,0.01,-18.6736,-0.19568,-0.0673293,1.26881e-17
0.407786,-0.07233,-0.01,-18.6736,-0.19568,-0.0673293,1.26881e-17
0.412832,-0.0705182,0.01,-17.8701,-0.185747,-0.0660982,1.3327e-33
0.412832,-0.0705182,-0.01,-17.8701,-0.185747,-0.0660982,1.3327e-33
0.417856,-0.0686445,0.01,-16.9655,-0.173875,-0.0639797,1.02528e-21
0.417856,-0.0686445,-0.01,-16.9655,-0.173875,-0.0639797,1.02528e-21
0.422854,-0.0667042,0.01,-15.9046,-0.159935,-0.0607681,-1.02081e-17
0.422854,-0.0667042,-0.01,-15.9046,-0.159935,-0.0607681,-1.02081e-17
0.427824,-0.0646941,0.01,-14.6562,-0.143467,-0.0561842,-8.8895e-19
0.427824,-0.0646941,-0.01,-14.6562,-0.143467,-0.0561842,-8.8895e-19
0.432763,-0.0626065,0.01,-13.186,-0.123756,-0.0497885,9.3192e-18
0.432763,-0.0626065,-0.01,-13.186,-0.123756,-0.0497885,9.3192e-18
0.437666,-0.060438,0.01,-11.4806,-0.101379,-0.0416989,-5.36629e-22
0.437666,-0.060438,-0.01,-11.4806,-0.101379,-0.0416989,-5.36629e-22
0.44253,-0.0581834,0.01,-9.6125,-0.0764142,-0.0317854,3.55125e-21
0.44253,-0.0581834,-0.01,-9.6125,-0.0764142,-0.0317854,3.55125e-21
0.447349,-0.0558324,0.01,-7.61086,-0.0490706,-0.0197656,3.08361e-21
0.447349,-0.0558324,-0.01,-7.61086,-0.0490706,-0.0197656,3.08361e-21
0.452115,-0.0533779,0.01,-5.57151,-0.0216871,-0.00672587,-3.04843e-18
0.452115,-0.0533779,-0.01,-5.57151,-0.0216871,-0.00672587,-3.04843e-18
0.456822,-0.0508117,0.01,-3.68488,0.00147435,0.00499138,-4.91582e-18
0.456822,-0.0508117,-0.01,-3.68488,0.00147435,0.00499138,-4.91582e-18
0.461461,-0.0481233,0.01,-2.15438,0.0163928,0.0130027,-2.87233e-18
0.461461,-0.0481233,-0.01,-2.15438,0.0163928,0.0130027,-2.87233e-18
0.466015,-0.0452948,0.01,-1.07799,0.02236,0.0165086,-1.00496e-18
0.466015,-0.0452948,-0.01,-1.07799,0.02236,0.0165086,-1.00496e-18
0.470473,-0.0423164,0.01,-0.381222,0.0221307,0.0167008,9.2385e-25
0.470473,-0.0423164,-0.01,-0.381222,0.0221307,0.0167008,9.2385e-25
0.474813,-0.0391696,0.01,0.0516385,0.019354,0.0154754,1.46081e-19
0.474813,-0.0391696,-0.01,0.0516385,0.019354,0.0154754,1.46081e-19
0.479011,-0.0358352,0.01,0.326493,0.0162651,0.0141238,-1.43594e-19
0.479011,-0.0358352,-0.01,0.326493,0.0162651,0.0141238,-1.43594e-19
0.48303,-0.0322868,0.01,0.509799,0.013432,0.0129209,-2.89672e-19
0.48303,-0.0322868,-0.01,0.509799,0.013432,0.0129209,-2.89672e-19
0.486825,-0.0285019,0.01,0.638088,0.010515,0.011419,-4.60995e-19
0.486825,-0.0285019,-0.01,0.638088,0.010515,0.011419,-4.60995e-19
0.490336,-0.0244515,0.01,0.713936,0.00779897,0.00986341,-9.52964e-19
0.490336,-0.0244515,-0.01,0.713936,0.00779897,0.00986341,-9.52964e-19
0.493481,-0.0201121,0.01,0.736202,0.00647744,0.0101103,-9.82625e-19
0.493481,-0.0201121,-0.01,0.736202,0.00647744,0.0101103,-9.82625e-19
0.496154,-0.0154683,0.01,0.730902,0.00682076,0.0143659,-4.9065e-19
0.496154,-0.0154683,-0.01,0.730902,0.00682076,0.0143659,-4.9065e-19
0.498219,-0.0105254,0.01,0.774714,0.00693516,0.0219558,-2.74578e-19
0.498219,-0.0105254,-0.01,0.774714,0.00693516,0.0219558,-2.74578e-19
0.499542,-0.00533558,0.01,0.950068,0.00452614,0.0280255,-2.74578e-19
0.499542,-0.00533558,-0.01,0.950068,0.00452614,0.0280255,-2.74578e-19
0.0428887,-0.124538,0.01,-14.1353,-0.255955,-0.00590388,-1.16697e-18
0.0482488,-0.124417,0.01,-14.2554,-0.255965,-0.00628235,-5.83485e-19
0.0482488,-0.124417,-0.01,-14.2554,-0.255965,-0.00628235,-5.83485e-19
0.0428887,-0.124538,-0.01,-14.1353,-0.255955,-0.00590388,-1.16697e-18
0.0536085,-0.124279,0.01,-14.4746,-0.255879,-0.00701103,-6.01335e-19
0.0536085,-0.124279,-0.01,-14.4746,-0.255879,-0.00701103,-6.01335e-19
0.0589678,-0.124126,0.01,-14.6754,-0.25614,-0.00770234,8.13e-21
0.0589678,-0.124126,-0.01,-14.6754,-0.25614,-0.00770234,8.13e-21
0.0643267,-0.12396,0.01,-14.8985,-0.256823,-0.00841311,-6.3074e-19
0.0643267,-0.12396,-0.01,-14.8985,-0.256823,-0.00841311,-6.3074e-19
0.0696852,-0.12378,0.01,-15.1298,-0.257158,-0.00915527,-3.75676e-18
0.0696852,-0.12378,-0.01,-15.1298,-0.257158,-0.00915527,-3.75676e-18
0.0750431,-0.123584,0.01,-15.3421,-0.257157,-0.00989253,-2.51656e-18
0.0750431,-0.123584,-0.01,-15.3421,-0.257157,-0.00989253,-2.51656e-18
0.0804004,-0.123372,0.01,-15.5443,-0.257351,-0.0106142,7.81706e-35
0.0804004,-0.123372,-0.01,-15.5443,-0.257351,-0.0106142,7.81706e-35
0.0857572,-0.123147,0.01,-15.7544,-0.257706,-0.0113454,-1.3103e-18
0.0857572,-0.123147,-0.01,-15.7544,-0.257706,-0.0113454,-1.3103e-18
0.0911133,-0.122906,0.01,-15.9636,-0.258103,-0.0120811,-1.3103e-18
0.0911133,-0.122906,-0.01,-15.9636,-0.258103,-0.0120811,-1.3103e-18
0.0964687,-0.122651,0.01,-16.1784,-0.258408,-0.01284,1.34668e-18
0.0964687,-0.122651,-0.01,-16.1784,-0.258408,-0.01284,1.34668e-18
0.101823,-0.12238,0.01,-16.3842,-0.258388,-0.0135905,4.06799e-18
0.101823,-0.12238,-0.01,-16.3842,-0.258388,-0.0135905,4.06799e-18
0.107177,-0.122093,0.01,-16.5731,-0.25874,-0.0143282,1.34384e-18
0.107177,-0.122093,-0.01,-16.5731,-0.25874,-0.0143282,1.34384e-18
0.11253,-0.121793,0.01,-16.7894,-0.259326,-0.0151192,-1.37748e-18
0.11253,-0.121793,-0.01,-16.7894,-0.259326,-0.0151192,-1.37748e-18
0.117882,-0.121476,0.01,-17.0001,-0.259322,-0.0159028,-6.9339e-22
0.117882,-0.121476,-0.01,-17.0001,-0.259322,-0.0159028,-6.9339e-22
0.123233,-0.121143,0.01,-17.1849,-0.259216,-0.0166612,1.25006e-25
0.123233,-0.121143,-0.01,-17.1849,-0.259216,-0.0166612,1.25006e-25
0.128584,-0.120795,0.01,-17.3715,-0.259622,-0.0174351,-2.88608e-18
0.128584,-0.120795,-0.01,-17.3715,-0.259622,-0.0174351,-2.88608e-18
0.133933,-0.120431,0.01,-17.577,-0.260158,-0.0182477,-2.88676e-18
0.133933,-0.120431,-0.01,-17.577,-0.260158,-0.0182477,-2.88676e-18
0.139281,-0.120052,0.01,-17.7813,-0.260162,-0.0190628,-2.95641e-18
0.139281,-0.120052,-0.01,-17.7813,-0.260162,-0.0190628,-2.95641e-18
0.144628,-0.119655,0.01,-17.9589,-0.260044,-0.0198405,-5.94007e-18
0.144628,-0.119655,-0.01,-17.9589,-0.260044,-0.0198405,-5.94007e-18
0.149973,-0.119243,0.01,-18.1392,-0.260614,-0.0206474,-2.9837e-18
0.149973,-0.119243,-0.01,-18.1392,-0.260614,-0.0206474,-2.9837e-18
0.155318,-0.118816,0.01,-18.3504,-0.261065,-0.0215167,3.05422e-18
0.155318,-0.118816,-0.01,-18.3504,-0.261065,-0.0215167,3.05422e-18
0.160661,-0.11837,0.01,-18.5388,-0.260796,-0.0223378,6.13347e-18
0.160661,-0.11837,-0.01,-18.5388,-0.260796,-0.0223378,6.13347e-18
0.166002,-0.117909,0.01,-18.7043,-0.260978,-0.0231625,6.18905e-18
0.166002,-0.117909,-0.01,-18.7043,-0.260978,-0.0231625,6.18905e-18
0.171342,-0.117431,0.01,-18.8986,-0.261409,-0.0240572,-3.4475e-20
0.171342,-0.117431,-0.01,-18.8986,-0.261409,-0.0240572,-3.4475e-20
0.176681,-0.116935,0.01,-19.0815,-0.261397,-0.0249038,-3.14587e-18
0.176681,-0.116935,-0.01,-19.0815,-0.261397,-0.0249038,-3.14587e-18
0.182018,-0.116422,0.01,-19.2519,-0.261401,-0.0257535,3.25036e-25
0.182018,-0.116422,-0.01,-19.2519,-0.261401,-0.0257535,3.25036e-25
0.187353,-0.115892,0.01,-19.425,-0.261799,-0.0266664,3.23098e-18
0.187353,-0.115892,-0.01,-19.425,-0.261799,-0.0266664,3.23098e-18
0.192687,-0.115345,0.01,-19.6155,-0.261992,-0.0276022,6.49665e-18
0.192687,-0.115345,-0.01,-19.6155,-0.261992,-0.0276022,6.49665e-18
0.198018,-0.114778,0.01,-19.7819,-0.26176,-0.0284676,3.26562e-18
0.198018,-0.114778,-0.01,-19.7819,-0.26176,-0.0284676,3.26562e-18
0.203348,-0.114195,0.01,-19.9379,-0.262147,-0.029386,3.31665e-18
0.203348,-0.114195,-0.01,-19.9379,-0.262147,-0.029386,3.31665e-18
0.208675,-0.113593,0.01,-20.1277,-0.262298,-0.0303765,-3.27251e-20
0.208675,-0.113593,-0.01,-20.1277,-0.262298,-0.0303765,-3.27251e-20
0.214001,-0.112971,0.01,-20.281,-0.262079,-0.0312944,-6.7194e-18
0.214001,-0.112971,-0.01,-20.281,-0.262079,-0.0312944,-6.7194e-18
0.219324,-0.112331,0.01,-20.4348,-0.262451,-0.0322747,-3.36843e-18
0.219324,-0.112331,-0.01,-20.4348,-0.262451,-0.0322747,-3.36843e-18
0.224645,-0.111672,0.01,-20.6084,-0.262515,-0.0332732,-3.42691e-18
0.224645,-0.111672,-0.01,-20.6084,-0.262515,-0.0332732,-3.42691e-18
0.229963,-0.110993,0.01,-20.7533,-0.262383,-0.0342549,-3.42859e-18
0.229963,-0.110993,-0.01,-20.7533,-0.262383,-0.0342549,-3.42859e-18
0.235279,-0.110295,0.01,-20.9124,-0.262745,-0.0353464,6.96477e-18
0.235279,-0.110295,-0.01,-20.9124,-0.262745,-0.0353464,6.96477e-18
0.240592,-0.109577,0.01,-21.0723,-0.262659,-0.0363514,-7.05085e-18
0.240592,-0.109577,-0.01,-21.0723,-0.262659,-0.0363514,-7.05085e-18
0.245902,-0.108837,0.01,-21.2024,-0.26272,-0.0373546,-6.9676e-18
0.245902,-0.108837,-0.01,-21.2024,-0.26272,-0.0373546,-6.9676e-18
0.25121,-0.108078,0.01,-21.3606,-0.262823,-0.0385249,7.04971e-18
0.25121,-0.108078,-0.01,-21.3606,-0.262823,-0.0385249,7.04971e-18
0.256514,-0.107295,0.01,-21.5055,-0.262642,-0.0396345,7.15306e-18
0.256514,-0.107295,-0.01,-21.5055,-0.262642,-0.0396345,7.15306e-18
0.261815,-0.106492,0.01,-21.6416,-0.262875,-0.0406845,7.15129e-18
0.261815,-0.106492,-0.01,-21.6416,-0.262875,-0.0406845,7.15129e-18
0.267112,-0.105667,0.01,-21.7789,-0.262662,-0.041744,7.24449e-18
0.267112,-0.105667,-0.01,-21.7789,-0.262662,-0.041744,7.24449e-18
0.272406,-0.104818,0.01,-21.8837,-0.262502,-0.0428249,-3.38499e-20
0.272406,-0.104818,-0.01,-21.8837,-0.262502,-0.0428249,-3.38499e-20
0.277697,-0.103948,0.01,-22.0328,-0.261763,-0.043842,-7.2801e-18
0.277697,-0.103948,-0.01,-22.0328,-0.261763,-0.043842,-7.2801e-18
0.282983,-0.103052,0.01,-22.1306,-0.261398,-0.0449919,-2.15915e-34
0.282983,-0.103052,-0.01,-22.1306,-0.261398,-0.0449919,-2.15915e-34
0.288265,-0.102135,0.01,-22.2442,-0.261434,-0.0462508,-7.42135e-18
0.288265,-0.102135,-0.01,-22.2442,-0.261434,-0.0462508,-7.42135e-18
0.293543,-0.10119,0.01,-22.3519,-0.261174,-0.0474412,-2.22626e-17
0.293543,-0.10119,-0.01,-22.3519,-0.261174,-0.0474412,-2.22626e-17
0.298816,-0.100221,0.01,-22.4166,-0.260736,-0.048691,-1.48413e-17
0.298816,-0.100221,-0.01,-22.4166,-0.260736,-0.048691,-1.48413e-17
0.304084,-0.0992242,0.01,-22.486,-0.2604,-0.0500334,-5.90305e-23
0.304084,-0.0992242,-0.01,-22.486,-0.2604,-0.0500334,-5.90305e-23
0.309347,-0.0982042,0.01,-22.562,-0.260261,-0.0514446,7.52255e-18
0.309347,-0.0982042,-0.01,-22.562,-0.260261,-0.0514446,7.52255e-18
0.314605,-0.0971526,0.01,-22.6388,-0.259796,-0.0521459,1.50451e-17
0.314605,-0.0971526,-0.01,-22.6388,-0.259796,-0.0521459,1.50451e-17
0,-0.125,0.01,-12.1733,-0.252945,-1.22305e-05,-3.12658e-23
0.00536149,-0.124992,0.01,-12.411,-0.253039,-0.000723257,6.44967e-20
0.00536149,-0.124992,-0.01,-12.411,-0.253039,-0.000723257,6.44967e-20
0,-0.125,-0.01,-12.1733,-0.252945,-1.22305e-05,-3.12658e-23
0.0107229,-0.12497,0.01,-12.6376,-0.253349,-0.00139381,6.45917e-20
0.0107229,-0.12497,-0.01,-12.6376,-0.253349,-0.00139381,6.45917e-20
0.0160843,-0.124934,0.01,-12.8749,-0.253895,-0.00206712,-2.681e-19
0.0160843,-0.124934,-0.01,-12.8749,-0.253895,-0.00206712,-2.681e-19
0.0214456,-0.124885,0.01,-13.1158,-0.254366,-0.00276269,-8.14814e-19
0.0214456,-0.124885,-0.01,-13.1158,-0.254366,-0.00276269,-8.14814e-19
0.0268067,-0.12482,0.01,-13.3538,-0.254461,-0.00349243,-8.2438e-19
0.0268067,-0.12482,-0.01,-13.3538,-0.254461,-0.00349243,-8.2438e-19
0.0321676,-0.12474,0.01,-13.5676,-0.254523,-0.00418874,-8.4177e-19
0.0321676,-0.12474,-0.01,-13.5676,-0.254523,-0.00418874,-8.4177e-19
0.0375282,-0.124646,0.01,-13.7864,-0.255006,-0.00486169,9.50001e-21
0.0375282,-0.124646,-0.01,-13.7864,-0.255006,-0.00486169,9.50001e-21
0.0428887,-0.124538,0.01,-13.9013,-0.255333,-0.00520162,1.14708e-18
0.0428887,-0.124538,-0.01,-13.9013,-0.255333,-0.00520162,1.14708e-18
-0.00536149,-0.124992,-0.01,-11.9202,-0.252557,0.000692717,6.09575e-20
-0.00536149,-0.124992,0.01,-11.9202,-0.252557,0.000692717,6.09575e-20
-0.0107229,-0.12497,-0.01,-11.6751,-0.25198,0.00135535,6.08987e-20
-0.0107229,-0.12497,0.01,-11.6751,-0.25198,0.00135535,6.08987e-20
-0.0160843,-0.124934,-0.01,-11.4329,-0.25153,0.00201878,2.33672e-19
-0.0160843,-0.124934,0.01,-11.4329,-0.25153,0.00201878,2.33672e-19
-0.0214456,-0.124885,-0.01,-11.198,-0.251387,0.0027054,2.3373e-19
-0.0214456,-0.124885,0.01,-11.198,-0.251387,0.0027054,2.3373e-19
-0.0268067,-0.12482,-0.01,-10.9395,-0.251269,0.00343074,-2.2307e-19
-0.0268067,-0.12482,0.01,-10.9395,-0.251269,0.00343074,-2.2307e-19
-0.0321676,-0.12474,-0.01,-10.6727,-0.250676,0.00410704,-6.58586e-19
-0.0321676,-0.12474,0.01,-10.6727,-0.250676,0.00410704,-6.58586e-19
-0.0375282,-0.124646,-0.01,-10.418,-0.249996,0.00474348,-1.036e-20
-0.0375282,-0.124646,0.01,-10.418,-0.249996,0.00474348,-1.036e-20
-0.0428887,-0.124538,-0.01,-10.1726,-0.249678,0.00540187,8.40258e-19
-0.0428887,-0.124538,0.01,-10.1726,-0.249678,0.00540187,8.40258e-19
-0.0482488,-0.124417,-0.01,-9.91815,-0.249667,0.00611984,4.15101e-19
-0.0482488,-0.124417,0.01,-9.91815,-0.249667,0.00611984,4.15101e-19
-0.0536085,-0.124279,-0.01,-9.63813,-0.249299,0.00683411,-1.8887e-22
-0.0536085,-0.124279,0.01,-9.63813,-0.249299,0.00683411,-1.8887e-22
-0.0589678,-0.124126,-0.01,-9.36603,-0.248522,0.00746756,-3.81393e-19
-0.0589678,-0.124126,0.01,-9.36603,-0.248522,0.00746756,-3.81393e-19
-0.0643267,-0.12396,-0.01,-9.1097,-0.248091,0.00811638,3.60631e-19
-0.0643267,-0.12396,0.01,-9.1097,-0.248091,0.00811638,3.60631e-19
-0.0696852,-0.12378,-0.01,-8.84296,-0.247982,0.00883099,7.41671e-19
-0.0696852,-0.12378,0.01,-8.84296,-0.247982,0.00883099,7.41671e-19
-0.0750431,-0.123584,-0.01,-8.55996,-0.247651,0.00954144,-1.64031e-22
-0.0750431,-0.123584,0.01,-8.55996,-0.247651,0.00954144,-1.64031e-22
-0.0804004,-0.123372,-0.01,-8.27714,-0.247119,0.0102125,2.22907e-35
-0.0804004,-0.123372,0.01,-8.27714,-0.247119,0.0102125,2.22907e-35
-0.0857572,-0.123147,-0.01,-7.99276,-0.246587,0.0108789,6.4834e-19
-0.0857572,-0.123147,0.01,-7.99276,-0.246587,0.0108789,6.4834e-19
-0.0911133,-0.122906,-0.01,-7.71255,-0.246154,0.011549,6.4834e-19
-0.0911133,-0.122906,0.01,-7.71255,-0.246154,0.011549,6.4834e-19
-0.0964687,-0.122651,-0.01,-7.42743,-0.245946,0.0122648,6.01325e-19
-0.0964687,-0.122651,0.01,-7.42743,-0.245946,0.0122648,6.01325e-19
-0.101823,-0.12238,-0.01,-7.12086,-0.245434,0.0129681,6.01305e-19
-0.101823,-0.12238,0.01,-7.12086,-0.245434,0.0129681,6.01305e-19
-0.107177,-0.122093,-0.01,-6.82885,-0.244721,0.0135995,5.53185e-19
-0.107177,-0.122093,0.01,-6.82885,-0.244721,0.0135995,5.53185e-19
-0.11253,-0.121793,-0.01,-6.54218,-0.244486,0.0143062,5.53205e-19
-0.11253,-0.121793,0.01,-6.54218,-0.244486,0.0143062,5.53205e-19
-0.117882,-0.121476,-0.01,-6.23372,-0.244328,0.0150685,2.38743e-22
-0.117882,-0.121476,0.01,-6.23372,-0.244328,0.0150685,2.38743e-22
-0.123233,-0.121143,-0.01,-5.91195,-0.243706,0.0157616,1.05013e-26
-0.123233,-0.121143,0.01,-5.91195,-0.243706,0.0157616,1.05013e-26
-0.128584,-0.120795,-0.01,-5.60073,-0.242965,0.0164026,-9.02329e-19
-0.128584,-0.120795,0.01,-5.60073,-0.242965,0.0164026,-9.02329e-19
-0.133933,-0.120431,-0.01,-5.2974,-0.242692,0.0171169,-9.02077e-19
-0.133933,-0.120431,0.01,-5.2974,-0.242692,0.0171169,-9.02077e-19
-0.139281,-0.120052,-0.01,-4.96954,-0.242476,0.017894,2.69145e-23
-0.139281,-0.120052,0.01,-4.96954,-0.242476,0.017894,2.69145e-23
-0.144628,-0.119655,-0.01,-4.6289,-0.241688,0.018573,7.38584e-19
-0.144628,-0.119655,0.01,-4.6289,-0.241688,0.018573,7.38584e-19
-0.149973,-0.119243,-0.01,-4.3118,-0.241067,0.0192208,-6.39185e-19
-0.149973,-0.119243,0.01,-4.3118,-0.241067,0.0192208,-6.39185e-19
-0.155318,-0.118816,-0.01,-3.983,-0.240987,0.0200091,-7.4811e-19
-0.155318,-0.118816,0.01,-3.983,-0.240987,0.0200091,-7.4811e-19
-0.160661,-0.11837,-0.01,-3.62763,-0.240504,0.0207715,1.201e-18
-0.160661,-0.11837,0.01,-3.62763,-0.240504,0.0207715,1.201e-18
-0.166002,-0.117909,-0.01,-3.28537,-0.239832,0.0214502,5.48e-20
-0.166002,-0.117909,0.01,-3.28537,-0.239832,0.0214502,5.48e-20
-0.171342,-0.117431,-0.01,-2.93887,-0.239507,0.0222131,-5.9741e-20
-0.171342,-0.117431,0.01,-2.93887,-0.239507,0.0222131,-5.9741e-20
-0.176681,-0.116935,-0.01,-2.57721,-0.239142,0.0229953,4.56988e-19
-0.176681,-0.116935,0.01,-2.57721,-0.239142,0.0229953,4.56988e-19
-0.182018,-0.116422,-0.01,-2.20717,-0.238513,0.0237215,6.7009e-26
-0.182018,-0.116422,0.01,-2.20717,-0.238513,0.0237215,6.7009e-26
-0.187353,-0.115892,-0.01,-1.84867,-0.238098,0.0244649,-2.78377e-19
-0.187353,-0.115892,0.01,-1.84867,-0.238098,0.0244649,-2.78377e-19
-0.192687,-0.115345,-0.01,-1.47068,-0.237866,0.0253036,-6.9222e-20
-0.192687,-0.115345,0.01,-1.47068,-0.237866,0.0253036,-6.9222e-20
-0.198018,-0.114778,-0.01,-1.07438,-0.237136,0.0260569,2.09063e-19
-0.198018,-0.114778,0.01,-1.07438,-0.237136,0.0260569,2.09063e-19
-0.203348,-0.114195,-0.01,-0.886517,-0.236612,0.0263624,1.73872e-22
-0.203348,-0.114195,0.01,-0.886517,-0.236612,0.0263624,1.73872e-22
-0.203348,-0.114195,0.01,-0.518132,-0.236684,0.0272451,-1.71745e-19
-0.203348,-0.114195,-0.01,-0.518132,-0.236684,0.0272451,-1.71745e-19
-0.208675,-0.113593,-0.01,-0.300584,-0.236429,0.0276851,-9.95274e-20
-0.208675,-0.113593,0.01,-0.300584,-0.236429,0.0276851,-9.95274e-20
-0.214001,-0.112971,-0.01,0.11452,-0.235741,0.028459,3.82186e-20
-0.214001,-0.112971,0.01,0.11452,-0.235741,0.028459,3.82186e-20
-0.219324,-0.112331,-0.01,0.514791,-0.235301,0.0292544,5.19496e-20
-0.219324,-0.112331,0.01,0.514791,-0.235301,0.0292544,5.19496e-20
-0.224645,-0.111672,-0.01,0.940654,-0.234968,0.0301405,2.23541e-22
-0.224645,-0.111672,0.01,0.940654,-0.234968,0.0301405,2.23541e-22
-0.229963,-0.110993,-0.01,1.37133,-0.234328,0.0309425,3.63885e-23
-0.229963,-0.110993,0.01,1.37133,-0.234328,0.0309425,3.63885e-23
-0.235279,-0.110295,-0.01,1.79845,-0.234033,0.0318227,-6.69836e-19
-0.235279,-0.110295,0.01,1.79845,-0.234033,0.0318227,-6.69836e-19
-0.240592,-0.109577,-0.01,2.25578,-0.233613,0.032731,-6.69442e-19
-0.240592,-0.109577,0.01,2.25578,-0.233613,0.032731,-6.69442e-19
-0.245902,-0.108837,-0.01,2.70253,-0.23313,0.0335841,9.66218e-19
-0.245902,-0.108837,0.01,2.70253,-0.23313,0.0335841,9.66218e-19
-0.25121,-0.108078,-0.01,3.16955,-0.232888,0.0345688,-1.31007e-18
-0.25121,-0.108078,0.01,3.16955,-0.232888,0.0345688,-1.31007e-18
-0.256514,-0.107295,-0.01,3.6594,-0.232232,0.0354657,-9.8376e-19
-0.256514,-0.107295,0.01,3.6594,-0.232232,0.0354657,-9.8376e-19
-0.261815,-0.106492,-0.01,4.13375,-0.231768,0.0363671,1.29186e-18
-0.261815,-0.106492,0.01,4.13375,-0.231768,0.0363671,1.29186e-18
-0.267112,-0.105667,-0.01,4.63839,-0.231391,0.037376,1.62746e-18
-0.267112,-0.105667,0.01,4.63839,-0.231391,0.037376,1.62746e-18
-0.272406,-0.104818,-0.01,5.14452,-0.230873,0.0383323,3.41794e-18
-0.272406,-0.104818,0.01,5.14452,-0.230873,0.0383323,3.41794e-18
-0.277697,-0.103948,-0.01,5.673,-0.230352,0.0393455,-1.8889e-19
-0.277697,-0.103948,0.01,5.673,-0.230352,0.0393455,-1.8889e-19
-0.282983,-0.103052,-0.01,6.20823,-0.229712,0.040319,-1.979e-18
-0.282983,-0.103052,0.01,6.20823,-0.229712,0.040319,-1.979e-18
-0.288265,-0.102135,-0.01,6.75277,-0.229216,0.0413645,-2.34079e-18
-0.288265,-0.102135,0.01,6.75277,-0.229216,0.0413645,-2.34079e-18
-0.293543,-0.10119,-0.01,7.3152,-0.228852,0.0424878,-2.341e-18
-0.293543,-0.10119,0.01,7.3152,-0.228852,0.0424878,-2.341e-18
-0.298816,-0.100221,-0.01,7.90357,-0.22827,0.0435924,5.46623e-18
-0.298816,-0.100221,0.01,7.90357,-0.22827,0.0435924,5.46623e-18
-0.304084,-0.0992242,-0.01,8.49821,-0.22756,0.0446512,5.46645e-18
-0.304084,-0.0992242,0.01,8.49821,-0.22756,0.0446512,5.46645e-18
-0.309347,-0.0982042,-0.01,9.10625,-0.227053,0.0458238,-3.13758e-18
-0.309347,-0.0982042,0.01,9.10625,-0.227053,0.0458238,-3.13758e-18
-0.314605,-0.0971526,-0.01,9.74468,-0.226327,0.0469969,-6.48013e-18
-0.314605,-0.0971526,0.01,9.74468,-0.226327,0.0469969,-6.48013e-18
-0.319857,-0.0960759,-0.01,10.3897,-0.225513,0.0481474,-6.91157e-18
-0.319857,-0.0960759,0.01,10.3897,-0.225513,0.0481474,-6.91157e-18
-0.325103,-0.0949679,-0.01,11.0661,-0.224594,0.0493298,2.2387e-19
-0.325103,-0.0949679,0.01,11.0661,-0.224594,0.0493298,2.2387e-19
-0.330343,-0.0938317,-0.01,11.7442,-0.22375,0.0505256,3.79287e-18
-0.330343,-0.0938317,0.01,11.7442,-0.22375,0.0505256,3.79287e-18
-0.335575,-0.0926645,-0.01,12.4587,-0.222914,0.0518497,4.26857e-18
-0.335575,-0.0926645,0.01,12.4587,-0.222914,0.0518497,4.26857e-18
-0.340801,-0.0914638,-0.01,13.1937,-0.221817,0.0530939,4.26857e-18
-0.340801,-0.0914638,0.01,13.1937,-0.221817,0.0530939,4.26857e-18
-0.346019,-0.0902322,-0.01,13.9464,-0.220856,0.0544434,4.77034e-18
-0.346019,-0.0902322,0.01,13.9464,-0.220856,0.0544434,4.77034e-18
-0.351228,-0.0889644,-0.01,14.7414,-0.219664,0.055808,4.76976e-18
-0.351228,-0.0889644,0.01,14.7414,-0.219664,0.055808,4.76976e-18
-0.356429,-0.0876618,-0.01,15.5524,-0.21821,0.0570797,-5.82985e-22
-0.356429,-0.0876618,0.01,15.5524,-0.21821,0.0570797,-5.82985e-22
-0.361621,-0.0863234,-0.01,16.3856,-0.216924,0.0585007,5.5953e-18
-0.361621,-0.0863234,0.01,16.3856,-0.216924,0.0585007,5.5953e-18
-0.366802,-0.0849462,-0.01,17.2611,-0.215516,0.0599946,-2.9875e-19
-0.366802,-0.0849462,0.01,17.2611,-0.215516,0.0599946,-2.9875e-19
-0.371973,-0.0835284,-0.01,18.1733,-0.213764,0.0614161,-5.89475e-18
-0.371973,-0.0835284,0.01,18.1733,-0.213764,0.0614161,-5.89475e-18
-0.377132,-0.0820697,-0.01,19.1166,-0.211813,0.0628151,-7.00895e-22
-0.377132,-0.0820697,0.01,19.1166,-0.211813,0.0628151,-7.00895e-22
-0.382279,-0.0805681,-0.01,20.0884,-0.209858,0.0642928,-8.57475e-22
-0.382279,-0.0805681,0.01,20.0884,-0.209858,0.0642928,-8.57475e-22
-0.387413,-0.079022,-0.01,21.1068,-0.207718,0.0658675,2.88093e-17
-0.387413,-0.079022,0.01,21.1068,-0.207718,0.0658675,2.88093e-17
-0.392531,-0.0774261,-0.01,22.1787,-0.20493,0.0673055,1.36782e-17
-0.392531,-0.0774261,0.01,22.1787,-0.20493,0.0673055,1.36782e-17
-0.397634,-0.0757812,-0.01,23.2902,-0.201514,0.0685588,-3.10207e-17
-0.397634,-0.0757812,0.01,23.2902,-0.201514,0.0685588,-3.10207e-17
-0.40272,-0.0740832,-0.01,24.4486,-0.197423,0.069667,7.87699e-19
-0.40272,-0.0740832,0.01,24.4486,-0.197423,0.069667,7.87699e-19
-0.407786,-0.07233,-0.01,25.6535,-0.19271,0.0706043,1.66764e-17
-0.407786,-0.07233,0.01,25.6535,-0.19271,0.0706043,1.66764e-17
-0.412832,-0.0705182,-0.01,26.9082,-0.187411,0.0713893,-1.22026e-33
-0.412832,-0.0705182,0.01,26.9082,-0.187411,0.0713893,-1.22026e-33
-0.417856,-0.0686445,-0.01,28.2229,-0.181401,0.0719671,3.84982e-17
-0.417856,-0.0686445,0.01,28.2229,-0.181401,0.0719671,3.84982e-17
-0.422854,-0.0667042,-0.01,29.5961,-0.174814,0.0723515,1.83165e-17
-0.422854,-0.0667042,0.01,29.5961,-0.174814,0.0723515,1.83165e-17
-0.427824,-0.0646941,-0.01,31.0388,-0.168153,0.0728093,9.9335e-19
-0.427824,-0.0646941,0.01,31.0388,-0.168153,0.0728093,9.9335e-19
-0.432763,-0.0626065,-0.01,32.561,-0.161818,0.0734351,2.11723e-17
-0.432763,-0.0626065,0.01,32.561,-0.161818,0.0734351,2.11723e-17
-0.437666,-0.060438,-0.01,34.1481,-0.15626,0.0743977,-1.32359e-21
-0.437666,-0.060438,0.01,34.1481,-0.15626,0.0743977,-1.32359e-21
-0.44253,-0.0581834,-0.01,35.8046,-0.151457,0.0758705,4.88473e-17
-0.44253,-0.0581834,0.01,35.8046,-0.151457,0.0758705,4.88473e-17
-0.447349,-0.0558324,-0.01,37.5382,-0.146481,0.0774493,7.44491e-17
-0.447349,-0.0558324,0.01,37.5382,-0.146481,0.0774493,7.44491e-17
-0.452115,-0.0533779,-0.01,39.337,-0.140307,0.0785034,-1.21695e-18
-0.452115,-0.0533779,0.01,39.337,-0.140307,0.0785034,-1.21695e-18
-0.456822,-0.0508117,-0.01,41.181,-0.13251,0.0787373,-5.48793e-17
-0.456822,-0.0508117,0.01,41.181,-0.13251,0.0787373,-5.48793e-17
-0.461461,-0.0481233,-0.01,43.0569,-0.122454,0.0777261,3.05849e-17
-0.461461,-0.0481233,0.01,43.0569,-0.122454,0.0777261,3.05849e-17
-0.466015,-0.0452948,-0.01,44.9259,-0.109119,0.0743966,5.8644e-17
-0.466015,-0.0452948,0.01,44.9259,-0.109119,0.0743966,5.8644e-17
-0.470473,-0.0423164,-0.01,46.7179,-0.0917194,0.0675313,-6.88569e-23
-0.470473,-0.0423164,0.01,46.7179,-0.0917194,0.0675313,-6.88569e-23
-0.474813,-0.0391696,-0.01,48.3231,-0.0691952,0.0553801,9.50254e-22
-0.474813,-0.0391696,0.01,48.3231,-0.0691952,0.0553801,9.50254e-22
-0.479011,-0.0358352,-0.01,49.5537,-0.0400858,0.0348643,3.33781e-17
-0.479011,-0.0358352,0.01,49.5537,-0.0400858,0.0348643,3.33781e-17
-0.48303,-0.0322868,-0.01,50.1084,-0.00289705,0.0012919,3.33776e-17
-0.48303,-0.0322868,0.01,50.1084,-0.00289705,0.0012919,3.33776e-17
-0.486825,-0.0285019,-0.01,50.1689,0.0178508,-0.0194343,1.00808e-21
-0.486825,-0.0285019,0.01,50.1689,0.0178508,-0.0194343,1.00808e-21


==> Results/ellipse_Re106/Re106_15aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-77.083,-0.3571,-0.065605,5.1086e-17
-0.30408,0.099224,-0.01,-77.083,-0.3571,-0.065605,5.1086e-17
-0.29882,0.10022,-0.01,-76.621,-0.35508,-0.064317,2.555e-17
-0.29882,0.10022,0.01,-76.621,-0.35508,-0.064317,2.555e-17
-0.29354,0.10119,-0.01,-75.585,-0.35061,-0.061792,-2.4851e-17
-0.29354,0.10119,0.01,-75.585,-0.35061,-0.061792,-2.4851e-17
-0.28827,0.10213,-0.01,-74.549,-0.34576,-0.059244,-2.4858e-17
-0.28827,0.10213,0.01,-74.549,-0.34576,-0.059244,-2.4858e-17
-0.28298,0.10305,-0.01,-73.539,-0.34131,-0.0569,1.2985e-33
-0.28298,0.10305,0.01,-73.539,-0.34131,-0.0569,1.2985e-33
-0.2777,0.10395,-0.01,-72.56,-0.33731,-0.054746,2.3892e-17
-0.2777,0.10395,0.01,-72.56,-0.33731,-0.054746,2.3892e-17
-0.27241,0.10482,-0.01,-71.617,-0.33317,-0.052575,4.7435e-17
-0.27241,0.10482,0.01,-71.617,-0.33317,-0.052575,4.7435e-17
-0.26711,0.10567,-0.01,-70.677,-0.32933,-0.050589,2.3549e-17
-0.26711,0.10567,0.01,-70.677,-0.32933,-0.050589,2.3549e-17
-0.26181,0.10649,-0.01,-69.795,-0.32538,-0.048573,2.2961e-17
-0.26181,0.10649,0.01,-69.795,-0.32538,-0.048573,2.2961e-17
-0.25651,0.10729,-0.01,-68.889,-0.32165,-0.046737,-2.2363e-17
-0.25651,0.10729,0.01,-68.889,-0.32165,-0.046737,-2.2363e-17
-0.25121,0.10808,-0.01,-68.05,-0.31817,-0.044944,-2.2906e-17
-0.25121,0.10808,0.01,-68.05,-0.31817,-0.044944,-2.2906e-17
-0.2459,0.10884,-0.01,-67.195,-0.31416,-0.043069,2.2412e-17
-0.2459,0.10884,0.01,-67.195,-0.31416,-0.043069,2.2412e-17
-0.24059,0.10958,-0.01,-66.35,-0.31085,-0.041481,-2.1843e-17
-0.24059,0.10958,0.01,-66.35,-0.31085,-0.041481,-2.1843e-17
-0.23528,0.1103,-0.01,-65.563,-0.30738,-0.039817,-2.1838e-17
-0.23528,0.1103,0.01,-65.563,-0.30738,-0.039817,-2.1838e-17
-0.22996,0.11099,-0.01,-64.745,-0.3038,-0.038219,1.0651e-17
-0.22996,0.11099,0.01,-64.745,-0.3038,-0.038219,1.0651e-17
-0.22464,0.11167,-0.01,-63.97,-0.30081,-0.03678,1.0641e-17
-0.22464,0.11167,0.01,-63.97,-0.30081,-0.03678,1.0641e-17
-0.21932,0.11233,-0.01,-63.214,-0.29738,-0.035244,1.0384e-17
-0.21932,0.11233,0.01,-63.214,-0.29738,-0.035244,1.0384e-17
-0.214,0.11297,-0.01,-62.443,-0.29421,-0.033868,2.0661e-17
-0.214,0.11297,0.01,-62.443,-0.29421,-0.033868,2.0661e-17
-0.20868,0.11359,-0.01,-61.72,-0.29143,-0.032554,2.0425e-17
-0.20868,0.11359,0.01,-61.72,-0.29143,-0.032554,2.0425e-17
-0.20335,0.11419,-0.01,-60.999,-0.28799,-0.031111,1.0158e-17
-0.20335,0.11419,0.01,-60.999,-0.28799,-0.031111,1.0158e-17
-0.19802,0.11478,-0.01,-60.262,-0.28506,-0.029883,-9.9079e-18
-0.19802,0.11478,0.01,-60.262,-0.28506,-0.029883,-9.9079e-18
-0.19269,0.11534,-0.01,-59.583,-0.28238,-0.028668,-1.116e-19
-0.19269,0.11534,0.01,-59.583,-0.28238,-0.028668,-1.116e-19
-0.18735,0.11589,-0.01,-58.884,-0.27912,-0.027369,9.7965e-18
-0.18735,0.11589,0.01,-58.884,-0.27912,-0.027369,9.7965e-18
-0.18202,0.11642,-0.01,-58.186,-0.27635,-0.026239,-1.8014e-25
-0.18202,0.11642,0.01,-58.186,-0.27635,-0.026239,-1.8014e-25
-0.17668,0.11693,-0.01,-57.526,-0.2738,-0.025137,-1.8908e-17
-0.17668,0.11693,0.01,-57.526,-0.2738,-0.025137,-1.8908e-17
-0.17134,0.11743,-0.01,-56.867,-0.27092,-0.023991,-9.5628e-18
-0.17134,0.11743,0.01,-56.867,-0.27092,-0.023991,-9.5628e-18
-0.166,0.11791,-0.01,-56.208,-0.26805,-0.022895,1.125e-19
-0.166,0.11791,0.01,-56.208,-0.26805,-0.022895,1.125e-19
-0.16066,0.11837,-0.01,-55.558,-0.26563,-0.02192,-9.2375e-18
-0.16066,0.11837,0.01,-55.558,-0.26563,-0.02192,-9.2375e-18
-0.15532,0.11882,-0.01,-54.943,-0.26297,-0.020863,1.8067e-17
-0.15532,0.11882,0.01,-54.943,-0.26297,-0.020863,1.8067e-17
-0.14997,0.11924,-0.01,-54.299,-0.25987,-0.019787,9.1482e-18
-0.14997,0.11924,0.01,-54.299,-0.25987,-0.019787,9.1482e-18
-0.14463,0.11965,-0.01,-53.662,-0.25751,-0.0189,-1.774e-17
-0.14463,0.11965,0.01,-53.662,-0.25751,-0.0189,-1.774e-17
-0.13928,0.12005,-0.01,-53.067,-0.25529,-0.017998,-8.8221e-18
-0.13928,0.12005,0.01,-53.067,-0.25529,-0.017998,-8.8221e-18
-0.13393,0.12043,-0.01,-52.463,-0.25245,-0.01701,8.62e-18
-0.13393,0.12043,0.01,-52.463,-0.25245,-0.01701,8.62e-18
-0.12858,0.12079,-0.01,-51.846,-0.24979,-0.016116,8.6179e-18
-0.12858,0.12079,0.01,-51.846,-0.24979,-0.016116,8.6179e-18
-0.12323,0.12114,-0.01,-51.251,-0.24758,-0.01531,-5.0487e-27
-0.12323,0.12114,0.01,-51.251,-0.24758,-0.01531,-5.0487e-27
-0.11788,0.12148,-0.01,-50.675,-0.24525,-0.014456,2.0683e-21
-0.11788,0.12148,0.01,-50.675,-0.24525,-0.014456,2.0683e-21
-0.11253,0.12179,-0.01,-50.093,-0.2425,-0.013553,-4.1163e-18
-0.11253,0.12179,0.01,-50.093,-0.2425,-0.013553,-4.1163e-18
-0.10718,0.12209,-0.01,-49.5,-0.23987,-0.012735,-5.008e-20
-0.10718,0.12209,0.01,-49.5,-0.23987,-0.012735,-5.008e-20
-0.10182,0.12238,-0.01,-48.922,-0.23776,-0.012008,4.5385e-20
-0.10182,0.12238,0.01,-48.922,-0.23776,-0.012008,4.5385e-20
-0.096469,0.12265,-0.01,-48.369,-0.23536,-0.011217,-4.0209e-18
-0.096469,0.12265,0.01,-48.369,-0.23536,-0.011217,-4.0209e-18
-0.091113,0.12291,-0.01,-47.793,-0.2327,-0.010429,-3.9258e-18
-0.091113,0.12291,0.01,-47.793,-0.2327,-0.010429,-3.9258e-18
-0.085757,0.12315,-0.01,-47.225,-0.23038,-0.0097117,-3.9258e-18
-0.085757,0.12315,0.01,-47.225,-0.23038,-0.0097117,-3.9258e-18
-0.0804,0.12337,-0.01,-46.671,-0.22809,-0.0090103,-1.871e-34
-0.0804,0.12337,0.01,-46.671,-0.22809,-0.0090103,-1.871e-34
-0.075043,0.12358,-0.01,-46.118,-0.2258,-0.0083158,-8.9698e-22
-0.075043,0.12358,0.01,-46.118,-0.2258,-0.0083158,-8.9698e-22
-0.069685,0.12378,-0.01,-45.573,-0.22337,-0.0076026,-3.7455e-18
-0.069685,0.12378,0.01,-45.573,-0.22337,-0.0076026,-3.7455e-18
-0.064327,0.12396,-0.01,-45.019,-0.22073,-0.0069027,-1.8933e-18
-0.064327,0.12396,0.01,-45.019,-0.22073,-0.0069027,-1.8933e-18
-0.058968,0.12413,-0.01,-44.462,-0.21839,-0.0062736,2.3985e-20
-0.058968,0.12413,0.01,-44.462,-0.21839,-0.0062736,2.3985e-20
-0.053608,0.12428,-0.01,-44.181,-0.21738,-0.0059839,-3.6547e-18
-0.053608,0.12428,0.01,-44.181,-0.21738,-0.0059839,-3.6547e-18
-0.5,0,0.01,-119.59,-0.0139,-1.4337,-7.5232e-37
-0.5,0,-0.01,-119.59,-0.0139,-1.4337,-7.5232e-37
-0.49954,0.0053356,-0.01,-152.82,-0.24091,-1.4236,5.2649e-17
-0.49954,0.0053356,0.01,-152.82,-0.24091,-1.4236,5.2649e-17
-0.49822,0.010525,-0.01,-176.28,-0.44234,-1.3385,5.2649e-17
-0.49822,0.010525,0.01,-176.28,-0.44234,-1.3385,5.2649e-17
-0.49615,0.015468,-0.01,-189.33,-0.58628,-1.1958,-1.225e-16
-0.49615,0.015468,0.01,-189.33,-0.58628,-1.1958,-1.225e-16
-0.49348,0.020112,-0.01,-192.05,-0.66782,-1.0241,-4.9199e-19
-0.49348,0.020112,0.01,-192.05,-0.66782,-1.0241,-4.9199e-19
-0.49034,0.024451,-0.01,-189.13,-0.71187,-0.87872,1.202e-18
-0.49034,0.024451,0.01,-189.13,-0.71187,-0.87872,1.202e-18
-0.48683,0.028502,-0.01,-184.79,-0.73744,-0.77306,-2.681e-18
-0.48683,0.028502,0.01,-184.79,-0.73744,-0.77306,-2.681e-18
-0.48303,0.032287,-0.01,-179.4,-0.731,-0.67199,2.3337e-16
-0.48303,0.032287,0.01,-179.4,-0.731,-0.67199,2.3337e-16
-0.47901,0.035835,-0.01,-172.84,-0.72102,-0.58788,4.565e-18
-0.47901,0.035835,0.01,-172.84,-0.72102,-0.58788,4.565e-18
-0.47481,0.03917,-0.01,-166.66,-0.71563,-0.52973,-1.1068e-16
-0.47481,0.03917,0.01,-166.66,-0.71563,-0.52973,-1.1068e-16
-0.47047,0.042316,-0.01,-160.68,-0.69449,-0.47106,-1.0341e-16
-0.47047,0.042316,0.01,-160.68,-0.69449,-0.47106,-1.0341e-16
-0.46602,0.045295,-0.01,-154.92,-0.68081,-0.42659,-2.6685e-18
-0.46602,0.045295,0.01,-154.92,-0.68081,-0.42659,-2.6685e-18
-0.46146,0.048123,-0.01,-149.93,-0.66858,-0.38996,3.627e-18
-0.46146,0.048123,0.01,-149.93,-0.66858,-0.38996,3.627e-18
-0.45682,0.050812,-0.01,-144.88,-0.65183,-0.35599,-1.9139e-16
-0.45682,0.050812,0.01,-144.88,-0.65183,-0.35599,-1.9139e-16
-0.45212,0.053378,-0.01,-140.4,-0.63512,-0.327,-9.4284e-17
-0.45212,0.053378,0.01,-140.4,-0.63512,-0.327,-9.4284e-17
-0.44735,0.055832,-0.01,-136.21,-0.62129,-0.30288,1.7773e-16
-0.44735,0.055832,0.01,-136.21,-0.62129,-0.30288,1.7773e-16
-0.44253,0.058183,-0.01,-132.61,-0.60613,-0.28027,1.7773e-16
-0.44253,0.058183,0.01,-132.61,-0.60613,-0.28027,1.7773e-16
-0.43767,0.060438,-0.01,-129.04,-0.58785,-0.2581,5.0754e-21
-0.43767,0.060438,0.01,-129.04,-0.58785,-0.2581,5.0754e-21
-0.43276,0.062606,-0.01,-125.49,-0.57221,-0.23959,8.2066e-17
-0.43276,0.062606,0.01,-125.49,-0.57221,-0.23959,8.2066e-17
-0.42782,0.064694,-0.01,-122.27,-0.56021,-0.2242,2.05e-18
-0.42782,0.064694,0.01,-122.27,-0.56021,-0.2242,2.05e-18
-0.42285,0.066704,-0.01,-119.14,-0.54723,-0.20965,7.5907e-17
-0.42285,0.066704,0.01,-119.14,-0.54723,-0.20965,7.5907e-17
-0.41786,0.068644,-0.01,-116.08,-0.53446,-0.19658,1.5591e-16
-0.41786,0.068644,0.01,-116.08,-0.53446,-0.19658,1.5591e-16
-0.41283,0.070518,-0.01,-113.23,-0.52329,-0.18539,-2.5879e-34
-0.41283,0.070518,0.01,-113.23,-0.52329,-0.18539,-2.5879e-34
-0.40779,0.07233,-0.01,-110.54,-0.51076,-0.17439,7.2413e-17
-0.40779,0.07233,0.01,-110.54,-0.51076,-0.17439,7.2413e-17
-0.40272,0.074083,-0.01,-107.98,-0.49988,-0.16478,1.5905e-18
-0.40272,0.074083,0.01,-107.98,-0.49988,-0.16478,1.5905e-18
-0.39763,0.075781,-0.01,-105.67,-0.4897,-0.15597,-1.4018e-16
-0.39763,0.075781,0.01,-105.67,-0.4897,-0.15597,-1.4018e-16
-0.39253,0.077426,-0.01,-103.46,-0.47974,-0.14768,6.6428e-17
-0.39253,0.077426,0.01,-103.46,-0.47974,-0.14768,6.6428e-17
-0.38741,0.079022,-0.01,-101.38,-0.47026,-0.13996,1.3579e-16
-0.38741,0.079022,0.01,-101.38,-0.47026,-0.13996,1.3579e-16
-0.38228,0.080568,-0.01,-99.397,-0.46016,-0.13245,4.1045e-21
-0.38228,0.080568,0.01,-99.397,-0.46016,-0.13245,4.1045e-21
-0.37713,0.08207,-0.01,-97.486,-0.45105,-0.12583,-1.3144e-21
-0.37713,0.08207,0.01,-97.486,-0.45105,-0.12583,-1.3144e-21
-0.37197,0.083528,-0.01,-95.722,-0.443,-0.11991,-3.146e-17
-0.37197,0.083528,0.01,-95.722,-0.443,-0.11991,-3.146e-17
-0.3668,0.084946,-0.01,-94.066,-0.43492,-0.11417,-5.228e-19
-0.3668,0.084946,0.01,-94.066,-0.43492,-0.11417,-5.228e-19
-0.36162,0.086323,-0.01,-92.454,-0.4271,-0.10863,3.0936e-17
-0.36162,0.086323,0.01,-92.454,-0.4271,-0.10863,3.0936e-17
-0.35643,0.087662,-0.01,-90.84,-0.41981,-0.10356,-4.5139e-36
-0.35643,0.087662,0.01,-90.84,-0.41981,-0.10356,-4.5139e-36
-0.35123,0.088964,-0.01,-89.296,-0.41293,-0.098995,2.9362e-17
-0.35123,0.088964,0.01,-89.296,-0.41293,-0.098995,2.9362e-17
-0.34602,0.090232,-0.01,-87.833,-0.40623,-0.094647,2.9362e-17
-0.34602,0.090232,0.01,-87.833,-0.40623,-0.094647,2.9362e-17
-0.3408,0.091464,-0.01,-86.406,-0.39958,-0.090518,5.6824e-17
-0.3408,0.091464,0.01,-86.406,-0.39958,-0.090518,5.6824e-17
-0.33558,0.092664,-0.01,-85.035,-0.39333,-0.086639,8.48e-17
-0.33558,0.092664,0.01,-85.035,-0.39333,-0.086639,8.48e-17
-0.33034,0.093832,-0.01,-83.714,-0.38684,-0.082764,5.5502e-17
-0.33034,0.093832,0.01,-83.714,-0.38684,-0.082764,5.5502e-17
-0.3251,0.094968,-0.01,-82.409,-0.38116,-0.079352,4.2505e-19
-0.3251,0.094968,0.01,-82.409,-0.38116,-0.079352,4.2505e-19
-0.31986,0.096076,-0.01,-81.208,-0.37579,-0.076068,-5.3825e-17
-0.31986,0.096076,0.01,-81.208,-0.37579,-0.076068,-5.3825e-17
-0.3146,0.097153,-0.01,-80.003,-0.37032,-0.072905,-5.3035e-17
-0.3146,0.097153,0.01,-80.003,-0.37032,-0.072905,-5.3035e-17
-0.30935,0.098204,-0.01,-78.865,-0.365,-0.069826,-2.631e-17
-0.30935,0.098204,0.01,-78.865,-0.365,-0.069826,-2.631e-17
-0.30408,0.099224,-0.01,-78.369,-0.36211,-0.06813,-1.8056e-35
-0.30408,0.099224,0.01,-78.369,-0.36211,-0.06813,-1.8056e-35
-0.48683,-0.028502,0.01,30.663,0.26534,-0.33182,-4.0528e-17
-0.48683,-0.028502,-0.01,30.663,0.26534,-0.33182,-4.0528e-17
-0.49034,-0.024451,-0.01,24.359,0.29415,-0.40774,-8.3886e-18
-0.49034,-0.024451,0.01,24.359,0.29415,-0.40774,-8.3886e-18
-0.49348,-0.020112,-0.01,8.8827,0.34536,-0.58836,1.2085e-17
-0.49348,-0.020112,0.01,8.8827,0.34536,-0.58836,1.2085e-17
-0.49615,-0.015468,-0.01,-13.32,0.3643,-0.82303,2.0983e-19
-0.49615,-0.015468,0.01,-13.32,0.3643,-0.82303,2.0983e-19
-0.49822,-0.010525,-0.01,-43.914,0.32092,-1.0884,-1.9618e-17
-0.49822,-0.010525,0.01,-43.914,0.32092,-1.0884,-1.9618e-17
-0.49954,-0.0053356,-0.01,-81.109,0.19166,-1.318,-1.9618e-17
-0.49954,-0.0053356,0.01,-81.109,0.19166,-1.318,-1.9618e-17
0.44735,0.055832,0.01,-2.1958,0.009344,-0.0045953,2.1483e-22
0.44253,0.058183,0.01,-2.1986,0.0092277,-0.0044225,1.9736e-22
0.44253,0.058183,-0.01,-2.1986,0.0092277,-0.0044225,1.9736e-22
0.44735,0.055832,-0.01,-2.1958,0.009344,-0.0045953,2.1483e-22
0.43767,0.060438,0.01,-2.2085,0.0091649,-0.0041868,-9.0713e-23
0.43767,0.060438,-0.01,-2.2085,0.0091649,-0.0041868,-9.0713e-23
0.43276,0.062606,0.01,-2.2272,0.0094124,-0.0041244,-1.4939e-18
0.43276,0.062606,-0.01,-2.2272,0.0094124,-0.0041244,-1.4939e-18
0.42782,0.064694,0.01,-2.2534,0.0098191,-0.0041295,1.9805e-20
0.42782,0.064694,-0.01,-2.2534,0.0098191,-0.0041295,1.9805e-20
0.42285,0.066704,0.01,-2.2849,0.01028,-0.0041565,1.5134e-18
0.42285,0.066704,-0.01,-2.2849,0.01028,-0.0041565,1.5134e-18
0.41786,0.068644,0.01,-2.3229,0.010756,-0.0041888,-1.4525e-22
0.41786,0.068644,-0.01,-2.3229,0.010756,-0.0041888,-1.4525e-22
0.41283,0.070518,0.01,-2.3671,0.011108,-0.004169,-1.7028e-34
0.41283,0.070518,-0.01,-2.3671,0.011108,-0.004169,-1.7028e-34
0.40779,0.07233,0.01,-2.4147,0.011276,-0.0040858,-1.6275e-18
0.40779,0.07233,-0.01,-2.4147,0.011276,-0.0040858,-1.6275e-18
0.40272,0.074083,0.01,-2.4658,0.011337,-0.0039715,-3.2903e-18
0.40272,0.074083,-0.01,-2.4658,0.011337,-0.0039715,-3.2903e-18
0.39763,0.075781,0.01,-2.5204,0.011357,-0.0038602,-3.3631e-18
0.39763,0.075781,-0.01,-2.5204,0.011357,-0.0038602,-3.3631e-18
0.39253,0.077426,0.01,-2.5805,0.011371,-0.0037518,-1.7003e-18
0.39253,0.077426,-0.01,-2.5805,0.011371,-0.0037518,-1.7003e-18
0.38741,0.079022,0.01,-2.645,0.011382,-0.0036362,-8.9998e-23
0.38741,0.079022,-0.01,-2.645,0.011382,-0.0036362,-8.9998e-23
0.38228,0.080568,0.01,-2.713,0.011384,-0.0035291,-1.0772e-22
0.38228,0.080568,-0.01,-2.713,0.011384,-0.0035291,-1.0772e-22
0.37713,0.08207,0.01,-2.7873,0.011372,-0.0034501,-1.8854e-18
0.37713,0.08207,-0.01,-2.7873,0.011372,-0.0034501,-1.8854e-18
0.37197,0.083528,0.01,-2.8724,0.011332,-0.0033624,-9.1173e-19
0.37197,0.083528,-0.01,-2.8724,0.011332,-0.0033624,-9.1173e-19
0.3668,0.084946,0.01,-2.9637,0.011238,-0.0032381,1.9773e-18
0.3668,0.084946,-0.01,-2.9637,0.011238,-0.0032381,1.9773e-18
0.36162,0.086323,0.01,-3.0585,0.011096,-0.0031132,1.0036e-18
0.36162,0.086323,-0.01,-3.0585,0.011096,-0.0031132,1.0036e-18
0.35643,0.087662,0.01,-3.1619,0.010905,-0.0030102,-1.0726e-18
0.35643,0.087662,-0.01,-3.1619,0.010905,-0.0030102,-1.0726e-18
0.35123,0.088964,0.01,-3.2763,0.010676,-0.0029096,4.054e-20
0.35123,0.088964,-0.01,-3.2763,0.010676,-0.0029096,4.054e-20
0.34602,0.090232,0.01,-3.4041,0.010418,-0.0027747,1.1132e-18
0.34602,0.090232,-0.01,-3.4041,0.010418,-0.0027747,1.1132e-18
0.3408,0.091464,0.01,-3.5438,0.010085,-0.0026378,1.2063e-18
0.3408,0.091464,-0.01,-3.5438,0.010085,-0.0026378,1.2063e-18
0.33558,0.092664,0.01,-3.7032,0.0096493,-0.0025178,2.4704e-18
0.33558,0.092664,-0.01,-3.7032,0.0096493,-0.0025178,2.4704e-18
0.33034,0.093832,0.01,-3.8836,0.0091211,-0.0023887,-6.233e-20
0.33034,0.093832,-0.01,-3.8836,0.0091211,-0.0023887,-6.233e-20
0.3251,0.094968,0.01,-4.09,0.008416,-0.0022363,-2.7285e-18
0.3251,0.094968,-0.01,-4.09,0.008416,-0.0022363,-2.7285e-18
0.31986,0.096076,0.01,-4.3286,0.0075611,-0.002055,-2.8883e-18
0.31986,0.096076,-0.01,-4.3286,0.0075611,-0.002055,-2.8883e-18
0.3146,0.097153,0.01,-4.5937,0.0064817,-0.0018427,-3.0645e-18
0.3146,0.097153,-0.01,-4.5937,0.0064817,-0.0018427,-3.0645e-18
0.30935,0.098204,0.01,-4.8812,0.0051617,-0.0015986,-1.5783e-18
0.30935,0.098204,-0.01,-4.8812,0.0051617,-0.0015986,-1.5783e-18
0.30408,0.099224,0.01,-5.2014,0.0036157,-0.0013108,-1.7925e-18
0.30408,0.099224,-0.01,-5.2014,0.0036157,-0.0013108,-1.7925e-18
0.29882,0.10022,0.01,-5.5539,0.0017473,-0.00099003,2.033e-18
0.29882,0.10022,-0.01,-5.5539,0.0017473,-0.00099003,2.033e-18
0.29354,0.10119,0.01,-5.9437,-0.00040948,-0.0006484,5.8786e-18
0.29354,0.10119,-0.01,-5.9437,-0.00040948,-0.0006484,5.8786e-18
0.28827,0.10213,0.01,-6.3674,-0.002906,-0.00026418,2.0531e-18
0.28827,0.10213,-0.01,-6.3674,-0.002906,-0.00026418,2.0531e-18
0.28298,0.10305,0.01,-6.8261,-0.0056864,0.00015545,2.3584e-18
0.28298,0.10305,-0.01,-6.8261,-0.0056864,0.00015545,2.3584e-18
0.2777,0.10395,0.01,-7.3189,-0.0088258,0.00061684,4.8823e-18
0.2777,0.10395,-0.01,-7.3189,-0.0088258,0.00061684,4.8823e-18
0.27241,0.10482,0.01,-7.8397,-0.012189,0.0010908,-1.8095e-19
0.27241,0.10482,-0.01,-7.8397,-0.012189,0.0010908,-1.8095e-19
0.26711,0.10567,0.01,-8.392,-0.015881,0.001594,-2.7055e-18
0.26711,0.10567,-0.01,-8.392,-0.015881,0.001594,-2.7055e-18
0.26181,0.10649,0.01,-8.9631,-0.019751,0.0020916,-3.0858e-18
0.26181,0.10649,-0.01,-8.9631,-0.019751,0.0020916,-3.0858e-18
0.25651,0.10729,0.01,-9.5638,-0.023785,0.0025927,-3.0847e-18
0.25651,0.10729,-0.01,-9.5638,-0.023785,0.0025927,-3.0847e-18
0.25121,0.10808,0.01,-10.18,-0.028183,0.0031276,-3.4973e-18
0.25121,0.10808,-0.01,-10.18,-0.028183,0.0031276,-3.4973e-18
0.2459,0.10884,0.01,-10.812,-0.032465,0.0036085,3.9273e-18
0.2459,0.10884,-0.01,-10.812,-0.032465,0.0036085,3.9273e-18
0.24059,0.10958,0.01,-11.463,-0.036955,0.0041096,3.4968e-18
0.24059,0.10958,-0.01,-11.463,-0.036955,0.0041096,3.4968e-18
0.23528,0.1103,0.01,-11.789,-0.03937,0.0043868,-7.8565e-18
0.23528,0.1103,-0.01,-11.789,-0.03937,0.0043868,-7.8565e-18
-0.053608,0.12428,0.01,-43.662,-0.21537,-0.0053688,-3.8035e-35
-0.053608,0.12428,-0.01,-43.662,-0.21537,-0.0053688,-3.8035e-35
-0.048249,0.12442,-0.01,-43.396,-0.21395,-0.0050234,-1.7831e-18
-0.048249,0.12442,0.01,-43.396,-0.21395,-0.0050234,-1.7831e-18
-0.042889,0.12454,-0.01,-42.847,-0.21122,-0.0043759,-3.5423e-18
-0.042889,0.12454,0.01,-42.847,-0.21122,-0.0043759,-3.5423e-18
-0.037528,0.12465,-0.01,-42.298,-0.20886,-0.0037976,-2.2025e-20
-0.037528,0.12465,0.01,-42.298,-0.20886,-0.0037976,-2.2025e-20
-0.032168,0.12474,-0.01,-41.763,-0.20675,-0.0032474,2.5947e-18
-0.032168,0.12474,0.01,-41.763,-0.20675,-0.0032474,2.5947e-18
-0.026807,0.12482,-0.01,-41.236,-0.20456,-0.0026778,8.5759e-19
-0.026807,0.12482,0.01,-41.236,-0.20456,-0.0026778,8.5759e-19
-0.021446,0.12488,-0.01,-40.71,-0.20195,-0.0020849,-8.36e-19
-0.021446,0.12488,0.01,-40.71,-0.20195,-0.0020849,-8.36e-19
-0.016084,0.12493,-0.01,-40.166,-0.19939,-0.0015356,-8.3621e-19
-0.016084,0.12493,0.01,-40.166,-0.19939,-0.0015356,-8.3621e-19
-0.010723,0.12497,-0.01,-39.632,-0.19711,-0.0010229,-2.0363e-19
-0.010723,0.12497,0.01,-39.632,-0.19711,-0.0010229,-2.0363e-19
-0.0053615,0.12499,-0.01,-39.103,-0.19488,-0.00052291,-2.0343e-19
-0.0053615,0.12499,0.01,-39.103,-0.19488,-0.00052291,-2.0343e-19
0,0.125,-0.01,-38.582,-0.19246,-4.521e-06,-9.6092e-23
0,0.125,0.01,-38.582,-0.19246,-4.521e-06,-9.6092e-23
0.23528,0.1103,0.01,-12.45,-0.043744,0.0048257,-2.0811e-21
0.22996,0.11099,0.01,-12.788,-0.046006,0.0050243,4.3736e-18
0.22996,0.11099,-0.01,-12.788,-0.046006,0.0050243,4.3736e-18
0.23528,0.1103,-0.01,-12.45,-0.043744,0.0048257,-2.0811e-21
0.22464,0.11167,0.01,-13.463,-0.050718,0.0054452,4.3747e-18
0.22464,0.11167,-0.01,-13.463,-0.050718,0.0054452,4.3747e-18
0.21932,0.11233,0.01,-14.136,-0.055313,0.0058269,2.4115e-18
0.21932,0.11233,-0.01,-14.136,-0.055313,0.0058269,2.4115e-18
0.214,0.11297,0.01,-14.818,-0.059789,0.0061675,4.9358e-18
0.214,0.11297,-0.01,-14.818,-0.059789,0.0061675,4.9358e-18
0.20868,0.11359,0.01,-15.502,-0.064544,0.0065187,-1.1306e-19
0.20868,0.11359,-0.01,-15.502,-0.064544,0.0065187,-1.1306e-19
0.20335,0.11419,0.01,-16.174,-0.068986,0.0067945,-2.6388e-18
0.20335,0.11419,-0.01,-16.174,-0.068986,0.0067945,-2.6388e-18
0.19802,0.11478,0.01,-16.858,-0.073341,0.0070528,-2.8642e-18
0.19802,0.11478,-0.01,-16.858,-0.073341,0.0070528,-2.8642e-18
0.19269,0.11534,0.01,-17.533,-0.07794,0.0073142,-5.8353e-18
0.19269,0.11534,-0.01,-17.533,-0.07794,0.0073142,-5.8353e-18
0.18735,0.11589,0.01,-18.2,-0.082204,0.0075027,-2.9709e-18
0.18735,0.11589,-0.01,-18.2,-0.082204,0.0075027,-2.9709e-18
0.18202,0.11642,0.01,-18.868,-0.086352,0.0076615,2.9e-25
0.18202,0.11642,-0.01,-18.868,-0.086352,0.0076615,2.9e-25
0.17668,0.11693,0.01,-19.531,-0.0906,0.0078063,-1.4013e-21
0.17668,0.11693,-0.01,-19.531,-0.0906,0.0078063,-1.4013e-21
0.17134,0.11743,0.01,-20.188,-0.094784,0.0079213,-3.4111e-18
0.17134,0.11743,-0.01,-20.188,-0.094784,0.0079213,-3.4111e-18
0.166,0.11791,0.01,-20.833,-0.098637,0.0079822,-6.9296e-18
0.166,0.11791,-0.01,-20.833,-0.098637,0.0079822,-6.9296e-18
0.16066,0.11837,0.01,-21.486,-0.10255,0.0080352,-3.5183e-18
0.16066,0.11837,-0.01,-21.486,-0.10255,0.0080352,-3.5183e-18
0.15532,0.11882,0.01,-22.123,-0.10666,0.0080703,-1.1103e-22
0.15532,0.11882,-0.01,-22.123,-0.10666,0.0080703,-1.1103e-22
0.14997,0.11924,0.01,-22.746,-0.11025,0.0080396,3.8331e-18
0.14997,0.11924,-0.01,-22.746,-0.11025,0.0080396,3.8331e-18
0.14463,0.11965,0.01,-23.378,-0.11374,0.0080071,3.8322e-18
0.14463,0.11965,-0.01,-23.378,-0.11374,0.0080071,3.8322e-18
0.13928,0.12005,0.01,-24.003,-0.11755,0.0079691,-9.9857e-22
0.13928,0.12005,-0.01,-24.003,-0.11755,0.0079691,-9.9857e-22
0.13393,0.12043,0.01,-24.611,-0.12118,0.0078803,4.139e-18
0.13393,0.12043,-0.01,-24.611,-0.12118,0.0078803,4.139e-18
0.12858,0.12079,0.01,-25.215,-0.12444,0.0077636,4.1401e-18
0.12858,0.12079,-0.01,-25.215,-0.12444,0.0077636,4.1401e-18
0.12323,0.12114,0.01,-25.822,-0.12774,0.0076435,2.1003e-25
0.12323,0.12114,-0.01,-25.822,-0.12774,0.0076435,2.1003e-25
0.11788,0.12148,0.01,-26.425,-0.13126,0.0075069,-1.0469e-21
0.11788,0.12148,-0.01,-26.425,-0.13126,0.0075069,-1.0469e-21
0.11253,0.12179,0.01,-27.01,-0.13465,0.0073304,2.2657e-18
0.11253,0.12179,-0.01,-27.01,-0.13465,0.0073304,2.2657e-18
0.10718,0.12209,0.01,-27.589,-0.13759,0.0071247,-4.9485e-20
0.10718,0.12209,-0.01,-27.589,-0.13759,0.0071247,-4.9485e-20
0.10182,0.12238,0.01,-28.179,-0.14067,0.006931,-4.6768e-18
0.10182,0.12238,-0.01,-28.179,-0.14067,0.006931,-4.6768e-18
0.096469,0.12265,0.01,-28.753,-0.14395,0.0067085,-2.3617e-18
0.096469,0.12265,-0.01,-28.753,-0.14395,0.0067085,-2.3617e-18
0.091113,0.12291,0.01,-29.321,-0.14691,0.0064546,2.4563e-18
0.091113,0.12291,-0.01,-29.321,-0.14691,0.0064546,2.4563e-18
0.085757,0.12315,0.01,-29.888,-0.14981,0.0061964,2.4563e-18
0.085757,0.12315,-0.01,-29.888,-0.14981,0.0061964,2.4563e-18
0.0804,0.12337,0.01,-30.451,-0.15266,0.0059207,-2.1582e-34
0.0804,0.12337,-0.01,-30.451,-0.15266,0.0059207,-2.1582e-34
0.075043,0.12358,0.01,-31.017,-0.15559,0.0056318,5.1899e-18
0.075043,0.12358,-0.01,-31.017,-0.15559,0.0056318,5.1899e-18
0.069685,0.12378,0.01,-31.572,-0.15862,0.0053175,7.83e-18
0.069685,0.12378,-0.01,-31.572,-0.15862,0.0053175,7.83e-18
0.064327,0.12396,0.01,-32.116,-0.16135,0.0049793,1.2969e-18
0.064327,0.12396,-0.01,-32.116,-0.16135,0.0049793,1.2969e-18
0.058968,0.12413,0.01,-32.663,-0.1638,0.0046445,-1.3426e-18
0.058968,0.12413,-0.01,-32.663,-0.1638,0.0046445,-1.3426e-18
0.053608,0.12428,0.01,-33.222,-0.16656,0.0043089,6.6083e-22
0.053608,0.12428,-0.01,-33.222,-0.16656,0.0043089,6.6083e-22
0.048249,0.12442,0.01,-33.765,-0.16954,0.0039292,1.4096e-18
0.048249,0.12442,-0.01,-33.765,-0.16954,0.0039292,1.4096e-18
0.042889,0.12454,0.01,-34.298,-0.17216,0.0035293,-2.278e-20
0.042889,0.12454,-0.01,-34.298,-0.17216,0.0035293,-2.278e-20
0.037528,0.12465,0.01,-34.833,-0.17454,0.0031412,2.184e-20
0.037528,0.12465,-0.01,-34.833,-0.17454,0.0031412,2.184e-20
0.032168,0.12474,0.01,-35.377,-0.17699,0.0027511,2.1927e-18
0.032168,0.12474,-0.01,-35.377,-0.17699,0.0027511,2.1927e-18
0.026807,0.12482,0.01,-35.924,-0.1798,0.00233,2.2369e-18
0.026807,0.12482,-0.01,-35.924,-0.1798,0.00233,2.2369e-18
0.021446,0.12488,0.01,-36.45,-0.18252,0.0018686,2.2577e-18
0.021446,0.12488,-0.01,-36.45,-0.18252,0.0018686,2.2577e-18
0.016084,0.12493,0.01,-36.98,-0.18493,0.0014161,7.5951e-19
0.016084,0.12493,-0.01,-36.98,-0.18493,0.0014161,7.5951e-19
0.010723,0.12497,0.01,-37.508,-0.18726,0.00096417,-1.9524e-19
0.010723,0.12497,-0.01,-37.508,-0.18726,0.00096417,-1.9524e-19
0.0053615,0.12499,0.01,-38.049,-0.18973,0.00050134,-1.9553e-19
0.0053615,0.12499,-0.01,-38.049,-0.18973,0.00050134,-1.9553e-19
0.5,0,0.01,-1.9662,-9.3515e-05,0.032091,1.1755e-38
0.49954,0.0053356,0.01,-1.6443,-0.00453,0.029465,-4.9077e-19
0.49954,0.0053356,-0.01,-1.6443,-0.00453,0.029465,-4.9077e-19
0.5,0,-0.01,-1.9662,-9.3515e-05,0.032091,1.1755e-38
0.49822,0.010525,0.01,-1.3436,-0.0054519,0.018624,-4.9077e-19
0.49822,0.010525,-0.01,-1.3436,-0.0054519,0.018624,-4.9077e-19
0.49615,0.015468,0.01,-1.1842,-0.001379,0.0041955,-7.6877e-19
0.49615,0.015468,-0.01,-1.1842,-0.001379,0.0041955,-7.6877e-19
0.49348,0.020112,0.01,-1.2116,0.0057252,-0.008392,-1.6169e-18
0.49348,0.020112,-0.01,-1.2116,0.0057252,-0.008392,-1.6169e-18
0.49034,0.024451,0.01,-1.3713,0.012809,-0.016269,-1.8295e-18
0.49034,0.024451,-0.01,-1.3713,0.012809,-0.016269,-1.8295e-18
0.48683,0.028502,0.01,-1.5854,0.018091,-0.019791,1.519e-19
0.48683,0.028502,-0.01,-1.5854,0.018091,-0.019791,1.519e-19
0.48303,0.032287,0.01,-1.7962,0.020949,-0.020109,-1.2947e-19
0.48303,0.032287,-0.01,-1.7962,0.020949,-0.020109,-1.2947e-19
0.47901,0.035835,0.01,-1.967,0.021538,-0.018429,-1.2628e-18
0.47901,0.035835,-0.01,-1.967,0.021538,-0.018429,-1.2628e-18
0.47481,0.03917,0.01,-2.0851,0.020551,-0.015877,4.3866e-23
0.47481,0.03917,-0.01,-2.0851,0.020551,-0.015877,4.3866e-23
0.47047,0.042316,0.01,-2.1564,0.018809,-0.013273,-1.4567e-18
0.47047,0.042316,-0.01,-2.1564,0.018809,-0.013273,-1.4567e-18
0.46602,0.045295,0.01,-2.1964,0.01661,-0.010809,-1.4568e-18
0.46602,0.045295,-0.01,-2.1964,0.01661,-0.010809,-1.4568e-18
0.46146,0.048123,0.01,-2.2078,0.014165,-0.0085487,1.4721e-18
0.46146,0.048123,-0.01,-2.2078,0.014165,-0.0085487,1.4721e-18
0.45682,0.050812,0.01,-2.2038,0.012147,-0.0068423,2.9408e-18
0.45682,0.050812,-0.01,-2.2038,0.012147,-0.0068423,2.9408e-18
0.45212,0.053378,0.01,-2.1992,0.010703,-0.0056918,2.645e-21
0.45212,0.053378,-0.01,-2.1992,0.010703,-0.0056918,2.645e-21
0.44735,0.055832,0.01,-2.1972,0.010073,-0.0052117,-2.9321e-18
0.44735,0.055832,-0.01,-2.1972,0.010073,-0.0052117,-2.9321e-18
0.3146,-0.097153,0.01,-23.357,-0.28121,-0.058221,1.5519e-17
0.31986,-0.096076,0.01,-23.514,-0.28149,-0.059139,1.562e-17
0.31986,-0.096076,-0.01,-23.514,-0.28149,-0.059139,1.562e-17
0.3146,-0.097153,-0.01,-23.357,-0.28121,-0.058221,1.5519e-17
0.3251,-0.094968,0.01,-23.769,-0.28159,-0.060703,1.5792e-17
0.3251,-0.094968,-0.01,-23.769,-0.28159,-0.060703,1.5792e-17
0.33034,-0.093832,0.01,-23.987,-0.28166,-0.0623,7.9313e-18
0.33034,-0.093832,-0.01,-23.987,-0.28166,-0.0623,7.9313e-18
0.33558,-0.092664,0.01,-24.247,-0.28177,-0.064124,-1.9798e-22
0.33558,-0.092664,-0.01,-24.247,-0.28177,-0.064124,-1.9798e-22
0.3408,-0.091464,0.01,-24.469,-0.28154,-0.065839,-1.9798e-22
0.3408,-0.091464,-0.01,-24.469,-0.28154,-0.065839,-1.9798e-22
0.34602,-0.090232,0.01,-24.674,-0.28165,-0.067861,-8.2426e-18
0.34602,-0.090232,-0.01,-24.674,-0.28165,-0.067861,-8.2426e-18
0.35123,-0.088964,0.01,-24.881,-0.28143,-0.069868,5.505e-20
0.35123,-0.088964,-0.01,-24.881,-0.28143,-0.069868,5.505e-20
0.35643,-0.087662,0.01,-25.021,-0.28127,-0.071818,8.2976e-18
0.35643,-0.087662,-0.01,-25.021,-0.28127,-0.071818,8.2976e-18
0.36162,-0.086323,0.01,-25.201,-0.28073,-0.073775,-8.4192e-18
0.36162,-0.086323,-0.01,-25.201,-0.28073,-0.073775,-8.4192e-18
0.3668,-0.084946,0.01,-25.348,-0.27967,-0.075752,-1.6855e-17
0.3668,-0.084946,-0.01,-25.348,-0.27967,-0.075752,-1.6855e-17
0.37197,-0.083528,0.01,-25.447,-0.27877,-0.077868,8.5373e-18
0.37197,-0.083528,-0.01,-25.447,-0.27877,-0.077868,8.5373e-18
0.37713,-0.08207,0.01,-25.568,-0.2766,-0.079557,1.6973e-17
0.37713,-0.08207,-0.01,-25.568,-0.2766,-0.079557,1.6973e-17
0.38228,-0.080568,0.01,-25.564,-0.27467,-0.081484,-1.0396e-21
0.38228,-0.080568,-0.01,-25.564,-0.27467,-0.081484,-1.0396e-21
0.38741,-0.079022,0.01,-25.605,-0.27191,-0.083254,1.6204e-22
0.38741,-0.079022,-0.01,-25.605,-0.27191,-0.083254,1.6204e-22
0.39253,-0.077426,0.01,-25.508,-0.26693,-0.084287,1.6847e-17
0.39253,-0.077426,-0.01,-25.508,-0.26693,-0.084287,1.6847e-17
0.39763,-0.075781,0.01,-25.298,-0.26323,-0.085997,3.3666e-17
0.39763,-0.075781,-0.01,-25.298,-0.26323,-0.085997,3.3666e-17
0.40272,-0.074083,0.01,-25.132,-0.25883,-0.087475,3.3449e-17
0.40272,-0.074083,-0.01,-25.132,-0.25883,-0.087475,3.3449e-17
0.40779,-0.07233,0.01,-24.804,-0.25193,-0.087986,1.6629e-17
0.40779,-0.07233,-0.01,-24.804,-0.25193,-0.087986,1.6629e-17
0.41283,-0.070518,0.01,-24.378,-0.24444,-0.088401,-3.7889e-34
0.41283,-0.070518,-0.01,-24.378,-0.24444,-0.088401,-3.7889e-34
0.41786,-0.068644,0.01,-23.85,-0.23581,-0.088422,1.0743e-22
0.41786,-0.068644,-0.01,-23.85,-0.23581,-0.088422,1.0743e-22
0.42285,-0.066704,0.01,-23.195,-0.22577,-0.087834,-1.5196e-17
0.42285,-0.066704,-0.01,-23.195,-0.22577,-0.087834,-1.5196e-17
0.42782,-0.064694,0.01,-22.393,-0.21348,-0.086207,-5.7435e-19
0.42782,-0.064694,-0.01,-22.393,-0.21348,-0.086207,-5.7435e-19
0.43276,-0.062606,0.01,-21.385,-0.198,-0.082965,1.462e-17
0.43276,-0.062606,-0.01,-21.385,-0.198,-0.082965,1.462e-17
0.43767,-0.060438,0.01,-20.116,-0.17966,-0.078086,-8.6931e-22
0.43767,-0.060438,-0.01,-20.116,-0.17966,-0.078086,-8.6931e-22
0.44253,-0.058183,0.01,-18.603,-0.15776,-0.07107,3.6123e-21
0.44253,-0.058183,-0.01,-18.603,-0.15776,-0.07107,3.6123e-21
0.44735,-0.055832,0.01,-16.773,-0.13082,-0.060737,2.794e-21
0.44735,-0.055832,-0.01,-16.773,-0.13082,-0.060737,2.794e-21
0.45212,-0.053378,0.01,-14.59,-0.098924,-0.046712,-8.9452e-18
0.45212,-0.053378,-0.01,-14.59,-0.098924,-0.046712,-8.9452e-18
0.45682,-0.050812,0.01,-12.119,-0.063357,-0.029319,-1.6159e-17
0.45682,-0.050812,-0.01,-12.119,-0.063357,-0.029319,-1.6159e-17
0.46146,-0.048123,0.01,-9.515,-0.026609,-0.0095979,-1.2687e-17
0.46146,-0.048123,-0.01,-9.515,-0.026609,-0.0095979,-1.2687e-17
0.46602,-0.045295,0.01,-7.0568,0.0050045,0.0087508,-5.4741e-18
0.46602,-0.045295,-0.01,-7.0568,0.0050045,0.0087508,-5.4741e-18
0.47047,-0.042316,0.01,-5.1313,0.02318,0.020034,-7.968e-23
0.47047,-0.042316,-0.01,-5.1313,0.02318,0.020034,-7.968e-23
0.47481,-0.03917,0.01,-3.9002,0.02736,0.023075,-2.294e-18
0.47481,-0.03917,-0.01,-3.9002,0.02736,0.023075,-2.294e-18
0.47901,-0.035835,0.01,-3.1734,0.024348,0.021655,-3.5468e-19
0.47901,-0.035835,-0.01,-3.1734,0.024348,0.021655,-3.5468e-19
0.48303,-0.032287,0.01,-2.7541,0.019587,0.019054,1.9393e-18
0.48303,-0.032287,-0.01,-2.7541,0.019587,0.019054,1.9393e-18
0.48683,-0.028502,0.01,-2.5047,0.015117,0.016563,1.6068e-18
0.48683,-0.028502,-0.01,-2.5047,0.015117,0.016563,1.6068e-18
0.49034,-0.024451,0.01,-2.3449,0.011068,0.014079,3.129e-18
0.49034,-0.024451,-0.01,-2.3449,0.011068,0.014079,3.129e-18
0.49348,-0.020112,0.01,-2.2567,0.0077884,0.012024,3.0121e-18
0.49348,-0.020112,-0.01,-2.2567,0.0077884,0.012024,3.0121e-18
0.49615,-0.015468,0.01,-2.2343,0.0060947,0.012513,1.4899e-18
0.49615,-0.015468,-0.01,-2.2343,0.0060947,0.012513,1.4899e-18
0.49822,-0.010525,0.01,-2.2404,0.005619,0.017824,7.4899e-19
0.49822,-0.010525,-0.01,-2.2404,0.005619,0.017824,7.4899e-19
0.49954,-0.0053356,0.01,-2.1796,0.0040456,0.026389,7.4899e-19
0.49954,-0.0053356,-0.01,-2.1796,0.0040456,0.026389,7.4899e-19
0.042889,-0.12454,0.01,-7.9679,-0.24612,-0.0057092,-6.5816e-19
0.048249,-0.12442,0.01,-8.1383,-0.24638,-0.0060832,-3.2908e-19
0.048249,-0.12442,-0.01,-8.1383,-0.24638,-0.0060832,-3.2908e-19
0.042889,-0.12454,-0.01,-7.9679,-0.24612,-0.0057092,-6.5816e-19
0.053608,-0.12428,0.01,-8.4628,-0.2468,-0.0068044,-3.5572e-19
0.053608,-0.12428,-0.01,-8.4628,-0.2468,-0.0068044,-3.5572e-19
0.058968,-0.12413,0.01,-8.7709,-0.24753,-0.0074873,1.254e-20
0.058968,-0.12413,-0.01,-8.7709,-0.24753,-0.0074873,1.254e-20
0.064327,-0.12396,0.01,-9.0993,-0.24868,-0.0081883,-3.9783e-19
0.064327,-0.12396,-0.01,-9.0993,-0.24868,-0.0081883,-3.9783e-19
0.069685,-0.12378,0.01,-9.4371,-0.2495,-0.008926,-2.3521e-18
0.069685,-0.12378,-0.01,-9.4371,-0.2495,-0.008926,-2.3521e-18
0.075043,-0.12358,0.01,-9.7572,-0.24999,-0.0096609,-1.586e-18
0.075043,-0.12358,-0.01,-9.7572,-0.24999,-0.0096609,-1.586e-18
0.0804,-0.12337,0.01,-10.068,-0.25067,-0.010396,8.4718e-35
0.0804,-0.12337,-0.01,-10.068,-0.25067,-0.010396,8.4718e-35
0.085757,-0.12315,0.01,-10.387,-0.25151,-0.011142,-8.7175e-19
0.085757,-0.12315,-0.01,-10.387,-0.25151,-0.011142,-8.7175e-19
0.091113,-0.12291,0.01,-10.706,-0.25239,-0.011885,-8.7175e-19
0.091113,-0.12291,-0.01,-10.706,-0.25239,-0.011885,-8.7175e-19
0.096469,-0.12265,0.01,-11.029,-0.25318,-0.012655,9.2583e-19
0.096469,-0.12265,-0.01,-11.029,-0.25318,-0.012655,9.2583e-19
0.10182,-0.12238,0.01,-11.347,-0.2537,-0.013426,2.8251e-18
0.10182,-0.12238,-0.01,-11.347,-0.2537,-0.013426,2.8251e-18
0.10718,-0.12209,0.01,-11.649,-0.25453,-0.014183,9.2386e-19
0.10718,-0.12209,-0.01,-11.649,-0.25453,-0.014183,9.2386e-19
0.11253,-0.12179,0.01,-11.976,-0.25558,-0.014992,-9.754e-19
0.11253,-0.12179,-0.01,-11.976,-0.25558,-0.014992,-9.754e-19
0.11788,-0.12148,0.01,-12.3,-0.25613,-0.015806,-5.0851e-22
0.11788,-0.12148,-0.01,-12.3,-0.25613,-0.015806,-5.0851e-22
0.12323,-0.12114,0.01,-12.601,-0.25655,-0.016593,9.0018e-26
0.12323,-0.12114,-0.01,-12.601,-0.25655,-0.016593,9.0018e-26
0.12858,-0.12079,0.01,-12.902,-0.25744,-0.017395,-2.1574e-18
0.12858,-0.12079,-0.01,-12.902,-0.25744,-0.017395,-2.1574e-18
0.13393,-0.12043,0.01,-13.224,-0.25847,-0.01824,-2.1579e-18
0.13393,-0.12043,-0.01,-13.224,-0.25847,-0.01824,-2.1579e-18
0.13928,-0.12005,0.01,-13.545,-0.25901,-0.019086,-2.2657e-18
0.13928,-0.12005,-0.01,-13.545,-0.25901,-0.019086,-2.2657e-18
0.14463,-0.11965,0.01,-13.841,-0.25945,-0.019907,-4.5785e-18
0.14463,-0.11965,-0.01,-13.841,-0.25945,-0.019907,-4.5785e-18
0.14997,-0.11924,0.01,-14.142,-0.26052,-0.020769,-2.3129e-18
0.14997,-0.11924,-0.01,-14.142,-0.26052,-0.020769,-2.3129e-18
0.15532,-0.11882,0.01,-14.473,-0.26148,-0.021692,2.4227e-18
0.15532,-0.11882,-0.01,-14.473,-0.26148,-0.021692,2.4227e-18
0.16066,-0.11837,0.01,-14.783,-0.26181,-0.022561,4.8912e-18
0.16066,-0.11837,-0.01,-14.783,-0.26181,-0.022561,4.8912e-18
0.166,-0.11791,0.01,-15.074,-0.26255,-0.023437,4.9877e-18
0.166,-0.11791,-0.01,-15.074,-0.26255,-0.023437,4.9877e-18
0.17134,-0.11743,0.01,-15.391,-0.26351,-0.024389,-5.4825e-20
0.17134,-0.11743,-0.01,-15.391,-0.26351,-0.024389,-5.4825e-20
0.17668,-0.11693,0.01,-15.701,-0.26408,-0.025309,-2.5754e-18
0.17668,-0.11693,-0.01,-15.701,-0.26408,-0.025309,-2.5754e-18
0.18202,-0.11642,0.01,-15.999,-0.26466,-0.026231,2.6001e-25
0.18202,-0.11642,-0.01,-15.999,-0.26466,-0.026231,2.6001e-25
0.18735,-0.11589,0.01,-16.301,-0.26561,-0.027206,2.7241e-18
0.18735,-0.11589,-0.01,-16.301,-0.26561,-0.027206,2.7241e-18
0.19269,-0.11534,0.01,-16.621,-0.26636,-0.028216,5.5042e-18
0.19269,-0.11534,-0.01,-16.621,-0.26636,-0.028216,5.5042e-18
0.19802,-0.11478,0.01,-16.919,-0.26679,-0.029174,2.7801e-18
0.19802,-0.11478,-0.01,-16.919,-0.26679,-0.029174,2.7801e-18
0.20335,-0.11419,0.01,-17.211,-0.26779,-0.030192,2.8761e-18
0.20335,-0.11419,-0.01,-17.211,-0.26779,-0.030192,2.8761e-18
0.20868,-0.11359,0.01,-17.536,-0.26851,-0.031271,-5.4805e-20
0.20868,-0.11359,-0.01,-17.536,-0.26851,-0.031271,-5.4805e-20
0.214,-0.11297,0.01,-17.826,-0.26892,-0.032279,-5.905e-18
0.214,-0.11297,-0.01,-17.826,-0.26892,-0.032279,-5.905e-18
0.21932,-0.11233,0.01,-18.119,-0.26991,-0.033365,-2.9727e-18
0.21932,-0.11233,-0.01,-18.119,-0.26991,-0.033365,-2.9727e-18
0.22464,-0.11167,0.01,-18.435,-0.27057,-0.034471,-3.0781e-18
0.22464,-0.11167,-0.01,-18.435,-0.27057,-0.034471,-3.0781e-18
0.22996,-0.11099,0.01,-18.723,-0.27115,-0.035562,-3.0796e-18
0.22996,-0.11099,-0.01,-18.723,-0.27115,-0.035562,-3.0796e-18
0.23528,-0.1103,0.01,-19.025,-0.27215,-0.036757,6.3613e-18
0.23528,-0.1103,-0.01,-19.025,-0.27215,-0.036757,6.3613e-18
0.24059,-0.10958,0.01,-19.333,-0.27265,-0.037898,-6.5494e-18
0.24059,-0.10958,-0.01,-19.333,-0.27265,-0.037898,-6.5494e-18
0.2459,-0.10884,0.01,-19.611,-0.27341,-0.039058,-6.3681e-18
0.2459,-0.10884,-0.01,-19.611,-0.27341,-0.039058,-6.3681e-18
0.25121,-0.10808,0.01,-19.924,-0.27423,-0.04035,6.5443e-18
0.25121,-0.10808,-0.01,-19.924,-0.27423,-0.04035,6.5443e-18
0.25651,-0.10729,0.01,-20.212,-0.27465,-0.041567,6.7424e-18
0.25651,-0.10729,-0.01,-20.212,-0.27465,-0.041567,6.7424e-18
0.26181,-0.10649,0.01,-20.491,-0.27563,-0.042846,6.7406e-18
0.26181,-0.10649,-0.01,-20.491,-0.27563,-0.042846,6.7406e-18
0.26711,-0.10567,0.01,-20.8,-0.27627,-0.044156,6.947e-18
0.26711,-0.10567,-0.01,-20.8,-0.27627,-0.044156,6.947e-18
0.27241,-0.10482,0.01,-21.072,-0.27687,-0.045476,-8.6e-20
0.27241,-0.10482,-0.01,-21.072,-0.27687,-0.045476,-8.6e-20
0.2777,-0.10395,0.01,-21.368,-0.27759,-0.046903,-7.0346e-18
0.2777,-0.10395,-0.01,-21.368,-0.27759,-0.046903,-7.0346e-18
0.28298,-0.10305,0.01,-21.642,-0.27833,-0.048279,-5.6724e-34
0.28298,-0.10305,-0.01,-21.642,-0.27833,-0.048279,-5.6724e-34
0.28827,-0.10213,0.01,-21.928,-0.27912,-0.049737,-7.3349e-18
0.28827,-0.10213,-0.01,-21.928,-0.27912,-0.049737,-7.3349e-18
0.29354,-0.10119,0.01,-22.209,-0.27961,-0.05122,-2.2151e-17
0.29354,-0.10119,-0.01,-22.209,-0.27961,-0.05122,-2.2151e-17
0.29882,-0.10022,0.01,-22.482,-0.27991,-0.052701,-1.4817e-17
0.29882,-0.10022,-0.01,-22.482,-0.27991,-0.052701,-1.4817e-17
0.30408,-0.099224,0.01,-22.738,-0.28046,-0.054228,-1.3802e-22
0.30408,-0.099224,-0.01,-22.738,-0.28046,-0.054228,-1.3802e-22
0.30935,-0.098204,0.01,-23.009,-0.28101,-0.055858,7.7032e-18
0.30935,-0.098204,-0.01,-23.009,-0.28101,-0.055858,7.7032e-18
0.3146,-0.097153,0.01,-23.191,-0.28102,-0.056749,1.5406e-17
0.3146,-0.097153,-0.01,-23.191,-0.28102,-0.056749,1.5406e-17
0,-0.125,0.01,-5.1267,-0.23915,-1.2858e-05,-1.3779e-23
0.0053615,-0.12499,0.01,-5.4658,-0.23972,-0.00068829,2.8988e-20
0.0053615,-0.12499,-0.01,-5.4658,-0.23972,-0.00068829,2.8988e-20
0,-0.125,-0.01,-5.1267,-0.23915,-1.2858e-05,-1.3779e-23
0.010723,-0.12497,0.01,-5.7959,-0.24052,-0.0013309,2.9031e-20
0.010723,-0.12497,-0.01,-5.7959,-0.24052,-0.0013309,2.9031e-20
0.016084,-0.12493,0.01,-6.1359,-0.24151,-0.0019799,-1.3014e-19
0.016084,-0.12493,-0.01,-6.1359,-0.24151,-0.0019799,-1.3014e-19
0.021446,-0.12488,0.01,-6.4785,-0.24245,-0.0026505,-4.051e-19
0.021446,-0.12488,-0.01,-6.4785,-0.24245,-0.0026505,-4.051e-19
0.026807,-0.12482,0.01,-6.8193,-0.24303,-0.0033582,-4.1905e-19
0.026807,-0.12482,-0.01,-6.8193,-0.24303,-0.0033582,-4.1905e-19
0.032168,-0.12474,0.01,-7.1379,-0.24356,-0.0040324,-4.4521e-19
0.032168,-0.12474,-0.01,-7.1379,-0.24356,-0.0040324,-4.4521e-19
0.037528,-0.12465,0.01,-7.4611,-0.24451,-0.0046886,1.3799e-20
0.037528,-0.12465,-0.01,-7.4611,-0.24451,-0.0046886,1.3799e-20
0.042889,-0.12454,0.01,-7.6281,-0.24507,-0.0050235,6.2979e-19
0.042889,-0.12454,-0.01,-7.6281,-0.24507,-0.0050235,6.2979e-19
-0.0053615,-0.12499,-0.01,-4.7738,-0.23832,0.00065655,2.3804e-20
-0.0053615,-0.12499,0.01,-4.7738,-0.23832,0.00065655,2.3804e-20
-0.010723,-0.12497,-0.01,-4.4275,-0.23729,0.0012829,2.3782e-20
-0.010723,-0.12497,0.01,-4.4275,-0.23729,0.0012829,2.3782e-20
-0.016084,-0.12493,-0.01,-4.0841,-0.23638,0.0019079,8.0972e-20
-0.016084,-0.12493,0.01,-4.0841,-0.23638,0.0019079,8.0972e-20
-0.021446,-0.12488,-0.01,-3.7468,-0.23578,0.0025524,8.0992e-20
-0.021446,-0.12488,0.01,-3.7468,-0.23578,0.0025524,8.0992e-20
-0.026807,-0.12482,-0.01,-3.3883,-0.23518,0.0032299,-6.6185e-20
-0.026807,-0.12482,0.01,-3.3883,-0.23518,0.0032299,-6.6185e-20
-0.032168,-0.12474,-0.01,-3.0232,-0.23413,0.0038591,-1.8376e-19
-0.032168,-0.12474,0.01,-3.0232,-0.23413,0.0038591,-1.8376e-19
-0.037528,-0.12465,-0.01,-2.6679,-0.23302,0.004449,-1.4566e-20
-0.037528,-0.12465,0.01,-2.6679,-0.23302,0.004449,-1.4566e-20
-0.042889,-0.12454,-0.01,-2.3206,-0.23223,0.0050562,1.9185e-19
-0.042889,-0.12454,0.01,-2.3206,-0.23223,0.0050562,1.9185e-19
-0.048249,-0.12442,-0.01,-1.9659,-0.23174,0.0057162,8.8841e-20
-0.048249,-0.12442,0.01,-1.9659,-0.23174,0.0057162,8.8841e-20
-0.053608,-0.12428,-0.01,-1.5879,-0.23091,0.0063698,-2.4577e-23
-0.053608,-0.12428,0.01,-1.5879,-0.23091,0.0063698,-2.4577e-23
-0.058968,-0.12413,-0.01,-1.2172,-0.22969,0.0069463,-4.2999e-20
-0.058968,-0.12413,0.01,-1.2172,-0.22969,0.0069463,-4.2999e-20
-0.064327,-0.12396,-0.01,-0.85979,-0.22881,0.0075351,1.3154e-20
-0.064327,-0.12396,0.01,-0.85979,-0.22881,0.0075351,1.3154e-20
-0.069685,-0.12378,-0.01,-0.49234,-0.22821,0.0081802,5.6138e-20
-0.069685,-0.12378,0.01,-0.49234,-0.22821,0.0081802,5.6138e-20
-0.075043,-0.12358,-0.01,-0.11116,-0.22739,0.0088184,8.6096e-24
-0.075043,-0.12358,0.01,-0.11116,-0.22739,0.0088184,8.6096e-24
-0.0804,-0.12337,-0.01,0.27044,-0.2264,0.009419,-5.669e-37
-0.0804,-0.12337,0.01,0.27044,-0.2264,0.009419,-5.669e-37
-0.085757,-0.12315,-0.01,0.65418,-0.22541,0.010012,-7.0389e-20
-0.085757,-0.12315,0.01,0.65418,-0.22541,0.010012,-7.0389e-20
-0.091113,-0.12291,-0.01,1.0345,-0.22449,0.010605,-7.0389e-20
-0.091113,-0.12291,0.01,1.0345,-0.22449,0.010605,-7.0389e-20
-0.096469,-0.12265,-0.01,1.4188,-0.22381,0.011238,-1.3402e-19
-0.096469,-0.12265,0.01,1.4188,-0.22381,0.011238,-1.3402e-19
-0.10182,-0.12238,-0.01,1.8233,-0.22284,0.011856,-1.3404e-19
-0.10182,-0.12238,0.01,1.8233,-0.22284,0.011856,-1.3404e-19
-0.10718,-0.12209,-0.01,2.2152,-0.22167,0.012406,-1.9892e-19
-0.10718,-0.12209,0.01,2.2152,-0.22167,0.012406,-1.9892e-19
-0.11253,-0.12179,-0.01,2.6032,-0.22096,0.013022,-1.9889e-19
-0.11253,-0.12179,0.01,2.6032,-0.22096,0.013022,-1.9889e-19
-0.11788,-0.12148,-0.01,3.0108,-0.2203,0.013683,-1.3862e-22
-0.11788,-0.12148,0.01,3.0108,-0.2203,0.013683,-1.3862e-22
-0.12323,-0.12114,-0.01,3.4303,-0.21921,0.014279,5.6495e-26
-0.12323,-0.12114,0.01,3.4303,-0.21921,0.014279,5.6495e-26
-0.12858,-0.12079,-0.01,3.8415,-0.21803,0.014827,6.6955e-19
-0.12858,-0.12079,0.01,3.8415,-0.21803,0.014827,6.6955e-19
-0.13393,-0.12043,-0.01,4.247,-0.21727,0.015438,6.6943e-19
-0.13393,-0.12043,0.01,4.247,-0.21727,0.015438,6.6943e-19
-0.13928,-0.12005,-0.01,4.6736,-0.21655,0.016099,3.49e-23
-0.13928,-0.12005,0.01,4.6736,-0.21655,0.016099,3.49e-23
-0.14463,-0.11965,-0.01,5.112,-0.21532,0.01667,-8.8323e-19
-0.14463,-0.11965,0.01,5.112,-0.21532,0.01667,-8.8323e-19
-0.14997,-0.11924,-0.01,5.5311,-0.21422,0.017208,1.0165e-18
-0.14997,-0.11924,0.01,5.5311,-0.21422,0.017208,1.0165e-18
-0.15532,-0.11882,-0.01,5.9589,-0.21362,0.01787,8.7455e-19
-0.15532,-0.11882,0.01,5.9589,-0.21362,0.01787,8.7455e-19
-0.16066,-0.11837,-0.01,6.4114,-0.21267,0.018507,-2.1253e-18
-0.16066,-0.11837,0.01,6.4114,-0.21267,0.018507,-2.1253e-18
-0.166,-0.11791,-0.01,6.8538,-0.21152,0.019063,7.188e-20
-0.166,-0.11791,0.01,6.8538,-0.21152,0.019063,7.188e-20
-0.17134,-0.11743,-0.01,7.3001,-0.21068,0.019691,-7.635e-20
-0.17134,-0.11743,0.01,7.3001,-0.21068,0.019691,-7.635e-20
-0.17668,-0.11693,-0.01,7.7604,-0.20981,0.020332,-1.249e-18
-0.17668,-0.11693,0.01,7.7604,-0.20981,0.020332,-1.249e-18
-0.18202,-0.11642,-0.01,8.2294,-0.20868,0.020918,1.7504e-25
-0.18202,-0.11642,0.01,8.2294,-0.20868,0.020918,1.7504e-25
-0.18735,-0.11589,-0.01,8.6898,-0.20772,0.021514,1.4787e-18
-0.18735,-0.11589,0.01,8.6898,-0.20772,0.021514,1.4787e-18
-0.19269,-0.11534,-0.01,9.1662,-0.20694,0.022191,-8.4015e-20
-0.19269,-0.11534,0.01,9.1662,-0.20694,0.022191,-8.4015e-20
-0.19802,-0.11478,-0.01,9.6601,-0.20576,0.022796,-1.5629e-18
-0.19802,-0.11478,0.01,9.6601,-0.20576,0.022796,-1.5629e-18
-0.20335,-0.11419,-0.01,9.8993,-0.20502,0.023036,-1.5651e-21
-0.20335,-0.11419,0.01,9.8993,-0.20502,0.023036,-1.5651e-21
-0.20335,-0.11419,0.01,10.373,-0.20451,0.023735,3.4424e-18
-0.20335,-0.11419,-0.01,10.373,-0.20451,0.023735,3.4424e-18
-0.20868,-0.11359,-0.01,10.637,-0.20397,0.024082,3.5293e-18
-0.20868,-0.11359,0.01,10.637,-0.20397,0.024082,3.5293e-18
-0.214,-0.11297,-0.01,11.149,-0.20278,0.024687,3.701e-18
-0.214,-0.11297,0.01,11.149,-0.20278,0.024687,3.701e-18
-0.21932,-0.11233,-0.01,11.653,-0.20181,0.025306,1.8939e-18
-0.21932,-0.11233,0.01,11.653,-0.20181,0.025306,1.8939e-18
-0.22464,-0.11167,-0.01,12.178,-0.20087,0.025987,1.1685e-21
-0.22464,-0.11167,0.01,12.178,-0.20087,0.025987,1.1685e-21
-0.22996,-0.11099,-0.01,12.708,-0.19963,0.026589,-8.4878e-22
-0.22996,-0.11099,0.01,12.708,-0.19963,0.026589,-8.4878e-22
-0.23528,-0.1103,-0.01,13.237,-0.19865,0.027248,-4.4862e-18
-0.23528,-0.1103,0.01,13.237,-0.19865,0.027248,-4.4862e-18
-0.24059,-0.10958,-0.01,13.792,-0.1975,0.027918,-4.4849e-18
-0.24059,-0.10958,0.01,13.792,-0.1975,0.027918,-4.4849e-18
-0.2459,-0.10884,-0.01,14.34,-0.19627,0.028529,4.8495e-18
-0.2459,-0.10884,0.01,14.34,-0.19627,0.028529,4.8495e-18
-0.25121,-0.10808,-0.01,14.906,-0.19526,0.029247,-5.2582e-18
-0.25121,-0.10808,0.01,14.906,-0.19526,0.029247,-5.2582e-18
-0.25651,-0.10729,-0.01,15.492,-0.1939,0.029885,-4.8642e-18
-0.25651,-0.10729,0.01,15.492,-0.1939,0.029885,-4.8642e-18
-0.26181,-0.10649,-0.01,16.067,-0.19271,0.030521,5.2417e-18
-0.26181,-0.10649,0.01,16.067,-0.19271,0.030521,5.2417e-18
-0.26711,-0.10567,-0.01,16.668,-0.19157,0.031228,5.6424e-18
-0.26711,-0.10567,0.01,16.668,-0.19157,0.031228,5.6424e-18
-0.27241,-0.10482,-0.01,17.267,-0.19034,0.031883,1.1481e-17
-0.27241,-0.10482,0.01,17.267,-0.19034,0.031883,1.1481e-17
-0.2777,-0.10395,-0.01,17.882,-0.18914,0.032589,-2.1515e-19
-0.2777,-0.10395,0.01,17.882,-0.18914,0.032589,-2.1515e-19
-0.28298,-0.10305,-0.01,18.507,-0.18778,0.033256,-6.0527e-18
-0.28298,-0.10305,0.01,18.507,-0.18778,0.033256,-6.0527e-18
-0.28827,-0.10213,-0.01,19.14,-0.18653,0.033961,-6.474e-18
-0.28827,-0.10213,0.01,19.14,-0.18653,0.033961,-6.474e-18
-0.29354,-0.10119,-0.01,19.792,-0.18541,0.034739,-6.4751e-18
-0.29354,-0.10119,0.01,19.792,-0.18541,0.034739,-6.4751e-18
-0.29882,-0.10022,-0.01,20.469,-0.18409,0.035493,1.3853e-17
-0.29882,-0.10022,0.01,20.469,-0.18409,0.035493,1.3853e-17
-0.30408,-0.099224,-0.01,21.153,-0.18262,0.03619,1.3854e-17
-0.30408,-0.099224,0.01,21.153,-0.18262,0.03619,1.3854e-17
-0.30935,-0.098204,-0.01,21.853,-0.18125,0.03696,-7.3924e-18
-0.30935,-0.098204,0.01,21.853,-0.18125,0.03696,-7.3924e-18
-0.3146,-0.097153,-0.01,22.579,-0.17969,0.037718,-1.5026e-17
-0.3146,-0.097153,0.01,22.579,-0.17969,0.037718,-1.5026e-17
-0.31986,-0.096076,-0.01,23.318,-0.17813,0.038468,-1.5523e-17
-0.31986,-0.096076,0.01,23.318,-0.17813,0.038468,-1.5523e-17
-0.3251,-0.094968,-0.01,24.083,-0.17642,0.039202,2.541e-19
-0.3251,-0.094968,0.01,24.083,-0.17642,0.039202,2.541e-19
-0.33034,-0.093832,-0.01,24.853,-0.17465,0.039917,8.1435e-18
-0.33034,-0.093832,0.01,24.853,-0.17465,0.039917,8.1435e-18
-0.33558,-0.092664,-0.01,25.65,-0.1728,0.040677,8.6742e-18
-0.33558,-0.092664,0.01,25.65,-0.1728,0.040677,8.6742e-18
-0.3408,-0.091464,-0.01,26.462,-0.17067,0.041343,8.6742e-18
-0.3408,-0.091464,0.01,26.462,-0.17067,0.041343,8.6742e-18
-0.34602,-0.090232,-0.01,27.288,-0.16851,0.042037,9.2257e-18
-0.34602,-0.090232,0.01,27.288,-0.16851,0.042037,9.2257e-18
-0.35123,-0.088964,-0.01,28.142,-0.16591,0.042658,9.2251e-18
-0.35123,-0.088964,0.01,28.142,-0.16591,0.042658,9.2251e-18
-0.35643,-0.087662,-0.01,29.008,-0.16288,0.043123,-6.1165e-22
-0.35643,-0.087662,0.01,29.008,-0.16288,0.043123,-6.1165e-22
-0.36162,-0.086323,-0.01,29.887,-0.15973,0.043599,1.0102e-17
-0.36162,-0.086323,0.01,29.887,-0.15973,0.043599,1.0102e-17
-0.3668,-0.084946,-0.01,30.795,-0.15622,0.04403,-3.0745e-19
-0.3668,-0.084946,0.01,30.795,-0.15622,0.04403,-3.0745e-19
-0.37197,-0.083528,-0.01,31.726,-0.15218,0.044287,-1.041e-17
-0.37197,-0.083528,0.01,31.726,-0.15218,0.044287,-1.041e-17
-0.37713,-0.08207,-0.01,32.679,-0.14781,0.044423,-7.0284e-22
-0.37713,-0.08207,0.01,32.679,-0.14781,0.044423,-7.0284e-22
-0.38228,-0.080568,-0.01,33.647,-0.1433,0.044513,-1.4086e-21
-0.38228,-0.080568,0.01,33.647,-0.1433,0.044513,-1.4086e-21
-0.38741,-0.079022,-0.01,34.643,-0.13869,0.044614,4.6846e-17
-0.38741,-0.079022,0.01,34.643,-0.13869,0.044614,4.6846e-17
-0.39253,-0.077426,-0.01,35.668,-0.13395,0.044644,2.2735e-17
-0.39253,-0.077426,0.01,35.668,-0.13395,0.044644,2.2735e-17
-0.39763,-0.075781,-0.01,36.713,-0.12936,0.044684,-4.8933e-17
-0.39763,-0.075781,0.01,36.713,-0.12936,0.044684,-4.8933e-17
-0.40272,-0.074083,-0.01,37.785,-0.12508,0.044836,7.22e-19
-0.40272,-0.074083,0.01,37.785,-0.12508,0.044836,7.22e-19
-0.40779,-0.07233,-0.01,38.883,-0.12107,0.045076,2.5544e-17
-0.40779,-0.07233,0.01,38.883,-0.12107,0.045076,2.5544e-17
-0.41283,-0.070518,-0.01,40.005,-0.11718,0.04536,-3.566e-33
-0.41283,-0.070518,0.01,40.005,-0.11718,0.04536,-3.566e-33
-0.41786,-0.068644,-0.01,41.145,-0.11301,0.045525,5.562e-17
-0.41786,-0.068644,0.01,41.145,-0.11301,0.045525,5.562e-17
-0.42285,-0.066704,-0.01,42.297,-0.10838,0.045496,2.7043e-17
-0.42285,-0.066704,0.01,42.297,-0.10838,0.045496,2.7043e-17
-0.42782,-0.064694,-0.01,43.454,-0.10293,0.045117,7.8035e-19
-0.42782,-0.064694,0.01,43.454,-0.10293,0.045117,7.8035e-19
-0.43276,-0.062606,-0.01,44.61,-0.096263,0.044151,2.9354e-17
-0.43276,-0.062606,0.01,44.61,-0.096263,0.044151,2.9354e-17
-0.43767,-0.060438,-0.01,45.739,-0.088469,0.042509,-1.8148e-21
-0.43767,-0.060438,0.01,45.739,-0.088469,0.042509,-1.8148e-21
-0.44253,-0.058183,-0.01,46.826,-0.079346,0.040063,6.3156e-17
-0.44253,-0.058183,0.01,46.826,-0.079346,0.040063,6.3156e-17
-0.44735,-0.055832,-0.01,47.847,-0.068254,0.036327,9.5389e-17
-0.44735,-0.055832,0.01,47.847,-0.068254,0.036327,9.5389e-17
-0.45212,-0.053378,-0.01,48.757,-0.054739,0.030769,-5.6325e-19
-0.45212,-0.053378,0.01,48.757,-0.054739,0.030769,-5.6325e-19
-0.45682,-0.050812,-0.01,49.5,-0.038264,0.022738,-6.6029e-17
-0.45682,-0.050812,0.01,49.5,-0.038264,0.022738,-6.6029e-17
-0.46146,-0.048123,-0.01,49.993,-0.017885,0.011124,3.3697e-17
-0.46146,-0.048123,0.01,49.993,-0.017885,0.011124,3.3697e-17
-0.46602,-0.045295,-0.01,50.103,0.0072723,-0.0055134,6.6928e-17
-0.46602,-0.045295,0.01,50.103,0.0072723,-0.0055134,6.6928e-17
-0.47047,-0.042316,-0.01,49.662,0.037583,-0.028777,3.3551e-23
-0.47047,-0.042316,0.01,49.662,0.037583,-0.028777,3.3551e-23
-0.47481,-0.03917,-0.01,48.429,0.07433,-0.06174,1.0094e-21
-0.47481,-0.03917,0.01,48.429,0.07433,-0.06174,1.0094e-21
-0.47901,-0.035835,-0.01,46,0.11895,-0.10908,2.9544e-17
-0.47901,-0.035835,0.01,46,0.11895,-0.10908,2.9544e-17
-0.48303,-0.032287,-0.01,41.806,0.17292,-0.17788,2.9544e-17
-0.48303,-0.032287,0.01,41.806,0.17292,-0.17788,2.9544e-17
-0.48683,-0.028502,-0.01,39.186,0.20257,-0.21882,7.1022e-22
-0.48683,-0.028502,0.01,39.186,0.20257,-0.21882,7.1022e-22


==> Results/ellipse_Re106/Re106_1aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-28.739,-0.32642,-0.061843,2.6691e-17
-0.30408,0.099224,-0.01,-28.739,-0.32642,-0.061843,2.6691e-17
-0.29882,0.10022,-0.01,-28.77,-0.32396,-0.060289,1.3349e-17
-0.29882,0.10022,0.01,-28.77,-0.32396,-0.060289,1.3349e-17
-0.29354,0.10119,-0.01,-28.706,-0.31986,-0.057844,-1.3283e-17
-0.29354,0.10119,0.01,-28.706,-0.31986,-0.057844,-1.3283e-17
-0.28827,0.10213,-0.01,-28.655,-0.31845,-0.056291,-1.3286e-17
-0.28827,0.10213,0.01,-28.655,-0.31845,-0.056291,-1.3286e-17
-0.28298,0.10305,-0.01,-28.769,-0.31913,-0.055098,1.0773e-33
-0.28298,0.10305,0.01,-28.769,-0.31913,-0.055098,1.0773e-33
-0.2777,0.10395,-0.01,-28.977,-0.31854,-0.053404,1.351e-17
-0.2777,0.10395,0.01,-28.977,-0.31854,-0.053404,1.351e-17
-0.27241,0.10482,-0.01,-29.049,-0.31527,-0.051025,2.6955e-17
-0.27241,0.10482,0.01,-29.049,-0.31527,-0.051025,2.6955e-17
-0.26711,0.10567,-0.01,-28.958,-0.31208,-0.049145,1.3448e-17
-0.26711,0.10567,0.01,-28.958,-0.31208,-0.049145,1.3448e-17
-0.26181,0.10649,-0.01,-28.931,-0.31095,-0.047838,1.3419e-17
-0.26181,0.10649,0.01,-28.931,-0.31095,-0.047838,1.3419e-17
-0.25651,0.10729,-0.01,-28.991,-0.31141,-0.046795,-1.3529e-17
-0.25651,0.10729,0.01,-28.991,-0.31141,-0.046795,-1.3529e-17
-0.25121,0.10808,-0.01,-29.167,-0.31104,-0.045369,-1.3359e-17
-0.25121,0.10808,0.01,-29.167,-0.31104,-0.045369,-1.3359e-17
-0.2459,0.10884,-0.01,-29.22,-0.30824,-0.043364,1.3585e-17
-0.2459,0.10884,0.01,-29.22,-0.30824,-0.043364,1.3585e-17
-0.24059,0.10958,-0.01,-29.143,-0.30581,-0.041832,-1.3507e-17
-0.24059,0.10958,0.01,-29.143,-0.30581,-0.041832,-1.3507e-17
-0.23528,0.1103,-0.01,-29.13,-0.30492,-0.040679,-1.3503e-17
-0.23528,0.1103,0.01,-29.13,-0.30492,-0.040679,-1.3503e-17
-0.22996,0.11099,-0.01,-29.166,-0.30487,-0.039614,6.7696e-18
-0.22996,0.11099,0.01,-29.166,-0.30487,-0.039614,6.7696e-18
-0.22464,0.11167,-0.01,-29.271,-0.30437,-0.038378,6.7629e-18
-0.22464,0.11167,0.01,-29.271,-0.30437,-0.038378,6.7629e-18
-0.21932,0.11233,-0.01,-29.303,-0.30224,-0.036765,6.7727e-18
-0.21932,0.11233,0.01,-29.303,-0.30224,-0.036765,6.7727e-18
-0.214,0.11297,-0.01,-29.248,-0.3005,-0.035509,1.3549e-17
-0.214,0.11297,0.01,-29.248,-0.3005,-0.035509,1.3549e-17
-0.20868,0.11359,-0.01,-29.263,-0.29998,-0.034507,1.3557e-17
-0.20868,0.11359,0.01,-29.263,-0.29998,-0.034507,1.3557e-17
-0.20335,0.11419,-0.01,-29.308,-0.29936,-0.033305,6.7874e-18
-0.20335,0.11419,0.01,-29.308,-0.29936,-0.033305,6.7874e-18
-0.19802,0.11478,-0.01,-29.328,-0.2985,-0.032154,-6.7913e-18
-0.19802,0.11478,0.01,-29.328,-0.2985,-0.032154,-6.7913e-18
-0.19269,0.11534,-0.01,-29.326,-0.29705,-0.030916,-8.7003e-21
-0.19269,0.11534,0.01,-29.326,-0.29705,-0.030916,-8.7003e-21
-0.18735,0.11589,-0.01,-29.286,-0.29539,-0.029752,6.7826e-18
-0.18735,0.11589,0.01,-29.286,-0.29539,-0.029752,6.7826e-18
-0.18202,0.11642,-0.01,-29.269,-0.29473,-0.028829,-4.0996e-25
-0.18202,0.11642,0.01,-29.269,-0.29473,-0.028829,-4.0996e-25
-0.17668,0.11693,-0.01,-29.303,-0.29452,-0.027874,-1.3566e-17
-0.17668,0.11693,0.01,-29.303,-0.29452,-0.027874,-1.3566e-17
-0.17134,0.11743,-0.01,-29.338,-0.29352,-0.026774,-6.7786e-18
-0.17134,0.11743,0.01,-29.338,-0.29352,-0.026774,-6.7786e-18
-0.166,0.11791,-0.01,-29.326,-0.29203,-0.025637,1.355e-20
-0.166,0.11791,0.01,-29.326,-0.29203,-0.025637,1.355e-20
-0.16066,0.11837,-0.01,-29.297,-0.29127,-0.024697,-6.7771e-18
-0.16066,0.11837,0.01,-29.297,-0.29127,-0.024697,-6.7771e-18
-0.15532,0.11882,-0.01,-29.309,-0.29059,-0.023721,1.3562e-17
-0.15532,0.11882,0.01,-29.309,-0.29059,-0.023721,1.3562e-17
-0.14997,0.11924,-0.01,-29.299,-0.28943,-0.022674,6.7937e-18
-0.14997,0.11924,0.01,-29.299,-0.28943,-0.022674,6.7937e-18
-0.14463,0.11965,-0.01,-29.277,-0.28874,-0.021795,-1.3536e-17
-0.14463,0.11965,0.01,-29.277,-0.28874,-0.021795,-1.3536e-17
-0.13928,0.12005,-0.01,-29.282,-0.28815,-0.020898,-6.7686e-18
-0.13928,0.12005,0.01,-29.282,-0.28815,-0.020898,-6.7686e-18
-0.13393,0.12043,-0.01,-29.275,-0.28702,-0.019887,6.7622e-18
-0.13393,0.12043,0.01,-29.275,-0.28702,-0.019887,6.7622e-18
-0.12858,0.12079,-0.01,-29.247,-0.286,-0.01897,6.7606e-18
-0.12858,0.12079,0.01,-29.247,-0.286,-0.01897,6.7606e-18
-0.12323,0.12114,-0.01,-29.232,-0.28542,-0.018152,-1.2501e-25
-0.12323,0.12114,0.01,-29.232,-0.28542,-0.018152,-1.2501e-25
-0.11788,0.12148,-0.01,-29.232,-0.28479,-0.017277,1.6493e-21
-0.11788,0.12148,0.01,-29.232,-0.28479,-0.017277,1.6493e-21
-0.11253,0.12179,-0.01,-29.223,-0.28372,-0.016323,-3.3753e-18
-0.11253,0.12179,0.01,-29.223,-0.28372,-0.016323,-3.3753e-18
-0.10718,0.12209,-0.01,-29.193,-0.28267,-0.015437,-5.4501e-21
-0.10718,0.12209,0.01,-29.193,-0.28267,-0.015437,-5.4501e-21
-0.10182,0.12238,-0.01,-29.167,-0.28211,-0.014659,1.01e-21
-0.10182,0.12238,0.01,-29.167,-0.28211,-0.014659,1.01e-21
-0.096469,0.12265,-0.01,-29.163,-0.28144,-0.013809,-3.3688e-18
-0.096469,0.12265,0.01,-29.163,-0.28144,-0.013809,-3.3688e-18
-0.091113,0.12291,-0.01,-29.14,-0.28045,-0.012941,-3.3631e-18
-0.091113,0.12291,0.01,-29.14,-0.28045,-0.012941,-3.3631e-18
-0.085757,0.12315,-0.01,-29.112,-0.27965,-0.012135,-3.3631e-18
-0.085757,0.12315,0.01,-29.112,-0.27965,-0.012135,-3.3631e-18
-0.0804,0.12337,-0.01,-29.091,-0.27899,-0.011347,-8.5171e-35
-0.0804,0.12337,0.01,-29.091,-0.27899,-0.011347,-8.5171e-35
-0.075043,0.12358,-0.01,-29.072,-0.27833,-0.010556,-8.2172e-22
-0.075043,0.12358,0.01,-29.072,-0.27833,-0.010556,-8.2172e-22
-0.069685,0.12378,-0.01,-29.054,-0.27749,-0.0097246,-3.3544e-18
-0.069685,0.12378,0.01,-29.054,-0.27749,-0.0097246,-3.3544e-18
-0.064327,0.12396,-0.01,-29.022,-0.27645,-0.0088942,-1.6775e-18
-0.064327,0.12396,0.01,-29.022,-0.27645,-0.0088942,-1.6775e-18
-0.058968,0.12413,-0.01,-28.981,-0.2757,-0.0081497,3.2551e-21
-0.058968,0.12413,0.01,-28.981,-0.2757,-0.0081497,3.2551e-21
-0.053608,0.12428,-0.01,-28.961,-0.27548,-0.00781,-3.3455e-18
-0.053608,0.12428,0.01,-28.961,-0.27548,-0.00781,-3.3455e-18
-0.5,0,0.01,48.868,-0.0070861,-0.098104,7.5231e-37
-0.5,0,-0.01,48.868,-0.0070861,-0.098104,7.5231e-37
-0.49954,0.0053356,-0.01,44.287,-0.043364,-0.23623,-1.9002e-17
-0.49954,0.0053356,0.01,44.287,-0.043364,-0.23623,-1.9002e-17
-0.49822,0.010525,-0.01,36.765,-0.10753,-0.33041,-1.9002e-17
-0.49822,0.010525,0.01,36.765,-0.10753,-0.33041,-1.9002e-17
-0.49615,0.015468,-0.01,27.997,-0.17469,-0.37123,2.1773e-17
-0.49615,0.015468,0.01,27.997,-0.17469,-0.37123,2.1773e-17
-0.49348,0.020112,-0.01,19.452,-0.22812,-0.37145,7.522e-18
-0.49348,0.020112,0.01,19.452,-0.22812,-0.37145,7.522e-18
-0.49034,0.024451,-0.01,11.889,-0.2634,-0.34975,-6.4618e-18
-0.49034,0.024451,0.01,11.889,-0.2634,-0.34975,-6.4618e-18
-0.48683,0.028502,-0.01,5.4911,-0.28338,-0.31913,5.3718e-18
-0.48683,0.028502,0.01,5.4911,-0.28338,-0.31913,5.3718e-18
-0.48303,0.032287,-0.01,0.22968,-0.29618,-0.29025,-4.3628e-19
-0.48303,0.032287,0.01,0.22968,-0.29618,-0.29025,-4.3628e-19
-0.47901,0.035835,-0.01,-4.0009,-0.31189,-0.27078,-3.4712e-18
-0.47901,0.035835,0.01,-4.0009,-0.31189,-0.27078,-3.4712e-18
-0.47481,0.03917,-0.01,-7.3476,-0.33206,-0.25956,-5.4521e-18
-0.47481,0.03917,0.01,-7.3476,-0.33206,-0.25956,-5.4521e-18
-0.47047,0.042316,-0.01,-10.08,-0.35086,-0.25053,-1.0529e-17
-0.47047,0.042316,0.01,-10.08,-0.35086,-0.25053,-1.0529e-17
-0.46602,0.045295,-0.01,-12.412,-0.36404,-0.23996,2.0103e-18
-0.46602,0.045295,0.01,-12.412,-0.36404,-0.23996,2.0103e-18
-0.46146,0.048123,-0.01,-14.398,-0.37103,-0.22723,-1.6929e-18
-0.46146,0.048123,0.01,-14.398,-0.37103,-0.22723,-1.6929e-18
-0.45682,0.050812,-0.01,-16.032,-0.37433,-0.2143,-2.982e-17
-0.45682,0.050812,0.01,-16.032,-0.37433,-0.2143,-2.982e-17
-0.45212,0.053378,-0.01,-17.443,-0.37644,-0.20284,-1.5589e-17
-0.45212,0.053378,0.01,-17.443,-0.37644,-0.20284,-1.5589e-17
-0.44735,0.055832,-0.01,-18.702,-0.37756,-0.19221,3.5868e-17
-0.44735,0.055832,0.01,-18.702,-0.37756,-0.19221,3.5868e-17
-0.44253,0.058183,-0.01,-19.777,-0.37745,-0.18201,3.5868e-17
-0.44253,0.058183,0.01,-19.777,-0.37745,-0.18201,3.5868e-17
-0.43767,0.060438,-0.01,-20.691,-0.37704,-0.1729,1.2231e-21
-0.43767,0.060438,0.01,-20.691,-0.37704,-0.1729,1.2231e-21
-0.43276,0.062606,-0.01,-21.526,-0.37657,-0.1648,2.0423e-17
-0.43276,0.062606,0.01,-21.526,-0.37657,-0.1648,2.0423e-17
-0.42782,0.064694,-0.01,-22.276,-0.37531,-0.15691,-6.172e-19
-0.42782,0.064694,0.01,-22.276,-0.37531,-0.15691,-6.172e-19
-0.42285,0.066704,-0.01,-22.906,-0.37367,-0.14954,2.2152e-17
-0.42285,0.066704,0.01,-22.906,-0.37367,-0.14954,2.2152e-17
-0.41786,0.068644,-0.01,-23.481,-0.37204,-0.14291,4.319e-17
-0.41786,0.068644,0.01,-23.481,-0.37204,-0.14291,4.319e-17
-0.41283,0.070518,-0.01,-23.999,-0.37015,-0.13666,-3.1913e-33
-0.41283,0.070518,0.01,-23.999,-0.37015,-0.13666,-3.1913e-33
-0.40779,0.07233,-0.01,-24.46,-0.3682,-0.13085,2.2963e-17
-0.40779,0.07233,0.01,-24.46,-0.3682,-0.13085,2.2963e-17
-0.40272,0.074083,-0.01,-24.886,-0.36613,-0.12542,-3.8595e-19
-0.40272,0.074083,0.01,-24.886,-0.36613,-0.12542,-3.8595e-19
-0.39763,0.075781,-0.01,-25.266,-0.3639,-0.12025,-4.7018e-17
-0.39763,0.075781,0.01,-25.266,-0.3639,-0.12025,-4.7018e-17
-0.39253,0.077426,-0.01,-25.611,-0.36176,-0.11548,2.4311e-17
-0.39253,0.077426,0.01,-25.611,-0.36176,-0.11548,2.4311e-17
-0.38741,0.079022,-0.01,-25.94,-0.35929,-0.11081,4.7981e-17
-0.38741,0.079022,0.01,-25.94,-0.35929,-0.11081,4.7981e-17
-0.38228,0.080568,-0.01,-26.207,-0.35668,-0.10633,1.4731e-21
-0.38228,0.080568,0.01,-26.207,-0.35668,-0.10633,1.4731e-21
-0.37713,0.08207,-0.01,-26.459,-0.35444,-0.10236,2.8176e-22
-0.37713,0.08207,0.01,-26.459,-0.35444,-0.10236,2.8176e-22
-0.37197,0.083528,-0.01,-26.705,-0.35223,-0.098593,-1.2468e-17
-0.37197,0.083528,0.01,-26.705,-0.35223,-0.098593,-1.2468e-17
-0.3668,0.084946,-0.01,-26.923,-0.34981,-0.094905,1.0365e-19
-0.3668,0.084946,0.01,-26.923,-0.34981,-0.094905,1.0365e-19
-0.36162,0.086323,-0.01,-27.116,-0.34726,-0.091323,1.2572e-17
-0.36162,0.086323,0.01,-27.116,-0.34726,-0.091323,1.2572e-17
-0.35643,0.087662,-0.01,-27.287,-0.34517,-0.088111,-1.1285e-35
-0.35643,0.087662,0.01,-27.287,-0.34517,-0.088111,-1.1285e-35
-0.35123,0.088964,-0.01,-27.481,-0.34328,-0.085121,1.2823e-17
-0.35123,0.088964,0.01,-27.481,-0.34328,-0.085121,1.2823e-17
-0.34602,0.090232,-0.01,-27.641,-0.34041,-0.081854,1.2823e-17
-0.34602,0.090232,0.01,-27.641,-0.34041,-0.081854,1.2823e-17
-0.3408,0.091464,-0.01,-27.72,-0.3381,-0.079045,2.5787e-17
-0.3408,0.091464,0.01,-27.72,-0.3381,-0.079045,2.5787e-17
-0.33558,0.092664,-0.01,-27.895,-0.33726,-0.076789,3.8821e-17
-0.33558,0.092664,0.01,-27.895,-0.33726,-0.076789,3.8821e-17
-0.33034,0.093832,-0.01,-28.116,-0.33569,-0.074089,2.6126e-17
-0.33034,0.093832,0.01,-28.116,-0.33569,-0.074089,2.6126e-17
-0.3251,0.094968,-0.01,-28.212,-0.33271,-0.071216,-2.545e-20
-0.3251,0.094968,0.01,-28.212,-0.33271,-0.071216,-2.545e-20
-0.31986,0.096076,-0.01,-28.219,-0.32935,-0.068583,-2.6214e-17
-0.31986,0.096076,0.01,-28.219,-0.32935,-0.068583,-2.6214e-17
-0.3146,0.097153,-0.01,-28.229,-0.32767,-0.066689,-2.6226e-17
-0.3146,0.097153,0.01,-28.229,-0.32767,-0.066689,-2.6226e-17
-0.30935,0.098204,-0.01,-28.418,-0.32793,-0.065079,-1.3129e-17
-0.30935,0.098204,0.01,-28.418,-0.32793,-0.065079,-1.3129e-17
-0.30408,0.099224,-0.01,-28.576,-0.3282,-0.064086,-3.0093e-36
-0.30408,0.099224,0.01,-28.576,-0.3282,-0.064086,-3.0093e-36
-0.48683,-0.028502,0.01,24.976,-0.22599,0.27572,-4.6403e-17
-0.48683,-0.028502,-0.01,24.976,-0.22599,0.27572,-4.6403e-17
-0.49034,-0.024451,-0.01,28.079,-0.20964,0.27929,5.7402e-18
-0.49034,-0.024451,0.01,28.079,-0.20964,0.27929,5.7402e-18
-0.49348,-0.020112,-0.01,34.469,-0.16976,0.27646,-6.1075e-18
-0.49348,-0.020112,0.01,34.469,-0.16976,0.27646,-6.1075e-18
-0.49615,-0.015468,-0.01,40.924,-0.11653,0.24537,-3.5049e-17
-0.49615,-0.015468,0.01,40.924,-0.11653,0.24537,-3.5049e-17
-0.49822,-0.010525,-0.01,46.41,-0.058316,0.17143,2.2668e-17
-0.49822,-0.010525,0.01,46.41,-0.058316,0.17143,2.2668e-17
-0.49954,-0.0053356,-0.01,49.472,-0.014505,0.050616,2.2668e-17
-0.49954,-0.0053356,0.01,49.472,-0.014505,0.050616,2.2668e-17
0.44735,0.055832,0.01,1.5574,0.015383,-0.0083456,-1.7237e-21
0.44253,0.058183,0.01,1.3638,0.015305,-0.0082745,-9.1334e-22
0.44253,0.058183,-0.01,1.3638,0.015305,-0.0082745,-9.1334e-22
0.44735,0.055832,-0.01,1.5574,0.015383,-0.0083456,-1.7237e-21
0.43767,0.060438,0.01,0.90621,0.014312,-0.0078302,1.6501e-23
0.43767,0.060438,-0.01,0.90621,0.014312,-0.0078302,1.6501e-23
0.43276,0.062606,0.01,0.29319,0.011117,-0.0065765,-5.2072e-20
0.43276,0.062606,-0.01,0.29319,0.011117,-0.0065765,-5.2072e-20
0.42782,0.064694,0.01,-0.49271,0.0051022,-0.0043048,8.1609e-19
0.42782,0.064694,-0.01,-0.49271,0.0051022,-0.0043048,8.1609e-19
0.42285,0.066704,0.01,-1.4434,-0.0037304,-0.0010759,8.6569e-19
0.42285,0.066704,-0.01,-1.4434,-0.0037304,-0.0010759,8.6569e-19
0.41786,0.068644,0.01,-2.521,-0.014851,0.0028482,-2.5383e-21
0.41786,0.068644,-0.01,-2.521,-0.014851,0.0028482,-2.5383e-21
0.41283,0.070518,0.01,-3.6814,-0.027355,0.0070738,-1.315e-34
0.41283,0.070518,-0.01,-3.6814,-0.027355,0.0070738,-1.315e-34
0.40779,0.07233,0.01,-4.884,-0.040473,0.011292,-5.1257e-18
0.40779,0.07233,-0.01,-4.884,-0.040473,0.011292,-5.1257e-18
0.40272,0.074083,0.01,-6.0931,-0.053674,0.015318,-1.1375e-17
0.40272,0.074083,-0.01,-6.0931,-0.053674,0.015318,-1.1375e-17
0.39763,0.075781,0.01,-7.2772,-0.066458,0.018974,-1.3581e-17
0.39763,0.075781,-0.01,-7.2772,-0.066458,0.018974,-1.3581e-17
0.39253,0.077426,0.01,-8.4286,-0.078683,0.022248,-7.3342e-18
0.39253,0.077426,-0.01,-8.4286,-0.078683,0.022248,-7.3342e-18
0.38741,0.079022,0.01,-9.5236,-0.090328,0.02515,-2.4444e-21
0.38741,0.079022,-0.01,-9.5236,-0.090328,0.02515,-2.4444e-21
0.38228,0.080568,0.01,-10.556,-0.10096,0.027562,-5.4259e-22
0.38228,0.080568,-0.01,-10.556,-0.10096,0.027562,-5.4259e-22
0.37713,0.08207,0.01,-11.535,-0.11066,0.029563,-1.1202e-17
0.37713,0.08207,-0.01,-11.535,-0.11066,0.029563,-1.1202e-17
0.37197,0.083528,0.01,-12.461,-0.11973,0.031264,-5.1784e-18
0.37197,0.083528,-0.01,-12.461,-0.11973,0.031264,-5.1784e-18
0.3668,0.084946,0.01,-13.332,-0.12825,0.032709,1.2434e-17
0.3668,0.084946,-0.01,-13.332,-0.12825,0.032709,1.2434e-17
0.36162,0.086323,0.01,-14.136,-0.13605,0.033851,6.4111e-18
0.36162,0.086323,-0.01,-14.136,-0.13605,0.033851,6.4111e-18
0.35643,0.087662,0.01,-14.89,-0.14291,0.034664,-7.1131e-18
0.35643,0.087662,-0.01,-14.89,-0.14291,0.034664,-7.1131e-18
0.35123,0.088964,0.01,-15.612,-0.14945,0.035368,3.292e-19
0.35123,0.088964,-0.01,-15.612,-0.14945,0.035368,3.292e-19
0.34602,0.090232,0.01,-16.272,-0.15566,0.035907,7.4423e-18
0.34602,0.090232,-0.01,-16.272,-0.15566,0.035907,7.4423e-18
0.3408,0.091464,0.01,-16.894,-0.16111,0.036211,8.0201e-18
0.3408,0.091464,-0.01,-16.894,-0.16111,0.036211,8.0201e-18
0.33558,0.092664,0.01,-17.486,-0.16644,0.036481,1.6295e-17
0.33558,0.092664,-0.01,-17.486,-0.16644,0.036481,1.6295e-17
0.33034,0.093832,0.01,-18.017,-0.17121,0.036546,-2.369e-19
0.33034,0.093832,-0.01,-18.017,-0.17121,0.036546,-2.369e-19
0.3251,0.094968,0.01,-18.542,-0.17552,0.036528,-1.7275e-17
0.3251,0.094968,-0.01,-18.542,-0.17552,0.036528,-1.7275e-17
0.31986,0.096076,0.01,-19.016,-0.1797,0.036431,-1.7719e-17
0.31986,0.096076,-0.01,-19.016,-0.1797,0.036431,-1.7719e-17
0.3146,0.097153,0.01,-19.486,-0.18354,0.036257,-1.8149e-17
0.3146,0.097153,-0.01,-19.486,-0.18354,0.036257,-1.8149e-17
0.30935,0.098204,0.01,-19.917,-0.18739,0.036053,-9.1939e-18
0.30935,0.098204,-0.01,-19.917,-0.18739,0.036053,-9.1939e-18
0.30408,0.099224,0.01,-20.327,-0.19069,0.035726,-9.5753e-18
0.30408,0.099224,-0.01,-20.327,-0.19069,0.035726,-9.5753e-18
0.29882,0.10022,0.01,-20.723,-0.19397,0.035418,9.8581e-18
0.29882,0.10022,-0.01,-20.723,-0.19397,0.035418,9.8581e-18
0.29354,0.10119,0.01,-21.084,-0.19723,0.035093,2.9344e-17
0.29354,0.10119,-0.01,-21.084,-0.19723,0.035093,2.9344e-17
0.28827,0.10213,0.01,-21.418,-0.20007,0.034676,9.9108e-18
0.28827,0.10213,-0.01,-21.418,-0.20007,0.034676,9.9108e-18
0.28298,0.10305,0.01,-21.735,-0.20254,0.03418,1.0201e-17
0.28298,0.10305,-0.01,-21.735,-0.20254,0.03418,1.0201e-17
0.2777,0.10395,0.01,-22.052,-0.20507,0.033701,2.0518e-17
0.2777,0.10395,-0.01,-22.052,-0.20507,0.033701,2.0518e-17
0.27241,0.10482,0.01,-22.344,-0.20745,0.03316,-1.492e-19
0.27241,0.10482,-0.01,-22.344,-0.20745,0.03316,-1.492e-19
0.26711,0.10567,0.01,-22.645,-0.20989,0.032682,-1.0469e-17
0.26711,0.10567,-0.01,-22.645,-0.20989,0.032682,-1.0469e-17
0.26181,0.10649,0.01,-22.89,-0.21202,0.03212,-1.0694e-17
0.26181,0.10649,-0.01,-22.89,-0.21202,0.03212,-1.0694e-17
0.25651,0.10729,0.01,-23.16,-0.21385,0.031541,-1.0691e-17
0.25651,0.10729,-0.01,-23.16,-0.21385,0.031541,-1.0691e-17
0.25121,0.10808,0.01,-23.402,-0.21627,0.031055,-1.092e-17
0.25121,0.10808,-0.01,-23.402,-0.21627,0.031055,-1.092e-17
0.2459,0.10884,0.01,-23.615,-0.21791,0.030396,1.1149e-17
0.2459,0.10884,-0.01,-23.615,-0.21791,0.030396,1.1149e-17
0.24059,0.10958,0.01,-23.856,-0.21968,0.029806,1.0938e-17
0.24059,0.10958,-0.01,-23.856,-0.21968,0.029806,1.0938e-17
0.23528,0.1103,0.01,-23.966,-0.221,0.029581,-2.2265e-17
0.23528,0.1103,-0.01,-23.966,-0.221,0.029581,-2.2265e-17
-0.053608,0.12428,0.01,-28.951,-0.27511,-0.00705,7.8088e-35
-0.053608,0.12428,-0.01,-28.951,-0.27511,-0.00705,7.8088e-35
-0.048249,0.12442,-0.01,-28.942,-0.27452,-0.0066252,-1.6703e-18
-0.048249,0.12442,0.01,-28.942,-0.27452,-0.0066252,-1.6703e-18
-0.042889,0.12454,-0.01,-28.904,-0.27336,-0.0058191,-3.3364e-18
-0.042889,0.12454,0.01,-28.904,-0.27336,-0.0058191,-3.3364e-18
-0.037528,0.12465,-0.01,-28.854,-0.27252,-0.0050882,-2.3599e-21
-0.037528,0.12465,0.01,-28.854,-0.27252,-0.0050882,-2.3599e-21
-0.032168,0.12474,-0.01,-28.818,-0.27206,-0.0043907,2.4947e-18
-0.032168,0.12474,0.01,-28.818,-0.27206,-0.0043907,2.4947e-18
-0.026807,0.12482,-0.01,-28.795,-0.2715,-0.0036516,8.3095e-19
-0.026807,0.12482,0.01,-28.795,-0.2715,-0.0036516,8.3095e-19
-0.021446,0.12488,-0.01,-28.764,-0.27043,-0.0028677,-8.2918e-19
-0.021446,0.12488,0.01,-28.764,-0.27043,-0.0028677,-8.2918e-19
-0.016084,0.12493,-0.01,-28.708,-0.2694,-0.0021302,-8.2938e-19
-0.016084,0.12493,0.01,-28.708,-0.2694,-0.0021302,-8.2938e-19
-0.010723,0.12497,-0.01,-28.66,-0.26871,-0.0014239,-2.0671e-19
-0.010723,0.12497,0.01,-28.66,-0.26871,-0.0014239,-2.0671e-19
-0.0053615,0.12499,-0.01,-28.617,-0.26819,-0.00072507,-2.0651e-19
-0.0053615,0.12499,0.01,-28.617,-0.26819,-0.00072507,-2.0651e-19
0,0.125,-0.01,-28.586,-0.26743,1.2983e-05,-1.0055e-22
0,0.125,0.01,-28.586,-0.26743,1.2983e-05,-1.0055e-22
0.23528,0.1103,0.01,-24.146,-0.22241,0.02888,-5.5029e-21
0.22996,0.11099,0.01,-24.259,-0.22311,0.028576,1.132e-17
0.22996,0.11099,-0.01,-24.259,-0.22311,0.028576,1.132e-17
0.23528,0.1103,-0.01,-24.146,-0.22241,0.02888,-5.5029e-21
0.22464,0.11167,0.01,-24.465,-0.22493,0.028012,1.1322e-17
0.22464,0.11167,-0.01,-24.465,-0.22493,0.028012,1.1322e-17
0.21932,0.11233,0.01,-24.631,-0.2265,0.027375,5.7376e-18
0.21932,0.11233,-0.01,-24.631,-0.2265,0.027375,5.7376e-18
0.214,0.11297,0.01,-24.817,-0.22766,0.026706,1.1522e-17
0.214,0.11297,-0.01,-24.817,-0.22766,0.026706,1.1522e-17
0.20868,0.11359,0.01,-25.006,-0.22955,0.026142,-3.655e-20
0.20868,0.11359,-0.01,-25.006,-0.22955,0.026142,-3.655e-20
0.20335,0.11419,0.01,-25.143,-0.23083,0.025461,-5.8234e-18
0.20335,0.11419,-0.01,-25.143,-0.23083,0.025461,-5.8234e-18
0.19802,0.11478,0.01,-25.317,-0.23181,0.024796,-5.8993e-18
0.19802,0.11478,-0.01,-25.317,-0.23181,0.024796,-5.8993e-18
0.19269,0.11534,0.01,-25.474,-0.23355,0.024209,-1.1816e-17
0.19269,0.11534,-0.01,-25.474,-0.23355,0.024209,-1.1816e-17
0.18735,0.11589,0.01,-25.605,-0.23472,0.023531,-5.9165e-18
0.18735,0.11589,-0.01,-25.605,-0.23472,0.023531,-5.9165e-18
0.18202,0.11642,0.01,-25.749,-0.23568,0.022866,5.8504e-25
0.18202,0.11642,-0.01,-25.749,-0.23568,0.022866,5.8504e-25
0.17668,0.11693,0.01,-25.89,-0.23698,0.022232,-2.8687e-21
0.17668,0.11693,-0.01,-25.89,-0.23698,0.022232,-2.8687e-21
0.17134,0.11743,0.01,-26.025,-0.23836,0.021597,-6.044e-18
0.17134,0.11743,-0.01,-26.025,-0.23836,0.021597,-6.044e-18
0.166,0.11791,0.01,-26.134,-0.23921,0.02091,-1.2115e-17
0.166,0.11791,-0.01,-26.134,-0.23921,0.02091,-1.2115e-17
0.16066,0.11837,0.01,-26.277,-0.24022,0.020264,-6.0708e-18
0.16066,0.11837,-0.01,-26.277,-0.24022,0.020264,-6.0708e-18
0.15532,0.11882,0.01,-26.396,-0.24187,0.019648,-3.0835e-23
0.15532,0.11882,-0.01,-26.396,-0.24187,0.019648,-3.0835e-23
0.14997,0.11924,0.01,-26.485,-0.24266,0.018949,6.1473e-18
0.14997,0.11924,-0.01,-26.485,-0.24266,0.018949,6.1473e-18
0.14463,0.11965,0.01,-26.603,-0.24327,0.018285,6.1458e-18
0.14463,0.11965,-0.01,-26.603,-0.24327,0.018285,6.1458e-18
0.13928,0.12005,0.01,-26.724,-0.24464,0.017663,-1.5164e-21
0.13928,0.12005,-0.01,-26.724,-0.24464,0.017663,-1.5164e-21
0.13393,0.12043,0.01,-26.817,-0.24588,0.016999,6.2192e-18
0.13393,0.12043,-0.01,-26.817,-0.24588,0.016999,6.2192e-18
0.12858,0.12079,0.01,-26.907,-0.24654,0.016321,6.2207e-18
0.12858,0.12079,-0.01,-26.907,-0.24654,0.016321,6.2207e-18
0.12323,0.12114,0.01,-27.012,-0.2473,0.015668,2.8495e-25
0.12323,0.12114,-0.01,-27.012,-0.2473,0.015668,2.8495e-25
0.11788,0.12148,0.01,-27.12,-0.24859,0.015027,-1.5264e-21
0.11788,0.12148,-0.01,-27.12,-0.24859,0.015027,-1.5264e-21
0.11253,0.12179,0.01,-27.203,-0.24983,0.014358,3.1503e-18
0.11253,0.12179,-0.01,-27.203,-0.24983,0.014358,3.1503e-18
0.10718,0.12209,0.01,-27.274,-0.25038,0.01367,-1.154e-20
0.10718,0.12209,-0.01,-27.274,-0.25038,0.01367,-1.154e-20
0.10182,0.12238,0.01,-27.374,-0.25115,0.013025,-6.3328e-18
0.10182,0.12238,-0.01,-27.374,-0.25115,0.013025,-6.3328e-18
0.096469,0.12265,0.01,-27.455,-0.25237,0.012365,-3.1709e-18
0.096469,0.12265,-0.01,-27.455,-0.25237,0.012365,-3.1709e-18
0.091113,0.12291,0.01,-27.528,-0.25321,0.011684,3.1885e-18
0.091113,0.12291,-0.01,-27.528,-0.25321,0.011684,3.1885e-18
0.085757,0.12315,0.01,-27.605,-0.25396,0.011021,3.1885e-18
0.085757,0.12315,-0.01,-27.605,-0.25396,0.011021,3.1885e-18
0.0804,0.12337,0.01,-27.68,-0.25474,0.010355,-2.4968e-35
0.0804,0.12337,-0.01,-27.68,-0.25474,0.010355,-2.4968e-35
0.075043,0.12358,0.01,-27.763,-0.25568,0.0096906,6.428e-18
0.075043,0.12358,-0.01,-27.763,-0.25568,0.0096906,6.428e-18
0.069685,0.12378,0.01,-27.834,-0.25683,0.0090086,9.6488e-18
0.069685,0.12378,-0.01,-27.834,-0.25683,0.0090086,9.6488e-18
0.064327,0.12396,0.01,-27.889,-0.25762,0.0083141,1.6063e-18
0.064327,0.12396,-0.01,-27.889,-0.25762,0.0083141,1.6063e-18
0.058968,0.12413,0.01,-27.952,-0.25806,0.0076469,-1.6136e-18
0.058968,0.12413,-0.01,-27.952,-0.25806,0.0076469,-1.6136e-18
0.053608,0.12428,0.01,-28.035,-0.25894,0.0069942,7.8857e-22
0.053608,0.12428,-0.01,-28.035,-0.25894,0.0069942,7.8857e-22
0.048249,0.12442,0.01,-28.099,-0.26019,0.0062945,1.6244e-18
0.048249,0.12442,-0.01,-28.099,-0.26019,0.0062945,1.6244e-18
0.042889,0.12454,0.01,-28.146,-0.26101,0.0055862,-3.6051e-21
0.042889,0.12454,-0.01,-28.146,-0.26101,0.0055862,-3.6051e-21
0.037528,0.12465,0.01,-28.197,-0.26147,0.0049105,2.915e-21
0.037528,0.12465,-0.01,-28.197,-0.26147,0.0049105,2.915e-21
0.032168,0.12474,0.01,-28.264,-0.2621,0.0042488,2.4486e-18
0.032168,0.12474,-0.01,-28.264,-0.2621,0.0042488,2.4486e-18
0.026807,0.12482,0.01,-28.335,-0.26321,0.003559,2.4558e-18
0.026807,0.12482,-0.01,-28.335,-0.26321,0.003559,2.4558e-18
0.021446,0.12488,0.01,-28.381,-0.26427,0.0028271,2.4575e-18
0.021446,0.12488,-0.01,-28.381,-0.26427,0.0028271,2.4575e-18
0.016084,0.12493,0.01,-28.426,-0.26492,0.0021241,8.1966e-19
0.016084,0.12493,-0.01,-28.426,-0.26492,0.0021241,8.1966e-19
0.010723,0.12497,0.01,-28.473,-0.26548,0.0014353,-2.0552e-19
0.010723,0.12497,-0.01,-28.473,-0.26548,0.0014353,-2.0552e-19
0.0053615,0.12499,0.01,-28.535,-0.26631,0.0007466,-2.0582e-19
0.0053615,0.12499,-0.01,-28.535,-0.26631,0.0007466,-2.0582e-19
0.5,0,0.01,3.3444,0.00083412,0.0032657,-4.702e-38
0.49954,0.0053356,0.01,3.2721,0.0028696,-0.013357,1.4843e-18
0.49954,0.0053356,-0.01,3.2721,0.0028696,-0.013357,1.4843e-18
0.5,0,-0.01,3.3444,0.00083412,0.0032657,-4.702e-38
0.49822,0.010525,0.01,3.0372,0.0076473,-0.0228,1.4843e-18
0.49822,0.010525,-0.01,3.0372,0.0076473,-0.0228,1.4843e-18
0.49615,0.015468,0.01,2.7955,0.011052,-0.023067,2.5161e-18
0.49615,0.015468,-0.01,2.7955,0.011052,-0.023067,2.5161e-18
0.49348,0.020112,0.01,2.648,0.01137,-0.018136,4.9474e-18
0.49348,0.020112,-0.01,2.648,0.01137,-0.018136,4.9474e-18
0.49034,0.024451,0.01,2.5984,0.0094706,-0.012238,4.8546e-18
0.49034,0.024451,-0.01,2.5984,0.0094706,-0.012238,4.8546e-18
0.48683,0.028502,0.01,2.6036,0.0074092,-0.0080276,-1.784e-20
0.48683,0.028502,-0.01,2.6036,0.0074092,-0.0080276,-1.784e-20
0.48303,0.032287,0.01,2.6069,0.0068235,-0.0064333,-1.166e-20
0.48303,0.032287,-0.01,2.6069,0.0068235,-0.0064333,-1.166e-20
0.47901,0.035835,0.01,2.5853,0.007636,-0.0064649,2.4295e-18
0.47901,0.035835,-0.01,2.5853,0.007636,-0.0064649,2.4295e-18
0.47481,0.03917,0.01,2.5382,0.0091615,-0.0070818,-7.0272e-23
0.47481,0.03917,-0.01,2.5382,0.0091615,-0.0070818,-7.0272e-23
0.47047,0.042316,0.01,2.465,0.010643,-0.0076051,2.2642e-18
0.47047,0.042316,-0.01,2.465,0.010643,-0.0076051,2.2642e-18
0.46602,0.045295,0.01,2.3756,0.011658,-0.0077581,2.264e-18
0.46602,0.045295,-0.01,2.3756,0.011658,-0.0077581,2.264e-18
0.46146,0.048123,0.01,2.2675,0.012545,-0.0078372,-2.0623e-18
0.46146,0.048123,-0.01,2.2675,0.012545,-0.0078372,-2.0623e-18
0.45682,0.050812,0.01,2.1276,0.013495,-0.0079918,-3.9748e-18
0.45682,0.050812,-0.01,2.1276,0.013495,-0.0079918,-3.9748e-18
0.45212,0.053378,0.01,1.9435,0.014384,-0.0081599,-1.9469e-19
0.45212,0.053378,-0.01,1.9435,0.014384,-0.0081599,-1.9469e-19
0.44735,0.055832,0.01,1.8393,0.014794,-0.0082355,3.4361e-18
0.44735,0.055832,-0.01,1.8393,0.014794,-0.0082355,3.4361e-18
0.3146,-0.097153,0.01,-20.155,-0.19899,-0.039894,1.8774e-17
0.31986,-0.096076,0.01,-19.984,-0.19738,-0.040151,1.8611e-17
0.31986,-0.096076,-0.01,-19.984,-0.19738,-0.040151,1.8611e-17
0.3146,-0.097153,-0.01,-20.155,-0.19899,-0.039894,1.8774e-17
0.3251,-0.094968,0.01,-19.567,-0.19356,-0.040441,1.8225e-17
0.3251,-0.094968,-0.01,-19.567,-0.19356,-0.040441,1.8225e-17
0.33034,-0.093832,0.01,-19.088,-0.18961,-0.040703,9.0012e-18
0.33034,-0.093832,-0.01,-19.088,-0.18961,-0.040703,9.0012e-18
0.33558,-0.092664,0.01,-18.615,-0.18547,-0.040983,5.7345e-22
0.33558,-0.092664,-0.01,-18.615,-0.18547,-0.040983,5.7345e-22
0.3408,-0.091464,0.01,-18.1,-0.18097,-0.041111,5.7345e-22
0.3408,-0.091464,-0.01,-18.1,-0.18097,-0.041111,5.7345e-22
0.34602,-0.090232,0.01,-17.578,-0.17647,-0.041228,-8.0752e-18
0.34602,-0.090232,-0.01,-17.578,-0.17647,-0.041228,-8.0752e-18
0.35123,-0.088964,0.01,-17.034,-0.17124,-0.041099,-2.743e-19
0.35123,-0.088964,-0.01,-17.034,-0.17124,-0.041099,-2.743e-19
0.35643,-0.087662,0.01,-16.434,-0.16568,-0.040802,7.801e-18
0.35643,-0.087662,-0.01,-16.434,-0.16568,-0.040802,7.801e-18
0.36162,-0.086323,0.01,-15.806,-0.15979,-0.040406,-7.2169e-18
0.36162,-0.086323,-0.01,-15.806,-0.15979,-0.040406,-7.2169e-18
0.3668,-0.084946,0.01,-15.124,-0.1529,-0.039682,-1.4101e-17
0.3668,-0.084946,-0.01,-15.124,-0.1529,-0.039682,-1.4101e-17
0.37197,-0.083528,0.01,-14.367,-0.14527,-0.038676,6.1424e-18
0.37197,-0.083528,-0.01,-14.367,-0.14527,-0.038676,6.1424e-18
0.37713,-0.08207,0.01,-13.548,-0.13713,-0.037447,1.3027e-17
0.37713,-0.08207,-0.01,-13.548,-0.13713,-0.037447,1.3027e-17
0.38228,-0.080568,0.01,-12.667,-0.12834,-0.035943,-6.6768e-22
0.38228,-0.080568,-0.01,-12.667,-0.12834,-0.035943,-6.6768e-22
0.38741,-0.079022,0.01,-11.724,-0.11848,-0.034016,2.3248e-21
0.38741,-0.079022,-0.01,-11.724,-0.11848,-0.034016,2.3248e-21
0.39253,-0.077426,0.01,-10.699,-0.1074,-0.031548,9.4785e-18
0.39253,-0.077426,-0.01,-10.699,-0.1074,-0.031548,9.4785e-18
0.39763,-0.075781,0.01,-9.595,-0.095475,-0.028634,1.7903e-17
0.39763,-0.075781,-0.01,-9.595,-0.095475,-0.028634,1.7903e-17
0.40272,-0.074083,0.01,-8.4297,-0.082605,-0.025211,1.5733e-17
0.40272,-0.074083,-0.01,-8.4297,-0.082605,-0.025211,1.5733e-17
0.40779,-0.07233,0.01,-7.1986,-0.068729,-0.021193,7.3054e-18
0.40779,-0.07233,-0.01,-7.1986,-0.068729,-0.021193,7.3054e-18
0.41283,-0.070518,0.01,-5.9201,-0.054104,-0.016647,7.3956e-34
0.41283,-0.070518,-0.01,-5.9201,-0.054104,-0.016647,7.3956e-34
0.41786,-0.068644,0.01,-4.6167,-0.039018,-0.011641,2.7807e-21
0.41786,-0.068644,-0.01,-4.6167,-0.039018,-0.011641,2.7807e-21
0.42285,-0.066704,0.01,-3.324,-0.02412,-0.0064108,-2.5037e-18
0.42285,-0.066704,-0.01,-3.324,-0.02412,-0.0064108,-2.5037e-18
0.42782,-0.064694,0.01,-2.0939,-0.010302,-0.0013152,-1.1023e-18
0.42782,-0.064694,-0.01,-2.0939,-0.010302,-0.0013152,-1.1023e-18
0.43276,-0.062606,0.01,-0.98458,0.0014153,0.0032001,1.4042e-18
0.43276,-0.062606,-0.01,-0.98458,0.0014153,0.0032001,1.4042e-18
0.43767,-0.060438,0.01,-0.048031,0.0097605,0.0065286,-5.6445e-23
0.43767,-0.060438,-0.01,-0.048031,0.0097605,0.0065286,-5.6445e-23
0.44253,-0.058183,0.01,0.68048,0.01435,0.008431,1.2093e-21
0.44253,-0.058183,-0.01,0.68048,0.01435,0.008431,1.2093e-21
0.44735,-0.055832,0.01,1.2146,0.015985,0.0091889,1.2063e-21
0.44735,-0.055832,-0.01,1.2146,0.015985,0.0091889,1.2063e-21
0.45212,-0.053378,0.01,1.5949,0.015829,0.0092462,1.6365e-18
0.45212,-0.053378,-0.01,1.5949,0.015829,0.0092462,1.6365e-18
0.45682,-0.050812,0.01,1.8661,0.014953,0.009051,3.4861e-18
0.45682,-0.050812,-0.01,1.8661,0.014953,0.009051,3.4861e-18
0.46146,-0.048123,0.01,2.0665,0.01383,0.0088011,3.8607e-18
0.46146,-0.048123,-0.01,2.0665,0.01383,0.0088011,3.8607e-18
0.46602,-0.045295,0.01,2.2177,0.012679,0.0085793,2.0112e-18
0.46602,-0.045295,-0.01,2.2177,0.012679,0.0085793,2.0112e-18
0.47047,-0.042316,0.01,2.3373,0.011616,0.0084352,6.9472e-23
0.47047,-0.042316,-0.01,2.3373,0.011616,0.0084352,6.9472e-23
0.47481,-0.03917,0.01,2.439,0.010302,0.0080962,2.3223e-18
0.47481,-0.03917,-0.01,2.439,0.010302,0.0080962,2.3223e-18
0.47901,-0.035835,0.01,2.5192,0.0086091,0.0073967,-6.2005e-20
0.47901,-0.035835,-0.01,2.5192,0.0086091,0.0073967,-6.2005e-20
0.48303,-0.032287,0.01,2.5701,0.0071538,0.0068181,-2.3843e-18
0.48303,-0.032287,-0.01,2.5701,0.0071538,0.0068181,-2.3843e-18
0.48683,-0.028502,0.01,2.5888,0.0068047,0.0073741,-2.4193e-18
0.48683,-0.028502,-0.01,2.5888,0.0068047,0.0073741,-2.4193e-18
0.49034,-0.024451,0.01,2.5838,0.0080569,0.010374,-4.8275e-18
0.49034,-0.024451,-0.01,2.5838,0.0080569,0.010374,-4.8275e-18
0.49348,-0.020112,0.01,2.6014,0.010095,0.016133,-4.8605e-18
0.49348,-0.020112,-0.01,2.6014,0.010095,0.016133,-4.8605e-18
0.49615,-0.015468,0.01,2.7103,0.010656,0.022345,-2.4523e-18
0.49615,-0.015468,-0.01,2.7103,0.010656,0.022345,-2.4523e-18
0.49822,-0.010525,0.01,2.9308,0.0081303,0.024673,-1.4325e-18
0.49822,-0.010525,-0.01,2.9308,0.0081303,0.024673,-1.4325e-18
0.49954,-0.0053356,0.01,3.1936,0.00356,0.018414,-1.4325e-18
0.49954,-0.0053356,-0.01,3.1936,0.00356,0.018414,-1.4325e-18
0.042889,-0.12454,0.01,-25.65,-0.26244,-0.0059867,-2.9632e-18
0.048249,-0.12442,0.01,-25.658,-0.26197,-0.0063584,-1.4816e-18
0.048249,-0.12442,-0.01,-25.658,-0.26197,-0.0063584,-1.4816e-18
0.042889,-0.12454,-0.01,-25.65,-0.26244,-0.0059867,-2.9632e-18
0.053608,-0.12428,0.01,-25.651,-0.2609,-0.0070692,-1.4804e-18
0.053608,-0.12428,-0.01,-25.651,-0.2609,-0.0070692,-1.4804e-18
0.058968,-0.12413,0.01,-25.624,-0.26024,-0.0077365,-1.965e-21
0.058968,-0.12413,-0.01,-25.624,-0.26024,-0.0077365,-1.965e-21
0.064327,-0.12396,0.01,-25.62,-0.26005,-0.0084206,-1.4834e-18
0.064327,-0.12396,-0.01,-25.62,-0.26005,-0.0084206,-1.4834e-18
0.069685,-0.12378,0.01,-25.624,-0.25946,-0.0091299,-8.8833e-18
0.069685,-0.12378,-0.01,-25.624,-0.25946,-0.0091299,-8.8833e-18
0.075043,-0.12358,0.01,-25.609,-0.25845,-0.0098252,-5.9215e-18
0.075043,-0.12358,-0.01,-25.609,-0.25845,-0.0098252,-5.9215e-18
0.0804,-0.12337,0.01,-25.579,-0.25773,-0.010511,1.4064e-34
0.0804,-0.12337,-0.01,-25.579,-0.25773,-0.010511,1.4064e-34
0.085757,-0.12315,0.01,-25.563,-0.25718,-0.011199,-2.9559e-18
0.085757,-0.12315,-0.01,-25.563,-0.25718,-0.011199,-2.9559e-18
0.091113,-0.12291,0.01,-25.543,-0.2566,-0.011883,-2.9559e-18
0.091113,-0.12291,-0.01,-25.543,-0.2566,-0.011883,-2.9559e-18
0.096469,-0.12265,0.01,-25.529,-0.25601,-0.012589,2.9549e-18
0.096469,-0.12265,-0.01,-25.529,-0.25601,-0.012589,2.9549e-18
0.10182,-0.12238,0.01,-25.508,-0.25496,-0.013267,8.8471e-18
0.10182,-0.12238,-0.01,-25.508,-0.25496,-0.013267,8.8471e-18
0.10718,-0.12209,0.01,-25.461,-0.25438,-0.013938,2.9488e-18
0.10718,-0.12209,-0.01,-25.461,-0.25438,-0.013938,2.9488e-18
0.11253,-0.12179,0.01,-25.451,-0.25411,-0.014661,-2.9435e-18
0.11253,-0.12179,-0.01,-25.451,-0.25411,-0.014661,-2.9435e-18
0.11788,-0.12148,0.01,-25.433,-0.25315,-0.015357,-1.4344e-21
0.11788,-0.12148,-0.01,-25.433,-0.25315,-0.015357,-1.4344e-21
0.12323,-0.12114,0.01,-25.388,-0.25206,-0.016014,2.5991e-25
0.12323,-0.12114,-0.01,-25.388,-0.25206,-0.016014,2.5991e-25
0.12858,-0.12079,0.01,-25.335,-0.25137,-0.016683,-5.8541e-18
0.12858,-0.12079,-0.01,-25.335,-0.25137,-0.016683,-5.8541e-18
0.13393,-0.12043,0.01,-25.293,-0.25089,-0.017405,-5.8556e-18
0.13393,-0.12043,-0.01,-25.293,-0.25089,-0.017405,-5.8556e-18
0.13928,-0.12005,0.01,-25.261,-0.25001,-0.018123,-5.8455e-18
0.13928,-0.12005,-0.01,-25.261,-0.25001,-0.018123,-5.8455e-18
0.14463,-0.11965,0.01,-25.209,-0.24901,-0.018778,-1.1677e-17
0.14463,-0.11965,-0.01,-25.209,-0.24901,-0.018778,-1.1677e-17
0.14997,-0.11924,0.01,-25.154,-0.24861,-0.01946,-5.8319e-18
0.14997,-0.11924,-0.01,-25.154,-0.24861,-0.01946,-5.8319e-18
0.15532,-0.11882,0.01,-25.116,-0.24782,-0.020179,5.8162e-18
0.15532,-0.11882,-0.01,-25.116,-0.24782,-0.020179,5.8162e-18
0.16066,-0.11837,0.01,-25.043,-0.24635,-0.02085,1.1604e-17
0.16066,-0.11837,-0.01,-25.043,-0.24635,-0.02085,1.1604e-17
0.166,-0.11791,0.01,-24.964,-0.24587,-0.021576,1.157e-17
0.166,-0.11791,-0.01,-24.964,-0.24587,-0.021576,1.157e-17
0.17134,-0.11743,0.01,-24.931,-0.2453,-0.022293,7.1001e-21
0.17134,-0.11743,-0.01,-24.931,-0.2453,-0.022293,7.1001e-21
0.17668,-0.11693,0.01,-24.849,-0.24395,-0.022937,-5.7773e-18
0.17668,-0.11693,-0.01,-24.849,-0.24395,-0.022937,-5.7773e-18
0.18202,-0.11642,0.01,-24.755,-0.2428,-0.023627,5.6e-25
0.18202,-0.11642,-0.01,-24.755,-0.2428,-0.023627,5.6e-25
0.18735,-0.11589,0.01,-24.669,-0.24225,-0.024386,5.7107e-18
0.18735,-0.11589,-0.01,-24.669,-0.24225,-0.024386,5.7107e-18
0.19269,-0.11534,0.01,-24.614,-0.24149,-0.025131,1.142e-17
0.19269,-0.11534,-0.01,-24.614,-0.24149,-0.025131,1.142e-17
0.19802,-0.11478,0.01,-24.524,-0.23991,-0.025735,5.7091e-18
0.19802,-0.11478,-0.01,-24.524,-0.23991,-0.025735,5.7091e-18
0.20335,-0.11419,0.01,-24.4,-0.23909,-0.026447,5.6511e-18
0.20335,-0.11419,-0.01,-24.4,-0.23909,-0.026447,5.6511e-18
0.20868,-0.11359,0.01,-24.318,-0.23797,-0.027201,1.945e-20
0.20868,-0.11359,-0.01,-24.318,-0.23797,-0.027201,1.945e-20
0.214,-0.11297,0.01,-24.187,-0.23656,-0.027885,-1.1227e-17
0.214,-0.11297,-0.01,-24.187,-0.23656,-0.027885,-1.1227e-17
0.21932,-0.11233,0.01,-24.089,-0.23615,-0.028678,-5.5922e-18
0.21932,-0.11233,-0.01,-24.089,-0.23615,-0.028678,-5.5922e-18
0.22464,-0.11167,0.01,-24.007,-0.23477,-0.029326,-5.5561e-18
0.22464,-0.11167,-0.01,-24.007,-0.23477,-0.029326,-5.5561e-18
0.22996,-0.11099,0.01,-23.848,-0.23293,-0.029921,-5.5588e-18
0.22996,-0.11099,-0.01,-23.848,-0.23293,-0.029921,-5.5588e-18
0.23528,-0.1103,0.01,-23.703,-0.23201,-0.030731,1.0986e-17
0.23528,-0.1103,-0.01,-23.703,-0.23201,-0.030731,1.0986e-17
0.24059,-0.10958,0.01,-23.59,-0.23056,-0.031436,-1.0872e-17
0.24059,-0.10958,-0.01,-23.59,-0.23056,-0.031436,-1.0872e-17
0.2459,-0.10884,0.01,-23.429,-0.22918,-0.032081,-1.1025e-17
0.2459,-0.10884,-0.01,-23.429,-0.22918,-0.032081,-1.1025e-17
0.25121,-0.10808,0.01,-23.281,-0.22763,-0.032777,1.0836e-17
0.25121,-0.10808,-0.01,-23.281,-0.22763,-0.032777,1.0836e-17
0.25651,-0.10729,0.01,-23.08,-0.22521,-0.03335,1.0661e-17
0.25651,-0.10729,-0.01,-23.08,-0.22521,-0.03335,1.0661e-17
0.26181,-0.10649,0.01,-22.867,-0.22386,-0.034138,1.0658e-17
0.26181,-0.10649,-0.01,-22.867,-0.22386,-0.034138,1.0658e-17
0.26711,-0.10567,0.01,-22.715,-0.22226,-0.034892,1.052e-17
0.26711,-0.10567,-0.01,-22.715,-0.22226,-0.034892,1.052e-17
0.27241,-0.10482,0.01,-22.517,-0.22074,-0.035581,1.015e-19
0.27241,-0.10482,-0.01,-22.517,-0.22074,-0.035581,1.015e-19
0.2777,-0.10395,0.01,-22.363,-0.21916,-0.036247,-1.0421e-17
0.2777,-0.10395,-0.01,-22.363,-0.21916,-0.036247,-1.0421e-17
0.28298,-0.10305,0.01,-22.146,-0.21686,-0.036731,-4.6907e-34
0.28298,-0.10305,-0.01,-22.146,-0.21686,-0.036731,-4.6907e-34
0.28827,-0.10213,0.01,-21.903,-0.21461,-0.037299,-1.0155e-17
0.28827,-0.10213,-0.01,-21.903,-0.21461,-0.037299,-1.0155e-17
0.29354,-0.10119,0.01,-21.632,-0.21201,-0.037849,-3.0104e-17
0.29354,-0.10119,-0.01,-21.632,-0.21201,-0.037849,-3.0104e-17
0.29882,-0.10022,0.01,-21.339,-0.20922,-0.038388,-1.9948e-17
0.29882,-0.10022,-0.01,-21.339,-0.20922,-0.038388,-1.9948e-17
0.30408,-0.099224,0.01,-21.032,-0.20671,-0.038942,2.8986e-22
0.30408,-0.099224,-0.01,-21.032,-0.20671,-0.038942,2.8986e-22
0.30935,-0.098204,0.01,-20.721,-0.20426,-0.039506,9.6026e-18
0.30935,-0.098204,-0.01,-20.721,-0.20426,-0.039506,9.6026e-18
0.3146,-0.097153,0.01,-20.622,-0.20276,-0.039801,1.9205e-17
0.3146,-0.097153,-0.01,-20.622,-0.20276,-0.039801,1.9205e-17
0,-0.125,0.01,-25.612,-0.26719,-1.3928e-05,-9.0284e-23
0.0053615,-0.12499,0.01,-25.62,-0.26629,-0.00074979,1.8462e-19
0.0053615,-0.12499,-0.01,-25.62,-0.26629,-0.00074979,1.8462e-19
0,-0.125,-0.01,-25.612,-0.26719,-1.3928e-05,-9.0284e-23
0.010723,-0.12497,0.01,-25.615,-0.26569,-0.001442,1.8489e-19
0.010723,-0.12497,-0.01,-25.615,-0.26569,-0.001442,1.8489e-19
0.016084,-0.12493,0.01,-25.627,-0.26537,-0.0021356,-7.4011e-19
0.016084,-0.12493,-0.01,-25.627,-0.26537,-0.0021356,-7.4011e-19
0.021446,-0.12488,0.01,-25.641,-0.26495,-0.0028448,-2.2218e-18
0.021446,-0.12488,-0.01,-25.641,-0.26495,-0.0028448,-2.2218e-18
0.026807,-0.12482,0.01,-25.655,-0.26415,-0.0035845,-2.222e-18
0.026807,-0.12482,-0.01,-25.655,-0.26415,-0.0035845,-2.222e-18
0.032168,-0.12474,0.01,-25.645,-0.26327,-0.0042828,-2.2203e-18
0.032168,-0.12474,-0.01,-25.645,-0.26327,-0.0042828,-2.2203e-18
0.037528,-0.12465,0.01,-25.638,-0.26285,-0.0049535,5.2009e-22
0.037528,-0.12465,-0.01,-25.638,-0.26285,-0.0049535,5.2009e-22
0.042889,-0.12454,0.01,-25.642,-0.26275,-0.0052918,2.9607e-18
0.042889,-0.12454,-0.01,-25.642,-0.26275,-0.0052918,2.9607e-18
-0.0053615,-0.12499,-0.01,-25.587,-0.26775,0.00072515,1.8483e-19
-0.0053615,-0.12499,0.01,-25.587,-0.26775,0.00072515,1.8483e-19
-0.010723,-0.12497,-0.01,-25.571,-0.26806,0.0014235,1.8465e-19
-0.010723,-0.12497,0.01,-25.571,-0.26806,0.0014235,1.8465e-19
-0.016084,-0.12493,-0.01,-25.561,-0.26851,0.0021283,7.3815e-19
-0.016084,-0.12493,0.01,-25.561,-0.26851,0.0021283,7.3815e-19
-0.021446,-0.12488,-0.01,-25.559,-0.26932,0.002863,7.3833e-19
-0.021446,-0.12488,0.01,-25.559,-0.26932,0.002863,7.3833e-19
-0.026807,-0.12482,-0.01,-25.533,-0.27017,0.0036424,-7.3683e-19
-0.026807,-0.12482,0.01,-25.533,-0.27017,0.0036424,-7.3683e-19
-0.032168,-0.12474,-0.01,-25.502,-0.27058,0.0043782,-2.2093e-18
-0.032168,-0.12474,0.01,-25.502,-0.27058,0.0043782,-2.2093e-18
-0.037528,-0.12465,-0.01,-25.476,-0.27088,0.005077,-1.725e-21
-0.037528,-0.12465,0.01,-25.476,-0.27088,0.005077,-1.725e-21
-0.042889,-0.12454,-0.01,-25.457,-0.2714,0.0058032,2.9403e-18
-0.042889,-0.12454,0.01,-25.457,-0.2714,0.0058032,2.9403e-18
-0.048249,-0.12442,-0.01,-25.431,-0.27225,0.0065951,1.4696e-18
-0.048249,-0.12442,0.01,-25.431,-0.27225,0.0065951,1.4696e-18
-0.053608,-0.12428,-0.01,-25.385,-0.27281,0.0073839,-7.1502e-22
-0.053608,-0.12428,0.01,-25.385,-0.27281,0.0073839,-7.1502e-22
-0.058968,-0.12413,-0.01,-25.361,-0.27308,0.0080976,-1.4637e-18
-0.058968,-0.12413,0.01,-25.361,-0.27308,0.0080976,-1.4637e-18
-0.064327,-0.12396,-0.01,-25.345,-0.2738,0.0088466,1.4625e-18
-0.064327,-0.12396,0.01,-25.345,-0.2738,0.0088466,1.4625e-18
-0.069685,-0.12378,-0.01,-25.3,-0.27465,0.0096723,2.9248e-18
-0.069685,-0.12378,0.01,-25.3,-0.27465,0.0096723,2.9248e-18
-0.075043,-0.12358,-0.01,-25.234,-0.27502,0.010477,-7.0625e-22
-0.075043,-0.12358,0.01,-25.234,-0.27502,0.010477,-7.0625e-22
-0.0804,-0.12337,-0.01,-25.195,-0.27527,0.011234,2.5643e-34
-0.0804,-0.12337,0.01,-25.195,-0.27527,0.011234,2.5643e-34
-0.085757,-0.12315,-0.01,-25.171,-0.2759,0.012011,2.9052e-18
-0.085757,-0.12315,0.01,-25.171,-0.2759,0.012011,2.9052e-18
-0.091113,-0.12291,-0.01,-25.14,-0.27675,0.01282,2.9052e-18
-0.091113,-0.12291,0.01,-25.14,-0.27675,0.01282,2.9052e-18
-0.096469,-0.12265,-0.01,-25.086,-0.27757,0.01368,2.8931e-18
-0.096469,-0.12265,0.01,-25.086,-0.27757,0.01368,2.8931e-18
-0.10182,-0.12238,-0.01,-25.002,-0.27769,0.014493,2.8931e-18
-0.10182,-0.12238,0.01,-25.002,-0.27769,0.014493,2.8931e-18
-0.10718,-0.12209,-0.01,-24.971,-0.2777,0.015216,2.8865e-18
-0.10718,-0.12209,0.01,-24.971,-0.2777,0.015216,2.8865e-18
-0.11253,-0.12179,-0.01,-24.968,-0.27886,0.016084,2.8865e-18
-0.11253,-0.12179,0.01,-24.968,-0.27886,0.016084,2.8865e-18
-0.11788,-0.12148,-0.01,-24.911,-0.28026,0.017072,1.3997e-21
-0.11788,-0.12148,0.01,-24.911,-0.28026,0.017072,1.3997e-21
-0.12323,-0.12114,-0.01,-24.801,-0.28052,0.017951,-1.1501e-25
-0.12323,-0.12114,0.01,-24.801,-0.28052,0.017951,-1.1501e-25
-0.12858,-0.12079,-0.01,-24.714,-0.2801,0.018689,-5.7112e-18
-0.12858,-0.12079,0.01,-24.714,-0.2801,0.018689,-5.7112e-18
-0.13393,-0.12043,-0.01,-24.691,-0.28048,0.019484,-5.7098e-18
-0.13393,-0.12043,0.01,-24.691,-0.28048,0.019484,-5.7098e-18
-0.13928,-0.12005,-0.01,-24.682,-0.28189,0.020454,3.6694e-24
-0.13928,-0.12005,0.01,-24.682,-0.28189,0.020454,3.6694e-24
-0.14463,-0.11965,-0.01,-24.624,-0.283,0.021429,5.6859e-18
-0.14463,-0.11965,0.01,-24.624,-0.283,0.021429,5.6859e-18
-0.14997,-0.11924,-0.01,-24.534,-0.28353,0.022354,-5.6446e-18
-0.14997,-0.11924,0.01,-24.534,-0.28353,0.022354,-5.6446e-18
-0.15532,-0.11882,-0.01,-24.413,-0.28387,0.023334,-5.7004e-18
-0.15532,-0.11882,0.01,-24.413,-0.28387,0.023334,-5.7004e-18
-0.16066,-0.11837,-0.01,-24.3,-0.28358,0.024176,1.1245e-17
-0.16066,-0.11837,0.01,-24.3,-0.28358,0.024176,1.1245e-17
-0.166,-0.11791,-0.01,-24.29,-0.28387,0.024937,-1.255e-20
-0.166,-0.11791,0.01,-24.29,-0.28387,0.024937,-1.255e-20
-0.17134,-0.11743,-0.01,-24.302,-0.28581,0.026026,-5.6501e-21
-0.17134,-0.11743,0.01,-24.302,-0.28581,0.026026,-5.6501e-21
-0.17668,-0.11693,-0.01,-24.208,-0.28756,0.027298,5.6242e-18
-0.17668,-0.11693,0.01,-24.208,-0.28756,0.027298,5.6242e-18
-0.18202,-0.11642,-0.01,-24.019,-0.28748,0.028363,-3.2493e-25
-0.18202,-0.11642,0.01,-24.019,-0.28748,0.028363,-3.2493e-25
-0.18735,-0.11589,-0.01,-23.865,-0.28661,0.029195,-5.5186e-18
-0.18735,-0.11589,0.01,-23.865,-0.28661,0.029195,-5.5186e-18
-0.19269,-0.11534,-0.01,-23.799,-0.28653,0.029987,-1.205e-20
-0.19269,-0.11534,0.01,-23.799,-0.28653,0.029987,-1.205e-20
-0.19802,-0.11478,-0.01,-23.829,-0.28754,0.030839,5.5065e-18
-0.19802,-0.11478,0.01,-23.829,-0.28754,0.030839,5.5065e-18
-0.20335,-0.11419,-0.01,-23.881,-0.28832,0.031277,5.3899e-21
-0.20335,-0.11419,0.01,-23.881,-0.28832,0.031277,5.3899e-21
-0.20335,-0.11419,0.01,-23.889,-0.29176,0.032953,-1.1068e-17
-0.20335,-0.11419,-0.01,-23.889,-0.29176,0.032953,-1.1068e-17
-0.20868,-0.11359,-0.01,-23.763,-0.2924,0.033773,-1.1007e-17
-0.20868,-0.11359,0.01,-23.763,-0.2924,0.033773,-1.1007e-17
-0.214,-0.11297,-0.01,-23.503,-0.29238,0.035053,-1.0891e-17
-0.214,-0.11297,0.01,-23.503,-0.29238,0.035053,-1.0891e-17
-0.21932,-0.11233,-0.01,-23.282,-0.29134,0.035965,-5.4202e-18
-0.21932,-0.11233,0.01,-23.282,-0.29134,0.035965,-5.4202e-18
-0.22464,-0.11167,-0.01,-23.144,-0.29071,0.03682,-2.6471e-21
-0.22464,-0.11167,0.01,-23.144,-0.29071,0.03682,-2.6471e-21
-0.22996,-0.11099,-0.01,-23.139,-0.29119,0.037584,2.5915e-21
-0.22996,-0.11099,0.01,-23.139,-0.29119,0.037584,2.5915e-21
-0.23528,-0.1103,-0.01,-23.226,-0.29404,0.038896,1.0789e-17
-0.23528,-0.1103,0.01,-23.226,-0.29404,0.038896,1.0789e-17
-0.24059,-0.10958,-0.01,-23.162,-0.29723,0.040824,1.0787e-17
-0.24059,-0.10958,0.01,-23.162,-0.29723,0.040824,1.0787e-17
-0.2459,-0.10884,-0.01,-22.912,-0.29844,0.042604,-1.0555e-17
-0.2459,-0.10884,0.01,-22.912,-0.29844,0.042604,-1.0555e-17
-0.25121,-0.10808,-0.01,-22.568,-0.29799,0.044054,1.0201e-17
-0.25121,-0.10808,0.01,-22.568,-0.29799,0.044054,1.0201e-17
-0.25651,-0.10729,-0.01,-22.286,-0.29661,0.044979,1.0451e-17
-0.25651,-0.10729,0.01,-22.286,-0.29661,0.044979,1.0451e-17
-0.26181,-0.10649,-0.01,-22.186,-0.29627,0.04575,-1.0302e-17
-0.26181,-0.10649,0.01,-22.186,-0.29627,0.04575,-1.0302e-17
-0.26711,-0.10567,-0.01,-22.211,-0.29813,0.046933,-1.0328e-17
-0.26711,-0.10567,0.01,-22.211,-0.29813,0.046933,-1.0328e-17
-0.27241,-0.10482,-0.01,-22.263,-0.30181,0.048832,-2.067e-17
-0.27241,-0.10482,0.01,-22.263,-0.30181,0.048832,-2.067e-17
-0.2777,-0.10395,-0.01,-22.074,-0.30436,0.05104,-1.847e-19
-0.2777,-0.10395,0.01,-22.074,-0.30436,0.05104,-1.847e-19
-0.28298,-0.10305,-0.01,-21.794,-0.30467,0.05282,1.0155e-17
-0.28298,-0.10305,0.01,-21.794,-0.30467,0.05282,1.0155e-17
-0.28827,-0.10213,-0.01,-21.499,-0.30472,0.054326,9.8814e-18
-0.28827,-0.10213,0.01,-21.499,-0.30472,0.054326,9.8814e-18
-0.29354,-0.10119,-0.01,-21.295,-0.30537,0.055847,9.884e-18
-0.29354,-0.10119,0.01,-21.295,-0.30537,0.055847,9.884e-18
-0.29882,-0.10022,-0.01,-21.104,-0.30673,0.057578,-1.9414e-17
-0.29882,-0.10022,0.01,-21.104,-0.30673,0.057578,-1.9414e-17
-0.30408,-0.099224,-0.01,-20.933,-0.30792,0.059278,-1.9417e-17
-0.30408,-0.099224,0.01,-20.933,-0.30792,0.059278,-1.9417e-17
-0.30935,-0.098204,-0.01,-20.786,-0.31001,0.061406,9.5719e-18
-0.30935,-0.098204,0.01,-20.786,-0.31001,0.061406,9.5719e-18
-0.3146,-0.097153,-0.01,-20.527,-0.31165,0.063531,1.9077e-17
-0.3146,-0.097153,0.01,-20.527,-0.31165,0.063531,1.9077e-17
-0.31986,-0.096076,-0.01,-20.312,-0.31285,0.065623,1.8883e-17
-0.31986,-0.096076,0.01,-20.312,-0.31285,0.065623,1.8883e-17
-0.3251,-0.094968,-0.01,-20.003,-0.31411,0.06781,1.579e-19
-0.3251,-0.094968,0.01,-20.003,-0.31411,0.06781,1.579e-19
-0.33034,-0.093832,-0.01,-19.751,-0.31493,0.06983,-9.2207e-18
-0.33034,-0.093832,0.01,-19.751,-0.31493,0.06983,-9.2207e-18
-0.33558,-0.092664,-0.01,-19.483,-0.31661,0.072294,-8.9717e-18
-0.33558,-0.092664,0.01,-19.483,-0.31661,0.072294,-8.9717e-18
-0.3408,-0.091464,-0.01,-19.185,-0.31799,0.074664,-8.9717e-18
-0.3408,-0.091464,0.01,-19.185,-0.31799,0.074664,-8.9717e-18
-0.34602,-0.090232,-0.01,-18.912,-0.31957,0.07725,-8.7203e-18
-0.34602,-0.090232,0.01,-18.912,-0.31957,0.07725,-8.7203e-18
-0.35123,-0.088964,-0.01,-18.574,-0.3213,0.080063,-8.7207e-18
-0.35123,-0.088964,0.01,-18.574,-0.3213,0.080063,-8.7207e-18
-0.35643,-0.087662,-0.01,-18.224,-0.32247,0.082702,-3.8387e-22
-0.35643,-0.087662,0.01,-18.224,-0.32247,0.082702,-3.8387e-22
-0.36162,-0.086323,-0.01,-17.875,-0.32401,0.085643,-8.2323e-18
-0.36162,-0.086323,0.01,-17.875,-0.32401,0.085643,-8.2323e-18
-0.3668,-0.084946,-0.01,-17.483,-0.32572,0.088859,-1.991e-19
-0.3668,-0.084946,0.01,-17.483,-0.32572,0.088859,-1.991e-19
-0.37197,-0.083528,-0.01,-17.06,-0.32714,0.092078,8.0327e-18
-0.37197,-0.083528,0.01,-17.06,-0.32714,0.092078,8.0327e-18
-0.37713,-0.08207,-0.01,-16.616,-0.3284,0.095352,-4.9171e-22
-0.37713,-0.08207,0.01,-16.616,-0.3284,0.095352,-4.9171e-22
-0.38228,-0.080568,-0.01,-16.161,-0.32977,0.098836,8.9085e-22
-0.38228,-0.080568,0.01,-16.161,-0.32977,0.098836,8.9085e-22
-0.38741,-0.079022,-0.01,-15.68,-0.33146,0.10278,-2.8694e-17
-0.38741,-0.079022,0.01,-15.68,-0.33146,0.10278,-2.8694e-17
-0.39253,-0.077426,-0.01,-15.128,-0.33295,0.10688,-1.4885e-17
-0.39253,-0.077426,0.01,-15.128,-0.33295,0.10688,-1.4885e-17
-0.39763,-0.075781,-0.01,-14.547,-0.33408,0.11103,2.7077e-17
-0.39763,-0.075781,0.01,-14.547,-0.33408,0.11103,2.7077e-17
-0.40272,-0.074083,-0.01,-13.921,-0.33524,0.11551,6.1845e-19
-0.40272,-0.074083,0.01,-13.921,-0.33524,0.11551,6.1845e-19
-0.40779,-0.07233,-0.01,-13.237,-0.3362,0.12021,-1.2648e-17
-0.40779,-0.07233,0.01,-13.237,-0.3362,0.12021,-1.2648e-17
-0.41283,-0.070518,-0.01,-12.508,-0.33702,0.12519,1.3263e-33
-0.41283,-0.070518,0.01,-12.508,-0.33702,0.12519,1.3263e-33
-0.41786,-0.068644,-0.01,-11.711,-0.33772,0.13055,-2.1022e-17
-0.41786,-0.068644,0.01,-11.711,-0.33772,0.13055,-2.1022e-17
-0.42285,-0.066704,-0.01,-10.844,-0.33815,0.1362,-1.1344e-17
-0.42285,-0.066704,0.01,-10.844,-0.33815,0.1362,-1.1344e-17
-0.42782,-0.064694,-0.01,-9.9052,-0.3385,0.14245,9.13e-19
-0.42782,-0.064694,0.01,-9.9052,-0.3385,0.14245,9.13e-19
-0.43276,-0.062606,-0.01,-8.838,-0.33837,0.14909,-8.764e-18
-0.43276,-0.062606,0.01,-8.838,-0.33837,0.14909,-8.764e-18
-0.43767,-0.060438,-0.01,-7.6683,-0.33739,0.1558,5.0274e-22
-0.43767,-0.060438,0.01,-7.6683,-0.33739,0.1558,5.0274e-22
-0.44253,-0.058183,-0.01,-6.3987,-0.33611,0.16325,-1.065e-17
-0.44253,-0.058183,0.01,-6.3987,-0.33611,0.16325,-1.065e-17
-0.44735,-0.055832,-0.01,-4.9537,-0.3342,0.17141,-1.4545e-17
-0.44735,-0.055832,0.01,-4.9537,-0.3342,0.17141,-1.4545e-17
-0.45212,-0.053378,-0.01,-3.3152,-0.33049,0.17946,-1.6198e-18
-0.45212,-0.053378,0.01,-3.3152,-0.33049,0.17946,-1.6198e-18
-0.45682,-0.050812,-0.01,-1.5056,-0.32449,0.18728,2.8018e-18
-0.45682,-0.050812,0.01,-1.5056,-0.32449,0.18728,2.8018e-18
-0.46146,-0.048123,-0.01,0.54482,-0.3153,0.19476,3.6133e-18
-0.46146,-0.048123,0.01,0.54482,-0.3153,0.19476,3.6133e-18
-0.46602,-0.045295,-0.01,2.9298,-0.30194,0.20095,3.0871e-18
-0.46602,-0.045295,0.01,2.9298,-0.30194,0.20095,3.0871e-18
-0.47047,-0.042316,-0.01,5.6747,-0.28579,0.20641,-1.6758e-22
-0.47047,-0.042316,0.01,5.6747,-0.28579,0.20641,-1.6758e-22
-0.47481,-0.03917,-0.01,8.8755,-0.27112,0.2147,1.6086e-22
-0.47481,-0.03917,0.01,8.8755,-0.27112,0.2147,1.6086e-22
-0.47901,-0.035835,-0.01,12.65,-0.26081,0.22915,1.3661e-17
-0.47901,-0.035835,0.01,12.65,-0.26081,0.22915,1.3661e-17
-0.48303,-0.032287,-0.01,17.081,-0.2514,0.24838,1.3661e-17
-0.48303,-0.032287,0.01,17.081,-0.2514,0.24838,1.3661e-17
-0.48683,-0.028502,-0.01,19.468,-0.24605,0.25859,6.2741e-22
-0.48683,-0.028502,0.01,19.468,-0.24605,0.25859,6.2741e-22


==> Results/ellipse_Re106/Re106_20aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-84.488,-0.31141,-0.056768,5.6047e-17
-0.30408,0.099224,-0.01,-84.488,-0.31141,-0.056768,5.6047e-17
-0.29882,0.10022,-0.01,-83.799,-0.30881,-0.055229,2.8031e-17
-0.29882,0.10022,0.01,-83.799,-0.30881,-0.055229,2.8031e-17
-0.29354,0.10119,-0.01,-82.326,-0.30338,-0.052517,-2.7043e-17
-0.29354,0.10119,0.01,-82.326,-0.30338,-0.052517,-2.7043e-17
-0.28827,0.10213,-0.01,-80.878,-0.29768,-0.050086,-2.7051e-17
-0.28827,0.10213,0.01,-80.878,-0.29768,-0.050086,-2.7051e-17
-0.28298,0.10305,-0.01,-79.464,-0.29222,-0.047816,1.947e-33
-0.28298,0.10305,0.01,-79.464,-0.29222,-0.047816,1.947e-33
-0.2777,0.10395,-0.01,-78.088,-0.28718,-0.045743,2.5688e-17
-0.2777,0.10395,0.01,-78.088,-0.28718,-0.045743,2.5688e-17
-0.27241,0.10482,-0.01,-76.76,-0.28215,-0.043687,5.0903e-17
-0.27241,0.10482,0.01,-76.76,-0.28215,-0.043687,5.0903e-17
-0.26711,0.10567,-0.01,-75.441,-0.27748,-0.041812,2.5221e-17
-0.26711,0.10567,0.01,-75.441,-0.27748,-0.041812,2.5221e-17
-0.26181,0.10649,-0.01,-74.192,-0.27256,-0.039902,2.4391e-17
-0.26181,0.10649,0.01,-74.192,-0.27256,-0.039902,2.4391e-17
-0.25651,0.10729,-0.01,-72.931,-0.26779,-0.03815,-2.3561e-17
-0.25651,0.10729,0.01,-72.931,-0.26779,-0.03815,-2.3561e-17
-0.25121,0.10808,-0.01,-71.738,-0.26343,-0.036474,-2.4337e-17
-0.25121,0.10808,0.01,-71.738,-0.26343,-0.036474,-2.4337e-17
-0.2459,0.10884,-0.01,-70.539,-0.25861,-0.034733,2.361e-17
-0.2459,0.10884,0.01,-70.539,-0.25861,-0.034733,2.361e-17
-0.24059,0.10958,-0.01,-69.362,-0.25444,-0.033254,-2.2821e-17
-0.24059,0.10958,0.01,-69.362,-0.25444,-0.033254,-2.2821e-17
-0.23528,0.1103,-0.01,-68.246,-0.2501,-0.031718,-2.2816e-17
-0.23528,0.1103,0.01,-68.246,-0.2501,-0.031718,-2.2816e-17
-0.22996,0.11099,-0.01,-67.109,-0.24565,-0.030239,1.1036e-17
-0.22996,0.11099,0.01,-67.109,-0.24565,-0.030239,1.1036e-17
-0.22464,0.11167,-0.01,-66.018,-0.2418,-0.028919,1.1025e-17
-0.22464,0.11167,0.01,-66.018,-0.2418,-0.028919,1.1025e-17
-0.21932,0.11233,-0.01,-64.949,-0.23751,-0.027524,1.0665e-17
-0.21932,0.11233,0.01,-64.949,-0.23751,-0.027524,1.0665e-17
-0.214,0.11297,-0.01,-63.874,-0.23356,-0.026282,2.1174e-17
-0.214,0.11297,0.01,-63.874,-0.23356,-0.026282,2.1174e-17
-0.20868,0.11359,-0.01,-62.846,-0.22993,-0.02509,2.0838e-17
-0.20868,0.11359,0.01,-62.846,-0.22993,-0.02509,2.0838e-17
-0.20335,0.11419,-0.01,-61.83,-0.22567,-0.023802,1.0339e-17
-0.20335,0.11419,0.01,-61.83,-0.22567,-0.023802,1.0339e-17
-0.19802,0.11478,-0.01,-60.804,-0.22194,-0.022716,-9.9945e-18
-0.19802,0.11478,0.01,-60.804,-0.22194,-0.022716,-9.9945e-18
-0.19269,0.11534,-0.01,-59.83,-0.21846,-0.021643,-1.611e-19
-0.19269,0.11534,0.01,-59.83,-0.21846,-0.021643,-1.611e-19
-0.18735,0.11589,-0.01,-58.847,-0.21436,-0.020491,9.8337e-18
-0.18735,0.11589,0.01,-58.847,-0.21436,-0.020491,9.8337e-18
-0.18202,0.11642,-0.01,-57.87,-0.2107,-0.019496,6.5027e-26
-0.18202,0.11642,0.01,-57.87,-0.2107,-0.019496,6.5027e-26
-0.17668,0.11693,-0.01,-56.927,-0.20728,-0.018543,-1.8707e-17
-0.17668,0.11693,0.01,-56.927,-0.20728,-0.018543,-1.8707e-17
-0.17134,0.11743,-0.01,-55.986,-0.2036,-0.017556,-9.5088e-18
-0.17134,0.11743,0.01,-55.986,-0.2036,-0.017556,-9.5088e-18
-0.166,0.11791,-0.01,-55.052,-0.19991,-0.016617,1.562e-19
-0.166,0.11791,0.01,-55.052,-0.19991,-0.016617,1.562e-19
-0.16066,0.11837,-0.01,-54.131,-0.19655,-0.015771,-9.0468e-18
-0.16066,0.11837,0.01,-54.131,-0.19655,-0.015771,-9.0468e-18
-0.15532,0.11882,-0.01,-53.236,-0.19296,-0.01487,1.7501e-17
-0.15532,0.11882,0.01,-53.236,-0.19296,-0.01487,1.7501e-17
-0.14997,0.11924,-0.01,-52.325,-0.18903,-0.013969,8.9066e-18
-0.14997,0.11924,0.01,-52.325,-0.18903,-0.013969,8.9066e-18
-0.14463,0.11965,-0.01,-51.423,-0.18567,-0.013219,-1.7047e-17
-0.14463,0.11965,0.01,-51.423,-0.18567,-0.013219,-1.7047e-17
-0.13928,0.12005,-0.01,-50.554,-0.18241,-0.012461,-8.4521e-18
-0.13928,0.12005,0.01,-50.554,-0.18241,-0.012461,-8.4521e-18
-0.13393,0.12043,-0.01,-49.683,-0.17864,-0.011648,8.1622e-18
-0.13393,0.12043,0.01,-49.683,-0.17864,-0.011648,8.1622e-18
-0.12858,0.12079,-0.01,-48.806,-0.17503,-0.010908,8.1603e-18
-0.12858,0.12079,0.01,-48.806,-0.17503,-0.010908,8.1603e-18
-0.12323,0.12114,-0.01,-47.946,-0.17176,-0.010243,1.3005e-25
-0.12323,0.12114,0.01,-47.946,-0.17176,-0.010243,1.3005e-25
-0.11788,0.12148,-0.01,-47.103,-0.16835,-0.0095597,1.9408e-21
-0.11788,0.12148,0.01,-47.103,-0.16835,-0.0095597,1.9408e-21
-0.11253,0.12179,-0.01,-46.257,-0.16461,-0.0088488,-3.8002e-18
-0.11253,0.12179,0.01,-46.257,-0.16461,-0.0088488,-3.8002e-18
-0.10718,0.12209,-0.01,-45.407,-0.16093,-0.0082032,-7.0445e-20
-0.10718,0.12209,0.01,-45.407,-0.16093,-0.0082032,-7.0445e-20
-0.10182,0.12238,-0.01,-44.568,-0.15765,-0.007635,6.8025e-20
-0.10182,0.12238,0.01,-44.568,-0.15765,-0.007635,6.8025e-20
-0.096469,0.12265,-0.01,-43.751,-0.15416,-0.0070422,-3.6617e-18
-0.096469,0.12265,0.01,-43.751,-0.15416,-0.0070422,-3.6617e-18
-0.091113,0.12291,-0.01,-42.919,-0.15041,-0.0064577,-3.5244e-18
-0.091113,0.12291,0.01,-42.919,-0.15041,-0.0064577,-3.5244e-18
-0.085757,0.12315,-0.01,-42.094,-0.14689,-0.0059275,-3.5244e-18
-0.085757,0.12315,0.01,-42.094,-0.14689,-0.0059275,-3.5244e-18
-0.0804,0.12337,-0.01,-41.278,-0.1434,-0.0054162,-1.8549e-34
-0.0804,0.12337,0.01,-41.278,-0.1434,-0.0054162,-1.8549e-34
-0.075043,0.12358,-0.01,-40.463,-0.13985,-0.00492,-7.6751e-22
-0.075043,0.12358,0.01,-40.463,-0.13985,-0.00492,-7.6751e-22
-0.069685,0.12378,-0.01,-39.657,-0.13618,-0.0044237,-3.2574e-18
-0.069685,0.12378,0.01,-39.657,-0.13618,-0.0044237,-3.2574e-18
-0.064327,0.12396,-0.01,-38.845,-0.13231,-0.0039442,-1.6601e-18
-0.064327,0.12396,0.01,-38.845,-0.13231,-0.0039442,-1.6601e-18
-0.058968,0.12413,-0.01,-38.032,-0.12861,-0.0035179,3.4495e-20
-0.058968,0.12413,0.01,-38.032,-0.12861,-0.0035179,3.4495e-20
-0.053608,0.12428,-0.01,-37.624,-0.12685,-0.0033181,-3.1242e-18
-0.053608,0.12428,0.01,-37.624,-0.12685,-0.0033181,-3.1242e-18
-0.5,0,0.01,-215.31,-0.021461,-1.9226,-3.0093e-36
-0.5,0,-0.01,-215.31,-0.021461,-1.9226,-3.0093e-36
-0.49954,0.0053356,-0.01,-253.31,-0.32756,-1.9145,8.0527e-17
-0.49954,0.0053356,0.01,-253.31,-0.32756,-1.9145,8.0527e-17
-0.49822,0.010525,-0.01,-276,-0.57947,-1.7439,8.0527e-17
-0.49822,0.010525,0.01,-276,-0.57947,-1.7439,8.0527e-17
-0.49615,0.015468,-0.01,-282.54,-0.73091,-1.4755,-1.7354e-16
-0.49615,0.015468,0.01,-282.54,-0.73091,-1.4755,-1.7354e-16
-0.49348,0.020112,-0.01,-277.15,-0.80653,-1.215,-2.5435e-18
-0.49348,0.020112,0.01,-277.15,-0.80653,-1.215,-2.5435e-18
-0.49034,0.024451,-0.01,-267.49,-0.84789,-1.0336,4.3745e-18
-0.49034,0.024451,0.01,-267.49,-0.84789,-1.0336,4.3745e-18
-0.48683,0.028502,-0.01,-257.02,-0.84506,-0.88094,-4.8035e-18
-0.48683,0.028502,0.01,-257.02,-0.84506,-0.88094,-4.8035e-18
-0.48303,0.032287,-0.01,-244.73,-0.82913,-0.74979,3.1581e-16
-0.48303,0.032287,0.01,-244.73,-0.82913,-0.74979,3.1581e-16
-0.47901,0.035835,-0.01,-233.05,-0.81691,-0.65818,5.1955e-18
-0.47901,0.035835,0.01,-233.05,-0.81691,-0.65818,5.1955e-18
-0.47481,0.03917,-0.01,-222.04,-0.78503,-0.57113,-1.4879e-16
-0.47481,0.03917,0.01,-222.04,-0.78503,-0.57113,-1.4879e-16
-0.47047,0.042316,-0.01,-211.47,-0.75654,-0.5039,-1.3608e-16
-0.47047,0.042316,0.01,-211.47,-0.75654,-0.5039,-1.3608e-16
-0.46602,0.045295,-0.01,-202.37,-0.72987,-0.44978,-6.084e-18
-0.46602,0.045295,0.01,-202.37,-0.72987,-0.44978,-6.084e-18
-0.46146,0.048123,-0.01,-193.58,-0.70095,-0.40157,4.928e-18
-0.46146,0.048123,0.01,-193.58,-0.70095,-0.40157,4.928e-18
-0.45682,0.050812,-0.01,-185.66,-0.675,-0.36196,-2.4499e-16
-0.45682,0.050812,0.01,-185.66,-0.675,-0.36196,-2.4499e-16
-0.45212,0.053378,-0.01,-178.22,-0.65408,-0.33064,-1.1993e-16
-0.45212,0.053378,0.01,-178.22,-0.65408,-0.33064,-1.1993e-16
-0.44735,0.055832,-0.01,-171.72,-0.63477,-0.30374,2.2308e-16
-0.44735,0.055832,0.01,-171.72,-0.63477,-0.30374,2.2308e-16
-0.44253,0.058183,-0.01,-165.58,-0.61044,-0.27645,2.2308e-16
-0.44253,0.058183,0.01,-165.58,-0.61044,-0.27645,2.2308e-16
-0.43767,0.060438,-0.01,-159.63,-0.58933,-0.25377,6.237e-21
-0.43767,0.060438,0.01,-159.63,-0.58933,-0.25377,6.237e-21
-0.43276,0.062606,-0.01,-154.25,-0.57307,-0.23603,1.0054e-16
-0.43276,0.062606,0.01,-154.25,-0.57307,-0.23603,1.0054e-16
-0.42782,0.064694,-0.01,-149.29,-0.55593,-0.21897,3.221e-18
-0.42782,0.064694,0.01,-149.29,-0.55593,-0.21897,3.221e-18
-0.42285,0.066704,-0.01,-144.56,-0.53959,-0.20367,9.1373e-17
-0.42285,0.066704,0.01,-144.56,-0.53959,-0.20367,9.1373e-17
-0.41786,0.068644,-0.01,-140.19,-0.52448,-0.19019,1.8868e-16
-0.41786,0.068644,0.01,-140.19,-0.52448,-0.19019,1.8868e-16
-0.41283,0.070518,-0.01,-136.09,-0.50969,-0.17788,-8.6486e-33
-0.41283,0.070518,0.01,-136.09,-0.50969,-0.17788,-8.6486e-33
-0.40779,0.07233,-0.01,-132.26,-0.49508,-0.16657,8.6497e-17
-0.40779,0.07233,0.01,-132.26,-0.49508,-0.16657,8.6497e-17
-0.40272,0.074083,-0.01,-128.68,-0.48122,-0.15618,2.282e-18
-0.40272,0.074083,0.01,-128.68,-0.48122,-0.15618,2.282e-18
-0.39763,0.075781,-0.01,-125.3,-0.46791,-0.14654,-1.6626e-16
-0.39763,0.075781,0.01,-125.3,-0.46791,-0.14654,-1.6626e-16
-0.39253,0.077426,-0.01,-122.08,-0.45597,-0.13802,7.7854e-17
-0.39253,0.077426,0.01,-122.08,-0.45597,-0.13802,7.7854e-17
-0.38741,0.079022,-0.01,-119.07,-0.44493,-0.13024,1.5991e-16
-0.38741,0.079022,0.01,-119.07,-0.44493,-0.13024,1.5991e-16
-0.38228,0.080568,-0.01,-116.2,-0.43351,-0.1227,4.8218e-21
-0.38228,0.080568,0.01,-116.2,-0.43351,-0.1227,4.8218e-21
-0.37713,0.08207,-0.01,-113.46,-0.42331,-0.11613,-1.8822e-21
-0.37713,0.08207,0.01,-113.46,-0.42331,-0.11613,-1.8822e-21
-0.37197,0.083528,-0.01,-110.9,-0.41391,-0.11014,-3.638e-17
-0.37197,0.083528,0.01,-110.9,-0.41391,-0.11014,-3.638e-17
-0.3668,0.084946,-0.01,-108.45,-0.40451,-0.10433,-7.87e-19
-0.3668,0.084946,0.01,-108.45,-0.40451,-0.10433,-7.87e-19
-0.36162,0.086323,-0.01,-106.09,-0.39543,-0.098846,3.5591e-17
-0.36162,0.086323,0.01,-106.09,-0.39543,-0.098846,3.5591e-17
-0.35643,0.087662,-0.01,-103.81,-0.38695,-0.093999,-1.6551e-35
-0.35643,0.087662,0.01,-103.81,-0.38695,-0.093999,-1.6551e-35
-0.35123,0.088964,-0.01,-101.67,-0.37923,-0.089693,3.3386e-17
-0.35123,0.088964,0.01,-101.67,-0.37923,-0.089693,3.3386e-17
-0.34602,0.090232,-0.01,-99.645,-0.3707,-0.085378,3.3386e-17
-0.34602,0.090232,0.01,-99.645,-0.3707,-0.085378,3.3386e-17
-0.3408,0.091464,-0.01,-97.639,-0.36281,-0.081374,6.4105e-17
-0.3408,0.091464,0.01,-97.639,-0.36281,-0.081374,6.4105e-17
-0.33558,0.092664,-0.01,-95.692,-0.35527,-0.077488,9.5549e-17
-0.33558,0.092664,0.01,-95.692,-0.35527,-0.077488,9.5549e-17
-0.33034,0.093832,-0.01,-93.837,-0.34706,-0.073498,6.2256e-17
-0.33034,0.093832,0.01,-93.837,-0.34706,-0.073498,6.2256e-17
-0.3251,0.094968,-0.01,-91.971,-0.33996,-0.070035,6.1605e-19
-0.3251,0.094968,0.01,-91.971,-0.33996,-0.070035,6.1605e-19
-0.31986,0.096076,-0.01,-90.251,-0.3334,-0.066816,-5.9867e-17
-0.31986,0.096076,0.01,-90.251,-0.3334,-0.066816,-5.9867e-17
-0.3146,0.097153,-0.01,-88.567,-0.32715,-0.063575,-5.8761e-17
-0.3146,0.097153,0.01,-88.567,-0.32715,-0.063575,-5.8761e-17
-0.30935,0.098204,-0.01,-86.96,-0.3205,-0.060615,-2.9091e-17
-0.30935,0.098204,0.01,-86.96,-0.3205,-0.060615,-2.9091e-17
-0.30408,0.099224,-0.01,-86.246,-0.31698,-0.059269,-3.0093e-35
-0.30408,0.099224,0.01,-86.246,-0.31698,-0.059269,-3.0093e-35
-0.48683,-0.028502,0.01,-0.18623,0.4455,-0.55859,2.9324e-19
-0.48683,-0.028502,-0.01,-0.18623,0.4455,-0.55859,2.9324e-19
-0.49034,-0.024451,-0.01,-11.105,0.47477,-0.65978,-1.4227e-17
-0.49034,-0.024451,0.01,-11.105,0.47477,-0.65978,-1.4227e-17
-0.49348,-0.020112,-0.01,-36.532,0.52213,-0.89617,1.8578e-17
-0.49348,-0.020112,0.01,-36.532,0.52213,-0.89617,1.8578e-17
-0.49615,-0.015468,-0.01,-71.162,0.52693,-1.195,3.2952e-17
-0.49615,-0.015468,0.01,-71.162,0.52693,-1.195,3.2952e-17
-0.49822,-0.010525,-0.01,-116,0.43489,-1.517,-4.3997e-17
-0.49822,-0.010525,0.01,-116,0.43489,-1.517,-4.3997e-17
-0.49954,-0.0053356,-0.01,-166.65,0.24537,-1.7795,-4.3997e-17
-0.49954,-0.0053356,0.01,-166.65,0.24537,-1.7795,-4.3997e-17
0.44735,0.055832,0.01,-7.8688,0.030419,-0.014989,4.4234e-22
0.44253,0.058183,0.01,-7.8978,0.029738,-0.01429,5.4488e-22
0.44253,0.058183,-0.01,-7.8978,0.029738,-0.01429,5.4488e-22
0.44735,0.055832,-0.01,-7.8688,0.030419,-0.014989,4.4234e-22
0.43767,0.060438,0.01,-7.9504,0.028134,-0.01285,-3.2507e-22
0.43767,0.060438,-0.01,-7.9504,0.028134,-0.01285,-3.2507e-22
0.43276,0.062606,0.01,-7.9828,0.026102,-0.011352,-5.332e-18
0.43276,0.062606,-0.01,-7.9828,0.026102,-0.011352,-5.332e-18
0.42782,0.064694,0.01,-7.9951,0.024046,-0.0099774,5.55e-21
0.42782,0.064694,-0.01,-7.9951,0.024046,-0.0099774,5.55e-21
0.42285,0.066704,0.01,-8.0006,0.022245,-0.0088362,5.3366e-18
0.42285,0.066704,-0.01,-8.0006,0.022245,-0.0088362,5.3366e-18
0.41786,0.068644,0.01,-8.0013,0.020588,-0.0078428,-3.2072e-22
0.41786,0.068644,-0.01,-8.0013,0.020588,-0.0078428,-3.2072e-22
0.41283,0.070518,0.01,-7.9976,0.019134,-0.0070024,-3.4433e-34
0.41283,0.070518,-0.01,-7.9976,0.019134,-0.0070024,-3.4433e-34
0.40779,0.07233,0.01,-7.9938,0.017914,-0.006315,-5.3325e-18
0.40779,0.07233,-0.01,-7.9938,0.017914,-0.006315,-5.3325e-18
0.40272,0.074083,0.01,-7.9909,0.016885,-0.0057432,-1.0663e-17
0.40272,0.074083,-0.01,-7.9909,0.016885,-0.0057432,-1.0663e-17
0.39763,0.075781,0.01,-7.9909,0.016075,-0.0052828,-1.0663e-17
0.39763,0.075781,-0.01,-7.9909,0.016075,-0.0052828,-1.0663e-17
0.39253,0.077426,0.01,-7.9937,0.015464,-0.0049161,-5.3322e-18
0.39253,0.077426,-0.01,-7.9937,0.015464,-0.0049161,-5.3322e-18
0.38741,0.079022,0.01,-7.9994,0.015056,-0.0046334,-6.6095e-24
0.38741,0.079022,-0.01,-7.9994,0.015056,-0.0046334,-6.6095e-24
0.38228,0.080568,0.01,-8.0096,0.014774,-0.0044059,-3.2575e-22
0.38228,0.080568,-0.01,-8.0096,0.014774,-0.0044059,-3.2575e-22
0.37713,0.08207,0.01,-8.023,0.014619,-0.004233,-5.3581e-18
0.37713,0.08207,-0.01,-8.023,0.014619,-0.004233,-5.3581e-18
0.37197,0.083528,0.01,-8.0419,0.014624,-0.0041158,-2.6718e-18
0.37197,0.083528,-0.01,-8.0419,0.014624,-0.0041158,-2.6718e-18
0.3668,0.084946,0.01,-8.0649,0.014737,-0.0040281,5.3806e-18
0.3668,0.084946,-0.01,-8.0649,0.014737,-0.0040281,5.3806e-18
0.36162,0.086323,0.01,-8.0903,0.014913,-0.0039579,2.6943e-18
0.36162,0.086323,-0.01,-8.0903,0.014913,-0.0039579,2.6943e-18
0.35643,0.087662,0.01,-8.1184,0.01512,-0.0039022,-2.713e-18
0.35643,0.087662,-0.01,-8.1184,0.01512,-0.0039022,-2.713e-18
0.35123,0.088964,0.01,-8.1498,0.015371,-0.0038607,1.096e-20
0.35123,0.088964,-0.01,-8.1498,0.015371,-0.0038607,1.096e-20
0.34602,0.090232,0.01,-8.1844,0.015606,-0.0038103,2.724e-18
0.34602,0.090232,-0.01,-8.1844,0.015606,-0.0038103,2.724e-18
0.3408,0.091464,0.01,-8.221,0.015782,-0.0037486,2.7483e-18
0.3408,0.091464,-0.01,-8.221,0.015782,-0.0037486,2.7483e-18
0.33558,0.092664,0.01,-8.2596,0.015932,-0.0036843,5.5101e-18
0.33558,0.092664,-0.01,-8.2596,0.015932,-0.0036843,5.5101e-18
0.33034,0.093832,0.01,-8.3005,0.016009,-0.0036013,-1.313e-20
0.33034,0.093832,-0.01,-8.3005,0.016009,-0.0036013,-1.313e-20
0.3251,0.094968,0.01,-8.3421,0.016037,-0.0035138,-5.5651e-18
0.3251,0.094968,-0.01,-8.3421,0.016037,-0.0035138,-5.5651e-18
0.31986,0.096076,0.01,-8.3862,0.016037,-0.0034207,-5.5958e-18
0.31986,0.096076,-0.01,-8.3862,0.016037,-0.0034207,-5.5958e-18
0.3146,0.097153,0.01,-8.4313,0.015997,-0.0033259,-5.6245e-18
0.3146,0.097153,-0.01,-8.4313,0.015997,-0.0033259,-5.6245e-18
0.30935,0.098204,0.01,-8.4786,0.01595,-0.0032307,-2.8189e-18
0.30935,0.098204,-0.01,-8.4786,0.01595,-0.0032307,-2.8189e-18
0.30408,0.099224,0.01,-8.5279,0.015874,-0.0031321,-2.8524e-18
0.30408,0.099224,-0.01,-8.5279,0.015874,-0.0031321,-2.8524e-18
0.29882,0.10022,0.01,-8.5793,0.0158,-0.0030399,2.8884e-18
0.29882,0.10022,-0.01,-8.5793,0.0158,-0.0030399,2.8884e-18
0.29354,0.10119,0.01,-8.6338,0.015717,-0.0029488,8.6303e-18
0.29354,0.10119,-0.01,-8.6338,0.015717,-0.0029488,8.6303e-18
0.28827,0.10213,0.01,-8.6905,0.015622,-0.0028589,2.8894e-18
0.28827,0.10213,-0.01,-8.6905,0.015622,-0.0028589,2.8894e-18
0.28298,0.10305,0.01,-8.7505,0.015518,-0.0027688,2.9287e-18
0.28298,0.10305,-0.01,-8.7505,0.015518,-0.0027688,2.9287e-18
0.2777,0.10395,0.01,-8.8136,0.015406,-0.0026818,5.8793e-18
0.2777,0.10395,-0.01,-8.8136,0.015406,-0.0026818,5.8793e-18
0.27241,0.10482,0.01,-8.8805,0.01528,-0.0025964,-2.2005e-20
0.27241,0.10482,-0.01,-8.8805,0.01528,-0.0025964,-2.2005e-20
0.26711,0.10567,0.01,-8.9505,0.015137,-0.002513,-2.9733e-18
0.26711,0.10567,-0.01,-8.9505,0.015137,-0.002513,-2.9733e-18
0.26181,0.10649,0.01,-9.0247,0.014985,-0.0024252,-3.0228e-18
0.26181,0.10649,-0.01,-9.0247,0.014985,-0.0024252,-3.0228e-18
0.25651,0.10729,0.01,-9.103,0.014807,-0.0023405,-3.022e-18
0.25651,0.10729,-0.01,-9.103,0.014807,-0.0023405,-3.022e-18
0.25121,0.10808,0.01,-9.1858,0.014621,-0.0022575,-3.0794e-18
0.25121,0.10808,-0.01,-9.1858,0.014621,-0.0022575,-3.0794e-18
0.2459,0.10884,0.01,-9.2734,0.014411,-0.0021729,3.1363e-18
0.2459,0.10884,-0.01,-9.2734,0.014411,-0.0021729,3.1363e-18
0.24059,0.10958,0.01,-9.3659,0.014176,-0.0020924,3.077e-18
0.24059,0.10958,-0.01,-9.3659,0.014176,-0.0020924,3.077e-18
0.23528,0.1103,0.01,-9.4135,0.014058,-0.0020525,-6.2776e-18
0.23528,0.1103,-0.01,-9.4135,0.014058,-0.0020525,-6.2776e-18
-0.053608,0.12428,0.01,-36.836,-0.12342,-0.0029143,-2.9888e-35
-0.053608,0.12428,-0.01,-36.836,-0.12342,-0.0029143,-2.9888e-35
-0.048249,0.12442,-0.01,-36.44,-0.12139,-0.0027003,-1.4961e-18
-0.048249,0.12442,0.01,-36.44,-0.12139,-0.0027003,-1.4961e-18
-0.042889,0.12454,-0.01,-35.637,-0.11739,-0.0023027,-2.958e-18
-0.042889,0.12454,0.01,-35.637,-0.11739,-0.0023027,-2.958e-18
-0.037528,0.12465,-0.01,-34.835,-0.11362,-0.0019532,-3.269e-20
-0.037528,0.12465,0.01,-34.835,-0.11362,-0.0019532,-3.269e-20
-0.032168,0.12474,-0.01,-34.043,-0.11001,-0.0016356,2.1275e-18
-0.032168,0.12474,0.01,-34.043,-0.11001,-0.0016356,2.1275e-18
-0.026807,0.12482,-0.01,-33.258,-0.10632,-0.0013179,6.9828e-19
-0.026807,0.12482,0.01,-33.258,-0.10632,-0.0013179,6.9828e-19
-0.021446,0.12488,-0.01,-32.476,-0.1023,-0.00099852,-6.6598e-19
-0.021446,0.12488,0.01,-32.476,-0.1023,-0.00099852,-6.6598e-19
-0.016084,0.12493,-0.01,-31.685,-0.098271,-0.00071836,-6.6615e-19
-0.016084,0.12493,0.01,-31.685,-0.098271,-0.00071836,-6.6615e-19
-0.010723,0.12497,-0.01,-30.904,-0.094378,-0.00046773,-1.5852e-19
-0.010723,0.12497,0.01,-30.904,-0.094378,-0.00046773,-1.5852e-19
-0.0053615,0.12499,-0.01,-30.125,-0.090461,-0.00023174,-1.5836e-19
-0.0053615,0.12499,0.01,-30.125,-0.090461,-0.00023174,-1.5836e-19
0,0.125,-0.01,-29.356,-0.086455,-1.0862e-05,-7.2514e-23
0,0.125,0.01,-29.356,-0.086455,-1.0862e-05,-7.2514e-23
0.23528,0.1103,0.01,-9.5151,0.013806,-0.0019735,-1.5584e-21
0.22996,0.11099,0.01,-9.5689,0.013656,-0.0019302,3.2093e-18
0.22996,0.11099,-0.01,-9.5689,0.013656,-0.0019302,3.2093e-18
0.23528,0.1103,-0.01,-9.5151,0.013806,-0.0019735,-1.5584e-21
0.22464,0.11167,0.01,-9.6798,0.013352,-0.0018452,3.2101e-18
0.22464,0.11167,-0.01,-9.6798,0.013352,-0.0018452,3.2101e-18
0.21932,0.11233,0.01,-9.7982,0.01303,-0.0017619,1.645e-18
0.21932,0.11233,-0.01,-9.7982,0.01303,-0.0017619,1.645e-18
0.214,0.11297,0.01,-9.9246,0.012666,-0.0016794,3.31e-18
0.214,0.11297,-0.01,-9.9246,0.012666,-0.0016794,3.31e-18
0.20868,0.11359,0.01,-10.059,0.012261,-0.0015947,-2.4055e-20
0.20868,0.11359,-0.01,-10.059,0.012261,-0.0015947,-2.4055e-20
0.20335,0.11419,0.01,-10.204,0.01183,-0.0015094,-1.69e-18
0.20335,0.11419,-0.01,-10.204,0.01183,-0.0015094,-1.69e-18
0.19802,0.11478,0.01,-10.359,0.011337,-0.0014257,-1.7409e-18
0.19802,0.11478,-0.01,-10.359,0.011337,-0.0014257,-1.7409e-18
0.19269,0.11534,0.01,-10.525,0.010788,-0.0013414,-3.5096e-18
0.19269,0.11534,-0.01,-10.525,0.010788,-0.0013414,-3.5096e-18
0.18735,0.11589,0.01,-10.705,0.010195,-0.0012569,-1.7687e-18
0.18735,0.11589,-0.01,-10.705,0.010195,-0.0012569,-1.7687e-18
0.18202,0.11642,0.01,-10.898,0.009521,-0.0011673,-1.5045e-26
0.18202,0.11642,-0.01,-10.898,0.009521,-0.0011673,-1.5045e-26
0.17668,0.11693,0.01,-11.107,0.0087746,-0.0010757,-8.4197e-22
0.17668,0.11693,-0.01,-11.107,0.0087746,-0.0010757,-8.4197e-22
0.17134,0.11743,0.01,-11.332,0.0079397,-0.00098511,-1.9093e-18
0.17134,0.11743,-0.01,-11.332,0.0079397,-0.00098511,-1.9093e-18
0.166,0.11791,0.01,-11.575,0.007019,-0.00089316,-3.8607e-18
0.166,0.11791,-0.01,-11.575,0.007019,-0.00089316,-3.8607e-18
0.16066,0.11837,0.01,-11.837,0.0059793,-0.00079415,-1.9514e-18
0.16066,0.11837,-0.01,-11.837,0.0059793,-0.00079415,-1.9514e-18
0.15532,0.11882,0.01,-12.12,0.0048145,-0.00069023,-5.4374e-23
0.15532,0.11882,-0.01,-12.12,0.0048145,-0.00069023,-5.4374e-23
0.14997,0.11924,0.01,-12.424,0.0035557,-0.00058954,2.0986e-18
0.14997,0.11924,-0.01,-12.424,0.0035557,-0.00058954,2.0986e-18
0.14463,0.11965,0.01,-12.752,0.0021387,-0.00048506,2.0981e-18
0.14463,0.11965,-0.01,-12.752,0.0021387,-0.00048506,2.0981e-18
0.13928,0.12005,0.01,-13.103,0.00054806,-0.00037321,-5.4888e-22
0.13928,0.12005,-0.01,-13.103,0.00054806,-0.00037321,-5.4888e-22
0.13393,0.12043,0.01,-13.478,-0.0011802,-0.00026054,2.2808e-18
0.13393,0.12043,-0.01,-13.478,-0.0011802,-0.00026054,2.2808e-18
0.12858,0.12079,0.01,-13.879,-0.0030535,-0.00014778,2.2814e-18
0.12858,0.12079,-0.01,-13.879,-0.0030535,-0.00014778,2.2814e-18
0.12323,0.12114,0.01,-14.305,-0.00512,-3.1868e-05,4.9982e-26
0.12323,0.12114,-0.01,-14.305,-0.00512,-3.1868e-05,4.9982e-26
0.11788,0.12148,0.01,-14.757,-0.0073867,8.4802e-05,-5.8245e-22
0.11788,0.12148,-0.01,-14.757,-0.0073867,8.4802e-05,-5.8245e-22
0.11253,0.12179,0.01,-15.233,-0.0098194,0.00019873,1.2903e-18
0.11253,0.12179,-0.01,-15.233,-0.0098194,0.00019873,1.2903e-18
0.10718,0.12209,0.01,-15.734,-0.012355,0.00030787,-4.3375e-20
0.10718,0.12209,-0.01,-15.734,-0.012355,0.00030787,-4.3375e-20
0.10182,0.12238,0.01,-16.261,-0.015123,0.00041928,-2.711e-18
0.10182,0.12238,-0.01,-16.261,-0.015123,0.00041928,-2.711e-18
0.096469,0.12265,0.01,-16.81,-0.018089,0.0005246,-1.3773e-18
0.096469,0.12265,-0.01,-16.81,-0.018089,0.0005246,-1.3773e-18
0.091113,0.12291,0.01,-17.381,-0.02114,0.00061877,1.4729e-18
0.091113,0.12291,-0.01,-17.381,-0.02114,0.00061877,1.4729e-18
0.085757,0.12315,0.01,-17.974,-0.024352,0.00070669,1.4729e-18
0.085757,0.12315,-0.01,-17.974,-0.024352,0.00070669,1.4729e-18
0.0804,0.12337,0.01,-18.587,-0.027683,0.00078513,-1.4261e-34
0.0804,0.12337,-0.01,-18.587,-0.027683,0.00078513,-1.4261e-34
0.075043,0.12358,0.01,-19.221,-0.031188,0.00085412,3.2558e-18
0.075043,0.12358,-0.01,-19.221,-0.031188,0.00085412,3.2558e-18
0.069685,0.12378,0.01,-19.87,-0.034854,0.00090803,4.9383e-18
0.069685,0.12378,-0.01,-19.87,-0.034854,0.00090803,4.9383e-18
0.064327,0.12396,0.01,-20.534,-0.038526,0.00094376,8.127e-19
0.064327,0.12396,-0.01,-20.534,-0.038526,0.00094376,8.127e-19
0.058968,0.12413,0.01,-21.215,-0.042183,0.00096818,-8.6933e-19
0.058968,0.12413,-0.01,-21.215,-0.042183,0.00096818,-8.6933e-19
0.053608,0.12428,0.01,-21.913,-0.046067,0.0009819,4.3125e-22
0.053608,0.12428,-0.01,-21.913,-0.046067,0.0009819,4.3125e-22
0.048249,0.12442,0.01,-22.619,-0.050109,0.00096955,9.561e-19
0.048249,0.12442,-0.01,-22.619,-0.050109,0.00096955,9.561e-19
0.042889,0.12454,0.01,-23.334,-0.054053,0.00093493,-3.0405e-20
0.042889,0.12454,-0.01,-23.334,-0.054053,0.00093493,-3.0405e-20
0.037528,0.12465,0.01,-24.061,-0.057954,0.00088967,3.0205e-20
0.037528,0.12465,-0.01,-24.061,-0.057954,0.00088967,3.0205e-20
0.032168,0.12474,0.01,-24.799,-0.061909,0.00082917,1.5405e-18
0.032168,0.12474,-0.01,-24.799,-0.061909,0.00082917,1.5405e-18
0.026807,0.12482,0.01,-25.548,-0.066075,0.00074219,1.602e-18
0.026807,0.12482,-0.01,-25.548,-0.066075,0.00074219,1.602e-18
0.021446,0.12488,0.01,-26.295,-0.070208,0.00062406,1.6324e-18
0.021446,0.12488,-0.01,-26.295,-0.070208,0.00062406,1.6324e-18
0.016084,0.12493,0.01,-27.052,-0.07422,0.00049362,5.5435e-19
0.016084,0.12493,-0.01,-27.052,-0.07422,0.00049362,5.5435e-19
0.010723,0.12497,0.01,-27.812,-0.078191,0.00034797,-1.464e-19
0.010723,0.12497,-0.01,-27.812,-0.078191,0.00034797,-1.464e-19
0.0053615,0.12499,0.01,-28.584,-0.082242,0.00018224,-1.4661e-19
0.0053615,0.12499,-0.01,-28.584,-0.082242,0.00018224,-1.4661e-19
0.5,0,0.01,-7.7053,-0.00043123,0.032409,-9.4039e-38
0.49954,0.0053356,0.01,-7.4541,-0.006499,0.038451,-2.4273e-18
0.49954,0.0053356,-0.01,-7.4541,-0.006499,0.038451,-2.4273e-18
0.5,0,-0.01,-7.7053,-0.00043123,0.032409,-9.4039e-38
0.49822,0.010525,0.01,-7.0743,-0.0116,0.036323,-2.4273e-18
0.49822,0.010525,-0.01,-7.0743,-0.0116,0.036323,-2.4273e-18
0.49615,0.015468,0.01,-6.6882,-0.012551,0.027134,-4.3397e-18
0.49615,0.015468,-0.01,-6.6882,-0.012551,0.027134,-4.3397e-18
0.49348,0.020112,0.01,-6.4002,-0.0086875,0.014707,-8.5405e-18
0.49348,0.020112,-0.01,-6.4002,-0.0086875,0.014707,-8.5405e-18
0.49034,0.024451,0.01,-6.2637,-0.0013746,0.0024539,-8.3593e-18
0.49034,0.024451,-0.01,-6.2637,-0.0013746,0.0024539,-8.3593e-18
0.48683,0.028502,0.01,-6.279,0.0072102,-0.0075291,6.21e-20
0.48683,0.028502,-0.01,-6.279,0.0072102,-0.0075291,6.21e-20
0.48303,0.032287,0.01,-6.4074,0.015575,-0.014765,-1.0783e-19
0.48303,0.032287,-0.01,-6.4074,0.015575,-0.014765,-1.0783e-19
0.47901,0.035835,0.01,-6.6102,0.022691,-0.019391,-4.3282e-18
0.47901,0.035835,-0.01,-6.6102,0.022691,-0.019391,-4.3282e-18
0.47481,0.03917,0.01,-6.845,0.027696,-0.02151,1.4396e-22
0.47481,0.03917,-0.01,-6.845,0.027696,-0.02151,1.4396e-22
0.47047,0.042316,0.01,-7.073,0.030991,-0.022059,-4.7943e-18
0.47047,0.042316,-0.01,-7.073,0.030991,-0.022059,-4.7943e-18
0.46602,0.045295,0.01,-7.2852,0.033021,-0.02173,-4.7947e-18
0.46602,0.045295,-0.01,-7.2852,0.033021,-0.02173,-4.7947e-18
0.46146,0.048123,0.01,-7.4704,0.033817,-0.020695,5.0413e-18
0.46146,0.048123,-0.01,-7.4704,0.033817,-0.020695,5.0413e-18
0.45682,0.050812,0.01,-7.6241,0.033552,-0.019197,1.0171e-17
0.45682,0.050812,-0.01,-7.6241,0.033552,-0.019197,1.0171e-17
0.45212,0.053378,0.01,-7.7424,0.032537,-0.0175,-6.995e-20
0.45212,0.053378,-0.01,-7.7424,0.032537,-0.0175,-6.995e-20
0.44735,0.055832,0.01,-7.7948,0.031911,-0.01664,-1.0399e-17
0.44735,0.055832,-0.01,-7.7948,0.031911,-0.01664,-1.0399e-17
0.3146,-0.097153,0.01,-25.601,-0.30702,-0.063921,1.7002e-17
0.31986,-0.096076,0.01,-25.869,-0.3078,-0.065044,1.7177e-17
0.31986,-0.096076,-0.01,-25.869,-0.3078,-0.065044,1.7177e-17
0.3146,-0.097153,-0.01,-25.601,-0.30702,-0.063921,1.7002e-17
0.3251,-0.094968,0.01,-26.34,-0.30906,-0.067137,1.7492e-17
0.3251,-0.094968,-0.01,-26.34,-0.30906,-0.067137,1.7492e-17
0.33034,-0.093832,0.01,-26.79,-0.31055,-0.069336,8.8161e-18
0.33034,-0.093832,-0.01,-26.79,-0.31055,-0.069336,8.8161e-18
0.33558,-0.092664,0.01,-27.272,-0.31176,-0.071554,-2.8603e-22
0.33558,-0.092664,-0.01,-27.272,-0.31176,-0.071554,-2.8603e-22
0.3408,-0.091464,0.01,-27.71,-0.31274,-0.073736,-2.8603e-22
0.3408,-0.091464,-0.01,-27.71,-0.31274,-0.073736,-2.8603e-22
0.34602,-0.090232,0.01,-28.165,-0.314,-0.076186,-9.4405e-18
0.34602,-0.090232,-0.01,-28.165,-0.314,-0.076186,-9.4405e-18
0.35123,-0.088964,0.01,-28.617,-0.3147,-0.078583,1.3435e-19
0.35123,-0.088964,-0.01,-28.617,-0.3147,-0.078583,1.3435e-19
0.35643,-0.087662,0.01,-29.038,-0.3156,-0.081062,9.5748e-18
0.35643,-0.087662,-0.01,-29.038,-0.3156,-0.081062,9.5748e-18
0.36162,-0.086323,0.01,-29.479,-0.31657,-0.083732,-9.8699e-18
0.36162,-0.086323,-0.01,-29.479,-0.31657,-0.083732,-9.8699e-18
0.3668,-0.084946,0.01,-29.914,-0.31693,-0.086402,-1.9883e-17
0.3668,-0.084946,-0.01,-29.914,-0.31693,-0.086402,-1.9883e-17
0.37197,-0.083528,0.01,-30.311,-0.31712,-0.089114,1.0258e-17
0.37197,-0.083528,-0.01,-30.311,-0.31712,-0.089114,1.0258e-17
0.37713,-0.08207,0.01,-30.685,-0.31785,-0.092095,2.0271e-17
0.37713,-0.08207,-0.01,-30.685,-0.31785,-0.092095,2.0271e-17
0.38228,-0.080568,0.01,-31.073,-0.31845,-0.095166,-1.2756e-21
0.38228,-0.080568,-0.01,-31.073,-0.31845,-0.095166,-1.2756e-21
0.38741,-0.079022,0.01,-31.437,-0.31817,-0.098235,-4.7266e-22
0.38741,-0.079022,-0.01,-31.437,-0.31817,-0.098235,-4.7266e-22
0.39253,-0.077426,0.01,-31.779,-0.31716,-0.10122,2.1249e-17
0.39253,-0.077426,-0.01,-31.779,-0.31716,-0.10122,2.1249e-17
0.39763,-0.075781,0.01,-32.073,-0.31552,-0.10408,4.2656e-17
0.39763,-0.075781,-0.01,-32.073,-0.31552,-0.10408,4.2656e-17
0.40272,-0.074083,0.01,-32.266,-0.31414,-0.10733,4.2915e-17
0.40272,-0.074083,-0.01,-32.266,-0.31414,-0.10733,4.2915e-17
0.40779,-0.07233,0.01,-32.52,-0.31124,-0.11006,2.1507e-17
0.40779,-0.07233,-0.01,-32.52,-0.31124,-0.11006,2.1507e-17
0.41283,-0.070518,0.01,-32.565,-0.30613,-0.11207,1.8153e-33
0.41283,-0.070518,-0.01,-32.565,-0.30613,-0.11207,1.8153e-33
0.41786,-0.068644,0.01,-32.505,-0.30082,-0.11434,-1.1616e-21
0.41786,-0.068644,-0.01,-32.505,-0.30082,-0.11434,-1.1616e-21
0.42285,-0.066704,0.01,-32.426,-0.293,-0.11556,-2.1468e-17
0.42285,-0.066704,-0.01,-32.426,-0.293,-0.11556,-2.1468e-17
0.42782,-0.064694,0.01,-32.038,-0.28198,-0.11549,-3.026e-19
0.42782,-0.064694,-0.01,-32.038,-0.28198,-0.11549,-3.026e-19
0.43276,-0.062606,0.01,-31.453,-0.26956,-0.11498,2.1161e-17
0.43276,-0.062606,-0.01,-31.453,-0.26956,-0.11498,2.1161e-17
0.43767,-0.060438,0.01,-30.663,-0.25575,-0.11375,-1.2774e-21
0.43767,-0.060438,-0.01,-30.663,-0.25575,-0.11375,-1.2774e-21
0.44253,-0.058183,0.01,-29.687,-0.23877,-0.11086,3.2738e-21
0.44253,-0.058183,-0.01,-29.687,-0.23877,-0.11086,3.2738e-21
0.44735,-0.055832,0.01,-28.379,-0.21623,-0.1047,2.0278e-21
0.44735,-0.055832,-0.01,-28.379,-0.21623,-0.1047,2.0278e-21
0.45212,-0.053378,0.01,-26.62,-0.18767,-0.09455,-1.7067e-17
0.45212,-0.053378,-0.01,-26.62,-0.18767,-0.09455,-1.7067e-17
0.45682,-0.050812,0.01,-24.373,-0.15282,-0.079718,-3.2466e-17
0.45682,-0.050812,-0.01,-24.373,-0.15282,-0.079718,-3.2466e-17
0.46146,-0.048123,0.01,-21.618,-0.11005,-0.058434,-2.8803e-17
0.46146,-0.048123,-0.01,-21.618,-0.11005,-0.058434,-2.8803e-17
0.46602,-0.045295,0.01,-18.359,-0.060333,-0.030246,-1.3404e-17
0.46602,-0.045295,-0.01,-18.359,-0.060333,-0.030246,-1.3404e-17
0.47047,-0.042316,0.01,-14.906,-0.012293,-0.00024435,-2.4397e-22
0.47047,-0.042316,-0.01,-14.906,-0.012293,-0.00024435,-2.4397e-22
0.47481,-0.03917,0.01,-11.959,0.021146,0.022323,-7.1394e-18
0.47481,-0.03917,-0.01,-11.959,0.021146,0.022323,-7.1394e-18
0.47901,-0.035835,0.01,-10.021,0.032677,0.030975,-9.129e-19
0.47901,-0.035835,-0.01,-10.021,0.032677,0.030975,-9.129e-19
0.48303,-0.032287,0.01,-8.9639,0.029499,0.029453,6.2267e-18
0.48303,-0.032287,-0.01,-8.9639,0.029499,0.029453,6.2267e-18
0.48683,-0.028502,0.01,-8.398,0.022793,0.025259,5.4725e-18
0.48683,-0.028502,-0.01,-8.398,0.022793,0.025259,5.4725e-18
0.49034,-0.024451,0.01,-8.087,0.016583,0.021267,1.079e-17
0.49034,-0.024451,-0.01,-8.087,0.016583,0.021267,1.079e-17
0.49348,-0.020112,0.01,-7.8944,0.01147,0.017784,1.0535e-17
0.49348,-0.020112,-0.01,-7.8944,0.01147,0.017784,1.0535e-17
0.49615,-0.015468,0.01,-7.7911,0.0075496,0.015209,5.2181e-18
0.49615,-0.015468,-0.01,-7.7911,0.0075496,0.015209,5.2181e-18
0.49822,-0.010525,0.01,-7.7699,0.0052436,0.016066,2.5955e-18
0.49822,-0.010525,-0.01,-7.7699,0.0052436,0.016066,2.5955e-18
0.49954,-0.0053356,0.01,-7.778,0.0034092,0.02264,2.5955e-18
0.49954,-0.0053356,-0.01,-7.778,0.0034092,0.02264,2.5955e-18
0.042889,-0.12454,0.01,-3.3273,-0.2386,-0.0055612,-2.7495e-19
0.048249,-0.12442,0.01,-3.5436,-0.23909,-0.0059344,-1.3747e-19
0.048249,-0.12442,-0.01,-3.5436,-0.23909,-0.0059344,-1.3747e-19
0.042889,-0.12454,-0.01,-3.3273,-0.2386,-0.0055612,-2.7495e-19
0.053608,-0.12428,0.01,-3.9632,-0.23997,-0.0066558,-1.7205e-19
0.053608,-0.12428,-0.01,-3.9632,-0.23997,-0.0066558,-1.7205e-19
0.058968,-0.12413,0.01,-4.3683,-0.24115,-0.0073384,1.6586e-20
0.058968,-0.12413,-0.01,-4.3683,-0.24115,-0.0073384,1.6586e-20
0.064327,-0.12396,0.01,-4.7924,-0.24275,-0.0080441,-2.2574e-19
0.064327,-0.12396,-0.01,-4.7924,-0.24275,-0.0080441,-2.2574e-19
0.069685,-0.12378,0.01,-5.2266,-0.24405,-0.0087888,-1.3131e-18
0.069685,-0.12378,-0.01,-5.2266,-0.24405,-0.0087888,-1.3131e-18
0.075043,-0.12358,0.01,-5.6457,-0.24501,-0.0095341,-8.9874e-19
0.075043,-0.12358,-0.01,-5.6457,-0.24501,-0.0095341,-8.9874e-19
0.0804,-0.12337,0.01,-6.0568,-0.24616,-0.010272,2.6672e-35
0.0804,-0.12337,-0.01,-6.0568,-0.24616,-0.010272,2.6672e-35
0.085757,-0.12315,0.01,-6.4757,-0.24748,-0.011023,-5.5293e-19
0.085757,-0.12315,-0.01,-6.4757,-0.24748,-0.011023,-5.5293e-19
0.091113,-0.12291,0.01,-6.8962,-0.24883,-0.011784,-5.5293e-19
0.091113,-0.12291,-0.01,-6.8962,-0.24883,-0.011784,-5.5293e-19
0.096469,-0.12265,0.01,-7.3219,-0.25011,-0.012576,6.2365e-19
0.096469,-0.12265,-0.01,-7.3219,-0.25011,-0.012576,6.2365e-19
0.10182,-0.12238,0.01,-7.7425,-0.25114,-0.01337,1.9363e-18
0.10182,-0.12238,-0.01,-7.7425,-0.25114,-0.01337,1.9363e-18
0.10718,-0.12209,0.01,-8.1505,-0.25246,-0.014146,6.2183e-19
0.10718,-0.12209,-0.01,-8.1505,-0.25246,-0.014146,6.2183e-19
0.11253,-0.12179,0.01,-8.5828,-0.254,-0.014979,-6.9081e-19
0.11253,-0.12179,-0.01,-8.5828,-0.254,-0.014979,-6.9081e-19
0.11788,-0.12148,0.01,-9.0137,-0.25505,-0.015826,-3.8034e-22
0.11788,-0.12148,-0.01,-9.0137,-0.25505,-0.015826,-3.8034e-22
0.12323,-0.12114,0.01,-9.4243,-0.25599,-0.016648,7.101e-26
0.12323,-0.12114,-0.01,-9.4243,-0.25599,-0.016648,7.101e-26
0.12858,-0.12079,0.01,-9.8361,-0.25738,-0.017486,-1.6599e-18
0.12858,-0.12079,-0.01,-9.8361,-0.25738,-0.017486,-1.6599e-18
0.13393,-0.12043,0.01,-10.267,-0.25893,-0.018372,-1.6602e-18
0.13393,-0.12043,-0.01,-10.267,-0.25893,-0.018372,-1.6602e-18
0.13928,-0.12005,0.01,-10.702,-0.26,-0.019269,-1.8049e-18
0.13928,-0.12005,-0.01,-10.702,-0.26,-0.019269,-1.8049e-18
0.14463,-0.11965,0.01,-11.112,-0.26097,-0.020138,-3.6758e-18
0.14463,-0.11965,-0.01,-11.112,-0.26097,-0.020138,-3.6758e-18
0.14997,-0.11924,0.01,-11.529,-0.26256,-0.021044,-1.871e-18
0.14997,-0.11924,-0.01,-11.529,-0.26256,-0.021044,-1.871e-18
0.15532,-0.11882,0.01,-11.975,-0.26405,-0.022014,2.0189e-18
0.15532,-0.11882,-0.01,-11.975,-0.26405,-0.022014,2.0189e-18
0.16066,-0.11837,0.01,-12.404,-0.26496,-0.022949,4.1036e-18
0.16066,-0.11837,-0.01,-12.404,-0.26496,-0.022949,4.1036e-18
0.166,-0.11791,0.01,-12.816,-0.26625,-0.023891,4.2402e-18
0.166,-0.11791,-0.01,-12.816,-0.26625,-0.023891,4.2402e-18
0.17134,-0.11743,0.01,-13.255,-0.26774,-0.024908,-7.4805e-20
0.17134,-0.11743,-0.01,-13.255,-0.26774,-0.024908,-7.4805e-20
0.17668,-0.11693,0.01,-13.688,-0.2689,-0.025909,-2.2316e-18
0.17668,-0.11693,-0.01,-13.688,-0.2689,-0.025909,-2.2316e-18
0.18202,-0.11642,0.01,-14.113,-0.27009,-0.026913,2.2497e-25
0.18202,-0.11642,-0.01,-14.113,-0.27009,-0.026913,2.2497e-25
0.18735,-0.11589,0.01,-14.542,-0.27161,-0.02796,2.4431e-18
0.18735,-0.11589,-0.01,-14.542,-0.27161,-0.02796,2.4431e-18
0.19269,-0.11534,0.01,-14.991,-0.27291,-0.029048,4.9637e-18
0.19269,-0.11534,-0.01,-14.991,-0.27291,-0.029048,4.9637e-18
0.19802,-0.11478,0.01,-15.42,-0.274,-0.030116,2.5205e-18
0.19802,-0.11478,-0.01,-15.42,-0.274,-0.030116,2.5205e-18
0.20335,-0.11419,0.01,-15.846,-0.27563,-0.031239,2.6609e-18
0.20335,-0.11419,-0.01,-15.846,-0.27563,-0.031239,2.6609e-18
0.20868,-0.11359,0.01,-16.307,-0.27694,-0.032408,-7.7085e-20
0.20868,-0.11359,-0.01,-16.307,-0.27694,-0.032408,-7.7085e-20
0.214,-0.11297,0.01,-16.733,-0.27798,-0.03352,-5.5419e-18
0.214,-0.11297,-0.01,-16.733,-0.27798,-0.03352,-5.5419e-18
0.21932,-0.11233,0.01,-17.168,-0.27962,-0.034733,-2.8027e-18
0.21932,-0.11233,-0.01,-17.168,-0.27962,-0.034733,-2.8027e-18
0.22464,-0.11167,0.01,-17.629,-0.28096,-0.035976,-2.9558e-18
0.22464,-0.11167,-0.01,-17.629,-0.28096,-0.035976,-2.9558e-18
0.22996,-0.11099,0.01,-18.062,-0.28223,-0.037191,-2.9573e-18
0.22996,-0.11099,-0.01,-18.062,-0.28223,-0.037191,-2.9573e-18
0.23528,-0.1103,0.01,-18.511,-0.28392,-0.038511,6.2138e-18
0.23528,-0.1103,-0.01,-18.511,-0.28392,-0.038511,6.2138e-18
0.24059,-0.10958,0.01,-18.972,-0.28517,-0.039827,-6.5056e-18
0.24059,-0.10958,-0.01,-18.972,-0.28517,-0.039827,-6.5056e-18
0.2459,-0.10884,0.01,-19.404,-0.28665,-0.041164,-6.2222e-18
0.2459,-0.10884,-0.01,-19.404,-0.28665,-0.041164,-6.2222e-18
0.25121,-0.10808,0.01,-19.872,-0.28818,-0.042593,6.4989e-18
0.25121,-0.10808,-0.01,-19.872,-0.28818,-0.042593,6.4989e-18
0.25651,-0.10729,0.01,-20.32,-0.28934,-0.043964,6.8025e-18
0.25651,-0.10729,-0.01,-20.32,-0.28934,-0.043964,6.8025e-18
0.26181,-0.10649,0.01,-20.765,-0.29107,-0.045452,6.8005e-18
0.26181,-0.10649,-0.01,-20.765,-0.29107,-0.045452,6.8005e-18
0.26711,-0.10567,0.01,-21.243,-0.29255,-0.046993,7.1193e-18
0.26711,-0.10567,-0.01,-21.243,-0.29255,-0.046993,7.1193e-18
0.27241,-0.10482,0.01,-21.685,-0.29403,-0.04852,-1.43e-19
0.27241,-0.10482,-0.01,-21.685,-0.29403,-0.04852,-1.43e-19
0.2777,-0.10395,0.01,-22.154,-0.29556,-0.050147,-7.2641e-18
0.2777,-0.10395,-0.01,-22.154,-0.29556,-0.050147,-7.2641e-18
0.28298,-0.10305,0.01,-22.607,-0.29709,-0.05178,-2.035e-34
0.28298,-0.10305,-0.01,-22.607,-0.29709,-0.05178,-2.035e-34
0.28827,-0.10213,0.01,-23.076,-0.29885,-0.053538,-7.7428e-18
0.28827,-0.10213,-0.01,-23.076,-0.29885,-0.053538,-7.7428e-18
0.29354,-0.10119,0.01,-23.545,-0.30051,-0.055338,-2.3504e-17
0.29354,-0.10119,-0.01,-23.545,-0.30051,-0.055338,-2.3504e-17
0.29882,-0.10022,0.01,-24.013,-0.3019,-0.057137,-1.5761e-17
0.29882,-0.10022,-0.01,-24.013,-0.3019,-0.057137,-1.5761e-17
0.30408,-0.099224,0.01,-24.468,-0.30344,-0.058982,-2.7328e-22
0.30408,-0.099224,-0.01,-24.468,-0.30344,-0.058982,-2.7328e-22
0.30935,-0.098204,0.01,-24.942,-0.3051,-0.060973,8.3759e-18
0.30935,-0.098204,-0.01,-24.942,-0.3051,-0.060973,8.3759e-18
0.3146,-0.097153,0.01,-25.226,-0.30567,-0.062051,1.6752e-17
0.3146,-0.097153,-0.01,-25.226,-0.30567,-0.062051,1.6752e-17
0,-0.125,0.01,0.27948,-0.22789,-1.1654e-05,-3.6984e-25
0.0053615,-0.12499,0.01,-0.14707,-0.22888,-0.00066037,1.7825e-21
0.0053615,-0.12499,-0.01,-0.14707,-0.22888,-0.00066037,1.7825e-21
0,-0.125,-0.01,0.27948,-0.22789,-1.1654e-05,-3.6984e-25
0.010723,-0.12497,0.01,-0.56498,-0.23014,-0.0012825,1.7858e-21
0.010723,-0.12497,-0.01,-0.56498,-0.23014,-0.0012825,1.7858e-21
0.016084,-0.12493,0.01,-0.99344,-0.23155,-0.0019114,-2.4857e-20
0.016084,-0.12493,-0.01,-0.99344,-0.23155,-0.0019114,-2.4857e-20
0.021446,-0.12488,0.01,-1.4241,-0.23292,-0.0025611,-9.2869e-20
0.021446,-0.12488,-0.01,-1.4241,-0.23292,-0.0025611,-9.2869e-20
0.026807,-0.12482,0.01,-1.8547,-0.23397,-0.0032483,-1.1063e-19
0.026807,-0.12482,-0.01,-1.8547,-0.23397,-0.0032483,-1.1063e-19
0.032168,-0.12474,0.01,-2.2656,-0.23493,-0.0039105,-1.4452e-19
0.032168,-0.12474,-0.01,-2.2656,-0.23493,-0.0039105,-1.4452e-19
0.037528,-0.12465,0.01,-2.6811,-0.23632,-0.004557,1.7646e-20
0.037528,-0.12465,-0.01,-2.6811,-0.23632,-0.004557,1.7646e-20
0.042889,-0.12454,0.01,-2.8947,-0.2371,-0.0048859,2.3911e-19
0.042889,-0.12454,-0.01,-2.8947,-0.2371,-0.0048859,2.3911e-19
-0.0053615,-0.12499,-0.01,0.71908,-0.22665,0.00062613,-4.8147e-21
-0.0053615,-0.12499,0.01,0.71908,-0.22665,0.00062613,-4.8147e-21
-0.010723,-0.12497,-0.01,1.1521,-0.2252,0.0012228,-4.8089e-21
-0.010723,-0.12497,0.01,1.1521,-0.2252,0.0012228,-4.8089e-21
-0.016084,-0.12493,-0.01,1.5816,-0.22387,0.0018162,-3.7011e-20
-0.016084,-0.12493,0.01,1.5816,-0.22387,0.0018162,-3.7011e-20
-0.021446,-0.12488,-0.01,2.0056,-0.22284,0.0024252,-3.7019e-20
-0.021446,-0.12488,0.01,2.0056,-0.22284,0.0024252,-3.7019e-20
-0.026807,-0.12482,-0.01,2.4481,-0.2218,0.0030623,5.5322e-20
-0.026807,-0.12482,0.01,2.4481,-0.2218,0.0030623,5.5322e-20
-0.032168,-0.12474,-0.01,2.8958,-0.22034,0.003652,1.8427e-19
-0.032168,-0.12474,0.01,2.8958,-0.22034,0.003652,1.8427e-19
-0.037528,-0.12465,-0.01,3.3349,-0.21884,0.0042024,-1.8064e-20
-0.037528,-0.12465,0.01,3.3349,-0.21884,0.0042024,-1.8064e-20
-0.042889,-0.12454,-0.01,3.7659,-0.21762,0.004766,-3.1156e-19
-0.042889,-0.12454,0.01,3.7659,-0.21762,0.004766,-3.1156e-19
-0.048249,-0.12442,-0.01,4.2034,-0.21669,0.0053768,-1.6455e-19
-0.048249,-0.12442,0.01,4.2034,-0.21669,0.0053768,-1.6455e-19
-0.053608,-0.12428,-0.01,4.6616,-0.21545,0.0059787,1.0325e-22
-0.053608,-0.12428,0.01,4.6616,-0.21545,0.0059787,1.0325e-22
-0.058968,-0.12413,-0.01,5.1126,-0.21384,0.0065069,2.204e-19
-0.058968,-0.12413,0.01,5.1126,-0.21384,0.0065069,2.204e-19
-0.064327,-0.12396,-0.01,5.5521,-0.21256,0.0070436,-2.575e-19
-0.064327,-0.12396,0.01,5.5521,-0.21256,0.0070436,-2.575e-19
-0.069685,-0.12378,-0.01,5.9998,-0.21152,0.0076291,-4.7765e-19
-0.069685,-0.12378,0.01,5.9998,-0.21152,0.0076291,-4.7765e-19
-0.075043,-0.12358,-0.01,6.4591,-0.21028,0.008206,1.4322e-22
-0.075043,-0.12358,0.01,6.4591,-0.21028,0.008206,1.4322e-22
-0.0804,-0.12337,-0.01,6.9189,-0.2089,0.008746,-1.4517e-35
-0.0804,-0.12337,0.01,6.9189,-0.2089,0.008746,-1.4517e-35
-0.085757,-0.12315,-0.01,7.3804,-0.20751,0.0092759,-6.3047e-19
-0.085757,-0.12315,0.01,7.3804,-0.20751,0.0092759,-6.3047e-19
-0.091113,-0.12291,-0.01,7.8384,-0.20618,0.0098029,-6.3047e-19
-0.091113,-0.12291,0.01,7.8384,-0.20618,0.0098029,-6.3047e-19
-0.096469,-0.12265,-0.01,8.2994,-0.20509,0.010365,-7.0699e-19
-0.096469,-0.12265,0.01,8.2994,-0.20509,0.010365,-7.0699e-19
-0.10182,-0.12238,-0.01,8.7783,-0.20373,0.01091,-7.0703e-19
-0.10182,-0.12238,0.01,8.7783,-0.20373,0.01091,-7.0703e-19
-0.10718,-0.12209,-0.01,9.2456,-0.20217,0.01139,-7.8459e-19
-0.10718,-0.12209,0.01,9.2456,-0.20217,0.01139,-7.8459e-19
-0.11253,-0.12179,-0.01,9.7096,-0.20105,0.011928,-7.8456e-19
-0.11253,-0.12179,0.01,9.7096,-0.20105,0.011928,-7.8456e-19
-0.11788,-0.12148,-0.01,10.19,-0.19996,0.012503,-4.3203e-22
-0.11788,-0.12148,0.01,10.19,-0.19996,0.012503,-4.3203e-22
-0.12323,-0.12114,-0.01,10.681,-0.19848,0.013017,9.4007e-26
-0.12323,-0.12114,0.01,10.681,-0.19848,0.013017,9.4007e-26
-0.12858,-0.12079,-0.01,11.164,-0.19694,0.013486,1.8905e-18
-0.12858,-0.12079,0.01,11.164,-0.19694,0.013486,1.8905e-18
-0.13393,-0.12043,-0.01,11.642,-0.19575,0.014005,1.8901e-18
-0.13393,-0.12043,0.01,11.642,-0.19575,0.014005,1.8901e-18
-0.13928,-0.12005,-0.01,12.138,-0.19461,0.014569,4.0455e-23
-0.13928,-0.12005,0.01,12.138,-0.19461,0.014569,4.0455e-23
-0.14463,-0.11965,-0.01,12.644,-0.19301,0.01505,-2.1387e-18
-0.14463,-0.11965,0.01,12.644,-0.19301,0.01505,-2.1387e-18
-0.14997,-0.11924,-0.01,13.134,-0.1915,0.015494,2.2966e-18
-0.14997,-0.11924,0.01,13.134,-0.1915,0.015494,2.2966e-18
-0.15532,-0.11882,-0.01,13.633,-0.19047,0.016048,2.1308e-18
-0.15532,-0.11882,0.01,13.633,-0.19047,0.016048,2.1308e-18
-0.16066,-0.11837,-0.01,14.154,-0.18911,0.016577,-4.6955e-18
-0.16066,-0.11837,0.01,14.154,-0.18911,0.016577,-4.6955e-18
-0.166,-0.11791,-0.01,14.666,-0.18755,0.017029,8.3855e-20
-0.166,-0.11791,0.01,14.666,-0.18755,0.017029,8.3855e-20
-0.17134,-0.11743,-0.01,15.182,-0.18628,0.017542,-8.7825e-20
-0.17134,-0.11743,0.01,15.182,-0.18628,0.017542,-8.7825e-20
-0.17668,-0.11693,-0.01,15.709,-0.18498,0.018063,-2.564e-18
-0.17668,-0.11693,0.01,15.709,-0.18498,0.018063,-2.564e-18
-0.18202,-0.11642,-0.01,16.244,-0.18345,0.018532,2.5506e-25
-0.18202,-0.11642,0.01,16.244,-0.18345,0.018532,2.5506e-25
-0.18735,-0.11589,-0.01,16.773,-0.18204,0.019002,2.8281e-18
-0.18735,-0.11589,0.01,16.773,-0.18204,0.019002,2.8281e-18
-0.19269,-0.11534,-0.01,17.313,-0.18076,0.019535,-9.331e-20
-0.19269,-0.11534,0.01,17.313,-0.18076,0.019535,-9.331e-20
-0.19802,-0.11478,-0.01,17.869,-0.17909,0.019996,-2.9215e-18
-0.19802,-0.11478,0.01,17.869,-0.17909,0.019996,-2.9215e-18
-0.20335,-0.11419,-0.01,18.14,-0.17812,0.020171,-2.8973e-21
-0.20335,-0.11419,0.01,18.14,-0.17812,0.020171,-2.8973e-21
-0.20335,-0.11419,0.01,18.679,-0.17695,0.020701,6.2037e-18
-0.20335,-0.11419,-0.01,18.679,-0.17695,0.020701,6.2037e-18
-0.20868,-0.11359,-0.01,18.971,-0.17616,0.020965,6.2995e-18
-0.20868,-0.11359,0.01,18.971,-0.17616,0.020965,6.2995e-18
-0.214,-0.11297,-0.01,19.542,-0.17448,0.021414,6.492e-18
-0.214,-0.11297,0.01,19.542,-0.17448,0.021414,6.492e-18
-0.21932,-0.11233,-0.01,20.107,-0.17297,0.021867,3.296e-18
-0.21932,-0.11233,0.01,20.107,-0.17297,0.021867,3.296e-18
-0.22464,-0.11167,-0.01,20.688,-0.1715,0.022371,1.8783e-21
-0.22464,-0.11167,0.01,20.688,-0.1715,0.022371,1.8783e-21
-0.22996,-0.11099,-0.01,21.274,-0.16983,0.02281,-1.5259e-21
-0.22996,-0.11099,0.01,21.274,-0.16983,0.02281,-1.5259e-21
-0.23528,-0.1103,-0.01,21.86,-0.16842,0.023299,-7.3648e-18
-0.23528,-0.1103,0.01,21.86,-0.16842,0.023299,-7.3648e-18
-0.24059,-0.10958,-0.01,22.467,-0.16687,0.023789,-7.3627e-18
-0.24059,-0.10958,0.01,22.467,-0.16687,0.023789,-7.3627e-18
-0.2459,-0.10884,-0.01,23.068,-0.16524,0.024227,7.7628e-18
-0.2459,-0.10884,0.01,23.068,-0.16524,0.024227,7.7628e-18
-0.25121,-0.10808,-0.01,23.684,-0.1638,0.02475,-8.2036e-18
-0.25121,-0.10808,0.01,23.684,-0.1638,0.02475,-8.2036e-18
-0.25651,-0.10729,-0.01,24.317,-0.16206,0.025206,-7.7747e-18
-0.25651,-0.10729,0.01,24.317,-0.16206,0.025206,-7.7747e-18
-0.26181,-0.10649,-0.01,24.947,-0.16041,0.025651,8.1892e-18
-0.26181,-0.10649,0.01,24.947,-0.16041,0.025651,8.1892e-18
-0.26711,-0.10567,-0.01,25.596,-0.1588,0.026145,8.6231e-18
-0.26711,-0.10567,0.01,25.596,-0.1588,0.026145,8.6231e-18
-0.27241,-0.10482,-0.01,26.249,-0.15711,0.026605,1.7465e-17
-0.27241,-0.10482,0.01,26.249,-0.15711,0.026605,1.7465e-17
-0.2777,-0.10395,-0.01,26.914,-0.15542,0.027077,-2.277e-19
-0.2777,-0.10395,0.01,26.914,-0.15542,0.027077,-2.277e-19
-0.28298,-0.10305,-0.01,27.577,-0.15358,0.027478,-9.0676e-18
-0.28298,-0.10305,0.01,27.577,-0.15358,0.027478,-9.0676e-18
-0.28827,-0.10213,-0.01,28.247,-0.15184,0.027929,-9.5136e-18
-0.28827,-0.10213,0.01,28.247,-0.15184,0.027929,-9.5136e-18
-0.29354,-0.10119,-0.01,28.928,-0.15008,0.028394,-9.5156e-18
-0.29354,-0.10119,0.01,28.928,-0.15008,0.028394,-9.5156e-18
-0.29882,-0.10022,-0.01,29.62,-0.14806,0.028808,1.9956e-17
-0.29882,-0.10022,0.01,29.62,-0.14806,0.028808,1.9956e-17
-0.30408,-0.099224,-0.01,30.319,-0.14586,0.029169,1.9958e-17
-0.30408,-0.099224,0.01,30.319,-0.14586,0.029169,1.9958e-17
-0.30935,-0.098204,-0.01,31.022,-0.14367,0.029545,-1.0447e-17
-0.30935,-0.098204,0.01,31.022,-0.14367,0.029545,-1.0447e-17
-0.3146,-0.097153,-0.01,31.744,-0.14119,0.029883,-2.1137e-17
-0.3146,-0.097153,0.01,31.744,-0.14119,0.029883,-2.1137e-17
-0.31986,-0.096076,-0.01,32.469,-0.13848,0.030149,-2.1627e-17
-0.31986,-0.096076,0.01,32.469,-0.13848,0.030149,-2.1627e-17
-0.3251,-0.094968,-0.01,33.212,-0.1355,0.030369,2.484e-19
-0.3251,-0.094968,0.01,33.212,-0.1355,0.030369,2.484e-19
-0.33034,-0.093832,-0.01,33.956,-0.13234,0.030512,1.1186e-17
-0.33034,-0.093832,0.01,33.956,-0.13234,0.030512,1.1186e-17
-0.33558,-0.092664,-0.01,34.721,-0.12911,0.030686,1.1695e-17
-0.33558,-0.092664,0.01,34.721,-0.12911,0.030686,1.1695e-17
-0.3408,-0.091464,-0.01,35.497,-0.12557,0.030745,1.1695e-17
-0.3408,-0.091464,0.01,35.497,-0.12557,0.030745,1.1695e-17
-0.34602,-0.090232,-0.01,36.281,-0.122,0.030785,1.2219e-17
-0.34602,-0.090232,0.01,36.281,-0.122,0.030785,1.2219e-17
-0.35123,-0.088964,-0.01,37.079,-0.11826,0.030779,1.2219e-17
-0.35123,-0.088964,0.01,37.079,-0.11826,0.030779,1.2219e-17
-0.35643,-0.087662,-0.01,37.882,-0.11439,0.030672,-5.8133e-22
-0.35643,-0.087662,0.01,37.882,-0.11439,0.030672,-5.8133e-22
-0.36162,-0.086323,-0.01,38.693,-0.11068,0.030612,1.3029e-17
-0.36162,-0.086323,0.01,38.693,-0.11068,0.030612,1.3029e-17
-0.3668,-0.084946,-0.01,39.516,-0.10712,0.030602,-2.772e-19
-0.3668,-0.084946,0.01,39.516,-0.10712,0.030602,-2.772e-19
-0.37197,-0.083528,-0.01,40.348,-0.10368,0.030587,-1.3307e-17
-0.37197,-0.083528,0.01,40.348,-0.10368,0.030587,-1.3307e-17
-0.37713,-0.08207,-0.01,41.187,-0.10027,0.030546,-6.2429e-22
-0.37713,-0.08207,0.01,41.187,-0.10027,0.030546,-6.2429e-22
-0.38228,-0.080568,-0.01,42.028,-0.096892,0.03049,-1.744e-21
-0.38228,-0.080568,0.01,42.028,-0.096892,0.03049,-1.744e-21
-0.38741,-0.079022,-0.01,42.87,-0.093494,0.030438,5.772e-17
-0.38741,-0.079022,0.01,42.87,-0.093494,0.030438,5.772e-17
-0.39253,-0.077426,-0.01,43.713,-0.089771,0.030261,2.83e-17
-0.39253,-0.077426,0.01,43.713,-0.089771,0.030261,2.83e-17
-0.39763,-0.075781,-0.01,44.548,-0.085533,0.029846,-5.94e-17
-0.39763,-0.075781,0.01,44.548,-0.085533,0.029846,-5.94e-17
-0.40272,-0.074083,-0.01,45.37,-0.080681,0.029173,5.451e-19
-0.40272,-0.074083,0.01,45.37,-0.080681,0.029173,5.451e-19
-0.40779,-0.07233,-0.01,46.172,-0.075222,0.028219,3.0523e-17
-0.40779,-0.07233,0.01,46.172,-0.075222,0.028219,3.0523e-17
-0.41283,-0.070518,-0.01,46.944,-0.069197,0.026962,-3.3162e-33
-0.41283,-0.070518,0.01,46.944,-0.069197,0.026962,-3.3162e-33
-0.41786,-0.068644,-0.01,47.679,-0.062194,0.025203,6.4069e-17
-0.41786,-0.068644,0.01,47.679,-0.062194,0.025203,6.4069e-17
-0.42285,-0.066704,-0.01,48.36,-0.053957,0.022766,3.1601e-17
-0.42285,-0.066704,0.01,48.36,-0.053957,0.022766,3.1601e-17
-0.42782,-0.064694,-0.01,48.966,-0.044513,0.019591,3.8345e-19
-0.42782,-0.064694,0.01,48.966,-0.044513,0.019591,3.8345e-19
-0.43276,-0.062606,-0.01,49.474,-0.033685,0.015479,3.2847e-17
-0.43276,-0.062606,0.01,49.474,-0.033685,0.015479,3.2847e-17
-0.43767,-0.060438,-0.01,49.853,-0.020822,0.0099715,-2.014e-21
-0.43767,-0.060438,0.01,49.853,-0.020822,0.0099715,-2.014e-21
-0.44253,-0.058183,-0.01,50.051,-0.0054061,0.0026016,6.6846e-17
-0.44253,-0.058183,0.01,50.051,-0.0054061,0.0026016,6.6846e-17
-0.44735,-0.055832,-0.01,50.006,0.012522,-0.0069238,1.0014e-16
-0.44735,-0.055832,0.01,50.006,0.012522,-0.0069238,1.0014e-16
-0.45212,-0.053378,-0.01,49.651,0.033254,-0.019161,3.644e-19
-0.45212,-0.053378,0.01,49.651,0.033254,-0.019161,3.644e-19
-0.45682,-0.050812,-0.01,48.884,0.05781,-0.03528,-6.5186e-17
-0.45682,-0.050812,0.01,48.884,0.05781,-0.03528,-6.5186e-17
-0.46146,-0.048123,-0.01,47.549,0.086879,-0.056639,2.9995e-17
-0.46146,-0.048123,0.01,47.549,0.086879,-0.056639,2.9995e-17
-0.46602,-0.045295,-0.01,45.448,0.12146,-0.085124,6.2246e-17
-0.46602,-0.045295,0.01,45.448,0.12146,-0.085124,6.2246e-17
-0.47047,-0.042316,-0.01,42.285,0.16315,-0.12377,1.5693e-22
-0.47047,-0.042316,0.01,42.285,0.16315,-0.12377,1.5693e-22
-0.47481,-0.03917,-0.01,37.656,0.21314,-0.17672,8.5753e-22
-0.47481,-0.03917,0.01,37.656,0.21314,-0.17672,8.5753e-22
-0.47901,-0.035835,-0.01,30.928,0.27276,-0.25036,1.7846e-17
-0.47901,-0.035835,0.01,30.928,0.27276,-0.25036,1.7846e-17
-0.48303,-0.032287,-0.01,21.206,0.34082,-0.35067,1.7845e-17
-0.48303,-0.032287,0.01,21.206,0.34082,-0.35067,1.7845e-17
-0.48683,-0.028502,-0.01,15.481,0.37645,-0.40797,1.596e-22
-0.48683,-0.028502,0.01,15.481,0.37645,-0.40797,1.596e-22


==> Results/ellipse_Re106/Re106_2aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-32.103,-0.33013,-0.062561,2.981e-17
-0.30408,0.099224,-0.01,-32.103,-0.33013,-0.062561,2.981e-17
-0.29882,0.10022,-0.01,-32.152,-0.33009,-0.061673,1.4909e-17
-0.29882,0.10022,0.01,-32.152,-0.33009,-0.061673,1.4909e-17
-0.29354,0.10119,-0.01,-32.234,-0.32964,-0.059937,-1.4977e-17
-0.29354,0.10119,0.01,-32.234,-0.32964,-0.059937,-1.4977e-17
-0.28827,0.10213,-0.01,-32.322,-0.32746,-0.057728,-1.4981e-17
-0.28827,0.10213,0.01,-32.322,-0.32746,-0.057728,-1.4981e-17
-0.28298,0.10305,-0.01,-32.277,-0.32402,-0.055392,5.0029e-34
-0.28298,0.10305,0.01,-32.277,-0.32402,-0.055392,5.0029e-34
-0.2777,0.10395,-0.01,-32.178,-0.32169,-0.053614,1.493e-17
-0.2777,0.10395,0.01,-32.178,-0.32169,-0.053614,1.493e-17
-0.27241,0.10482,-0.01,-32.157,-0.32042,-0.052067,2.9834e-17
-0.27241,0.10482,0.01,-32.157,-0.32042,-0.052067,2.9834e-17
-0.26711,0.10567,-0.01,-32.173,-0.31949,-0.050571,1.4907e-17
-0.26711,0.10567,0.01,-32.173,-0.31949,-0.050571,1.4907e-17
-0.26181,0.10649,-0.01,-32.23,-0.31812,-0.048853,1.4956e-17
-0.26181,0.10649,0.01,-32.23,-0.31812,-0.048853,1.4956e-17
-0.25651,0.10729,-0.01,-32.21,-0.31616,-0.047121,-1.4881e-17
-0.25651,0.10729,0.01,-32.21,-0.31616,-0.047121,-1.4881e-17
-0.25121,0.10808,-0.01,-32.162,-0.31416,-0.04552,-1.4919e-17
-0.25121,0.10808,0.01,-32.162,-0.31416,-0.04552,-1.4919e-17
-0.2459,0.10884,-0.01,-32.107,-0.31226,-0.044005,1.4915e-17
-0.2459,0.10884,0.01,-32.107,-0.31226,-0.044005,1.4915e-17
-0.24059,0.10958,-0.01,-32.065,-0.31112,-0.042686,-1.4868e-17
-0.24059,0.10958,0.01,-32.065,-0.31112,-0.042686,-1.4868e-17
-0.23528,0.1103,-0.01,-32.066,-0.3101,-0.041298,-1.4864e-17
-0.23528,0.1103,0.01,-32.066,-0.3101,-0.041298,-1.4864e-17
-0.22996,0.11099,-0.01,-32.048,-0.30882,-0.039927,7.4253e-18
-0.22996,0.11099,0.01,-32.048,-0.30882,-0.039927,7.4253e-18
-0.22464,0.11167,-0.01,-32.03,-0.30755,-0.038594,7.4181e-18
-0.22464,0.11167,0.01,-32.03,-0.30755,-0.038594,7.4181e-18
-0.21932,0.11233,-0.01,-31.998,-0.30603,-0.037203,7.3975e-18
-0.21932,0.11233,0.01,-31.998,-0.30603,-0.037203,7.3975e-18
-0.214,0.11297,-0.01,-31.947,-0.30482,-0.036003,1.4797e-17
-0.214,0.11297,0.01,-31.947,-0.30482,-0.036003,1.4797e-17
-0.20868,0.11359,-0.01,-31.925,-0.30381,-0.034808,1.4789e-17
-0.20868,0.11359,0.01,-31.925,-0.30381,-0.034808,1.4789e-17
-0.20335,0.11419,-0.01,-31.894,-0.30237,-0.033514,7.3959e-18
-0.20335,0.11419,0.01,-31.894,-0.30237,-0.033514,7.3959e-18
-0.19802,0.11478,-0.01,-31.841,-0.30129,-0.03242,-7.3657e-18
-0.19802,0.11478,0.01,-31.841,-0.30129,-0.03242,-7.3657e-18
-0.19269,0.11534,-0.01,-31.822,-0.30033,-0.031268,-4.2501e-21
-0.19269,0.11534,0.01,-31.822,-0.30033,-0.031268,-4.2501e-21
-0.18735,0.11589,-0.01,-31.782,-0.29888,-0.030059,7.3614e-18
-0.18735,0.11589,0.01,-31.782,-0.29888,-0.030059,7.3614e-18
-0.18202,0.11642,-0.01,-31.726,-0.29774,-0.028996,-3.9016e-25
-0.18202,0.11642,0.01,-31.726,-0.29774,-0.028996,-3.9016e-25
-0.17668,0.11693,-0.01,-31.692,-0.2969,-0.027944,-1.4652e-17
-0.17668,0.11693,0.01,-31.692,-0.2969,-0.027944,-1.4652e-17
-0.17134,0.11743,-0.01,-31.658,-0.29578,-0.026856,-7.3358e-18
-0.17134,0.11743,0.01,-31.658,-0.29578,-0.026856,-7.3358e-18
-0.166,0.11791,-0.01,-31.611,-0.29458,-0.025807,1.575e-20
-0.166,0.11791,0.01,-31.611,-0.29458,-0.025807,1.575e-20
-0.16066,0.11837,-0.01,-31.563,-0.29378,-0.024869,-7.3037e-18
-0.16066,0.11837,0.01,-31.563,-0.29378,-0.024869,-7.3037e-18
-0.15532,0.11882,-0.01,-31.538,-0.29278,-0.023816,1.4581e-17
-0.15532,0.11882,0.01,-31.538,-0.29278,-0.023816,1.4581e-17
-0.14997,0.11924,-0.01,-31.485,-0.29139,-0.022765,7.3136e-18
-0.14997,0.11924,0.01,-31.485,-0.29139,-0.022765,7.3136e-18
-0.14463,0.11965,-0.01,-31.423,-0.29055,-0.021891,-1.4528e-17
-0.14463,0.11965,0.01,-31.423,-0.29055,-0.021891,-1.4528e-17
-0.13928,0.12005,-0.01,-31.394,-0.28989,-0.020961,-7.26e-18
-0.13928,0.12005,0.01,-31.394,-0.28989,-0.020961,-7.26e-18
-0.13393,0.12043,-0.01,-31.354,-0.28869,-0.019948,7.2385e-18
-0.13393,0.12043,0.01,-31.354,-0.28869,-0.019948,7.2385e-18
-0.12858,0.12079,-0.01,-31.292,-0.28755,-0.019021,7.2368e-18
-0.12858,0.12079,0.01,-31.292,-0.28755,-0.019021,7.2368e-18
-0.12323,0.12114,-0.01,-31.241,-0.28684,-0.018179,-1.3005e-25
-0.12323,0.12114,0.01,-31.241,-0.28684,-0.018179,-1.3005e-25
-0.11788,0.12148,-0.01,-31.204,-0.28609,-0.01729,1.7625e-21
-0.11788,0.12148,0.01,-31.204,-0.28609,-0.01729,1.7625e-21
-0.11253,0.12179,-0.01,-31.16,-0.28491,-0.016333,-3.5967e-18
-0.11253,0.12179,0.01,-31.16,-0.28491,-0.016333,-3.5967e-18
-0.10718,0.12209,-0.01,-31.094,-0.28375,-0.015445,-9.5353e-21
-0.10718,0.12209,0.01,-31.094,-0.28375,-0.015445,-9.5353e-21
-0.10182,0.12238,-0.01,-31.035,-0.28308,-0.01466,4.7546e-21
-0.10182,0.12238,0.01,-31.035,-0.28308,-0.01466,4.7546e-21
-0.096469,0.12265,-0.01,-30.997,-0.28227,-0.013794,-3.5824e-18
-0.096469,0.12265,0.01,-30.997,-0.28227,-0.013794,-3.5824e-18
-0.091113,0.12291,-0.01,-30.939,-0.28114,-0.012911,-3.5685e-18
-0.091113,0.12291,0.01,-30.939,-0.28114,-0.012911,-3.5685e-18
-0.085757,0.12315,-0.01,-30.876,-0.28023,-0.012105,-3.5685e-18
-0.085757,0.12315,0.01,-30.876,-0.28023,-0.012105,-3.5685e-18
-0.0804,0.12337,-0.01,-30.821,-0.27946,-0.011316,-4.147e-34
-0.0804,0.12337,0.01,-30.821,-0.27946,-0.011316,-4.147e-34
-0.075043,0.12358,-0.01,-30.768,-0.27867,-0.010524,-8.7029e-22
-0.075043,0.12358,0.01,-30.768,-0.27867,-0.010524,-8.7029e-22
-0.069685,0.12378,-0.01,-30.716,-0.27768,-0.0096901,-3.5442e-18
-0.069685,0.12378,0.01,-30.716,-0.27768,-0.0096901,-3.5442e-18
-0.064327,0.12396,-0.01,-30.649,-0.27648,-0.008854,-1.7743e-18
-0.064327,0.12396,0.01,-30.649,-0.27648,-0.008854,-1.7743e-18
-0.058968,0.12413,-0.01,-30.573,-0.27561,-0.0081091,5.3951e-21
-0.058968,0.12413,0.01,-30.573,-0.27561,-0.0081091,5.3951e-21
-0.053608,0.12428,-0.01,-30.535,-0.27533,-0.0077718,-3.5273e-18
-0.053608,0.12428,0.01,-30.535,-0.27533,-0.0077718,-3.5273e-18
-0.5,0,0.01,46.459,-0.0072352,-0.19469,7.5231e-37
-0.5,0,-0.01,46.459,-0.0072352,-0.19469,7.5231e-37
-0.49954,0.0053356,-0.01,39.344,-0.057501,-0.32629,-1.6129e-17
-0.49954,0.0053356,0.01,39.344,-0.057501,-0.32629,-1.6129e-17
-0.49822,0.010525,-0.01,29.787,-0.13095,-0.40555,-1.6129e-17
-0.49822,0.010525,0.01,29.787,-0.13095,-0.40555,-1.6129e-17
-0.49615,0.015468,-0.01,19.639,-0.20181,-0.42929,1.3531e-17
-0.49615,0.015468,0.01,19.639,-0.20181,-0.42929,1.3531e-17
-0.49348,0.020112,-0.01,10.312,-0.25486,-0.41446,7.9861e-18
-0.49348,0.020112,0.01,10.312,-0.25486,-0.41446,7.9861e-18
-0.49034,0.024451,-0.01,2.4088,-0.28739,-0.38075,-6.6217e-18
-0.49034,0.024451,0.01,2.4088,-0.28739,-0.38075,-6.6217e-18
-0.48683,0.028502,-0.01,-4.0396,-0.30616,-0.34332,5.3142e-18
-0.48683,0.028502,0.01,-4.0396,-0.30616,-0.34332,5.3142e-18
-0.48303,0.032287,-0.01,-9.108,-0.32349,-0.31485,1.689e-17
-0.48303,0.032287,0.01,-9.108,-0.32349,-0.31485,1.689e-17
-0.47901,0.035835,-0.01,-12.987,-0.34548,-0.29786,-3.1123e-18
-0.47901,0.035835,0.01,-12.987,-0.34548,-0.29786,-3.1123e-18
-0.47481,0.03917,-0.01,-16.009,-0.36706,-0.28536,-1.3611e-17
-0.47481,0.03917,0.01,-16.009,-0.36706,-0.28536,-1.3611e-17
-0.47047,0.042316,-0.01,-18.477,-0.38252,-0.27193,-1.8201e-17
-0.47047,0.042316,0.01,-18.477,-0.38252,-0.27193,-1.8201e-17
-0.46602,0.045295,-0.01,-20.539,-0.39125,-0.25684,1.7597e-18
-0.46602,0.045295,0.01,-20.539,-0.39125,-0.25684,1.7597e-18
-0.46146,0.048123,-0.01,-22.256,-0.39514,-0.24103,-1.4481e-18
-0.46146,0.048123,0.01,-22.256,-0.39514,-0.24103,-1.4481e-18
-0.45682,0.050812,-0.01,-23.623,-0.39676,-0.22625,-4.3926e-17
-0.45682,0.050812,0.01,-23.623,-0.39676,-0.22625,-4.3926e-17
-0.45212,0.053378,-0.01,-24.782,-0.39791,-0.2136,-2.2518e-17
-0.45212,0.053378,0.01,-24.782,-0.39791,-0.2136,-2.2518e-17
-0.44735,0.055832,-0.01,-25.81,-0.39822,-0.202,4.887e-17
-0.44735,0.055832,0.01,-25.81,-0.39822,-0.202,4.887e-17
-0.44253,0.058183,-0.01,-26.664,-0.39729,-0.1909,4.887e-17
-0.44253,0.058183,0.01,-26.664,-0.39729,-0.1909,4.887e-17
-0.43767,0.060438,-0.01,-27.366,-0.39611,-0.18102,1.5907e-21
-0.43767,0.060438,0.01,-27.366,-0.39611,-0.18102,1.5907e-21
-0.43276,0.062606,-0.01,-28.005,-0.39495,-0.17228,2.636e-17
-0.43276,0.062606,0.01,-28.005,-0.39495,-0.17228,2.636e-17
-0.42782,0.064694,-0.01,-28.572,-0.39298,-0.16377,-4.4845e-19
-0.42782,0.064694,0.01,-28.572,-0.39298,-0.16377,-4.4845e-19
-0.42285,0.066704,-0.01,-29.024,-0.39062,-0.15584,2.7598e-17
-0.42285,0.066704,0.01,-29.024,-0.39062,-0.15584,2.7598e-17
-0.41786,0.068644,-0.01,-29.432,-0.38832,-0.14872,5.4404e-17
-0.41786,0.068644,0.01,-29.432,-0.38832,-0.14872,5.4404e-17
-0.41283,0.070518,-0.01,-29.792,-0.38581,-0.14202,-4.1137e-33
-0.41283,0.070518,0.01,-29.792,-0.38581,-0.14202,-4.1137e-33
-0.40779,0.07233,-0.01,-30.104,-0.38325,-0.13582,2.8142e-17
-0.40779,0.07233,0.01,-30.104,-0.38325,-0.13582,2.8142e-17
-0.40272,0.074083,-0.01,-30.39,-0.38063,-0.13002,-2.6e-19
-0.40272,0.074083,0.01,-30.39,-0.38063,-0.13002,-2.6e-19
-0.39763,0.075781,-0.01,-30.637,-0.37785,-0.12451,-5.7003e-17
-0.39763,0.075781,0.01,-30.637,-0.37785,-0.12451,-5.7003e-17
-0.39253,0.077426,-0.01,-30.853,-0.37516,-0.11942,2.9002e-17
-0.39253,0.077426,0.01,-30.853,-0.37516,-0.11942,2.9002e-17
-0.38741,0.079022,-0.01,-31.053,-0.37208,-0.11442,5.7604e-17
-0.38741,0.079022,0.01,-31.053,-0.37208,-0.11442,5.7604e-17
-0.38228,0.080568,-0.01,-31.187,-0.36889,-0.10967,1.7631e-21
-0.38228,0.080568,0.01,-31.187,-0.36889,-0.10967,1.7631e-21
-0.37713,0.08207,-0.01,-31.32,-0.36626,-0.10553,1.6645e-22
-0.37713,0.08207,0.01,-31.32,-0.36626,-0.10553,1.6645e-22
-0.37197,0.083528,-0.01,-31.467,-0.3638,-0.10161,-1.4657e-17
-0.37197,0.083528,0.01,-31.467,-0.3638,-0.10161,-1.4657e-17
-0.3668,0.084946,-0.01,-31.596,-0.36092,-0.097668,6.5749e-20
-0.3668,0.084946,0.01,-31.596,-0.36092,-0.097668,6.5749e-20
-0.36162,0.086323,-0.01,-31.674,-0.35762,-0.093773,1.4723e-17
-0.36162,0.086323,0.01,-31.674,-0.35762,-0.093773,1.4723e-17
-0.35643,0.087662,-0.01,-31.725,-0.3551,-0.090452,-5.2662e-36
-0.35643,0.087662,0.01,-31.725,-0.3551,-0.090452,-5.2662e-36
-0.35123,0.088964,-0.01,-31.849,-0.35367,-0.087605,1.484e-17
-0.35123,0.088964,0.01,-31.849,-0.35367,-0.087605,1.484e-17
-0.34602,0.090232,-0.01,-32.001,-0.35124,-0.084297,1.484e-17
-0.34602,0.090232,0.01,-32.001,-0.35124,-0.084297,1.484e-17
-0.3408,0.091464,-0.01,-32.016,-0.34757,-0.080793,2.9703e-17
-0.3408,0.091464,0.01,-32.016,-0.34757,-0.080793,2.9703e-17
-0.33558,0.092664,-0.01,-31.964,-0.34452,-0.077917,4.4557e-17
-0.33558,0.092664,0.01,-31.964,-0.34452,-0.077917,4.4557e-17
-0.33034,0.093832,-0.01,-31.968,-0.34231,-0.075447,2.9702e-17
-0.33034,0.093832,0.01,-31.968,-0.34231,-0.075447,2.9702e-17
-0.3251,0.094968,-0.01,-32.03,-0.34119,-0.073364,-5.6551e-20
-0.3251,0.094968,0.01,-32.03,-0.34119,-0.073364,-5.6551e-20
-0.31986,0.096076,-0.01,-32.209,-0.34019,-0.071061,-2.9914e-17
-0.31986,0.096076,0.01,-32.209,-0.34019,-0.071061,-2.9914e-17
-0.3146,0.097153,-0.01,-32.301,-0.33754,-0.068243,-3.0004e-17
-0.3146,0.097153,0.01,-32.301,-0.33754,-0.068243,-3.0004e-17
-0.30935,0.098204,-0.01,-32.246,-0.33389,-0.06552,-1.4994e-17
-0.30935,0.098204,0.01,-32.246,-0.33389,-0.06552,-1.4994e-17
-0.30408,0.099224,-0.01,-32.214,-0.33201,-0.064193,-6.0185e-36
-0.30408,0.099224,0.01,-32.214,-0.33201,-0.064193,-6.0185e-36
-0.48683,-0.028502,0.01,31.611,-0.19919,0.24366,-5.8773e-17
-0.48683,-0.028502,-0.01,31.611,-0.19919,0.24366,-5.8773e-17
-0.49034,-0.024451,-0.01,34.415,-0.18154,0.24203,5.1952e-18
-0.49034,-0.024451,0.01,34.415,-0.18154,0.24203,5.1952e-18
-0.49348,-0.020112,-0.01,40.033,-0.13954,0.22667,-5.2423e-18
-0.49348,-0.020112,0.01,40.033,-0.13954,0.22667,-5.2423e-18
-0.49615,-0.015468,-0.01,45.232,-0.08671,0.1803,-3.9824e-17
-0.49615,-0.015468,0.01,45.232,-0.08671,0.1803,-3.9824e-17
-0.49822,-0.010525,-0.01,48.906,-0.033315,0.091134,2.3377e-17
-0.49822,-0.010525,0.01,48.906,-0.033315,0.091134,2.3377e-17
-0.49954,-0.0053356,-0.01,49.676,1.767e-05,-0.041676,2.3377e-17
-0.49954,-0.0053356,0.01,49.676,1.767e-05,-0.041676,2.3377e-17
0.44735,0.055832,0.01,1.7618,0.014467,-0.0076775,-1.3433e-21
0.44253,0.058183,0.01,1.6211,0.014646,-0.0076872,-7.451e-22
0.44253,0.058183,-0.01,1.6211,0.014646,-0.0076872,-7.451e-22
0.44735,0.055832,-0.01,1.7618,0.014467,-0.0076775,-1.3433e-21
0.43767,0.060438,0.01,1.2903,0.014642,-0.0075968,4.8166e-23
0.43767,0.060438,-0.01,1.2903,0.014642,-0.0075968,4.8166e-23
0.43276,0.062606,0.01,0.84762,0.013444,-0.007097,5.5586e-19
0.43276,0.062606,-0.01,0.84762,0.013444,-0.007097,5.5586e-19
0.42782,0.064694,0.01,0.26668,0.01033,-0.0059256,6.131e-19
0.42782,0.064694,-0.01,0.26668,0.01033,-0.0059256,6.131e-19
0.42285,0.066704,0.01,-0.4708,0.0048292,-0.0039443,5.5315e-20
0.42285,0.066704,-0.01,-0.4708,0.0048292,-0.0039443,5.5315e-20
0.41786,0.068644,0.01,-1.3551,-0.0031971,-0.0011375,-2.0459e-21
0.41786,0.068644,-0.01,-1.3551,-0.0031971,-0.0011375,-2.0459e-21
0.41283,0.070518,0.01,-2.3569,-0.013246,0.0022607,-2.1646e-34
0.41283,0.070518,-0.01,-2.3569,-0.013246,0.0022607,-2.1646e-34
0.40779,0.07233,0.01,-3.4404,-0.024584,0.0059385,-3.7325e-18
0.40779,0.07233,-0.01,-3.4404,-0.024584,0.0059385,-3.7325e-18
0.40272,0.074083,0.01,-4.5706,-0.036647,0.0096792,-8.5333e-18
0.40272,0.074083,-0.01,-4.5706,-0.036647,0.0096792,-8.5333e-18
0.39763,0.075781,0.01,-5.7127,-0.048831,0.013259,-1.0662e-17
0.39763,0.075781,-0.01,-5.7127,-0.048831,0.013259,-1.0662e-17
0.39253,0.077426,0.01,-6.8494,-0.060835,0.016597,-5.8634e-18
0.39253,0.077426,-0.01,-6.8494,-0.060835,0.016597,-5.8634e-18
0.38741,0.079022,0.01,-7.9522,-0.07251,0.019647,-2.4599e-21
0.38741,0.079022,-0.01,-7.9522,-0.07251,0.019647,-2.4599e-21
0.38228,0.080568,0.01,-9.0097,-0.083389,0.022276,-4.5319e-22
0.38228,0.080568,-0.01,-9.0097,-0.083389,0.022276,-4.5319e-22
0.37713,0.08207,0.01,-10.026,-0.093481,0.024532,-9.8145e-18
0.37713,0.08207,-0.01,-10.026,-0.093481,0.024532,-9.8145e-18
0.37197,0.083528,0.01,-10.996,-0.10301,0.0265,-4.4629e-18
0.37197,0.083528,-0.01,-10.996,-0.10301,0.0265,-4.4629e-18
0.3668,0.084946,0.01,-11.916,-0.11206,0.028216,1.1116e-17
0.3668,0.084946,-0.01,-11.916,-0.11206,0.028216,1.1116e-17
0.36162,0.086323,0.01,-12.775,-0.12041,0.029628,5.7642e-18
0.36162,0.086323,-0.01,-12.775,-0.12041,0.029628,5.7642e-18
0.35643,0.087662,0.01,-13.586,-0.12783,0.030704,-6.52e-18
0.35643,0.087662,-0.01,-13.586,-0.12783,0.030704,-6.52e-18
0.35123,0.088964,0.01,-14.366,-0.1349,0.031646,3.5585e-19
0.35123,0.088964,-0.01,-14.366,-0.1349,0.031646,3.5585e-19
0.34602,0.090232,0.01,-15.084,-0.1416,0.032407,6.8758e-18
0.34602,0.090232,-0.01,-15.084,-0.1416,0.032407,6.8758e-18
0.3408,0.091464,0.01,-15.766,-0.14755,0.032924,7.5092e-18
0.3408,0.091464,-0.01,-15.766,-0.14755,0.032924,7.5092e-18
0.33558,0.092664,0.01,-16.416,-0.15335,0.033389,1.5301e-17
0.33558,0.092664,-0.01,-16.416,-0.15335,0.033389,1.5301e-17
0.33034,0.093832,0.01,-17.007,-0.15857,0.033642,-2.6485e-19
0.33034,0.093832,-0.01,-17.007,-0.15857,0.033642,-2.6485e-19
0.3251,0.094968,0.01,-17.589,-0.16335,0.0338,-1.639e-17
0.3251,0.094968,-0.01,-17.589,-0.16335,0.0338,-1.639e-17
0.31986,0.096076,0.01,-18.12,-0.16797,0.033873,-1.6886e-17
0.31986,0.096076,-0.01,-18.12,-0.16797,0.033873,-1.6886e-17
0.3146,0.097153,0.01,-18.641,-0.17225,0.033864,-1.7365e-17
0.3146,0.097153,-0.01,-18.641,-0.17225,0.033864,-1.7365e-17
0.30935,0.098204,0.01,-19.119,-0.17646,0.03381,-8.8129e-18
0.30935,0.098204,-0.01,-19.119,-0.17646,0.03381,-8.8129e-18
0.30408,0.099224,0.01,-19.574,-0.18008,0.03361,-9.2359e-18
0.30408,0.099224,-0.01,-19.574,-0.18008,0.03361,-9.2359e-18
0.29882,0.10022,0.01,-20.015,-0.18364,0.033407,9.5644e-18
0.29882,0.10022,-0.01,-20.015,-0.18364,0.033407,9.5644e-18
0.29354,0.10119,0.01,-20.426,-0.18718,0.033172,2.8418e-17
0.29354,0.10119,-0.01,-20.426,-0.18718,0.033172,2.8418e-17
0.28827,0.10213,0.01,-20.815,-0.19037,0.032858,9.618e-18
0.28827,0.10213,-0.01,-20.815,-0.19037,0.032858,9.618e-18
0.28298,0.10305,0.01,-21.183,-0.19322,0.032479,9.9555e-18
0.28298,0.10305,-0.01,-21.183,-0.19322,0.032479,9.9555e-18
0.2777,0.10395,0.01,-21.545,-0.19608,0.032112,2.005e-17
0.2777,0.10395,-0.01,-21.545,-0.19608,0.032112,2.005e-17
0.27241,0.10482,0.01,-21.875,-0.19874,0.031678,-1.6285e-19
0.27241,0.10482,-0.01,-21.875,-0.19874,0.031678,-1.6285e-19
0.26711,0.10567,0.01,-22.212,-0.20135,0.031266,-1.026e-17
0.26711,0.10567,-0.01,-22.212,-0.20135,0.031266,-1.026e-17
0.26181,0.10649,0.01,-22.503,-0.20371,0.03077,-1.0527e-17
0.26181,0.10649,-0.01,-22.503,-0.20371,0.03077,-1.0527e-17
0.25651,0.10729,0.01,-22.813,-0.2058,0.030261,-1.0524e-17
0.25651,0.10729,-0.01,-22.813,-0.2058,0.030261,-1.0524e-17
0.25121,0.10808,0.01,-23.101,-0.20839,0.029825,-1.0796e-17
0.25121,0.10808,-0.01,-23.101,-0.20839,0.029825,-1.0796e-17
0.2459,0.10884,0.01,-23.36,-0.21035,0.029256,1.1055e-17
0.2459,0.10884,-0.01,-23.36,-0.21035,0.029256,1.1055e-17
0.24059,0.10958,0.01,-23.634,-0.21235,0.028741,1.0812e-17
0.24059,0.10958,-0.01,-23.634,-0.21235,0.028741,1.0812e-17
0.23528,0.1103,0.01,-23.761,-0.21369,0.028533,-2.2079e-17
0.23528,0.1103,-0.01,-23.761,-0.21369,0.028533,-2.2079e-17
-0.053608,0.12428,0.01,-30.493,-0.27484,-0.0070208,-4.5462e-35
-0.053608,0.12428,-0.01,-30.493,-0.27484,-0.0070208,-4.5462e-35
-0.048249,0.12442,-0.01,-30.467,-0.27414,-0.0065907,-1.7573e-18
-0.048249,0.12442,0.01,-30.467,-0.27414,-0.0065907,-1.7573e-18
-0.042889,0.12454,-0.01,-30.391,-0.27282,-0.0057804,-3.5081e-18
-0.042889,0.12454,0.01,-30.391,-0.27282,-0.0057804,-3.5081e-18
-0.037528,0.12465,-0.01,-30.306,-0.27188,-0.0050536,-4.195e-21
-0.037528,0.12465,0.01,-30.306,-0.27188,-0.0050536,-4.195e-21
-0.032168,0.12474,-0.01,-30.238,-0.27134,-0.0043637,2.6181e-18
-0.032168,0.12474,0.01,-30.238,-0.27134,-0.0043637,2.6181e-18
-0.026807,0.12482,-0.01,-30.182,-0.27067,-0.003632,8.7146e-19
-0.026807,0.12482,0.01,-30.182,-0.27067,-0.003632,8.7146e-19
-0.021446,0.12488,-0.01,-30.119,-0.2695,-0.0028509,-8.6785e-19
-0.021446,0.12488,0.01,-30.119,-0.2695,-0.0028509,-8.6785e-19
-0.016084,0.12493,-0.01,-30.032,-0.26836,-0.0021168,-8.6807e-19
-0.016084,0.12493,0.01,-30.032,-0.26836,-0.0021168,-8.6807e-19
-0.010723,0.12497,-0.01,-29.952,-0.26756,-0.001416,-2.1593e-19
-0.010723,0.12497,0.01,-29.952,-0.26756,-0.001416,-2.1593e-19
-0.0053615,0.12499,-0.01,-29.879,-0.26694,-0.00072101,-2.1572e-19
-0.0053615,0.12499,0.01,-29.879,-0.26694,-0.00072101,-2.1572e-19
0,0.125,-0.01,-29.816,-0.26607,1.2356e-05,-1.0479e-22
0,0.125,0.01,-29.816,-0.26607,1.2356e-05,-1.0479e-22
0.23528,0.1103,0.01,-23.981,-0.21527,0.027885,-5.4708e-21
0.22996,0.11099,0.01,-24.113,-0.21611,0.027612,1.1263e-17
0.22996,0.11099,-0.01,-24.113,-0.21611,0.027612,1.1263e-17
0.23528,0.1103,-0.01,-23.981,-0.21527,0.027885,-5.4708e-21
0.22464,0.11167,0.01,-24.355,-0.21811,0.027095,1.1265e-17
0.22464,0.11167,-0.01,-24.355,-0.21811,0.027095,1.1265e-17
0.21932,0.11233,0.01,-24.562,-0.21983,0.026501,5.7282e-18
0.21932,0.11233,-0.01,-24.562,-0.21983,0.026501,5.7282e-18
0.214,0.11297,0.01,-24.785,-0.22126,0.025894,1.1509e-17
0.214,0.11297,-0.01,-24.785,-0.22126,0.025894,1.1509e-17
0.20868,0.11359,0.01,-25.005,-0.2233,0.025373,-4.46e-20
0.20868,0.11359,-0.01,-25.005,-0.2233,0.025373,-4.46e-20
0.20335,0.11419,0.01,-25.182,-0.22477,0.024736,-5.8283e-18
0.20335,0.11419,-0.01,-25.182,-0.22477,0.024736,-5.8283e-18
0.19802,0.11478,0.01,-25.388,-0.226,0.024122,-5.9191e-18
0.19802,0.11478,-0.01,-25.388,-0.226,0.024122,-5.9191e-18
0.19269,0.11534,0.01,-25.581,-0.22785,0.023565,-1.1867e-17
0.19269,0.11534,-0.01,-25.581,-0.22785,0.023565,-1.1867e-17
0.18735,0.11589,0.01,-25.747,-0.22919,0.022926,-5.9481e-18
0.18735,0.11589,-0.01,-25.747,-0.22919,0.022926,-5.9481e-18
0.18202,0.11642,0.01,-25.924,-0.23031,0.022297,5.9999e-25
0.18202,0.11642,-0.01,-25.924,-0.23031,0.022297,5.9999e-25
0.17668,0.11693,0.01,-26.1,-0.23177,0.021698,-2.8803e-21
0.17668,0.11693,-0.01,-26.1,-0.23177,0.021698,-2.8803e-21
0.17134,0.11743,0.01,-26.264,-0.23324,0.021089,-6.1049e-18
0.17134,0.11743,-0.01,-26.264,-0.23324,0.021089,-6.1049e-18
0.166,0.11791,0.01,-26.411,-0.23424,0.020431,-1.2245e-17
0.166,0.11791,-0.01,-26.411,-0.23424,0.020431,-1.2245e-17
0.16066,0.11837,0.01,-26.583,-0.23543,0.019821,-6.14e-18
0.16066,0.11837,-0.01,-26.583,-0.23543,0.019821,-6.14e-18
0.15532,0.11882,0.01,-26.733,-0.23713,0.019224,-3.9717e-23
0.15532,0.11882,-0.01,-26.733,-0.23713,0.019224,-3.9717e-23
0.14997,0.11924,0.01,-26.857,-0.23807,0.018552,6.2381e-18
0.14997,0.11924,-0.01,-26.857,-0.23807,0.018552,6.2381e-18
0.14463,0.11965,0.01,-27.007,-0.23885,0.017918,6.2366e-18
0.14463,0.11965,-0.01,-27.007,-0.23885,0.017918,6.2366e-18
0.13928,0.12005,0.01,-27.158,-0.24032,0.017319,-1.543e-21
0.13928,0.12005,-0.01,-27.158,-0.24032,0.017319,-1.543e-21
0.13393,0.12043,0.01,-27.283,-0.24165,0.016674,6.3322e-18
0.13393,0.12043,-0.01,-27.283,-0.24165,0.016674,6.3322e-18
0.12858,0.12079,0.01,-27.406,-0.24244,0.016018,6.3338e-18
0.12858,0.12079,-0.01,-27.406,-0.24244,0.016018,6.3338e-18
0.12323,0.12114,0.01,-27.542,-0.24336,0.01539,2.9999e-25
0.12323,0.12114,-0.01,-27.542,-0.24336,0.01539,2.9999e-25
0.11788,0.12148,0.01,-27.679,-0.24476,0.014769,-1.5566e-21
0.11788,0.12148,-0.01,-27.679,-0.24476,0.014769,-1.5566e-21
0.11253,0.12179,0.01,-27.793,-0.24606,0.014114,3.2213e-18
0.11253,0.12179,-0.01,-27.793,-0.24606,0.014114,3.2213e-18
0.10718,0.12209,0.01,-27.898,-0.24677,0.013446,-1.488e-20
0.10718,0.12209,-0.01,-27.898,-0.24677,0.013446,-1.488e-20
0.10182,0.12238,0.01,-28.027,-0.24768,0.012822,-6.4847e-18
0.10182,0.12238,-0.01,-28.027,-0.24768,0.012822,-6.4847e-18
0.096469,0.12265,0.01,-28.14,-0.249,0.012177,-3.2486e-18
0.096469,0.12265,-0.01,-28.14,-0.249,0.012177,-3.2486e-18
0.091113,0.12291,0.01,-28.243,-0.24996,0.011513,3.2732e-18
0.091113,0.12291,-0.01,-28.243,-0.24996,0.011513,3.2732e-18
0.085757,0.12315,0.01,-28.351,-0.25083,0.010865,3.2732e-18
0.085757,0.12315,-0.01,-28.351,-0.25083,0.010865,3.2732e-18
0.0804,0.12337,0.01,-28.457,-0.25173,0.010214,-2.7243e-34
0.0804,0.12337,-0.01,-28.457,-0.25173,0.010214,-2.7243e-34
0.075043,0.12358,0.01,-28.57,-0.2528,0.0095644,6.6188e-18
0.075043,0.12358,-0.01,-28.57,-0.2528,0.0095644,6.6188e-18
0.069685,0.12378,0.01,-28.671,-0.25406,0.0088954,9.9385e-18
0.069685,0.12378,-0.01,-28.671,-0.25406,0.0088954,9.9385e-18
0.064327,0.12396,0.01,-28.757,-0.25496,0.0082135,1.654e-18
0.064327,0.12396,-0.01,-28.757,-0.25496,0.0082135,1.654e-18
0.058968,0.12413,0.01,-28.849,-0.25551,0.0075578,-1.6648e-18
0.058968,0.12413,-0.01,-28.849,-0.25551,0.0075578,-1.6648e-18
0.053608,0.12428,0.01,-28.962,-0.2565,0.0069161,8.1396e-22
0.053608,0.12428,-0.01,-28.962,-0.2565,0.0069161,8.1396e-22
0.048249,0.12442,0.01,-29.056,-0.25786,0.006227,1.6807e-18
0.048249,0.12442,-0.01,-29.056,-0.25786,0.006227,1.6807e-18
0.042889,0.12454,0.01,-29.133,-0.25878,0.0055286,-5.375e-21
0.042889,0.12454,-0.01,-29.133,-0.25878,0.0055286,-5.375e-21
0.037528,0.12465,0.01,-29.215,-0.25935,0.004862,4.62e-21
0.037528,0.12465,-0.01,-29.215,-0.25935,0.004862,4.62e-21
0.032168,0.12474,0.01,-29.312,-0.26008,0.0042086,2.5392e-18
0.032168,0.12474,-0.01,-29.312,-0.26008,0.0042086,2.5392e-18
0.026807,0.12482,0.01,-29.413,-0.2613,0.0035267,2.5498e-18
0.026807,0.12482,-0.01,-29.413,-0.2613,0.0035267,2.5498e-18
0.021446,0.12488,0.01,-29.489,-0.26247,0.0028025,2.5532e-18
0.021446,0.12488,-0.01,-29.489,-0.26247,0.0028025,2.5532e-18
0.016084,0.12493,0.01,-29.564,-0.26324,0.0021064,8.5213e-19
0.016084,0.12493,-0.01,-29.564,-0.26324,0.0021064,8.5213e-19
0.010723,0.12497,0.01,-29.642,-0.26391,0.0014239,-2.1407e-19
0.010723,0.12497,-0.01,-29.642,-0.26391,0.0014239,-2.1407e-19
0.0053615,0.12499,0.01,-29.735,-0.26483,0.00074072,-2.1439e-19
0.0053615,0.12499,-0.01,-29.735,-0.26483,0.00074072,-2.1439e-19
0.5,0,0.01,3.3026,0.00079808,0.0071621,4.702e-38
0.49954,0.0053356,0.01,3.2836,0.0023187,-0.0098224,1.5014e-18
0.49954,0.0053356,-0.01,3.2836,0.0023187,-0.0098224,1.5014e-18
0.5,0,-0.01,3.3026,0.00079808,0.0071621,4.702e-38
0.49822,0.010525,0.01,3.0785,0.0071338,-0.021032,1.5014e-18
0.49822,0.010525,-0.01,3.0785,0.0071338,-0.021032,1.5014e-18
0.49615,0.015468,0.01,2.8321,0.011121,-0.023112,2.5414e-18
0.49615,0.015468,-0.01,2.8321,0.011121,-0.023112,2.5414e-18
0.49348,0.020112,0.01,2.6616,0.012047,-0.019189,4.9727e-18
0.49348,0.020112,-0.01,2.6616,0.012047,-0.019189,4.9727e-18
0.49034,0.024451,0.01,2.5899,0.010457,-0.013528,4.8386e-18
0.49034,0.024451,-0.01,2.5899,0.010457,-0.013528,4.8386e-18
0.48683,0.028502,0.01,2.5847,0.0081587,-0.0088701,-1.449e-20
0.48683,0.028502,-0.01,2.5847,0.0081587,-0.0088701,-1.449e-20
0.48303,0.032287,0.01,2.5924,0.006971,-0.0065701,-3.4948e-23
0.48303,0.032287,-0.01,2.5924,0.006971,-0.0065701,-3.4948e-23
0.47901,0.035835,0.01,2.5808,0.0072691,-0.0061349,2.4217e-18
0.47901,0.035835,-0.01,2.5808,0.0072691,-0.0061349,2.4217e-18
0.47481,0.03917,0.01,2.5455,0.0084744,-0.0065293,-7.0869e-23
0.47481,0.03917,-0.01,2.5455,0.0084744,-0.0065293,-7.0869e-23
0.47047,0.042316,0.01,2.4859,0.0099426,-0.0070795,2.2888e-18
0.47047,0.042316,-0.01,2.4859,0.0099426,-0.0070795,2.2888e-18
0.46602,0.045295,0.01,2.4071,0.011068,-0.0073424,2.2886e-18
0.46602,0.045295,-0.01,2.4071,0.011068,-0.0073424,2.2886e-18
0.46146,0.048123,0.01,2.3148,0.011843,-0.0073628,-2.1162e-18
0.46146,0.048123,-0.01,2.3148,0.011843,-0.0073628,-2.1162e-18
0.45682,0.050812,0.01,2.2015,0.012619,-0.0074163,-4.1128e-18
0.45682,0.050812,-0.01,2.2015,0.012619,-0.0074163,-4.1128e-18
0.45212,0.053378,0.01,2.0561,0.01342,-0.0075268,-1.5229e-19
0.45212,0.053378,-0.01,2.0561,0.01342,-0.0075268,-1.5229e-19
0.44735,0.055832,0.01,1.9746,0.01381,-0.0075836,3.689e-18
0.44735,0.055832,-0.01,1.9746,0.01381,-0.0075836,3.689e-18
0.3146,-0.097153,0.01,-20.726,-0.20842,-0.042138,1.9302e-17
0.31986,-0.096076,0.01,-20.629,-0.20732,-0.042551,1.9209e-17
0.31986,-0.096076,-0.01,-20.629,-0.20732,-0.042551,1.9209e-17
0.3146,-0.097153,-0.01,-20.726,-0.20842,-0.042138,1.9302e-17
0.3251,-0.094968,0.01,-20.339,-0.20431,-0.043017,1.8941e-17
0.3251,-0.094968,-0.01,-20.339,-0.20431,-0.043017,1.8941e-17
0.33034,-0.093832,0.01,-19.97,-0.20096,-0.043345,9.3839e-18
0.33034,-0.093832,-0.01,-19.97,-0.20096,-0.043345,9.3839e-18
0.33558,-0.092664,0.01,-19.588,-0.19708,-0.043642,4.6794e-22
0.33558,-0.092664,-0.01,-19.588,-0.19708,-0.043642,4.6794e-22
0.3408,-0.091464,0.01,-19.121,-0.19253,-0.043768,4.6794e-22
0.3408,-0.091464,-0.01,-19.121,-0.19253,-0.043768,4.6794e-22
0.34602,-0.090232,0.01,-18.631,-0.18817,-0.044013,-8.5727e-18
0.34602,-0.090232,-0.01,-18.631,-0.18817,-0.044013,-8.5727e-18
0.35123,-0.088964,0.01,-18.125,-0.18331,-0.044101,-2.5505e-19
0.35123,-0.088964,-0.01,-18.125,-0.18331,-0.044101,-2.5505e-19
0.35643,-0.087662,0.01,-17.572,-0.17826,-0.04405,8.3177e-18
0.35643,-0.087662,-0.01,-17.572,-0.17826,-0.04405,8.3177e-18
0.36162,-0.086323,0.01,-17,-0.17297,-0.043921,-7.7863e-18
0.36162,-0.086323,-0.01,-17,-0.17297,-0.043921,-7.7863e-18
0.3668,-0.084946,0.01,-16.378,-0.16668,-0.043467,-1.5269e-17
0.3668,-0.084946,-0.01,-16.378,-0.16668,-0.043467,-1.5269e-17
0.37197,-0.083528,0.01,-15.681,-0.15964,-0.042734,6.7953e-18
0.37197,-0.083528,-0.01,-15.681,-0.15964,-0.042734,6.7953e-18
0.37713,-0.08207,0.01,-14.92,-0.15206,-0.041792,1.4278e-17
0.37713,-0.08207,-0.01,-14.92,-0.15206,-0.041792,1.4278e-17
0.38228,-0.080568,0.01,-14.094,-0.14385,-0.040598,-7.5174e-22
0.38228,-0.080568,-0.01,-14.094,-0.14385,-0.040598,-7.5174e-22
0.38741,-0.079022,0.01,-13.202,-0.13458,-0.039004,2.182e-21
0.38741,-0.079022,-0.01,-13.202,-0.13458,-0.039004,2.182e-21
0.39253,-0.077426,0.01,-12.224,-0.12409,-0.036883,1.0919e-17
0.39253,-0.077426,-0.01,-12.224,-0.12409,-0.036883,1.0919e-17
0.39763,-0.075781,0.01,-11.159,-0.11271,-0.034315,2.082e-17
0.39763,-0.075781,-0.01,-11.159,-0.11271,-0.034315,2.082e-17
0.40272,-0.074083,0.01,-10.023,-0.10025,-0.031197,1.8704e-17
0.40272,-0.074083,-0.01,-10.023,-0.10025,-0.031197,1.8704e-17
0.40779,-0.07233,0.01,-8.8019,-0.086546,-0.027408,8.8009e-18
0.40779,-0.07233,-0.01,-8.8019,-0.086546,-0.027408,8.8009e-18
0.41283,-0.070518,0.01,-7.5079,-0.071755,-0.022966,-3.8438e-35
0.41283,-0.070518,-0.01,-7.5079,-0.071755,-0.022966,-3.8438e-35
0.41786,-0.068644,0.01,-6.1532,-0.055945,-0.017839,2.8999e-21
0.41786,-0.068644,-0.01,-6.1532,-0.055945,-0.017839,2.8999e-21
0.42285,-0.066704,0.01,-4.76,-0.039617,-0.012183,-3.784e-18
0.42285,-0.066704,-0.01,-4.76,-0.039617,-0.012183,-3.784e-18
0.42782,-0.064694,0.01,-3.3761,-0.023517,-0.0062817,-1.2687e-18
0.42782,-0.064694,-0.01,-3.3761,-0.023517,-0.0062817,-1.2687e-18
0.43276,-0.062606,0.01,-2.0627,-0.0085655,-0.00050503,2.518e-18
0.43276,-0.062606,-0.01,-2.0627,-0.0085655,-0.00050503,2.518e-18
0.43767,-0.060438,0.01,-0.88355,0.0036015,0.0043962,-1.1798e-22
0.43767,-0.060438,-0.01,-0.88355,0.0036015,0.0043962,-1.1798e-22
0.44253,-0.058183,0.01,0.089503,0.011779,0.0078021,1.746e-21
0.44253,-0.058183,-0.01,0.089503,0.011779,0.0078021,1.746e-21
0.44735,-0.055832,0.01,0.83115,0.015945,0.0096147,1.6953e-21
0.44735,-0.055832,-0.01,0.83115,0.015945,0.0096147,1.6953e-21
0.45212,-0.053378,0.01,1.3632,0.016965,0.010125,1.477e-18
0.45212,-0.053378,-0.01,1.3632,0.016965,0.010125,1.477e-18
0.45682,-0.050812,0.01,1.7327,0.016308,0.0099495,3.237e-18
0.45682,-0.050812,-0.01,1.7327,0.016308,0.0099495,3.237e-18
0.46146,-0.048123,0.01,1.9907,0.015061,0.0095809,3.7193e-18
0.46146,-0.048123,-0.01,1.9907,0.015061,0.0095809,3.7193e-18
0.46602,-0.045295,0.01,2.1741,0.013696,0.0092126,1.9594e-18
0.46602,-0.045295,-0.01,2.1741,0.013696,0.0092126,1.9594e-18
0.47047,-0.042316,0.01,2.3081,0.012415,0.0089343,6.8729e-23
0.47047,-0.042316,-0.01,2.3081,0.012415,0.0089343,6.8729e-23
0.47481,-0.03917,0.01,2.413,0.011088,0.0086362,2.2988e-18
0.47481,-0.03917,-0.01,2.413,0.011088,0.0086362,2.2988e-18
0.47901,-0.035835,0.01,2.4964,0.0093341,0.007948,-6.644e-20
0.47901,-0.035835,-0.01,2.4964,0.0093341,0.007948,-6.644e-20
0.48303,-0.032287,0.01,2.5482,0.0075386,0.0071266,-2.3653e-18
0.48303,-0.032287,-0.01,2.5482,0.0075386,0.0071266,-2.3653e-18
0.48683,-0.028502,0.01,2.5663,0.0066578,0.0071595,-2.3992e-18
0.48683,-0.028502,-0.01,2.5663,0.0066578,0.0071595,-2.3992e-18
0.49034,-0.024451,0.01,2.5585,0.0073476,0.0094131,-4.7804e-18
0.49034,-0.024451,-0.01,2.5585,0.0073476,0.0094131,-4.7804e-18
0.49348,-0.020112,0.01,2.5589,0.0092577,0.014798,-4.7811e-18
0.49348,-0.020112,-0.01,2.5589,0.0092577,0.014798,-4.7811e-18
0.49615,-0.015468,0.01,2.6409,0.010195,0.021444,-2.3998e-18
0.49615,-0.015468,-0.01,2.6409,0.010195,0.021444,-2.3998e-18
0.49822,-0.010525,0.01,2.8409,0.0082111,0.025164,-1.3871e-18
0.49822,-0.010525,-0.01,2.8409,0.0082111,0.025164,-1.3871e-18
0.49954,-0.0053356,0.01,3.1099,0.0038734,0.020945,-1.3871e-18
0.49954,-0.0053356,-0.01,3.1099,0.0038734,0.020945,-1.3871e-18
0.042889,-0.12454,0.01,-24.449,-0.26347,-0.0060286,-2.8244e-18
0.048249,-0.12442,0.01,-24.471,-0.2631,-0.0064013,-1.4122e-18
0.048249,-0.12442,-0.01,-24.471,-0.2631,-0.0064013,-1.4122e-18
0.042889,-0.12454,-0.01,-24.449,-0.26347,-0.0060286,-2.8244e-18
0.053608,-0.12428,0.01,-24.495,-0.26223,-0.007119,-1.4146e-18
0.053608,-0.12428,-0.01,-24.495,-0.26223,-0.007119,-1.4146e-18
0.058968,-0.12413,0.01,-24.502,-0.26168,-0.007795,-1.4993e-23
0.058968,-0.12413,-0.01,-24.502,-0.26168,-0.007795,-1.4993e-23
0.064327,-0.12396,0.01,-24.527,-0.26153,-0.00849,-1.4221e-18
0.064327,-0.12396,-0.01,-24.527,-0.26153,-0.00849,-1.4221e-18
0.069685,-0.12378,0.01,-24.559,-0.26109,-0.0092097,-8.5155e-18
0.069685,-0.12378,-0.01,-24.559,-0.26109,-0.0092097,-8.5155e-18
0.075043,-0.12358,0.01,-24.576,-0.26032,-0.0099158,-5.6789e-18
0.075043,-0.12358,-0.01,-24.576,-0.26032,-0.0099158,-5.6789e-18
0.0804,-0.12337,0.01,-24.582,-0.25968,-0.010606,1.7256e-34
0.0804,-0.12337,-0.01,-24.582,-0.25968,-0.010606,1.7256e-34
0.085757,-0.12315,0.01,-24.592,-0.2592,-0.011301,-2.8442e-18
0.085757,-0.12315,-0.01,-24.592,-0.2592,-0.011301,-2.8442e-18
0.091113,-0.12291,0.01,-24.602,-0.25879,-0.012001,-2.8442e-18
0.091113,-0.12291,-0.01,-24.602,-0.25879,-0.012001,-2.8442e-18
0.096469,-0.12265,0.01,-24.617,-0.25826,-0.012714,2.8495e-18
0.096469,-0.12265,-0.01,-24.617,-0.25826,-0.012714,2.8495e-18
0.10182,-0.12238,0.01,-24.619,-0.25741,-0.013411,8.5402e-18
0.10182,-0.12238,-0.01,-24.619,-0.25741,-0.013411,8.5402e-18
0.10718,-0.12209,0.01,-24.607,-0.25693,-0.014092,2.8445e-18
0.10718,-0.12209,-0.01,-24.607,-0.25693,-0.014092,2.8445e-18
0.11253,-0.12179,0.01,-24.618,-0.25665,-0.014817,-2.8462e-18
0.11253,-0.12179,-0.01,-24.618,-0.25665,-0.014817,-2.8462e-18
0.11788,-0.12148,0.01,-24.62,-0.25578,-0.015528,-1.3895e-21
0.11788,-0.12148,-0.01,-24.62,-0.25578,-0.015528,-1.3895e-21
0.12323,-0.12114,0.01,-24.597,-0.25479,-0.016207,2.5496e-25
0.12323,-0.12114,-0.01,-24.597,-0.25479,-0.016207,2.5496e-25
0.12858,-0.12079,0.01,-24.571,-0.25435,-0.016905,-5.6823e-18
0.12858,-0.12079,-0.01,-24.571,-0.25435,-0.016905,-5.6823e-18
0.13393,-0.12043,0.01,-24.565,-0.25402,-0.017635,-5.6837e-18
0.13393,-0.12043,-0.01,-24.565,-0.25402,-0.017635,-5.6837e-18
0.13928,-0.12005,0.01,-24.553,-0.25307,-0.018346,-5.6827e-18
0.13928,-0.12005,-0.01,-24.553,-0.25307,-0.018346,-5.6827e-18
0.14463,-0.11965,0.01,-24.512,-0.25203,-0.019021,-1.1353e-17
0.14463,-0.11965,-0.01,-24.512,-0.25203,-0.019021,-1.1353e-17
0.14997,-0.11924,0.01,-24.474,-0.25183,-0.019754,-5.6702e-18
0.14997,-0.11924,-0.01,-24.474,-0.25183,-0.019754,-5.6702e-18
0.15532,-0.11882,0.01,-24.472,-0.25134,-0.020512,5.6709e-18
0.15532,-0.11882,-0.01,-24.472,-0.25134,-0.020512,5.6709e-18
0.16066,-0.11837,0.01,-24.433,-0.24999,-0.021187,1.132e-17
0.16066,-0.11837,-0.01,-24.433,-0.24999,-0.021187,1.132e-17
0.166,-0.11791,0.01,-24.375,-0.24945,-0.021919,1.1295e-17
0.166,-0.11791,-0.01,-24.375,-0.24945,-0.021919,1.1295e-17
0.17134,-0.11743,0.01,-24.358,-0.24891,-0.022673,2.2499e-21
0.17134,-0.11743,-0.01,-24.358,-0.24891,-0.022673,2.2499e-21
0.17668,-0.11693,0.01,-24.305,-0.24788,-0.023385,-5.6463e-18
0.17668,-0.11693,-0.01,-24.305,-0.24788,-0.023385,-5.6463e-18
0.18202,-0.11642,0.01,-24.257,-0.24699,-0.024104,5.2991e-25
0.18202,-0.11642,-0.01,-24.257,-0.24699,-0.024104,5.2991e-25
0.18735,-0.11589,0.01,-24.201,-0.24636,-0.02485,5.6019e-18
0.18735,-0.11589,-0.01,-24.201,-0.24636,-0.02485,5.6019e-18
0.19269,-0.11534,0.01,-24.163,-0.24561,-0.02563,1.1209e-17
0.19269,-0.11534,-0.01,-24.163,-0.24561,-0.02563,1.1209e-17
0.19802,-0.11478,0.01,-24.104,-0.24431,-0.02632,5.607e-18
0.19802,-0.11478,-0.01,-24.104,-0.24431,-0.02632,5.607e-18
0.20335,-0.11419,0.01,-24.033,-0.24393,-0.027105,5.5734e-18
0.20335,-0.11419,-0.01,-24.033,-0.24393,-0.027105,5.5734e-18
0.20868,-0.11359,0.01,-24.01,-0.24297,-0.027854,8.85e-21
0.20868,-0.11359,-0.01,-24.01,-0.24297,-0.027854,8.85e-21
0.214,-0.11297,0.01,-23.906,-0.24135,-0.028503,-1.1095e-17
0.214,-0.11297,-0.01,-23.906,-0.24135,-0.028503,-1.1095e-17
0.21932,-0.11233,0.01,-23.818,-0.2408,-0.029338,-5.5273e-18
0.21932,-0.11233,-0.01,-23.818,-0.2408,-0.029338,-5.5273e-18
0.22464,-0.11167,0.01,-23.766,-0.23985,-0.03013,-5.5049e-18
0.22464,-0.11167,-0.01,-23.766,-0.23985,-0.03013,-5.5049e-18
0.22996,-0.11099,0.01,-23.681,-0.23879,-0.030845,-5.5076e-18
0.22996,-0.11099,-0.01,-23.681,-0.23879,-0.030845,-5.5076e-18
0.23528,-0.1103,0.01,-23.607,-0.23802,-0.031619,1.095e-17
0.23528,-0.1103,-0.01,-23.607,-0.23802,-0.031619,1.095e-17
0.24059,-0.10958,0.01,-23.517,-0.23617,-0.032261,-1.0839e-17
0.24059,-0.10958,-0.01,-23.517,-0.23617,-0.032261,-1.0839e-17
0.2459,-0.10884,0.01,-23.37,-0.2348,-0.033007,-1.098e-17
0.2459,-0.10884,-0.01,-23.37,-0.2348,-0.033007,-1.098e-17
0.25121,-0.10808,0.01,-23.277,-0.23384,-0.033876,1.0812e-17
0.25121,-0.10808,-0.01,-23.277,-0.23384,-0.033876,1.0812e-17
0.25651,-0.10729,0.01,-23.16,-0.23216,-0.034548,1.0716e-17
0.25651,-0.10729,-0.01,-23.16,-0.23216,-0.034548,1.0716e-17
0.26181,-0.10649,0.01,-23.031,-0.23128,-0.035328,1.0713e-17
0.26181,-0.10649,-0.01,-23.031,-0.23128,-0.035328,1.0713e-17
0.26711,-0.10567,0.01,-22.926,-0.22941,-0.035966,1.0619e-17
0.26711,-0.10567,-0.01,-22.926,-0.22941,-0.035966,1.0619e-17
0.27241,-0.10482,0.01,-22.718,-0.22735,-0.03661,1.163e-19
0.27241,-0.10482,-0.01,-22.718,-0.22735,-0.03661,1.163e-19
0.2777,-0.10395,0.01,-22.554,-0.22573,-0.037418,-1.0506e-17
0.2777,-0.10395,-0.01,-22.554,-0.22573,-0.037418,-1.0506e-17
0.28298,-0.10305,0.01,-22.362,-0.22411,-0.03818,-4.6004e-34
0.28298,-0.10305,-0.01,-22.362,-0.22411,-0.03818,-4.6004e-34
0.28827,-0.10213,0.01,-22.203,-0.22272,-0.038971,-1.0323e-17
0.28827,-0.10213,-0.01,-22.203,-0.22272,-0.038971,-1.0323e-17
0.29354,-0.10119,0.01,-22.02,-0.22055,-0.039567,-3.0652e-17
0.29354,-0.10119,-0.01,-22.02,-0.22055,-0.039567,-3.0652e-17
0.29882,-0.10022,0.01,-21.787,-0.21787,-0.040092,-2.0329e-17
0.29882,-0.10022,-0.01,-21.787,-0.21787,-0.040092,-2.0329e-17
0.30408,-0.099224,0.01,-21.512,-0.21521,-0.040669,2.5614e-22
0.30408,-0.099224,-0.01,-21.512,-0.21521,-0.040669,2.5614e-22
0.30935,-0.098204,0.01,-21.228,-0.21275,-0.041353,9.8516e-18
0.30935,-0.098204,-0.01,-21.228,-0.21275,-0.041353,9.8516e-18
0.3146,-0.097153,0.01,-21.16,-0.21136,-0.041732,1.9703e-17
0.3146,-0.097153,-0.01,-21.16,-0.21136,-0.041732,1.9703e-17
0,-0.125,0.01,-24.186,-0.26734,-1.4599e-05,-8.5349e-23
0.0053615,-0.12499,0.01,-24.219,-0.26655,-0.00075207,1.7461e-19
0.0053615,-0.12499,-0.01,-24.219,-0.26655,-0.00075207,1.7461e-19
0,-0.125,-0.01,-24.186,-0.26734,-1.4599e-05,-8.5349e-23
0.010723,-0.12497,0.01,-24.24,-0.26604,-0.0014461,1.7487e-19
0.010723,-0.12497,-0.01,-24.24,-0.26604,-0.0014461,1.7487e-19
0.016084,-0.12493,0.01,-24.277,-0.26579,-0.0021425,-7.015e-19
0.016084,-0.12493,-0.01,-24.277,-0.26579,-0.0021425,-7.015e-19
0.021446,-0.12488,0.01,-24.319,-0.26547,-0.0028551,-2.1076e-18
0.021446,-0.12488,-0.01,-24.319,-0.26547,-0.0028551,-2.1076e-18
0.026807,-0.12482,0.01,-24.359,-0.26475,-0.0035986,-2.1093e-18
0.026807,-0.12482,-0.01,-24.359,-0.26475,-0.0035986,-2.1093e-18
0.032168,-0.12474,0.01,-24.375,-0.26398,-0.0043014,-2.1107e-18
0.032168,-0.12474,-0.01,-24.375,-0.26398,-0.0043014,-2.1107e-18
0.037528,-0.12465,0.01,-24.395,-0.26367,-0.0049786,1.94e-21
0.037528,-0.12465,-0.01,-24.395,-0.26367,-0.0049786,1.94e-21
0.042889,-0.12454,0.01,-24.412,-0.26362,-0.0053213,2.8185e-18
0.042889,-0.12454,-0.01,-24.412,-0.26362,-0.0053213,2.8185e-18
-0.0053615,-0.12499,-0.01,-24.136,-0.26778,0.00072522,1.7425e-19
-0.0053615,-0.12499,0.01,-24.136,-0.26778,0.00072522,1.7425e-19
-0.010723,-0.12497,-0.01,-24.095,-0.26801,0.0014242,1.7408e-19
-0.010723,-0.12497,0.01,-24.095,-0.26801,0.0014242,1.7408e-19
-0.016084,-0.12493,-0.01,-24.059,-0.2684,0.0021294,6.9438e-19
-0.016084,-0.12493,0.01,-24.059,-0.2684,0.0021294,6.9438e-19
-0.021446,-0.12488,-0.01,-24.027,-0.2691,0.0028639,6.9455e-19
-0.021446,-0.12488,0.01,-24.027,-0.2691,0.0028639,6.9455e-19
-0.026807,-0.12482,-0.01,-23.97,-0.26982,0.0036435,-6.9125e-19
-0.026807,-0.12482,0.01,-23.97,-0.26982,0.0036435,-6.9125e-19
-0.032168,-0.12474,-0.01,-23.904,-0.27005,0.0043765,-2.0704e-18
-0.032168,-0.12474,0.01,-23.904,-0.27005,0.0043765,-2.0704e-18
-0.037528,-0.12465,-0.01,-23.85,-0.27018,0.0050708,-2.8e-21
-0.037528,-0.12465,0.01,-23.85,-0.27018,0.0050708,-2.8e-21
-0.042889,-0.12454,-0.01,-23.81,-0.27071,0.0057957,2.7502e-18
-0.042889,-0.12454,0.01,-23.81,-0.27071,0.0057957,2.7502e-18
-0.048249,-0.12442,-0.01,-23.755,-0.2716,0.0065908,1.3739e-18
-0.048249,-0.12442,0.01,-23.755,-0.2716,0.0065908,1.3739e-18
-0.053608,-0.12428,-0.01,-23.669,-0.27204,0.0073852,-6.6525e-22
-0.053608,-0.12428,0.01,-23.669,-0.27204,0.0073852,-6.6525e-22
-0.058968,-0.12413,-0.01,-23.594,-0.272,0.0080924,-1.3603e-18
-0.058968,-0.12413,0.01,-23.594,-0.272,0.0080924,-1.3603e-18
-0.064327,-0.12396,-0.01,-23.544,-0.27234,0.0088157,1.3573e-18
-0.064327,-0.12396,0.01,-23.544,-0.27234,0.0088157,1.3573e-18
-0.069685,-0.12378,-0.01,-23.492,-0.27313,0.0096198,2.7162e-18
-0.069685,-0.12378,0.01,-23.492,-0.27313,0.0096198,2.7162e-18
-0.075043,-0.12358,-0.01,-23.42,-0.27382,0.010436,-6.5413e-22
-0.075043,-0.12358,0.01,-23.42,-0.27382,0.010436,-6.5413e-22
-0.0804,-0.12337,-0.01,-23.339,-0.27429,0.011224,2.497e-34
-0.0804,-0.12337,0.01,-23.339,-0.27429,0.011224,2.497e-34
-0.085757,-0.12315,-0.01,-23.241,-0.27439,0.011985,2.6783e-18
-0.085757,-0.12315,0.01,-23.241,-0.27439,0.011985,2.6783e-18
-0.091113,-0.12291,-0.01,-23.172,-0.27443,0.012726,2.6783e-18
-0.091113,-0.12291,0.01,-23.172,-0.27443,0.012726,2.6783e-18
-0.096469,-0.12265,-0.01,-23.128,-0.27514,0.013544,2.6686e-18
-0.096469,-0.12265,0.01,-23.128,-0.27514,0.013544,2.6686e-18
-0.10182,-0.12238,-0.01,-23.06,-0.2759,0.014385,2.6686e-18
-0.10182,-0.12238,0.01,-23.06,-0.2759,0.014385,2.6686e-18
-0.10718,-0.12209,-0.01,-22.99,-0.27641,0.015179,2.653e-18
-0.10718,-0.12209,0.01,-22.99,-0.27641,0.015179,2.653e-18
-0.11253,-0.12179,-0.01,-22.892,-0.277,0.016053,2.653e-18
-0.11253,-0.12179,0.01,-22.892,-0.277,0.016053,2.653e-18
-0.11788,-0.12148,-0.01,-22.769,-0.27721,0.016932,1.2798e-21
-0.11788,-0.12148,0.01,-22.769,-0.27721,0.016932,1.2798e-21
-0.12323,-0.12114,-0.01,-22.674,-0.27713,0.017704,-1.1501e-25
-0.12323,-0.12114,0.01,-22.674,-0.27713,0.017704,-1.1501e-25
-0.12858,-0.12079,-0.01,-22.627,-0.27759,0.018472,-5.2325e-18
-0.12858,-0.12079,0.01,-22.627,-0.27759,0.018472,-5.2325e-18
-0.13393,-0.12043,-0.01,-22.575,-0.27889,0.019419,-5.2312e-18
-0.13393,-0.12043,0.01,-22.575,-0.27889,0.019419,-5.2312e-18
-0.13928,-0.12005,-0.01,-22.442,-0.27983,0.020449,1.705e-23
-0.13928,-0.12005,0.01,-22.442,-0.27983,0.020449,1.705e-23
-0.14463,-0.11965,-0.01,-22.271,-0.27924,0.021248,5.1347e-18
-0.14463,-0.11965,0.01,-22.271,-0.27924,0.021248,5.1347e-18
-0.14997,-0.11924,-0.01,-22.19,-0.2787,0.021931,-5.1327e-18
-0.14997,-0.11924,0.01,-22.19,-0.2787,0.021931,-5.1327e-18
-0.15532,-0.11882,-0.01,-22.162,-0.27984,0.022867,-5.1452e-18
-0.15532,-0.11882,0.01,-22.162,-0.27984,0.022867,-5.1452e-18
-0.16066,-0.11837,-0.01,-22.091,-0.28132,0.023932,1.0224e-17
-0.16066,-0.11837,0.01,-22.091,-0.28132,0.023932,1.0224e-17
-0.166,-0.11791,-0.01,-21.971,-0.2822,0.024962,3.43e-20
-0.166,-0.11791,0.01,-21.971,-0.2822,0.024962,3.43e-20
-0.17134,-0.11743,-0.01,-21.782,-0.28233,0.025996,-5.155e-20
-0.17134,-0.11743,0.01,-21.782,-0.28233,0.025996,-5.155e-20
-0.17668,-0.11693,-0.01,-21.594,-0.28163,0.026857,5.0184e-18
-0.17668,-0.11693,0.01,-21.594,-0.28163,0.026857,5.0184e-18
-0.18202,-0.11642,-0.01,-21.502,-0.28131,0.027551,-2.9505e-25
-0.18202,-0.11642,0.01,-21.502,-0.28131,0.027551,-2.9505e-25
-0.18735,-0.11589,-0.01,-21.511,-0.28289,0.028492,-4.9906e-18
-0.18735,-0.11589,0.01,-21.511,-0.28289,0.028492,-4.9906e-18
-0.19269,-0.11534,-0.01,-21.437,-0.28539,0.029916,-4.942e-20
-0.19269,-0.11534,0.01,-21.437,-0.28539,0.029916,-4.942e-20
-0.19802,-0.11478,-0.01,-21.189,-0.28597,0.031195,4.9412e-18
-0.19802,-0.11478,0.01,-21.189,-0.28597,0.031195,4.9412e-18
-0.20335,-0.11419,-0.01,-21.044,-0.28547,0.031653,4.7933e-21
-0.20335,-0.11419,0.01,-21.044,-0.28547,0.031653,4.7933e-21
-0.20335,-0.11419,0.01,-20.834,-0.28469,0.032565,-9.6543e-18
-0.20335,-0.11419,-0.01,-20.834,-0.28469,0.032565,-9.6543e-18
-0.20868,-0.11359,-0.01,-20.741,-0.28429,0.032991,-9.6098e-18
-0.20868,-0.11359,0.01,-20.741,-0.28429,0.032991,-9.6098e-18
-0.214,-0.11297,-0.01,-20.657,-0.28414,0.033729,-9.5747e-18
-0.214,-0.11297,0.01,-20.657,-0.28414,0.033729,-9.5747e-18
-0.21932,-0.11233,-0.01,-20.681,-0.28612,0.034803,-4.7944e-18
-0.21932,-0.11233,0.01,-20.681,-0.28612,0.034803,-4.7944e-18
-0.22464,-0.11167,-0.01,-20.595,-0.28898,0.036452,-2.1717e-21
-0.22464,-0.11167,0.01,-20.595,-0.28898,0.036452,-2.1717e-21
-0.22996,-0.11099,-0.01,-20.334,-0.28998,0.037989,2.4615e-21
-0.22996,-0.11099,0.01,-20.334,-0.28998,0.037989,2.4615e-21
-0.23528,-0.1103,-0.01,-20.008,-0.28921,0.039167,9.2035e-18
-0.23528,-0.1103,0.01,-20.008,-0.28921,0.039167,9.2035e-18
-0.24059,-0.10958,-0.01,-19.74,-0.2877,0.039985,9.2011e-18
-0.24059,-0.10958,0.01,-19.74,-0.2877,0.039985,9.2011e-18
-0.2459,-0.10884,-0.01,-19.664,-0.28746,0.040665,-9.1324e-18
-0.2459,-0.10884,0.01,-19.664,-0.28746,0.040665,-9.1324e-18
-0.25121,-0.10808,-0.01,-19.696,-0.29004,0.041987,9.15e-18
-0.25121,-0.10808,0.01,-19.696,-0.29004,0.041987,9.15e-18
-0.25651,-0.10729,-0.01,-19.63,-0.29345,0.043895,9.2028e-18
-0.25651,-0.10729,0.01,-19.63,-0.29345,0.043895,9.2028e-18
-0.26181,-0.10649,-0.01,-19.362,-0.29543,0.045902,-9.0775e-18
-0.26181,-0.10649,0.01,-19.362,-0.29543,0.045902,-9.0775e-18
-0.26711,-0.10567,-0.01,-18.921,-0.29468,0.047444,-8.6709e-18
-0.26711,-0.10567,0.01,-18.921,-0.29468,0.047444,-8.6709e-18
-0.27241,-0.10482,-0.01,-18.599,-0.29316,0.048328,-1.7272e-17
-0.27241,-0.10482,0.01,-18.599,-0.29316,0.048328,-1.7272e-17
-0.2777,-0.10395,-0.01,-18.421,-0.29332,0.0493,-9.09e-20
-0.2777,-0.10395,0.01,-18.421,-0.29332,0.0493,-9.09e-20
-0.28298,-0.10305,-0.01,-18.349,-0.29522,0.050763,8.508e-18
-0.28298,-0.10305,0.01,-18.349,-0.29522,0.050763,8.508e-18
-0.28827,-0.10213,-0.01,-18.209,-0.29766,0.05268,8.3781e-18
-0.28827,-0.10213,0.01,-18.209,-0.29766,0.05268,8.3781e-18
-0.29354,-0.10119,-0.01,-17.991,-0.2996,0.054755,8.3805e-18
-0.29354,-0.10119,0.01,-17.991,-0.2996,0.054755,8.3805e-18
-0.29882,-0.10022,-0.01,-17.656,-0.30069,0.05669,-1.6139e-17
-0.29882,-0.10022,0.01,-17.656,-0.30069,0.05669,-1.6139e-17
-0.30408,-0.099224,-0.01,-17.323,-0.30066,0.058229,-1.6141e-17
-0.30408,-0.099224,0.01,-17.323,-0.30066,0.058229,-1.6141e-17
-0.30935,-0.098204,-0.01,-17.056,-0.30149,0.060015,7.8224e-18
-0.30935,-0.098204,0.01,-17.056,-0.30149,0.060015,7.8224e-18
-0.3146,-0.097153,-0.01,-16.746,-0.30246,0.061813,1.5565e-17
-0.3146,-0.097153,0.01,-16.746,-0.30246,0.061813,1.5565e-17
-0.31986,-0.096076,-0.01,-16.514,-0.30366,0.063737,1.5355e-17
-0.31986,-0.096076,0.01,-16.514,-0.30366,0.063737,1.5355e-17
-0.3251,-0.094968,-0.01,-16.189,-0.30511,0.065902,1.686e-19
-0.3251,-0.094968,0.01,-16.189,-0.30511,0.065902,1.686e-19
-0.33034,-0.093832,-0.01,-15.884,-0.30603,0.067961,-7.4435e-18
-0.33034,-0.093832,0.01,-15.884,-0.30603,0.067961,-7.4435e-18
-0.33558,-0.092664,-0.01,-15.532,-0.30745,0.070387,-7.116e-18
-0.33558,-0.092664,0.01,-15.532,-0.30745,0.070387,-7.116e-18
-0.3408,-0.091464,-0.01,-15.138,-0.30835,0.072629,-7.116e-18
-0.3408,-0.091464,0.01,-15.138,-0.30835,0.072629,-7.116e-18
-0.34602,-0.090232,-0.01,-14.773,-0.30938,0.075014,-6.7779e-18
-0.34602,-0.090232,0.01,-14.773,-0.30938,0.075014,-6.7779e-18
-0.35123,-0.088964,-0.01,-14.358,-0.31064,0.077604,-6.7784e-18
-0.35123,-0.088964,0.01,-14.358,-0.31064,0.077604,-6.7784e-18
-0.35643,-0.087662,-0.01,-13.941,-0.31149,0.080058,-4.5034e-22
-0.35643,-0.087662,0.01,-13.941,-0.31149,0.080058,-4.5034e-22
-0.36162,-0.086323,-0.01,-13.525,-0.31275,0.082837,-6.1924e-18
-0.36162,-0.086323,0.01,-13.525,-0.31275,0.082837,-6.1924e-18
-0.3668,-0.084946,-0.01,-13.059,-0.31418,0.085896,-2.335e-19
-0.3668,-0.084946,0.01,-13.059,-0.31418,0.085896,-2.335e-19
-0.37197,-0.083528,-0.01,-12.554,-0.31526,0.088952,5.9584e-18
-0.37197,-0.083528,0.01,-12.554,-0.31526,0.088952,5.9584e-18
-0.37713,-0.08207,-0.01,-12.017,-0.31612,0.092037,-5.9766e-22
-0.37713,-0.08207,0.01,-12.017,-0.31612,0.092037,-5.9766e-22
-0.38228,-0.080568,-0.01,-11.465,-0.31703,0.095294,6.1855e-22
-0.38228,-0.080568,0.01,-11.465,-0.31703,0.095294,6.1855e-22
-0.38741,-0.079022,-0.01,-10.884,-0.31823,0.098964,-1.9679e-17
-0.38741,-0.079022,0.01,-10.884,-0.31823,0.098964,-1.9679e-17
-0.39253,-0.077426,-0.01,-10.234,-0.31923,0.10277,-1.0468e-17
-0.39253,-0.077426,0.01,-10.234,-0.31923,0.10277,-1.0468e-17
-0.39763,-0.075781,-0.01,-9.5537,-0.3199,0.10662,1.7785e-17
-0.39763,-0.075781,0.01,-9.5537,-0.3199,0.10662,1.7785e-17
-0.40272,-0.074083,-0.01,-8.8258,-0.3206,0.11079,7.1375e-19
-0.40272,-0.074083,0.01,-8.8258,-0.3206,0.11079,7.1375e-19
-0.40779,-0.07233,-0.01,-8.037,-0.32108,0.11514,-7.8593e-18
-0.40779,-0.07233,0.01,-8.037,-0.32108,0.11514,-7.8593e-18
-0.41283,-0.070518,-0.01,-7.1969,-0.32135,0.11973,2.8814e-34
-0.41283,-0.070518,0.01,-7.1969,-0.32135,0.11973,2.8814e-34
-0.41786,-0.068644,-0.01,-6.2813,-0.3214,0.12463,-1.0801e-17
-0.41786,-0.068644,0.01,-6.2813,-0.3214,0.12463,-1.0801e-17
-0.42285,-0.066704,-0.01,-5.2917,-0.32112,0.12977,-6.3489e-18
-0.42285,-0.066704,0.01,-5.2917,-0.32112,0.12977,-6.3489e-18
-0.42782,-0.064694,-0.01,-4.2234,-0.32071,0.13542,1.0399e-18
-0.42782,-0.064694,0.01,-4.2234,-0.32071,0.13542,1.0399e-18
-0.43276,-0.062606,-0.01,-3.0245,-0.3198,0.14139,-3.4122e-18
-0.43276,-0.062606,0.01,-3.0245,-0.3198,0.14139,-3.4122e-18
-0.43767,-0.060438,-0.01,-1.7198,-0.31809,0.14741,1.7246e-22
-0.43767,-0.060438,0.01,-1.7198,-0.31809,0.14741,1.7246e-22
-0.44253,-0.058183,-0.01,-0.30806,-0.31591,0.154,8.2229e-19
-0.44253,-0.058183,0.01,-0.30806,-0.31591,0.154,8.2229e-19
-0.44735,-0.055832,-0.01,1.2822,-0.31256,0.16091,2.8014e-18
-0.44735,-0.055832,0.01,1.2822,-0.31256,0.16091,2.8014e-18
-0.45212,-0.053378,-0.01,3.0614,-0.30661,0.16714,-1.7436e-18
-0.45212,-0.053378,0.01,3.0614,-0.30661,0.16714,-1.7436e-18
-0.45682,-0.050812,-0.01,5.0142,-0.29771,0.17257,-9.3375e-18
-0.45682,-0.050812,0.01,5.0142,-0.29771,0.17257,-9.3375e-18
-0.46146,-0.048123,-0.01,7.2162,-0.28582,0.17744,1.0036e-17
-0.46146,-0.048123,0.01,7.2162,-0.28582,0.17744,1.0036e-17
-0.46602,-0.045295,-0.01,9.7525,-0.27138,0.18165,1.565e-17
-0.46602,-0.045295,0.01,9.7525,-0.27138,0.18165,1.565e-17
-0.47047,-0.042316,-0.01,12.639,-0.25752,0.18713,-1.746e-22
-0.47047,-0.042316,0.01,12.639,-0.25752,0.18713,-1.746e-22
-0.47481,-0.03917,-0.01,15.94,-0.2478,0.19729,3.5857e-22
-0.47481,-0.03917,0.01,15.94,-0.2478,0.19729,3.5857e-22
-0.47901,-0.035835,-0.01,19.743,-0.24043,0.21203,2.0258e-17
-0.47901,-0.035835,0.01,19.743,-0.24043,0.21203,2.0258e-17
-0.48303,-0.032287,-0.01,24.101,-0.22963,0.22744,2.0258e-17
-0.48303,-0.032287,0.01,24.101,-0.22963,0.22744,2.0258e-17
-0.48683,-0.028502,-0.01,26.421,-0.22266,0.23469,8.207e-22
-0.48683,-0.028502,0.01,26.421,-0.22266,0.23469,8.207e-22


==> Results/ellipse_Re106/Re106_5aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.304084,0.0992242,0.01,-43.7894,-0.351072,-0.0660287,4.06422e-17
-0.304084,0.0992242,-0.01,-43.7894,-0.351072,-0.0660287,4.06422e-17
-0.298816,0.100221,-0.01,-43.7158,-0.349874,-0.0648379,2.03262e-17
-0.298816,0.100221,0.01,-43.7158,-0.349874,-0.0648379,2.03262e-17
-0.293543,0.10119,-0.01,-43.506,-0.347276,-0.0625857,-2.01209e-17
-0.293543,0.10119,0.01,-43.506,-0.347276,-0.0625857,-2.01209e-17
-0.288265,0.102135,-0.01,-43.2843,-0.344554,-0.0603745,-2.01261e-17
-0.288265,0.102135,0.01,-43.2843,-0.344554,-0.0603745,-2.01261e-17
-0.282983,0.103052,-0.01,-43.062,-0.341987,-0.0583005,7.36516e-34
-0.282983,0.103052,0.01,-43.062,-0.341987,-0.0583005,7.36516e-34
-0.277697,0.103948,-0.01,-42.8463,-0.339594,-0.0563552,1.98339e-17
-0.277697,0.103948,0.01,-42.8463,-0.339594,-0.0563552,1.98339e-17
-0.272406,0.104818,-0.01,-42.64,-0.337166,-0.0544019,3.95415e-17
-0.272406,0.104818,0.01,-42.64,-0.337166,-0.0544019,3.95415e-17
-0.267112,0.105667,-0.01,-42.4232,-0.334875,-0.0525823,1.97125e-17
-0.267112,0.105667,0.01,-42.4232,-0.334875,-0.0525823,1.97125e-17
-0.261815,0.106492,-0.01,-42.2253,-0.332574,-0.0507436,1.95236e-17
-0.261815,0.106492,0.01,-42.2253,-0.332574,-0.0507436,1.95236e-17
-0.256514,0.107295,-0.01,-42.007,-0.330529,-0.0490991,-1.93188e-17
-0.256514,0.107295,0.01,-42.007,-0.330529,-0.0490991,-1.93188e-17
-0.25121,0.108078,-0.01,-41.8277,-0.328591,-0.0474579,-1.94761e-17
-0.25121,0.108078,0.01,-41.8277,-0.328591,-0.0474579,-1.94761e-17
-0.245902,0.108837,-0.01,-41.6264,-0.326229,-0.0457247,1.93616e-17
-0.245902,0.108837,0.01,-41.6264,-0.326229,-0.0457247,1.93616e-17
-0.240592,0.109577,-0.01,-41.413,-0.324322,-0.044224,-1.91531e-17
-0.240592,0.109577,0.01,-41.413,-0.324322,-0.044224,-1.91531e-17
-0.235279,0.110295,-0.01,-41.2329,-0.322429,-0.0426841,-1.91487e-17
-0.235279,0.110295,0.01,-41.2329,-0.322429,-0.0426841,-1.91487e-17
-0.229963,0.110993,-0.01,-41.0264,-0.320429,-0.0412013,9.48049e-18
-0.229963,0.110993,0.01,-41.0264,-0.320429,-0.0412013,9.48049e-18
-0.224645,0.111672,-0.01,-40.8374,-0.318743,-0.0398245,9.47123e-18
-0.224645,0.111672,0.01,-40.8374,-0.318743,-0.0398245,9.47123e-18
-0.219324,0.112331,-0.01,-40.6535,-0.316817,-0.038373,9.37893e-18
-0.219324,0.112331,0.01,-40.6535,-0.316817,-0.038373,9.37893e-18
-0.214001,0.112971,-0.01,-40.4512,-0.315138,-0.0370745,1.87288e-17
-0.214001,0.112971,0.01,-40.4512,-0.315138,-0.0370745,1.87288e-17
-0.208675,0.113593,-0.01,-40.2812,-0.31361,-0.0357895,1.86521e-17
-0.208675,0.113593,0.01,-40.2812,-0.31361,-0.0357895,1.86521e-17
-0.203348,0.114195,-0.01,-40.0983,-0.311596,-0.0343933,9.31136e-18
-0.203348,0.114195,0.01,-40.0983,-0.311596,-0.0343933,9.31136e-18
-0.198018,0.114778,-0.01,-39.8937,-0.310085,-0.0332215,-9.20949e-18
-0.198018,0.114778,0.01,-39.8937,-0.310085,-0.0332215,-9.20949e-18
-0.192687,0.115345,-0.01,-39.7355,-0.308698,-0.0320232,-3.60006e-20
-0.192687,0.115345,0.01,-39.7355,-0.308698,-0.0320232,-3.60006e-20
-0.187353,0.115892,-0.01,-39.5526,-0.306739,-0.0307324,9.17355e-18
-0.187353,0.115892,0.01,-39.5526,-0.306739,-0.0307324,9.17355e-18
-0.182018,0.116422,-0.01,-39.3541,-0.305188,-0.0296055,-4.55192e-25
-0.182018,0.116422,0.01,-39.3541,-0.305188,-0.0296055,-4.55192e-25
-0.176681,0.116935,-0.01,-39.1847,-0.303916,-0.0285088,-1.80794e-17
-0.176681,0.116935,0.01,-39.1847,-0.303916,-0.0285088,-1.80794e-17
-0.171342,0.117431,-0.01,-39.0135,-0.302287,-0.0273529,-9.0813e-18
-0.171342,0.117431,0.01,-39.0135,-0.302287,-0.0273529,-9.0813e-18
-0.166002,0.117909,-0.01,-38.8277,-0.300615,-0.0262365,4.86498e-20
-0.166002,0.117909,0.01,-38.8277,-0.300615,-0.0262365,4.86498e-20
-0.160661,0.11837,-0.01,-38.6452,-0.299433,-0.0252376,-8.9539e-18
-0.160661,0.11837,0.01,-38.6452,-0.299433,-0.0252376,-8.9539e-18
-0.155318,0.118816,-0.01,-38.4923,-0.297943,-0.0241386,1.77629e-17
-0.155318,0.118816,0.01,-38.4923,-0.297943,-0.0241386,1.77629e-17
-0.149973,0.119243,-0.01,-38.3017,-0.296001,-0.0230297,8.939e-18
-0.149973,0.119243,0.01,-38.3017,-0.296001,-0.0230297,8.939e-18
-0.144628,0.119655,-0.01,-38.1055,-0.294814,-0.0221089,-1.76127e-17
-0.144628,0.119655,0.01,-38.1055,-0.294814,-0.0221089,-1.76127e-17
-0.139281,0.120052,-0.01,-37.9521,-0.293779,-0.0211529,-8.78876e-18
-0.139281,0.120052,0.01,-37.9521,-0.293779,-0.0211529,-8.78876e-18
-0.133933,0.120431,-0.01,-37.7847,-0.292081,-0.0201035,8.70789e-18
-0.133933,0.120431,0.01,-37.7847,-0.292081,-0.0201035,8.70789e-18
-0.128584,0.120795,-0.01,-37.5936,-0.290511,-0.0191448,8.70579e-18
-0.128584,0.120795,0.01,-37.5936,-0.290511,-0.0191448,8.70579e-18
-0.123233,0.121143,-0.01,-37.4182,-0.289463,-0.018271,-1.25006e-25
-0.123233,0.121143,0.01,-37.4182,-0.289463,-0.018271,-1.25006e-25
-0.117882,0.121476,-0.01,-37.2612,-0.288323,-0.0173517,2.11065e-21
-0.117882,0.121476,0.01,-37.2612,-0.288323,-0.0173517,2.11065e-21
-0.11253,0.121793,-0.01,-37.0956,-0.286677,-0.0163723,-4.2749e-18
-0.11253,0.121793,0.01,-37.0956,-0.286677,-0.0163723,-4.2749e-18
-0.107177,0.122093,-0.01,-36.9066,-0.285103,-0.0154659,-2.414e-20
-0.107177,0.122093,0.01,-36.9066,-0.285103,-0.0154659,-2.414e-20
-0.101823,0.12238,-0.01,-36.7283,-0.284136,-0.0146558,1.76152e-20
-0.101823,0.12238,0.01,-36.7283,-0.284136,-0.0146558,1.76152e-20
-0.0964687,0.122651,-0.01,-36.5769,-0.282923,-0.0137721,-4.23314e-18
-0.0964687,0.122651,0.01,-36.5769,-0.282923,-0.0137721,-4.23314e-18
-0.0911133,0.122906,-0.01,-36.3986,-0.281354,-0.0128825,-4.19161e-18
-0.0911133,0.122906,0.01,-36.3986,-0.281354,-0.0128825,-4.19161e-18
-0.0857572,0.123147,-0.01,-36.2189,-0.280101,-0.0120623,-4.19161e-18
-0.0857572,0.123147,0.01,-36.2189,-0.280101,-0.0120623,-4.19161e-18
-0.0804004,0.123372,-0.01,-36.0516,-0.278973,-0.0112568,-1.97095e-34
-0.0804004,0.123372,0.01,-36.0516,-0.278973,-0.0112568,-1.97095e-34
-0.0750431,0.123584,-0.01,-35.8846,-0.277821,-0.0104521,-9.9694e-22
-0.0750431,0.123584,0.01,-35.8846,-0.277821,-0.0104521,-9.9694e-22
-0.0696852,0.12378,-0.01,-35.7216,-0.276482,-0.00961415,-4.11582e-18
-0.0696852,0.12378,0.01,-35.7216,-0.276482,-0.00961415,-4.11582e-18
-0.0643267,0.12396,-0.01,-35.5443,-0.274926,-0.008783,-2.06599e-18
-0.0643267,0.12396,0.01,-35.5443,-0.274926,-0.008783,-2.06599e-18
-0.0589678,0.124126,-0.01,-35.3597,-0.273717,-0.00803294,1.179e-20
-0.0589678,0.124126,0.01,-35.3597,-0.273717,-0.00803294,1.179e-20
-0.0536085,0.124279,-0.01,-35.2667,-0.273295,-0.00768759,-4.07408e-18
-0.0536085,0.124279,0.01,-35.2667,-0.273295,-0.00768759,-4.07408e-18
-0.5,0,0.01,28.1805,-0.00998895,-0.502849,0
-0.5,0,-0.01,28.1805,-0.00998895,-0.502849,0
-0.499542,0.00533558,-0.01,13.2861,-0.101602,-0.603858,-2.49823e-18
-0.499542,0.00533558,0.01,13.2861,-0.101602,-0.603858,-2.49823e-18
-0.498219,0.0105254,-0.01,-1.91373,-0.202085,-0.630283,-2.49823e-18
-0.498219,0.0105254,0.01,-1.91373,-0.202085,-0.630283,-2.49823e-18
-0.496154,0.0154683,-0.01,-15.3989,-0.282279,-0.598893,-1.97653e-17
-0.496154,0.0154683,0.01,-15.3989,-0.282279,-0.598893,-1.97653e-17
-0.493481,0.0201121,-0.01,-26.1153,-0.332982,-0.537377,8.5398e-18
-0.493481,0.0201121,0.01,-26.1153,-0.332982,-0.537377,8.5398e-18
-0.490336,0.0244515,-0.01,-33.9128,-0.36693,-0.47855,-5.9592e-18
-0.490336,0.0244515,0.01,-33.9128,-0.36693,-0.47855,-5.9592e-18
-0.486825,0.0285019,-0.01,-39.1213,-0.401331,-0.440371,3.74405e-18
-0.486825,0.0285019,0.01,-39.1213,-0.401331,-0.440371,3.74405e-18
-0.48303,0.0322868,-0.01,-42.6074,-0.434256,-0.414371,7.87969e-17
-0.48303,0.0322868,0.01,-42.6074,-0.434256,-0.414371,7.87969e-17
-0.479011,0.0358352,-0.01,-45.1385,-0.455438,-0.386616,-1.98275e-18
-0.479011,0.0358352,0.01,-45.1385,-0.455438,-0.386616,-1.98275e-18
-0.474813,0.0391696,-0.01,-46.8791,-0.464659,-0.356282,-4.27713e-17
-0.474813,0.0391696,0.01,-46.8791,-0.464659,-0.356282,-4.27713e-17
-0.470473,0.0423164,-0.01,-48.0606,-0.46852,-0.328646,-4.50276e-17
-0.470473,0.0423164,0.01,-48.0606,-0.46852,-0.328646,-4.50276e-17
-0.466015,0.0452948,-0.01,-48.9061,-0.470338,-0.304775,6.87099e-19
-0.466015,0.0452948,0.01,-48.9061,-0.470338,-0.304775,6.87099e-19
-0.461461,0.0481233,-0.01,-49.4846,-0.46966,-0.282887,-4.36602e-19
-0.461461,0.0481233,0.01,-49.4846,-0.46966,-0.282887,-4.36602e-19
-0.456822,0.0508117,-0.01,-49.7525,-0.467467,-0.263303,-9.24014e-17
-0.456822,0.0508117,0.01,-49.7525,-0.467467,-0.263303,-9.24014e-17
-0.452115,0.0533779,-0.01,-49.8987,-0.465484,-0.246948,-4.62529e-17
-0.452115,0.0533779,0.01,-49.8987,-0.465484,-0.246948,-4.62529e-17
-0.447349,0.0558324,-0.01,-49.9986,-0.462853,-0.232132,9.29157e-17
-0.447349,0.0558324,0.01,-49.9986,-0.462853,-0.232132,9.29157e-17
-0.44253,0.0581834,-0.01,-49.9822,-0.459073,-0.218024,9.29157e-17
-0.44253,0.0581834,0.01,-49.9822,-0.459073,-0.218024,9.29157e-17
-0.437666,0.060438,-0.01,-49.8773,-0.454974,-0.205458,2.82262e-21
-0.437666,0.060438,0.01,-49.8773,-0.454974,-0.205458,2.82262e-21
-0.432763,0.0626065,-0.01,-49.7403,-0.451312,-0.194651,4.61982e-17
-0.432763,0.0626065,0.01,-49.7403,-0.451312,-0.194651,4.61982e-17
-0.427824,0.0646941,-0.01,-49.6214,-0.447313,-0.184479,1.25751e-19
-0.427824,0.0646941,0.01,-49.6214,-0.447313,-0.184479,1.25751e-19
-0.422854,0.0667042,-0.01,-49.4369,-0.442586,-0.174847,4.56532e-17
-0.422854,0.0667042,0.01,-49.4369,-0.442586,-0.174847,4.56532e-17
-0.417856,0.0686445,-0.01,-49.2237,-0.438044,-0.166144,9.172e-17
-0.417856,0.0686445,0.01,-49.2237,-0.438044,-0.166144,9.172e-17
-0.412832,0.0705182,-0.01,-49.0124,-0.433577,-0.158145,-1.84468e-33
-0.412832,0.0705182,0.01,-49.0124,-0.433577,-0.158145,-1.84468e-33
-0.407786,0.07233,-0.01,-48.7877,-0.429037,-0.150706,4.52543e-17
-0.407786,0.07233,0.01,-48.7877,-0.429037,-0.150706,4.52543e-17
-0.40272,0.0740832,-0.01,-48.5603,-0.424526,-0.143788,2.1015e-19
-0.40272,0.0740832,0.01,-48.5603,-0.424526,-0.143788,2.1015e-19
-0.397634,0.0757812,-0.01,-48.3265,-0.420016,-0.137293,-8.98648e-17
-0.397634,0.0757812,0.01,-48.3265,-0.420016,-0.137293,-8.98648e-17
-0.392531,0.0774261,-0.01,-48.0872,-0.41561,-0.131267,4.43704e-17
-0.392531,0.0774261,0.01,-48.0872,-0.41561,-0.131267,4.43704e-17
-0.387413,0.079022,-0.01,-47.8523,-0.411131,-0.125486,8.91937e-17
-0.387413,0.079022,0.01,-47.8523,-0.411131,-0.125486,8.91937e-17
-0.382279,0.0805681,-0.01,-47.5937,-0.406493,-0.119962,2.71524e-21
-0.382279,0.0805681,0.01,-47.5937,-0.406493,-0.119962,2.71524e-21
-0.377132,0.0820697,-0.01,-47.3242,-0.402145,-0.114974,-3.14707e-22
-0.377132,0.0820697,0.01,-47.3242,-0.402145,-0.114974,-3.14707e-22
-0.371973,0.0835284,-0.01,-47.0726,-0.39816,-0.110369,-2.18182e-17
-0.371973,0.0835284,0.01,-47.0726,-0.39816,-0.110369,-2.18182e-17
-0.366802,0.0849462,-0.01,-46.8299,-0.394165,-0.105926,-1.114e-19
-0.366802,0.0849462,0.01,-46.8299,-0.394165,-0.105926,-1.114e-19
-0.361621,0.0863234,-0.01,-46.5808,-0.389962,-0.101567,2.17065e-17
-0.361621,0.0863234,0.01,-46.5808,-0.389962,-0.101567,2.17065e-17
-0.356429,0.0876618,-0.01,-46.3151,-0.385899,-0.0975384,-1.80556e-35
-0.356429,0.0876618,0.01,-46.3151,-0.385899,-0.0975384,-1.80556e-35
-0.351228,0.0889644,-0.01,-46.0652,-0.382276,-0.0939035,2.13468e-17
-0.351228,0.0889644,0.01,-46.0652,-0.382276,-0.0939035,2.13468e-17
-0.346019,0.0902322,-0.01,-45.8352,-0.378551,-0.0902612,2.13468e-17
-0.346019,0.0902322,0.01,-45.8352,-0.378551,-0.0902612,2.13468e-17
-0.340801,0.0914638,-0.01,-45.5816,-0.374786,-0.086796,4.22133e-17
-0.340801,0.0914638,0.01,-45.5816,-0.374786,-0.086796,4.22133e-17
-0.335575,0.0926645,-0.01,-45.3402,-0.371305,-0.0835968,6.32224e-17
-0.335575,0.0926645,0.01,-45.3402,-0.371305,-0.0835968,6.32224e-17
-0.330343,0.0938317,-0.01,-45.1013,-0.367769,-0.0804127,4.18841e-17
-0.330343,0.0938317,0.01,-45.1013,-0.367769,-0.0804127,4.18841e-17
-0.325103,0.0949679,-0.01,-44.8481,-0.364531,-0.0775615,1.112e-19
-0.325103,0.0949679,0.01,-44.8481,-0.364531,-0.0775615,1.112e-19
-0.319857,0.0960759,-0.01,-44.6276,-0.361479,-0.0747924,-4.14295e-17
-0.319857,0.0960759,0.01,-44.6276,-0.361479,-0.0747924,-4.14295e-17
-0.314605,0.0971526,-0.01,-44.3905,-0.358472,-0.0721641,-4.12142e-17
-0.314605,0.0971526,0.01,-44.3905,-0.358472,-0.0721641,-4.12142e-17
-0.309347,0.0982042,-0.01,-44.1762,-0.355514,-0.0695865,-2.05485e-17
-0.309347,0.0982042,0.01,-44.1762,-0.355514,-0.0695865,-2.05485e-17
-0.304084,0.0992242,-0.01,-44.0958,-0.353926,-0.068158,-9.0278e-36
-0.304084,0.0992242,0.01,-44.0958,-0.353926,-0.068158,-9.0278e-36
-0.486825,-0.0285019,0.01,46.2659,-0.105034,0.129226,-8.62133e-17
-0.486825,-0.0285019,-0.01,46.2659,-0.105034,0.129226,-8.62133e-17
-0.490336,-0.0244515,-0.01,47.6996,-0.0833444,0.109853,2.6921e-18
-0.490336,-0.0244515,0.01,47.6996,-0.0833444,0.109853,2.6921e-18
-0.493481,-0.0201121,-0.01,49.9361,-0.0359437,0.0545864,-1.5118e-18
-0.493481,-0.0201121,0.01,49.9361,-0.0359437,0.0545864,-1.5118e-18
-0.496154,-0.0154683,-0.01,50.2797,0.0136467,-0.0404556,-4.73105e-17
-0.496154,-0.0154683,0.01,50.2797,0.0136467,-0.0404556,-4.73105e-17
-0.498219,-0.0105254,-0.01,47.3851,0.0485834,-0.178394,2.07954e-17
-0.498219,-0.0105254,0.01,47.3851,0.0485834,-0.178394,2.07954e-17
-0.499542,-0.00533558,-0.01,40.0935,0.044136,-0.344849,2.07954e-17
-0.499542,-0.00533558,0.01,40.0935,0.044136,-0.344849,2.07954e-17
0.447349,0.0558324,0.01,2.02973,0.0121225,-0.00621697,-7.8587e-22
0.44253,0.0581834,0.01,1.96345,0.0123685,-0.0062171,-4.9637e-22
0.44253,0.0581834,-0.01,1.96345,0.0123685,-0.0062171,-4.9637e-22
0.447349,0.0558324,-0.01,2.02973,0.0121225,-0.00621697,-7.8587e-22
0.437666,0.060438,0.01,1.81501,0.0128098,-0.00621365,9.28785e-23
0.437666,0.060438,-0.01,1.81501,0.0128098,-0.00621365,9.28785e-23
0.432763,0.0626065,0.01,1.6303,0.0131295,-0.00619488,1.42726e-18
0.432763,0.0626065,-0.01,1.6303,0.0131295,-0.00619488,1.42726e-18
0.427824,0.0646941,0.01,1.39668,0.0132668,-0.00614212,2.4468e-19
0.427824,0.0646941,-0.01,1.39668,0.0132668,-0.00614212,2.4468e-19
0.422854,0.0667042,0.01,1.09783,0.012972,-0.00597414,-1.18319e-18
0.422854,0.0667042,-0.01,1.09783,0.012972,-0.00597414,-1.18319e-18
0.417856,0.0686445,0.01,0.718697,0.0118343,-0.00555448,-8.0678e-22
0.417856,0.0686445,-0.01,0.718697,0.0118343,-0.00555448,-8.0678e-22
0.412832,0.0705182,0.01,0.242001,0.00948542,-0.00477378,1.85684e-35
0.412832,0.0705182,-0.01,0.242001,0.00948542,-0.00477378,1.85684e-35
0.407786,0.07233,0.01,-0.34466,0.00564269,-0.00355553,-6.21985e-19
0.407786,0.07233,-0.01,-0.34466,0.00564269,-0.00355553,-6.21985e-19
0.40272,0.0740832,0.01,-1.04158,0.00012122,-0.00185179,-1.94391e-18
0.40272,0.0740832,-0.01,-1.04158,0.00012122,-0.00185179,-1.94391e-18
0.397634,0.0757812,0.01,-1.83483,-0.0068974,0.000249313,-3.42377e-18
0.397634,0.0757812,-0.01,-1.83483,-0.0068974,0.000249313,-3.42377e-18
0.392531,0.0774261,0.01,-2.70906,-0.015123,0.0026337,-2.1037e-18
0.392531,0.0774261,-0.01,-2.70906,-0.015123,0.0026337,-2.1037e-18
0.387413,0.079022,0.01,-3.63664,-0.0242243,0.00517466,-2.06986e-21
0.387413,0.079022,-0.01,-3.63664,-0.0242243,0.00517466,-2.06986e-21
0.382279,0.0805681,0.01,-4.59807,-0.0336476,0.00768419,-2.07438e-22
0.382279,0.0805681,-0.01,-4.59807,-0.0336476,0.00768419,-2.07438e-22
0.377132,0.0820697,0.01,-5.5792,-0.0431835,0.0101061,-5.66595e-18
0.377132,0.0820697,-0.01,-5.5792,-0.0431835,0.0101061,-5.66595e-18
0.371973,0.0835284,0.01,-6.56345,-0.0527425,0.0124176,-2.372e-18
0.371973,0.0835284,-0.01,-6.56345,-0.0527425,0.0124176,-2.372e-18
0.366802,0.0849462,0.01,-7.53855,-0.062199,0.0145844,7.03589e-18
0.366802,0.0849462,-0.01,-7.53855,-0.062199,0.0145844,7.03589e-18
0.361621,0.0863234,0.01,-8.48799,-0.0713027,0.0165382,3.74195e-18
0.361621,0.0863234,-0.01,-8.48799,-0.0713027,0.0165382,3.74195e-18
0.356429,0.0876618,0.01,-9.4124,-0.0798098,0.0182269,-4.60464e-18
0.356429,0.0876618,-0.01,-9.4124,-0.0798098,0.0182269,-4.60464e-18
0.351228,0.0889644,0.01,-10.3175,-0.0880898,0.0197848,4.1706e-19
0.351228,0.0889644,-0.01,-10.3175,-0.0880898,0.0197848,4.1706e-19
0.346019,0.0902322,0.01,-11.1789,-0.0960484,0.0211604,5.0217e-18
0.346019,0.0902322,-0.01,-11.1789,-0.0960484,0.0211604,5.0217e-18
0.340801,0.0914638,0.01,-12.011,-0.103367,0.0222972,5.7966e-18
0.340801,0.0914638,-0.01,-12.011,-0.103367,0.0222972,5.7966e-18
0.335575,0.0926645,0.01,-12.8151,-0.110503,0.0233433,1.19512e-17
0.335575,0.0926645,-0.01,-12.8151,-0.110503,0.0233433,1.19512e-17
0.330343,0.0938317,0.01,-13.5684,-0.117073,0.0241658,-3.422e-19
0.330343,0.0938317,-0.01,-13.5684,-0.117073,0.0241658,-3.422e-19
0.325103,0.0949679,0.01,-14.3094,-0.123186,0.0248616,-1.33421e-17
0.325103,0.0949679,-0.01,-14.3094,-0.123186,0.0248616,-1.33421e-17
0.319857,0.0960759,0.01,-15.0026,-0.129058,0.0254367,-1.39892e-17
0.319857,0.0960759,-0.01,-15.0026,-0.129058,0.0254367,-1.39892e-17
0.314605,0.0971526,0.01,-15.6828,-0.134553,0.0259016,-1.46178e-17
0.314605,0.0971526,-0.01,-15.6828,-0.134553,0.0259016,-1.46178e-17
0.309347,0.0982042,0.01,-16.3195,-0.139913,0.0262889,-7.47395e-18
0.309347,0.0982042,-0.01,-16.3195,-0.139913,0.0262889,-7.47395e-18
0.304084,0.0992242,0.01,-16.9314,-0.144677,0.0265152,-8.04425e-18
0.304084,0.0992242,-0.01,-16.9314,-0.144677,0.0265152,-8.04425e-18
0.298816,0.100221,0.01,-17.5256,-0.149325,0.0267057,8.52375e-18
0.298816,0.100221,-0.01,-17.5256,-0.149325,0.0267057,8.52375e-18
0.293543,0.10119,0.01,-18.0886,-0.153893,0.0268418,2.51363e-17
0.293543,0.10119,-0.01,-18.0886,-0.153893,0.0268418,2.51363e-17
0.288265,0.102135,0.01,-18.6259,-0.158099,0.0268812,8.5683e-18
0.288265,0.102135,-0.01,-18.6259,-0.158099,0.0268812,8.5683e-18
0.282983,0.103052,0.01,-19.1408,-0.16195,0.0268368,9.043e-18
0.282983,0.103052,-0.01,-19.1408,-0.16195,0.0268368,9.043e-18
0.277697,0.103948,0.01,-19.6449,-0.165753,0.0267819,1.82924e-17
0.277697,0.103948,-0.01,-19.6449,-0.165753,0.0267819,1.82924e-17
0.272406,0.104818,0.01,-20.1159,-0.169312,0.0266425,-2.26901e-19
0.272406,0.104818,-0.01,-20.1159,-0.169312,0.0266425,-2.26901e-19
0.267112,0.105667,0.01,-20.5887,-0.172796,0.0265049,-9.47864e-18
0.267112,0.105667,-0.01,-20.5887,-0.172796,0.0265049,-9.47864e-18
0.261815,0.106492,0.01,-21.0163,-0.176042,0.0262807,-9.87339e-18
0.261815,0.106492,-0.01,-21.0163,-0.176042,0.0262807,-9.87339e-18
0.256514,0.107295,0.01,-21.4566,-0.178964,0.0260208,-9.87065e-18
0.256514,0.107295,-0.01,-21.4566,-0.178964,0.0260208,-9.87065e-18
0.25121,0.108078,0.01,-21.8733,-0.182296,0.0258099,-1.02625e-17
0.25121,0.108078,-0.01,-21.8733,-0.182296,0.0258099,-1.02625e-17
0.245902,0.108837,0.01,-22.2607,-0.185032,0.0254666,1.06369e-17
0.245902,0.108837,-0.01,-22.2607,-0.185032,0.0254666,1.06369e-17
0.240592,0.109577,0.01,-22.6588,-0.187752,0.0251567,1.02781e-17
0.240592,0.109577,-0.01,-22.6588,-0.187752,0.0251567,1.02781e-17
0.235279,0.110295,0.01,-22.8483,-0.189407,0.0250426,-2.12434e-17
0.235279,0.110295,-0.01,-22.8483,-0.189407,0.0250426,-2.12434e-17
-0.0536085,0.124279,0.01,-35.12,-0.27249,-0.00689641,1.70447e-36
-0.0536085,0.124279,-0.01,-35.12,-0.27249,-0.00689641,1.70447e-36
-0.0482488,0.124417,-0.01,-35.0406,-0.27162,-0.00647193,-2.01839e-18
-0.0482488,0.124417,0.01,-35.0406,-0.27162,-0.00647193,-2.01839e-18
-0.0428887,0.124538,-0.01,-34.8601,-0.26995,-0.00568215,-4.0242e-18
-0.0428887,0.124538,0.01,-34.8601,-0.26995,-0.00568215,-4.0242e-18
-0.0375282,0.124646,-0.01,-34.6718,-0.268689,-0.0049527,-1.00649e-20
-0.0375282,0.124646,0.01,-34.6718,-0.268689,-0.0049527,-1.00649e-20
-0.0321676,0.12474,-0.01,-34.5007,-0.267816,-0.0042488,2.9888e-18
-0.0321676,0.12474,0.01,-34.5007,-0.267816,-0.0042488,2.9888e-18
-0.0268067,0.12482,-0.01,-34.341,-0.266807,-0.00353099,9.93056e-19
-0.0268067,0.12482,0.01,-34.341,-0.266807,-0.00353099,9.93056e-19
-0.0214456,0.124885,-0.01,-34.1766,-0.265306,-0.0027693,-9.83629e-19
-0.0214456,0.124885,0.01,-34.1766,-0.265306,-0.0027693,-9.83629e-19
-0.0160843,0.124934,-0.01,-33.9883,-0.263838,-0.0020547,-9.83868e-19
-0.0160843,0.124934,0.01,-33.9883,-0.263838,-0.0020547,-9.83868e-19
-0.0107229,0.12497,-0.01,-33.8083,-0.262714,-0.00137718,-2.43451e-19
-0.0107229,0.12497,0.01,-33.8083,-0.262714,-0.00137718,-2.43451e-19
-0.00536149,0.124992,-0.01,-33.635,-0.261753,-0.00070397,-2.43213e-19
-0.00536149,0.124992,0.01,-33.635,-0.261753,-0.00070397,-2.43213e-19
0,0.125,-0.01,-33.4729,-0.260556,1.02355e-05,-1.17348e-22
0,0.125,0.01,-33.4729,-0.260556,1.02355e-05,-1.17348e-22
0.235279,0.110295,0.01,-23.1934,-0.191693,0.0245945,-5.30844e-21
0.229963,0.110993,0.01,-23.3829,-0.192832,0.0244069,1.09573e-17
0.229963,0.110993,-0.01,-23.3829,-0.192832,0.0244069,1.09573e-17
0.235279,0.110295,-0.01,-23.1934,-0.191693,0.0245945,-5.30844e-21
0.224645,0.111672,0.01,-23.7432,-0.195409,0.0240521,1.096e-17
0.224645,0.111672,-0.01,-23.7432,-0.195409,0.0240521,1.096e-17
0.219324,0.112331,0.01,-24.0698,-0.197725,0.0236229,5.63125e-18
0.219324,0.112331,-0.01,-24.0698,-0.197725,0.0236229,5.63125e-18
0.214001,0.112971,0.01,-24.4077,-0.199746,0.0231737,1.13406e-17
0.214001,0.112971,-0.01,-24.4077,-0.199746,0.0231737,1.13406e-17
0.208675,0.113593,0.01,-24.7406,-0.202284,0.02279,-7.18501e-20
0.208675,0.113593,-0.01,-24.7406,-0.202284,0.02279,-7.18501e-20
0.203348,0.114195,0.01,-25.0336,-0.204313,0.0222986,-5.78402e-18
0.203348,0.114195,-0.01,-25.0336,-0.204313,0.0222986,-5.78402e-18
0.198018,0.114778,0.01,-25.3497,-0.206113,0.0218215,-5.92577e-18
0.198018,0.114778,-0.01,-25.3497,-0.206113,0.0218215,-5.92577e-18
0.192687,0.115345,0.01,-25.6516,-0.20847,0.0213894,-1.19073e-17
0.192687,0.115345,-0.01,-25.6516,-0.20847,0.0213894,-1.19073e-17
0.187353,0.115892,0.01,-25.9289,-0.210371,0.0208794,-5.98138e-18
0.187353,0.115892,-0.01,-25.9289,-0.210371,0.0208794,-5.98138e-18
0.182018,0.116422,0.01,-26.2134,-0.212055,0.0203735,6.15135e-25
0.182018,0.116422,-0.01,-26.2134,-0.212055,0.0203735,6.15135e-25
0.176681,0.116935,0.01,-26.4945,-0.214019,0.0198869,-2.88401e-21
0.176681,0.116935,-0.01,-26.4945,-0.214019,0.0198869,-2.88401e-21
0.171342,0.117431,0.01,-26.7644,-0.215971,0.0193834,-6.23716e-18
0.171342,0.117431,-0.01,-26.7644,-0.215971,0.0193834,-6.23716e-18
0.166002,0.117909,0.01,-27.018,-0.217489,0.0188331,-1.25335e-17
0.166002,0.117909,-0.01,-27.018,-0.217489,0.0188331,-1.25335e-17
0.160661,0.11837,0.01,-27.2918,-0.219148,0.0183198,-6.29625e-18
0.160661,0.11837,-0.01,-27.2918,-0.219148,0.0183198,-6.29625e-18
0.155318,0.118816,0.01,-27.5451,-0.221229,0.0178083,-6.66215e-23
0.155318,0.118816,-0.01,-27.5451,-0.221229,0.0178083,-6.66215e-23
0.149973,0.119243,0.01,-27.7737,-0.222599,0.017226,6.46583e-18
0.149973,0.119243,-0.01,-27.7737,-0.222599,0.017226,6.46583e-18
0.144628,0.119655,0.01,-28.0243,-0.223831,0.016677,6.4643e-18
0.144628,0.119655,-0.01,-28.0243,-0.223831,0.016677,6.4643e-18
0.139281,0.120052,0.01,-28.2748,-0.225686,0.0161545,-1.61274e-21
0.139281,0.120052,-0.01,-28.2748,-0.225686,0.0161545,-1.61274e-21
0.133933,0.120431,0.01,-28.5006,-0.227389,0.0155852,6.62949e-18
0.133933,0.120431,-0.01,-28.5006,-0.227389,0.0155852,6.62949e-18
0.128584,0.120795,0.01,-28.7239,-0.228592,0.0150029,6.63114e-18
0.128584,0.120795,-0.01,-28.7239,-0.228592,0.0150029,6.63114e-18
0.123233,0.121143,0.01,-28.9589,-0.229912,0.0144447,3.25036e-25
0.123233,0.121143,-0.01,-28.9589,-0.229912,0.0144447,3.25036e-25
0.117882,0.121476,0.01,-29.1932,-0.231674,0.0138888,-1.6375e-21
0.117882,0.121476,-0.01,-29.1932,-0.231674,0.0138888,-1.6375e-21
0.11253,0.121793,0.01,-29.4053,-0.233332,0.0132976,3.41534e-18
0.11253,0.121793,-0.01,-29.4053,-0.233332,0.0132976,3.41534e-18
0.107177,0.122093,0.01,-29.6096,-0.234418,0.0126918,-2.62799e-20
0.107177,0.122093,-0.01,-29.6096,-0.234418,0.0126918,-2.62799e-20
0.101823,0.12238,0.01,-29.8353,-0.235709,0.0121251,-6.90642e-18
0.101823,0.12238,-0.01,-29.8353,-0.235709,0.0121251,-6.90642e-18
0.0964687,0.122651,0.01,-30.0449,-0.237368,0.0115351,-3.4648e-18
0.0964687,0.122651,-0.01,-30.0449,-0.237368,0.0115351,-3.4648e-18
0.0911133,0.122906,0.01,-30.2463,-0.238685,0.0109249,3.51208e-18
0.0911133,0.122906,-0.01,-30.2463,-0.238685,0.0109249,3.51208e-18
0.0857572,0.123147,0.01,-30.4507,-0.239921,0.0103278,3.51208e-18
0.0857572,0.123147,-0.01,-30.4507,-0.239921,0.0103278,3.51208e-18
0.0804004,0.123372,0.01,-30.6539,-0.241174,0.00972499,-1.54084e-34
0.0804004,0.123372,-0.01,-30.6539,-0.241174,0.00972499,-1.54084e-34
0.0750431,0.123584,0.01,-30.863,-0.24259,0.0091215,7.16305e-18
0.0750431,0.123584,-0.01,-30.863,-0.24259,0.0091215,7.16305e-18
0.0696852,0.12378,0.01,-31.0605,-0.24418,0.00849714,1.07659e-17
0.0696852,0.12378,-0.01,-31.0605,-0.24418,0.00849714,1.07659e-17
0.0643267,0.12396,0.01,-31.2429,-0.245422,0.00785757,1.78985e-18
0.0643267,0.12396,-0.01,-31.2429,-0.245422,0.00785757,1.78985e-18
0.0589678,0.124126,0.01,-31.4327,-0.246321,0.00724143,-1.81209e-18
0.0589678,0.124126,-0.01,-31.4327,-0.246321,0.00724143,-1.81209e-18
0.0536085,0.124279,0.01,-31.641,-0.247651,0.00663715,8.8718e-22
0.0536085,0.124279,-0.01,-31.641,-0.247651,0.00663715,8.8718e-22
0.0482488,0.124417,0.01,-31.8313,-0.249337,0.00598451,1.8445e-18
0.0482488,0.124417,-0.01,-31.8313,-0.249337,0.00598451,1.8445e-18
0.0428887,0.124538,0.01,-32.0065,-0.250601,0.00532079,-1.10848e-20
0.0428887,0.124538,-0.01,-32.0065,-0.250601,0.00532079,-1.10848e-20
0.0375282,0.124646,0.01,-32.1852,-0.251518,0.00468621,1.01301e-20
0.0375282,0.124646,-0.01,-32.1852,-0.251518,0.00468621,1.01301e-20
0.0321676,0.12474,0.01,-32.3788,-0.252577,0.00406219,2.80452e-18
0.0321676,0.12474,-0.01,-32.3788,-0.252577,0.00406219,2.80452e-18
0.0268067,0.12482,0.01,-32.5774,-0.254129,0.00340868,2.82618e-18
0.0268067,0.12482,-0.01,-32.5774,-0.254129,0.00340868,2.82618e-18
0.0214456,0.124885,0.01,-32.7509,-0.255624,0.002712,2.83511e-18
0.0214456,0.124885,-0.01,-32.7509,-0.255624,0.002712,2.83511e-18
0.0160843,0.124934,0.01,-32.9254,-0.256735,0.00204077,9.47973e-19
0.0160843,0.124934,-0.01,-32.9254,-0.256735,0.00204077,9.47973e-19
0.0107229,0.12497,0.01,-33.1004,-0.257737,0.0013812,-2.39428e-19
0.0107229,0.12497,-0.01,-33.1004,-0.257737,0.0013812,-2.39428e-19
0.00536149,0.124992,0.01,-33.2921,-0.258983,0.00071875,-2.39778e-19
0.00536149,0.124992,-0.01,-33.2921,-0.258983,0.00071875,-2.39778e-19
0.5,0,0.01,3.09647,0.00063685,0.0165676,0
0.499542,0.00533558,0.01,3.21349,0.000687436,0.00048732,1.50231e-18
0.499542,0.00533558,-0.01,3.21349,0.000687436,0.00048732,1.50231e-18
0.5,0,-0.01,3.09647,0.00063685,0.0165676,0
0.498219,0.0105254,0.01,3.11628,0.00509831,-0.0141762,1.50231e-18
0.498219,0.0105254,-0.01,3.11628,0.00509831,-0.0141762,1.50231e-18
0.496154,0.0154683,0.01,2.89112,0.0103873,-0.0212539,2.58252e-18
0.496154,0.0154683,-0.01,2.89112,0.0103873,-0.0212539,2.58252e-18
0.493481,0.0201121,0.01,2.67325,0.0132057,-0.0209657,4.99458e-18
0.493481,0.0201121,-0.01,2.67325,0.0132057,-0.0209657,4.99458e-18
0.490336,0.0244515,0.01,2.53575,0.0131191,-0.0169843,4.73731e-18
0.490336,0.0244515,-0.01,2.53575,0.0131191,-0.0169843,4.73731e-18
0.486825,0.0285019,0.01,2.47598,0.0111661,-0.0122284,2.47449e-20
0.486825,0.0285019,-0.01,2.47598,0.0111661,-0.0122284,2.47449e-20
0.48303,0.0322868,0.01,2.46903,0.00875734,-0.00831054,1.1785e-20
0.48303,0.0322868,-0.01,2.46903,0.00875734,-0.00831054,1.1785e-20
0.479011,0.0358352,0.01,2.47598,0.00735557,-0.00618686,2.31222e-18
0.479011,0.0358352,-0.01,2.47598,0.00735557,-0.00618686,2.31222e-18
0.474813,0.0391696,0.01,2.46827,0.00727531,-0.00556296,-6.96491e-23
0.474813,0.0391696,-0.01,2.46827,0.00727531,-0.00556296,-6.96491e-23
0.470473,0.0423164,0.01,2.44283,0.00801821,-0.00565789,2.26619e-18
0.470473,0.0423164,-0.01,2.44283,0.00801821,-0.00565789,2.26619e-18
0.466015,0.0452948,0.01,2.39867,0.00917942,-0.0060351,2.26612e-18
0.466015,0.0452948,-0.01,2.39867,0.00917942,-0.0060351,2.26612e-18
0.461461,0.0481233,0.01,2.33713,0.0102411,-0.00630943,-2.15112e-18
0.461461,0.0481233,-0.01,2.33713,0.0102411,-0.00630943,-2.15112e-18
0.456822,0.0508117,0.01,2.26451,0.0108974,-0.00632143,-4.23069e-18
0.456822,0.0508117,-0.01,2.26451,0.0108974,-0.00632143,-4.23069e-18
0.452115,0.0533779,0.01,2.18219,0.0113628,-0.00624798,-8.24401e-20
0.452115,0.0533779,-0.01,2.18219,0.0113628,-0.00624798,-8.24401e-20
0.447349,0.0558324,0.01,2.13807,0.0115957,-0.00621915,3.99439e-18
0.447349,0.0558324,-0.01,2.13807,0.0115957,-0.00621915,3.99439e-18
0.314605,-0.0971526,0.01,-21.5159,-0.231952,-0.0472064,2.00303e-17
0.319857,-0.0960759,0.01,-21.5187,-0.231165,-0.0477616,2.00291e-17
0.319857,-0.0960759,-0.01,-21.5187,-0.231165,-0.0477616,2.00291e-17
0.314605,-0.0971526,-0.01,-21.5159,-0.231952,-0.0472064,2.00303e-17
0.325103,-0.0949679,0.01,-21.3542,-0.228622,-0.0485092,1.98789e-17
0.325103,-0.0949679,-0.01,-21.3542,-0.228622,-0.0485092,1.98789e-17
0.330343,-0.0938317,0.01,-21.107,-0.226523,-0.0493827,9.86495e-18
0.330343,-0.0938317,-0.01,-21.107,-0.226523,-0.0493827,9.86495e-18
0.335575,-0.0926645,0.01,-20.9189,-0.223952,-0.0501877,3.18815e-22
0.335575,-0.0926645,-0.01,-20.9189,-0.223952,-0.0501877,3.18815e-22
0.340801,-0.0914638,0.01,-20.6208,-0.220693,-0.0507862,3.18815e-22
0.340801,-0.0914638,-0.01,-20.6208,-0.220693,-0.0507862,3.18815e-22
0.346019,-0.0902322,0.01,-20.3373,-0.217966,-0.0516034,-9.42795e-18
0.346019,-0.0902322,-0.01,-20.3373,-0.217966,-0.0516034,-9.42795e-18
0.351228,-0.0889644,0.01,-20.0239,-0.213901,-0.052033,-2.034e-19
0.351228,-0.0889644,-0.01,-20.0239,-0.213901,-0.052033,-2.034e-19
0.356429,-0.0876618,0.01,-19.6282,-0.209963,-0.0524945,9.22455e-18
0.356429,-0.0876618,-0.01,-19.6282,-0.209963,-0.0524945,9.22455e-18
0.361621,-0.0863234,0.01,-19.2411,-0.20606,-0.0530083,-8.86615e-18
0.361621,-0.0863234,-0.01,-19.2411,-0.20606,-0.0530083,-8.86615e-18
0.366802,-0.0849462,0.01,-18.7936,-0.200964,-0.0531669,-1.75135e-17
0.366802,-0.0849462,-0.01,-18.7936,-0.200964,-0.0531669,-1.75135e-17
0.371973,-0.0835284,0.01,-18.2796,-0.195363,-0.0531622,8.1319e-18
0.371973,-0.0835284,-0.01,-18.2796,-0.195363,-0.0531622,8.1319e-18
0.377132,-0.0820697,0.01,-17.7125,-0.189445,-0.0530381,1.67792e-17
0.377132,-0.0820697,-0.01,-17.7125,-0.189445,-0.0530381,1.67792e-17
0.382279,-0.0805681,0.01,-17.09,-0.183017,-0.0527288,-9.3366e-22
0.382279,-0.0805681,-0.01,-17.09,-0.183017,-0.0527288,-9.3366e-22
0.387413,-0.079022,0.01,-16.4062,-0.17555,-0.0520745,1.7411e-21
0.387413,-0.079022,-0.01,-16.4062,-0.17555,-0.0520745,1.7411e-21
0.392531,-0.0774261,0.01,-15.6329,-0.166908,-0.0509603,1.41859e-17
0.392531,-0.0774261,-0.01,-15.6329,-0.166908,-0.0509603,1.41859e-17
0.397634,-0.0757812,0.01,-14.7673,-0.157461,-0.0494755,2.75408e-17
0.397634,-0.0757812,-0.01,-14.7673,-0.157461,-0.0494755,2.75408e-17
0.40272,-0.0740832,0.01,-13.8195,-0.14683,-0.0474672,2.57783e-17
0.40272,-0.0740832,-0.01,-13.8195,-0.14683,-0.0474672,2.57783e-17
0.407786,-0.07233,0.01,-12.7613,-0.134707,-0.0447435,1.24208e-17
0.407786,-0.07233,-0.01,-12.7613,-0.134707,-0.0447435,1.24208e-17
0.412832,-0.0705182,0.01,-11.5914,-0.121085,-0.0412628,1.5604e-33
0.412832,-0.0705182,-0.01,-11.5914,-0.121085,-0.0412628,1.5604e-33
0.417856,-0.0686445,0.01,-10.3033,-0.105726,-0.0368491,2.70446e-21
0.417856,-0.0686445,-0.01,-10.3033,-0.105726,-0.0368491,2.70446e-21
0.422854,-0.0667042,0.01,-8.89318,-0.088622,-0.0314118,-7.6084e-18
0.422854,-0.0667042,-0.01,-8.89318,-0.088622,-0.0314118,-7.6084e-18
0.427824,-0.0646941,0.01,-7.37682,-0.0697926,-0.0248704,-1.45095e-18
0.427824,-0.0646941,-0.01,-7.37682,-0.0697926,-0.0248704,-1.45095e-18
0.432763,-0.0626065,0.01,-5.77518,-0.049503,-0.0172223,6.15958e-18
0.432763,-0.0626065,-0.01,-5.77518,-0.049503,-0.0172223,6.15958e-18
0.437666,-0.060438,0.01,-4.13515,-0.0292381,-0.0090686,-3.29584e-22
0.437666,-0.060438,-0.01,-4.13515,-0.0292381,-0.0090686,-3.29584e-22
0.44253,-0.0581834,0.01,-2.56479,-0.0106018,-0.00115426,3.4091e-21
0.44253,-0.0581834,-0.01,-2.56479,-0.0106018,-0.00115426,3.4091e-21
0.447349,-0.0558324,0.01,-1.16464,0.00471469,0.00568957,3.17285e-21
0.447349,-0.0558324,-0.01,-1.16464,0.00471469,0.00568957,3.17285e-21
0.452115,-0.0533779,0.01,-0.0300685,0.0145985,0.0103,4.27974e-19
0.452115,-0.0533779,-0.01,-0.0300685,0.0145985,0.0103,4.27974e-19
0.456822,-0.0508117,0.01,0.799989,0.0186424,0.0122791,1.4946e-18
0.456822,-0.0508117,-0.01,0.799989,0.0186424,0.0122791,1.4946e-18
0.461461,-0.0481233,0.01,1.36582,0.0187158,0.0124195,2.55238e-18
0.461461,-0.0481233,-0.01,1.36582,0.0187158,0.0124195,2.55238e-18
0.466015,-0.0452948,0.01,1.73773,0.0171229,0.011806,1.48581e-18
0.466015,-0.0452948,-0.01,1.73773,0.0171229,0.011806,1.48581e-18
0.470473,-0.0423164,0.01,1.98557,0.015162,0.0110655,6.13186e-23
0.470473,-0.0423164,-0.01,1.98557,0.015162,0.0110655,6.13186e-23
0.474813,-0.0391696,0.01,2.15385,0.0133418,0.0104817,2.07578e-18
0.474813,-0.0391696,-0.01,2.15385,0.0133418,0.0104817,2.07578e-18
0.479011,-0.0358352,0.01,2.27806,0.0115394,0.00991276,-1.0432e-19
0.479011,-0.0358352,-0.01,2.27806,0.0115394,0.00991276,-1.0432e-19
0.48303,-0.0322868,0.01,2.37161,0.00934993,0.0089048,-2.18013e-18
0.48303,-0.0322868,-0.01,2.37161,0.00934993,0.0089048,-2.18013e-18
0.486825,-0.0285019,0.01,2.42543,0.00729207,0.0078616,-2.28095e-18
0.486825,-0.0285019,-0.01,2.42543,0.00729207,0.0078616,-2.28095e-18
0.490336,-0.0244515,0.01,2.43957,0.00648308,0.00822613,-4.55843e-18
0.490336,-0.0244515,-0.01,2.43957,0.00648308,0.00822613,-4.55843e-18
0.493481,-0.0201121,0.01,2.42898,0.00739096,0.0117255,-4.53868e-18
0.493481,-0.0201121,-0.01,2.42898,0.00739096,0.0117255,-4.53868e-18
0.496154,-0.0154683,0.01,2.45146,0.00871926,0.0184288,-2.26117e-18
0.496154,-0.0154683,-0.01,2.45146,0.00871926,0.0184288,-2.26117e-18
0.498219,-0.0105254,0.01,2.58502,0.00798857,0.0248722,-1.25554e-18
0.498219,-0.0105254,-0.01,2.58502,0.00798857,0.0248722,-1.25554e-18
0.499542,-0.00533558,0.01,2.83395,0.00438706,0.0255697,-1.25554e-18
0.499542,-0.00533558,-0.01,2.83395,0.00438706,0.0255697,-1.25554e-18
0.0428887,-0.124538,0.01,-20.2248,-0.26337,-0.00607668,-2.33656e-18
0.0482488,-0.124417,0.01,-20.2886,-0.263126,-0.0064669,-1.16828e-18
0.0482488,-0.124417,-0.01,-20.2886,-0.263126,-0.0064669,-1.16828e-18
0.0428887,-0.124538,-0.01,-20.2248,-0.26337,-0.00607668,-2.33656e-18
0.0536085,-0.124279,0.01,-20.3932,-0.262525,-0.00719466,-1.17996e-18
0.0536085,-0.124279,-0.01,-20.3932,-0.262525,-0.00719466,-1.17996e-18
0.0589678,-0.124126,0.01,-20.4795,-0.2623,-0.00786798,4.73003e-21
0.0589678,-0.124126,-0.01,-20.4795,-0.2623,-0.00786798,4.73003e-21
0.0643267,-0.12396,0.01,-20.5872,-0.2625,-0.00856785,-1.2016e-18
0.0643267,-0.12396,-0.01,-20.5872,-0.2625,-0.00856785,-1.2016e-18
0.0696852,-0.12378,0.01,-20.7024,-0.262347,-0.00930548,-7.18306e-18
0.0696852,-0.12378,-0.01,-20.7024,-0.262347,-0.00930548,-7.18306e-18
0.0750431,-0.123584,0.01,-20.7999,-0.261853,-0.0100358,-4.79676e-18
0.0750431,-0.123584,-0.01,-20.7999,-0.261853,-0.0100358,-4.79676e-18
0.0804004,-0.123372,0.01,-20.8865,-0.261545,-0.0107422,7.88991e-35
0.0804004,-0.123372,-0.01,-20.8865,-0.261545,-0.0107422,7.88991e-35
0.0857572,-0.123147,0.01,-20.9799,-0.261405,-0.0114585,-2.43134e-18
0.0857572,-0.123147,-0.01,-20.9799,-0.261405,-0.0114585,-2.43134e-18
0.0911133,-0.122906,0.01,-21.0727,-0.261316,-0.012181,-2.43134e-18
0.0911133,-0.122906,-0.01,-21.0727,-0.261316,-0.012181,-2.43134e-18
0.0964687,-0.122651,0.01,-21.171,-0.261122,-0.0129227,2.45578e-18
0.0964687,-0.122651,-0.01,-21.171,-0.261122,-0.0129227,2.45578e-18
0.101823,-0.12238,0.01,-21.2587,-0.260594,-0.013651,7.37838e-18
0.101823,-0.12238,-0.01,-21.2587,-0.260594,-0.013651,7.37838e-18
0.107177,-0.122093,0.01,-21.3312,-0.260485,-0.0143654,2.45067e-18
0.107177,-0.122093,-0.01,-21.3312,-0.260485,-0.0143654,2.45067e-18
0.11253,-0.121793,0.01,-21.4306,-0.260602,-0.0151311,-2.47193e-18
0.11253,-0.121793,-0.01,-21.4306,-0.260602,-0.0151311,-2.47193e-18
0.117882,-0.121476,0.01,-21.5238,-0.260129,-0.015887,-1.21966e-21
0.117882,-0.121476,-0.01,-21.5238,-0.260129,-0.015887,-1.21966e-21
0.123233,-0.121143,0.01,-21.5929,-0.259553,-0.0166132,2.14974e-25
0.123233,-0.121143,-0.01,-21.5929,-0.259553,-0.0166132,2.14974e-25
0.128584,-0.120795,0.01,-21.6632,-0.259456,-0.0173523,-5.01963e-18
0.128584,-0.120795,-0.01,-21.6632,-0.259456,-0.0173523,-5.01963e-18
0.133933,-0.120431,0.01,-21.7496,-0.259489,-0.0181264,-5.02084e-18
0.133933,-0.120431,-0.01,-21.7496,-0.259489,-0.0181264,-5.02084e-18
0.139281,-0.120052,0.01,-21.8351,-0.259021,-0.018897,-5.06419e-18
0.139281,-0.120052,-0.01,-21.8351,-0.259021,-0.018897,-5.06419e-18
0.144628,-0.119655,0.01,-21.8959,-0.258411,-0.019625,-1.01392e-17
0.144628,-0.119655,-0.01,-21.8959,-0.258411,-0.019625,-1.01392e-17
0.149973,-0.119243,0.01,-21.9573,-0.258438,-0.0203887,-5.07503e-18
0.149973,-0.119243,-0.01,-21.9573,-0.258438,-0.0203887,-5.07503e-18
0.155318,-0.118816,0.01,-22.0455,-0.258379,-0.0212093,5.11722e-18
0.155318,-0.118816,-0.01,-22.0455,-0.258379,-0.0212093,5.11722e-18
0.160661,-0.11837,0.01,-22.1131,-0.257635,-0.0219651,1.0243e-17
0.160661,-0.11837,-0.01,-22.1131,-0.257635,-0.0219651,1.0243e-17
0.166002,-0.117909,0.01,-22.159,-0.257274,-0.0227222,1.02658e-17
0.166002,-0.117909,-0.01,-22.159,-0.257274,-0.0227222,1.02658e-17
0.171342,-0.117431,0.01,-22.2269,-0.257147,-0.0235462,-1.865e-20
0.171342,-0.117431,-0.01,-22.2269,-0.257147,-0.0235462,-1.865e-20
0.176681,-0.116935,0.01,-22.2859,-0.256629,-0.0243338,-5.16128e-18
0.176681,-0.116935,-0.01,-22.2859,-0.256629,-0.0243338,-5.16128e-18
0.182018,-0.116422,0.01,-22.3321,-0.256095,-0.0251118,5.04871e-25
0.182018,-0.116422,-0.01,-22.3321,-0.256095,-0.0251118,5.04871e-25
0.187353,-0.115892,0.01,-22.3788,-0.255913,-0.0259304,5.19483e-18
0.187353,-0.115892,-0.01,-22.3788,-0.255913,-0.0259304,5.19483e-18
0.192687,-0.115345,0.01,-22.4384,-0.255553,-0.0267801,1.04058e-17
0.192687,-0.115345,-0.01,-22.4384,-0.255553,-0.0267801,1.04058e-17
0.198018,-0.114778,0.01,-22.4771,-0.254771,-0.027557,5.21101e-18
0.198018,-0.114778,-0.01,-22.4771,-0.254771,-0.027557,5.21101e-18
0.203348,-0.114195,0.01,-22.5034,-0.254504,-0.028378,5.22241e-18
0.203348,-0.114195,-0.01,-22.5034,-0.254504,-0.028378,5.22241e-18
0.208675,-0.113593,0.01,-22.5549,-0.2541,-0.0292783,-1.50501e-20
0.208675,-0.113593,-0.01,-22.5549,-0.2541,-0.0292783,-1.50501e-20
0.214001,-0.112971,0.01,-22.5766,-0.253285,-0.0300771,-1.04742e-17
0.214001,-0.112971,-0.01,-22.5766,-0.253285,-0.0300771,-1.04742e-17
0.219324,-0.112331,0.01,-22.5935,-0.252923,-0.0309172,-5.2342e-18
0.219324,-0.112331,-0.01,-22.5935,-0.252923,-0.0309172,-5.2342e-18
0.224645,-0.111672,0.01,-22.6252,-0.252365,-0.031791,-5.25055e-18
0.224645,-0.111672,-0.01,-22.6252,-0.252365,-0.031791,-5.25055e-18
0.229963,-0.110993,0.01,-22.6318,-0.251616,-0.0326139,-5.25312e-18
0.229963,-0.110993,-0.01,-22.6318,-0.251616,-0.0326139,-5.25312e-18
0.235279,-0.110295,0.01,-22.6389,-0.251204,-0.0335286,1.05162e-17
0.235279,-0.110295,-0.01,-22.6389,-0.251204,-0.0335286,1.05162e-17
0.240592,-0.109577,0.01,-22.6538,-0.250246,-0.0343717,-1.05231e-17
0.240592,-0.109577,-0.01,-22.6538,-0.250246,-0.0343717,-1.05231e-17
0.245902,-0.108837,0.01,-22.6277,-0.24953,-0.0352147,-1.05515e-17
0.245902,-0.108837,-0.01,-22.6277,-0.24953,-0.0352147,-1.05515e-17
0.25121,-0.108078,0.01,-22.6287,-0.248913,-0.0361606,1.04903e-17
0.25121,-0.108078,-0.01,-22.6287,-0.248913,-0.0361606,1.04903e-17
0.256514,-0.107295,0.01,-22.5999,-0.247573,-0.0369635,1.04748e-17
0.256514,-0.107295,-0.01,-22.5999,-0.247573,-0.0369635,1.04748e-17
0.261815,-0.106492,0.01,-22.552,-0.247083,-0.0379251,1.04722e-17
0.261815,-0.106492,-0.01,-22.552,-0.247083,-0.0379251,1.04722e-17
0.267112,-0.105667,0.01,-22.5508,-0.246013,-0.0388205,1.04743e-17
0.267112,-0.105667,-0.01,-22.5508,-0.246013,-0.0388205,1.04743e-17
0.272406,-0.104818,0.01,-22.4745,-0.244861,-0.0396825,6.02494e-20
0.272406,-0.104818,-0.01,-22.4745,-0.244861,-0.0396825,6.02494e-20
0.277697,-0.103948,0.01,-22.4391,-0.243842,-0.040627,-1.04166e-17
0.277697,-0.103948,-0.01,-22.4391,-0.243842,-0.040627,-1.04166e-17
0.282983,-0.103052,0.01,-22.3578,-0.242558,-0.0414955,-1.29775e-34
0.282983,-0.103052,-0.01,-22.3578,-0.242558,-0.0414955,-1.29775e-34
0.288265,-0.102135,0.01,-22.2879,-0.241422,-0.0424375,-1.03802e-17
0.288265,-0.102135,-0.01,-22.2879,-0.241422,-0.0424375,-1.03802e-17
0.293543,-0.10119,0.01,-22.1975,-0.240098,-0.0433718,-3.09094e-17
0.293543,-0.10119,-0.01,-22.1975,-0.240098,-0.0433718,-3.09094e-17
0.298816,-0.100221,0.01,-22.1036,-0.238394,-0.0442382,-2.0529e-17
0.298816,-0.100221,-0.01,-22.1036,-0.238394,-0.0442382,-2.0529e-17
0.304084,-0.0992242,0.01,-21.9734,-0.236729,-0.0451055,1.35441e-22
0.304084,-0.0992242,-0.01,-21.9734,-0.236729,-0.0451055,1.35441e-22
0.309347,-0.0982042,0.01,-21.8481,-0.235231,-0.0460553,1.01872e-17
0.309347,-0.0982042,-0.01,-21.8481,-0.235231,-0.0460553,1.01872e-17
0.314605,-0.0971526,0.01,-21.8895,-0.234077,-0.0465152,2.03744e-17
0.314605,-0.0971526,-0.01,-21.8895,-0.234077,-0.0465152,2.03744e-17
0,-0.125,0.01,-19.2351,-0.264476,-1.5268e-05,-6.8233e-23
0.00536149,-0.124992,0.01,-19.3585,-0.264061,-0.000749914,1.39927e-19
0.00536149,-0.124992,-0.01,-19.3585,-0.264061,-0.000749914,1.39927e-19
0,-0.125,-0.01,-19.2351,-0.264476,-1.5268e-05,-6.8233e-23
0.0107229,-0.12497,0.01,-19.4692,-0.263882,-0.00144556,1.40133e-19
0.0107229,-0.12497,-0.01,-19.4692,-0.263882,-0.00144556,1.40133e-19
0.0160843,-0.124934,0.01,-19.5925,-0.263959,-0.00214931,-5.67538e-19
0.0160843,-0.124934,-0.01,-19.5925,-0.263959,-0.00214931,-5.67538e-19
0.0214456,-0.124885,0.01,-19.7196,-0.263956,-0.00287024,-1.71063e-18
0.0214456,-0.124885,-0.01,-19.7196,-0.263956,-0.00287024,-1.71063e-18
0.0268067,-0.12482,0.01,-19.8439,-0.263562,-0.00361942,-1.7173e-18
0.0268067,-0.12482,-0.01,-19.8439,-0.263562,-0.00361942,-1.7173e-18
0.0321676,-0.12474,0.01,-19.9438,-0.263123,-0.00433298,-1.72838e-18
0.0321676,-0.12474,-0.01,-19.9438,-0.263123,-0.00433298,-1.72838e-18
0.0375282,-0.124646,0.01,-20.0475,-0.263119,-0.0050243,6.70502e-21
0.0375282,-0.124646,-0.01,-20.0475,-0.263119,-0.0050243,6.70502e-21
0.0428887,-0.124538,0.01,-20.1052,-0.26321,-0.00537301,2.3215e-18
0.0428887,-0.124538,-0.01,-20.1052,-0.26321,-0.00537301,2.3215e-18
-0.00536149,-0.124992,-0.01,-19.0947,-0.264563,0.000719396,1.37534e-19
-0.00536149,-0.124992,0.01,-19.0947,-0.264563,0.000719396,1.37534e-19
-0.0107229,-0.12497,-0.01,-18.9639,-0.264439,0.00141216,1.374e-19
-0.0107229,-0.12497,0.01,-18.9639,-0.264439,0.00141216,1.374e-19
-0.0160843,-0.124934,-0.01,-18.837,-0.264471,0.00210895,5.42426e-19
-0.0160843,-0.124934,0.01,-18.837,-0.264471,0.00210895,5.42426e-19
-0.0214456,-0.124885,-0.01,-18.7167,-0.264808,0.00283205,5.4256e-19
-0.0214456,-0.124885,0.01,-18.7167,-0.264808,0.00283205,5.4256e-19
-0.0268067,-0.12482,-0.01,-18.5725,-0.265161,0.00359792,-5.3424e-19
-0.0268067,-0.12482,0.01,-18.5725,-0.265161,0.00359792,-5.3424e-19
-0.0321676,-0.12474,-0.01,-18.4197,-0.265041,0.00431594,-1.59443e-18
-0.0321676,-0.12474,0.01,-18.4197,-0.265041,0.00431594,-1.59443e-18
-0.0375282,-0.124646,-0.01,-18.2801,-0.264821,0.00499339,-7.75006e-21
-0.0375282,-0.124646,0.01,-18.2801,-0.264821,0.00499339,-7.75006e-21
-0.0428887,-0.124538,-0.01,-18.1525,-0.264986,0.00569762,2.09747e-18
-0.0428887,-0.124538,0.01,-18.1525,-0.264986,0.00569762,2.09747e-18
-0.0482488,-0.124417,-0.01,-18.014,-0.265463,0.00646788,1.04503e-18
-0.0482488,-0.124417,0.01,-18.014,-0.265463,0.00646788,1.04503e-18
-0.0536085,-0.124279,-0.01,-17.8491,-0.265576,0.00723679,-4.99066e-22
-0.0536085,-0.124279,0.01,-17.8491,-0.265576,0.00723679,-4.99066e-22
-0.0589678,-0.124126,-0.01,-17.6932,-0.265289,0.00792286,-1.01764e-18
-0.0589678,-0.124126,0.01,-17.6932,-0.265289,0.00792286,-1.01764e-18
-0.0643267,-0.12396,-0.01,-17.5543,-0.265331,0.00862646,1.00321e-18
-0.0643267,-0.12396,0.01,-17.5543,-0.265331,0.00862646,1.00321e-18
-0.0696852,-0.12378,-0.01,-17.4062,-0.265711,0.00940429,2.01988e-18
-0.0696852,-0.12378,0.01,-17.4062,-0.265711,0.00940429,2.01988e-18
-0.0750431,-0.123584,-0.01,-17.2405,-0.265889,0.0101819,-4.77013e-22
-0.0750431,-0.123584,0.01,-17.2405,-0.265889,0.0101819,-4.77013e-22
-0.0804004,-0.123372,-0.01,-17.0755,-0.265848,0.010919,7.46925e-35
-0.0804004,-0.123372,0.01,-17.0755,-0.265848,0.010919,7.46925e-35
-0.0857572,-0.123147,-0.01,-16.9104,-0.265804,0.0116534,1.94452e-18
-0.0857572,-0.123147,0.01,-16.9104,-0.265804,0.0116534,1.94452e-18
-0.0911133,-0.122906,-0.01,-16.7512,-0.265895,0.0123974,1.94452e-18
-0.0911133,-0.122906,0.01,-16.7512,-0.265895,0.0123974,1.94452e-18
-0.0964687,-0.122651,-0.01,-16.5853,-0.266191,0.0131926,1.9065e-18
-0.0964687,-0.122651,0.01,-16.5853,-0.266191,0.0131926,1.9065e-18
-0.101823,-0.12238,-0.01,-16.3983,-0.266163,0.0139755,1.90648e-18
-0.101823,-0.12238,0.01,-16.3983,-0.266163,0.0139755,1.90648e-18
-0.107177,-0.122093,-0.01,-16.2291,-0.265972,0.014686,1.86779e-18
-0.107177,-0.122093,0.01,-16.2291,-0.265972,0.014686,1.86779e-18
-0.11253,-0.121793,-0.01,-16.0651,-0.266271,0.0154817,1.86781e-18
-0.11253,-0.121793,0.01,-16.0651,-0.266271,0.0154817,1.86781e-18
-0.117882,-0.121476,-0.01,-15.8783,-0.26662,0.0163391,8.8548e-22
-0.117882,-0.121476,0.01,-15.8783,-0.26662,0.0163391,8.8548e-22
-0.123233,-0.121143,-0.01,-15.6793,-0.266512,0.0171259,-6.50274e-26
-0.123233,-0.121143,0.01,-15.6793,-0.266512,0.0171259,-6.50274e-26
-0.128584,-0.120795,-0.01,-15.493,-0.266304,0.0178599,-3.56634e-18
-0.128584,-0.120795,0.01,-15.493,-0.266304,0.0178599,-3.56634e-18
-0.133933,-0.120431,-0.01,-15.316,-0.266573,0.0186775,-3.56544e-18
-0.133933,-0.120431,0.01,-15.316,-0.266573,0.0186775,-3.56544e-18
-0.139281,-0.120052,-0.01,-15.113,-0.266905,0.0195676,2.35471e-23
-0.139281,-0.120052,0.01,-15.113,-0.266905,0.0195676,2.35471e-23
-0.144628,-0.119655,-0.01,-14.8975,-0.266645,0.0203511,3.42524e-18
-0.144628,-0.119655,0.01,-14.8975,-0.266645,0.0203511,3.42524e-18
-0.149973,-0.119243,-0.01,-14.7119,-0.266573,0.02111,-3.34782e-18
-0.149973,-0.119243,0.01,-14.7119,-0.266573,0.02111,-3.34782e-18
-0.155318,-0.118816,-0.01,-14.5124,-0.267059,0.0220289,-3.44019e-18
-0.155318,-0.118816,0.01,-14.5124,-0.267059,0.0220289,-3.44019e-18
-0.160661,-0.11837,-0.01,-14.2845,-0.267105,0.022917,6.61463e-18
-0.160661,-0.11837,0.01,-14.2845,-0.267105,0.022917,6.61463e-18
-0.166002,-0.117909,-0.01,-14.0741,-0.266962,0.0237155,4.5265e-20
-0.166002,-0.117909,0.01,-14.0741,-0.266962,0.0237155,4.5265e-20
-0.171342,-0.117431,-0.01,-13.8599,-0.267206,0.0246151,-5.2915e-20
-0.171342,-0.117431,0.01,-13.8599,-0.267206,0.0246151,-5.2915e-20
-0.176681,-0.116935,-0.01,-13.6299,-0.267378,0.0255357,3.18511e-18
-0.176681,-0.116935,0.01,-13.6299,-0.267378,0.0255357,3.18511e-18
-0.182018,-0.116422,-0.01,-13.3945,-0.267277,0.0263974,-1.25006e-25
-0.182018,-0.116422,0.01,-13.3945,-0.267277,0.0263974,-1.25006e-25
-0.187353,-0.115892,-0.01,-13.1739,-0.267449,0.0272889,-3.03108e-18
-0.187353,-0.115892,0.01,-13.1739,-0.267449,0.0272889,-3.03108e-18
-0.192687,-0.115345,-0.01,-12.9319,-0.267845,0.0282972,-6.691e-20
-0.192687,-0.115345,0.01,-12.9319,-0.267845,0.0282972,-6.691e-20
-0.198018,-0.114778,-0.01,-12.67,-0.267704,0.0292078,2.96408e-18
-0.198018,-0.114778,0.01,-12.67,-0.267704,0.0292078,2.96408e-18
-0.203348,-0.114195,-0.01,-12.5501,-0.267439,0.029578,2.86798e-21
-0.203348,-0.114195,0.01,-12.5501,-0.267439,0.029578,2.86798e-21
-0.203348,-0.114195,0.01,-12.3277,-0.268163,0.0306434,-5.71592e-18
-0.203348,-0.114195,-0.01,-12.3277,-0.268163,0.0306434,-5.71592e-18
-0.208675,-0.113593,-0.01,-12.1788,-0.268273,0.0311902,-5.6458e-18
-0.208675,-0.113593,0.01,-12.1788,-0.268273,0.0311902,-5.6458e-18
-0.214001,-0.112971,-0.01,-11.903,-0.26822,0.0321491,-5.51997e-18
-0.214001,-0.112971,0.01,-11.903,-0.26822,0.0321491,-5.51997e-18
-0.219324,-0.112331,-0.01,-11.6474,-0.268363,0.0331222,-2.73342e-18
-0.219324,-0.112331,0.01,-11.6474,-0.268363,0.0331222,-2.73342e-18
-0.224645,-0.111672,-0.01,-11.3671,-0.268707,0.034217,-1.14166e-21
-0.224645,-0.111672,0.01,-11.3671,-0.268707,0.034217,-1.14166e-21
-0.229963,-0.110993,-0.01,-11.0821,-0.268763,0.0352274,1.40116e-21
-0.229963,-0.110993,0.01,-11.0821,-0.268763,0.0352274,1.40116e-21
-0.235279,-0.110295,-0.01,-10.8035,-0.269109,0.0363193,4.94614e-18
-0.235279,-0.110295,0.01,-10.8035,-0.269109,0.0363193,4.94614e-18
-0.240592,-0.109577,-0.01,-10.4959,-0.269373,0.0374572,4.94516e-18
-0.240592,-0.109577,0.01,-10.4959,-0.269373,0.0374572,4.94516e-18
-0.245902,-0.108837,-0.01,-10.2027,-0.269641,0.0385487,-4.67304e-18
-0.245902,-0.108837,0.01,-10.2027,-0.269641,0.0385487,-4.67304e-18
-0.25121,-0.108078,-0.01,-9.8879,-0.270182,0.0398014,4.33703e-18
-0.25121,-0.108078,0.01,-9.8879,-0.270182,0.0398014,4.33703e-18
-0.256514,-0.107295,-0.01,-9.54955,-0.270262,0.0409566,4.64656e-18
-0.256514,-0.107295,0.01,-9.54955,-0.270262,0.0409566,4.64656e-18
-0.261815,-0.106492,-0.01,-9.23353,-0.270507,0.0421147,-4.36279e-18
-0.261815,-0.106492,0.01,-9.23353,-0.270507,0.0421147,-4.36279e-18
-0.267112,-0.105667,-0.01,-8.88786,-0.270965,0.0434253,-4.04281e-18
-0.267112,-0.105667,0.01,-8.88786,-0.270965,0.0434253,-4.04281e-18
-0.272406,-0.104818,-0.01,-8.5437,-0.27138,0.0447055,-7.93809e-18
-0.272406,-0.104818,0.01,-8.5437,-0.27138,0.0447055,-7.93809e-18
-0.277697,-0.103948,-0.01,-8.17459,-0.271783,0.0460571,-1.93335e-19
-0.277697,-0.103948,0.01,-8.17459,-0.271783,0.0460571,-1.93335e-19
-0.282983,-0.103052,-0.01,-7.80297,-0.272022,0.0473612,3.70094e-18
-0.282983,-0.103052,0.01,-7.80297,-0.272022,0.0473612,3.70094e-18
-0.288265,-0.102135,-0.01,-7.42633,-0.272439,0.0487623,3.35109e-18
-0.288265,-0.102135,0.01,-7.42633,-0.272439,0.0487623,3.35109e-18
-0.293543,-0.10119,-0.01,-7.0344,-0.273041,0.0502786,3.35229e-18
-0.293543,-0.10119,0.01,-7.0344,-0.273041,0.0502786,3.35229e-18
-0.298816,-0.100221,-0.01,-6.61147,-0.273374,0.0517785,-5.91744e-18
-0.298816,-0.100221,0.01,-6.61147,-0.273374,0.0517785,-5.91744e-18
-0.304084,-0.0992242,-0.01,-6.18886,-0.273509,0.0532185,-5.91865e-18
-0.304084,-0.0992242,0.01,-6.18886,-0.273509,0.0532185,-5.91865e-18
-0.309347,-0.0982042,-0.01,-5.75581,-0.273892,0.0548119,2.55652e-18
-0.309347,-0.0982042,0.01,-5.75581,-0.273892,0.0548119,2.55652e-18
-0.314605,-0.0971526,-0.01,-5.29167,-0.274107,0.0564293,4.92044e-18
-0.314605,-0.0971526,0.01,-5.29167,-0.274107,0.0564293,4.92044e-18
-0.319857,-0.0960759,-0.01,-4.82944,-0.274374,0.0580745,4.49216e-18
-0.319857,-0.0960759,0.01,-4.82944,-0.274374,0.0580745,4.49216e-18
-0.325103,-0.0949679,-0.01,-4.32723,-0.274527,0.0597681,2.3063e-19
-0.325103,-0.0949679,0.01,-4.32723,-0.274527,0.0597681,2.3063e-19
-0.330343,-0.0938317,-0.01,-3.83935,-0.274768,0.0614915,-1.89761e-18
-0.330343,-0.0938317,0.01,-3.83935,-0.274768,0.0614915,-1.89761e-18
-0.335575,-0.0926645,-0.01,-3.30886,-0.275234,0.0634523,-1.40331e-18
-0.335575,-0.0926645,0.01,-3.30886,-0.275234,0.0634523,-1.40331e-18
-0.340801,-0.0914638,-0.01,-2.75514,-0.275338,0.0653043,-1.40331e-18
-0.340801,-0.0914638,0.01,-2.75514,-0.275338,0.0653043,-1.40331e-18
-0.346019,-0.0902322,-0.01,-2.19652,-0.27566,0.0673317,-8.83615e-19
-0.346019,-0.0902322,0.01,-2.19652,-0.27566,0.0673317,-8.83615e-19
-0.351228,-0.0889644,-0.01,-1.58566,-0.275903,0.0694585,-8.84285e-19
-0.351228,-0.0889644,0.01,-1.58566,-0.275903,0.0694585,-8.84285e-19
-0.356429,-0.0876618,-0.01,-0.961589,-0.275789,0.071463,-6.70435e-22
-0.356429,-0.0876618,0.01,-0.961589,-0.275789,0.071463,-6.70435e-22
-0.361621,-0.0863234,-0.01,-0.324017,-0.275924,0.0736956,2.69687e-21
-0.361621,-0.0863234,0.01,-0.324017,-0.275924,0.0736956,2.69687e-21
-0.366802,-0.0849462,-0.01,0.359307,-0.276073,0.0761095,-3.30029e-19
-0.366802,-0.0849462,0.01,0.359307,-0.276073,0.0761095,-3.30029e-19
-0.371973,-0.0835284,-0.01,1.08292,-0.275891,0.0784915,-3.3356e-19
-0.371973,-0.0835284,0.01,1.08292,-0.275891,0.0784915,-3.3356e-19
-0.377132,-0.0820697,-0.01,1.83824,-0.275486,0.0808726,-8.34175e-22
-0.377132,-0.0820697,0.01,1.83824,-0.275486,0.0808726,-8.34175e-22
-0.382279,-0.0805681,-0.01,2.61653,-0.275183,0.0834206,-1.95376e-22
-0.382279,-0.0805681,0.01,2.61653,-0.275183,0.0834206,-1.95376e-22
-0.387413,-0.079022,-0.01,3.441,-0.275007,0.0862669,7.2189e-18
-0.387413,-0.079022,0.01,3.441,-0.275007,0.0862669,7.2189e-18
-0.392531,-0.0774261,-0.01,4.32947,-0.27455,0.0891743,2.76017e-18
-0.392531,-0.0774261,0.01,4.32947,-0.27455,0.0891743,2.76017e-18
-0.397634,-0.0757812,-0.01,5.26208,-0.273818,0.0921032,-9.80778e-18
-0.397634,-0.0757812,0.01,5.26208,-0.273818,0.0921032,-9.80778e-18
-0.40272,-0.0740832,-0.01,6.25142,-0.272973,0.0952152,9.521e-19
-0.40272,-0.0740832,0.01,6.25142,-0.272973,0.0952152,9.521e-19
-0.407786,-0.07233,-0.01,7.30295,-0.271908,0.098442,6.30095e-18
-0.407786,-0.07233,0.01,7.30295,-0.271908,0.098442,6.30095e-18
-0.412832,-0.0705182,-0.01,8.4191,-0.270558,0.101805,-9.38516e-34
-0.412832,-0.0705182,0.01,8.4191,-0.270558,0.101805,-9.38516e-34
-0.417856,-0.0686445,-0.01,9.61158,-0.268763,0.105266,1.9061e-17
-0.417856,-0.0686445,0.01,9.61158,-0.268763,0.105266,1.9061e-17
-0.422854,-0.0667042,-0.01,10.8816,-0.266472,0.108811,8.3128e-18
-0.422854,-0.0667042,0.01,10.8816,-0.266472,0.108811,8.3128e-18
-0.427824,-0.0646941,-0.01,12.2494,-0.263465,0.112448,1.33165e-18
-0.427824,-0.0646941,0.01,12.2494,-0.263465,0.112448,1.33165e-18
-0.432763,-0.0626065,-0.01,13.7341,-0.259009,0.11578,1.20782e-17
-0.432763,-0.0626065,0.01,13.7341,-0.259009,0.11578,1.20782e-17
-0.437666,-0.060438,-0.01,15.3181,-0.252954,0.118598,-7.8048e-22
-0.437666,-0.060438,0.01,15.3181,-0.252954,0.118598,-7.8048e-22
-0.44253,-0.0581834,-0.01,17.0224,-0.245472,0.121168,3.33928e-17
-0.44253,-0.0581834,0.01,17.0224,-0.245472,0.121168,3.33928e-17
-0.447349,-0.0558324,-0.01,18.8842,-0.236149,0.123205,5.18966e-17
-0.447349,-0.0558324,0.01,18.8842,-0.236149,0.123205,5.18966e-17
-0.452115,-0.0533779,-0.01,20.904,-0.225322,0.124647,-1.95625e-18
-0.452115,-0.0533779,0.01,20.904,-0.225322,0.124647,-1.95625e-18
-0.456822,-0.0508117,-0.01,23.0877,-0.215268,0.126806,-4.30344e-17
-0.456822,-0.0508117,0.01,23.0877,-0.215268,0.126806,-4.30344e-17
-0.461461,-0.0481233,-0.01,25.4909,-0.20772,0.131096,2.7306e-17
-0.461461,-0.0481233,0.01,25.4909,-0.20772,0.131096,2.7306e-17
-0.466015,-0.0452948,-0.01,28.1446,-0.20185,0.137168,4.98794e-17
-0.466015,-0.0452948,0.01,28.1446,-0.20185,0.137168,4.98794e-17
-0.470473,-0.0423164,-0.01,31.0339,-0.195306,0.143691,-1.70169e-22
-0.470473,-0.0423164,0.01,31.0339,-0.195306,0.143691,-1.70169e-22
-0.474813,-0.0391696,-0.01,34.1598,-0.185934,0.149419,8.81814e-22
-0.474813,-0.0391696,0.01,34.1598,-0.185934,0.149419,8.81814e-22
-0.479011,-0.0358352,-0.01,37.5114,-0.171885,0.152644,3.65541e-17
-0.479011,-0.0358352,0.01,37.5114,-0.171885,0.152644,3.65541e-17
-0.48303,-0.0322868,-0.01,41.0213,-0.151287,0.150577,3.65538e-17
-0.48303,-0.0322868,0.01,41.0213,-0.151287,0.150577,3.65538e-17
-0.486825,-0.0285019,-0.01,42.8007,-0.139142,0.147774,1.26426e-21
-0.486825,-0.0285019,0.01,42.8007,-0.139142,0.147774,1.26426e-21


==> Results/ellipse_Re107/Re107_0aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-24.898,-0.21654,-0.041025,4.6659e-17
-0.30408,0.099224,-0.01,-24.898,-0.21654,-0.041025,4.6659e-17
-0.29882,0.10022,-0.01,-25.086,-0.21634,-0.040373,2.333e-17
-0.29882,0.10022,0.01,-25.086,-0.21634,-0.040373,2.333e-17
-0.29354,0.10119,-0.01,-25.251,-0.21579,-0.039161,-2.3637e-17
-0.29354,0.10119,0.01,-25.251,-0.21579,-0.039161,-2.3637e-17
-0.28827,0.10213,-0.01,-25.396,-0.21519,-0.037978,-3.5614e-17
-0.28827,0.10213,0.01,-25.396,-0.21519,-0.037978,-3.5614e-17
-0.28298,0.10305,-0.01,-25.526,-0.21463,-0.036845,-2.3916e-17
-0.28298,0.10305,0.01,-25.526,-0.21463,-0.036845,-2.3916e-17
-0.2777,0.10395,-0.01,-25.613,-0.21408,-0.035765,-1.194e-17
-0.2777,0.10395,0.01,-25.613,-0.21408,-0.035765,-1.194e-17
-0.27241,0.10482,-0.01,-25.694,-0.21348,-0.034682,-4.2842e-23
-0.27241,0.10482,0.01,-25.694,-0.21348,-0.034682,-4.2842e-23
-0.26711,0.10567,-0.01,-25.74,-0.21299,-0.033684,3.0419e-24
-0.26711,0.10567,0.01,-25.74,-0.21299,-0.033684,3.0419e-24
-0.26181,0.10649,-0.01,-25.869,-0.21257,-0.032685,2.4271e-17
-0.26181,0.10649,0.01,-25.869,-0.21257,-0.032685,2.4271e-17
-0.25651,0.10729,-0.01,-26.03,-0.21226,-0.031772,1.2021e-17
-0.25651,0.10729,0.01,-26.03,-0.21226,-0.031772,1.2021e-17
-0.25121,0.10808,-0.01,-26.276,-0.2119,-0.030801,-1.225e-17
-0.25121,0.10808,0.01,-26.276,-0.2119,-0.030801,-1.225e-17
-0.2459,0.10884,-0.01,-26.299,-0.211,-0.029762,-1.2271e-17
-0.2459,0.10884,0.01,-26.299,-0.211,-0.029762,-1.2271e-17
-0.24059,0.10958,-0.01,-26.196,-0.21026,-0.028863,-1.2271e-17
-0.24059,0.10958,0.01,-26.196,-0.21026,-0.028863,-1.2271e-17
-0.23528,0.1103,-0.01,-26.222,-0.20986,-0.027992,6.1473e-18
-0.23528,0.1103,0.01,-26.222,-0.20986,-0.027992,6.1473e-18
-0.22996,0.11099,-0.01,-26.349,-0.20959,-0.027178,6.1473e-18
-0.22996,0.11099,0.01,-26.349,-0.20959,-0.027178,6.1473e-18
-0.22464,0.11167,-0.01,-26.594,-0.20935,-0.026355,-6.2617e-18
-0.22464,0.11167,0.01,-26.594,-0.20935,-0.026355,-6.2617e-18
-0.21932,0.11233,-0.01,-26.718,-0.20869,-0.025441,-6.2616e-18
-0.21932,0.11233,0.01,-26.718,-0.20869,-0.025441,-6.2616e-18
-0.214,0.11297,-0.01,-26.634,-0.20794,-0.02462,2.3867e-23
-0.214,0.11297,0.01,-26.634,-0.20794,-0.02462,2.3867e-23
-0.20868,0.11359,-0.01,-26.598,-0.20745,-0.023843,6.2343e-18
-0.20868,0.11359,0.01,-26.598,-0.20745,-0.023843,6.2343e-18
-0.20335,0.11419,-0.01,-26.654,-0.20702,-0.023045,-1.385e-20
-0.20335,0.11419,0.01,-26.654,-0.20702,-0.023045,-1.385e-20
-0.19802,0.11478,-0.01,-26.788,-0.20677,-0.022339,-6.2481e-18
-0.19802,0.11478,0.01,-26.788,-0.20677,-0.022339,-6.2481e-18
-0.19269,0.11534,-0.01,-26.981,-0.20642,-0.021566,1.2676e-17
-0.19269,0.11534,0.01,-26.981,-0.20642,-0.021566,1.2676e-17
-0.18735,0.11589,-0.01,-26.997,-0.20562,-0.020748,1.898e-17
-0.18735,0.11589,0.01,-26.997,-0.20562,-0.020748,1.898e-17
-0.18202,0.11642,-0.01,-26.92,-0.20497,-0.020031,6.3041e-18
-0.18202,0.11642,0.01,-26.92,-0.20497,-0.020031,6.3041e-18
-0.17668,0.11693,-0.01,-26.939,-0.20464,-0.019349,-6.3125e-18
-0.17668,0.11693,0.01,-26.939,-0.20464,-0.019349,-6.3125e-18
-0.17134,0.11743,-0.01,-27.038,-0.20432,-0.018646,3.57e-20
-0.17134,0.11743,0.01,-27.038,-0.20432,-0.018646,3.57e-20
-0.166,0.11791,-0.01,-27.162,-0.2039,-0.017941,-2.21e-20
-0.166,0.11791,0.01,-27.162,-0.2039,-0.017941,-2.21e-20
-0.16066,0.11837,-0.01,-27.189,-0.20339,-0.017268,-9.4497e-21
-0.16066,0.11837,0.01,-27.189,-0.20339,-0.017268,-9.4497e-21
-0.15532,0.11882,-0.01,-27.17,-0.20281,-0.016559,1.2722e-17
-0.15532,0.11882,0.01,-27.17,-0.20281,-0.016559,1.2722e-17
-0.14997,0.11924,-0.01,-27.16,-0.20229,-0.015878,5.2501e-21
-0.14997,0.11924,0.01,-27.16,-0.20229,-0.015878,5.2501e-21
-0.14463,0.11965,-0.01,-27.206,-0.20202,-0.015282,-1.2738e-17
-0.14463,0.11965,0.01,-27.206,-0.20202,-0.015282,-1.2738e-17
-0.13928,0.12005,-0.01,-27.283,-0.20167,-0.014643,-1.2774e-17
-0.13928,0.12005,0.01,-27.283,-0.20167,-0.014643,-1.2774e-17
-0.13393,0.12043,-0.01,-27.289,-0.20105,-0.013961,-7.45e-21
-0.13393,0.12043,0.01,-27.289,-0.20105,-0.013961,-7.45e-21
-0.12858,0.12079,-0.01,-27.276,-0.20058,-0.013342,6.3845e-18
-0.12858,0.12079,0.01,-27.276,-0.20058,-0.013342,6.3845e-18
-0.12323,0.12114,-0.01,-27.335,-0.20035,-0.012765,-7.4832e-35
-0.12323,0.12114,0.01,-27.335,-0.20035,-0.012765,-7.4832e-35
-0.11788,0.12148,-0.01,-27.408,-0.2,-0.012147,1.8072e-38
-0.11788,0.12148,0.01,-27.408,-0.2,-0.012147,1.8072e-38
-0.11253,0.12179,-0.01,-27.405,-0.1994,-0.011496,-3.2052e-18
-0.11253,0.12179,0.01,-27.405,-0.1994,-0.011496,-3.2052e-18
-0.10718,0.12209,-0.01,-27.372,-0.19887,-0.010896,-3.08e-21
-0.10718,0.12209,0.01,-27.372,-0.19887,-0.010896,-3.08e-21
-0.10182,0.12238,-0.01,-27.388,-0.19861,-0.010347,3.2021e-18
-0.10182,0.12238,0.01,-27.388,-0.19861,-0.010347,3.2021e-18
-0.096469,0.12265,-0.01,-27.46,-0.19832,-0.0097513,-5.8775e-38
-0.096469,0.12265,0.01,-27.46,-0.19832,-0.0097513,-5.8775e-38
-0.091113,0.12291,-0.01,-27.483,-0.19781,-0.0091537,-3.2139e-18
-0.091113,0.12291,0.01,-27.483,-0.19781,-0.0091537,-3.2139e-18
-0.085757,0.12315,-0.01,-27.46,-0.19733,-0.0085877,-1.9004e-22
-0.085757,0.12315,0.01,-27.46,-0.19733,-0.0085877,-1.9004e-22
-0.0804,0.12337,-0.01,-27.457,-0.19696,-0.0080319,3.2137e-18
-0.0804,0.12337,0.01,-27.457,-0.19696,-0.0080319,3.2137e-18
-0.075043,0.12358,-0.01,-27.474,-0.19665,-0.0074779,-3.5455e-25
-0.075043,0.12358,0.01,-27.474,-0.19665,-0.0074779,-3.5455e-25
-0.069685,0.12378,-0.01,-27.514,-0.19627,-0.0069003,-3.2223e-18
-0.069685,0.12378,0.01,-27.514,-0.19627,-0.0069003,-3.2223e-18
-0.064327,0.12396,-0.01,-27.527,-0.19577,-0.0063261,-1.6119e-18
-0.064327,0.12396,0.01,-27.527,-0.19577,-0.0063261,-1.6119e-18
-0.058968,0.12413,-0.01,-27.507,-0.19535,-0.0057991,1.6104e-18
-0.058968,0.12413,0.01,-27.507,-0.19535,-0.0057991,1.6104e-18
-0.053608,0.12428,-0.01,-27.494,-0.19519,-0.0055536,-1.498e-25
-0.053608,0.12428,0.01,-27.494,-0.19519,-0.0055536,-1.498e-25
-0.5,0,0.01,49.667,-0.0022105,-4.625e-05,-7.1746e-43
-0.5,0,-0.01,49.667,-0.0022105,-4.625e-05,-7.1746e-43
-0.49954,0.0053356,-0.01,47.658,-0.0094781,-0.046542,1.8526e-22
-0.49954,0.0053356,0.01,47.658,-0.0094781,-0.046542,1.8526e-22
-0.49822,0.010525,-0.01,42.279,-0.028395,-0.082375,1.8526e-22
-0.49822,0.010525,0.01,42.279,-0.028395,-0.082375,1.8526e-22
-0.49615,0.015468,-0.01,35.034,-0.054642,-0.10999,0
-0.49615,0.015468,0.01,35.034,-0.054642,-0.10999,0
-0.49348,0.020112,-0.01,27.428,-0.083544,-0.12956,-2.2218e-17
-0.49348,0.020112,0.01,27.428,-0.083544,-0.12956,-2.2218e-17
-0.49034,0.024451,-0.01,20.351,-0.11061,-0.14042,-6.2753e-18
-0.49034,0.024451,0.01,20.351,-0.11061,-0.14042,-6.2753e-18
-0.48683,0.028502,-0.01,14.145,-0.1342,-0.14498,1.5942e-17
-0.48683,0.028502,0.01,14.145,-0.1342,-0.14498,1.5942e-17
-0.48303,0.032287,-0.01,8.8738,-0.15383,-0.14538,8.8009e-22
-0.48303,0.032287,0.01,8.8738,-0.15383,-0.14538,8.8009e-22
-0.47901,0.035835,-0.01,4.4508,-0.16955,-0.14294,2.2868e-18
-0.47901,0.035835,0.01,4.4508,-0.16955,-0.14294,2.2868e-18
-0.47481,0.03917,-0.01,0.79807,-0.18178,-0.13877,2.2859e-18
-0.47481,0.03917,0.01,0.79807,-0.18178,-0.13877,2.2859e-18
-0.47047,0.042316,-0.01,-2.211,-0.19143,-0.13394,1.68e-25
-0.47047,0.042316,0.01,-2.211,-0.19143,-0.13394,1.68e-25
-0.46602,0.045295,-0.01,-4.7702,-0.1993,-0.129,5.5866e-18
-0.46602,0.045295,0.01,-4.7702,-0.1993,-0.129,5.5866e-18
-0.46146,0.048123,-0.01,-6.976,-0.20561,-0.12389,-1.903e-18
-0.46146,0.048123,0.01,-6.976,-0.20561,-0.12389,-1.903e-18
-0.45682,0.050812,-0.01,-8.8327,-0.2106,-0.11884,-1.6557e-17
-0.45682,0.050812,0.01,-8.8327,-0.2106,-0.11884,-1.6557e-17
-0.45212,0.053378,-0.01,-10.459,-0.21471,-0.11417,1.4696e-18
-0.45212,0.053378,0.01,-10.459,-0.21471,-0.11417,1.4696e-18
-0.44735,0.055832,-0.01,-11.918,-0.21805,-0.10966,1.0538e-17
-0.44735,0.055832,0.01,-11.918,-0.21805,-0.10966,1.0538e-17
-0.44253,0.058183,-0.01,-13.186,-0.22056,-0.1052,2.8882e-22
-0.44253,0.058183,0.01,-13.186,-0.22056,-0.1052,2.8882e-22
-0.43767,0.060438,-0.01,-14.288,-0.22249,-0.10101,5.8965e-24
-0.43767,0.060438,0.01,-14.288,-0.22249,-0.10101,5.8965e-24
-0.43276,0.062606,-0.01,-15.3,-0.22403,-0.097126,1.4812e-17
-0.43276,0.062606,0.01,-15.3,-0.22403,-0.097126,1.4812e-17
-0.42782,0.064694,-0.01,-16.214,-0.22513,-0.093315,-7.718e-19
-0.42782,0.064694,0.01,-16.214,-0.22513,-0.093315,-7.718e-19
-0.42285,0.066704,-0.01,-17.005,-0.22584,-0.089686,7.0965e-19
-0.42285,0.066704,0.01,-17.005,-0.22584,-0.089686,7.0965e-19
-0.41786,0.068644,-0.01,-17.733,-0.22633,-0.08631,1.6293e-17
-0.41786,0.068644,0.01,-17.733,-0.22633,-0.08631,1.6293e-17
-0.41283,0.070518,-0.01,-18.395,-0.2266,-0.083096,-1.7534e-17
-0.41283,0.070518,0.01,-18.395,-0.2266,-0.083096,-1.7534e-17
-0.40779,0.07233,-0.01,-18.995,-0.22672,-0.080067,1.861e-17
-0.40779,0.07233,0.01,-18.995,-0.22672,-0.080067,1.861e-17
-0.40272,0.074083,-0.01,-19.554,-0.22671,-0.077197,5.4726e-17
-0.40272,0.074083,0.01,-19.554,-0.22671,-0.077197,5.4726e-17
-0.39763,0.075781,-0.01,-20.061,-0.22656,-0.074453,1.8582e-17
-0.39763,0.075781,0.01,-20.061,-0.22656,-0.074453,1.8582e-17
-0.39253,0.077426,-0.01,-20.53,-0.22633,-0.071871,3.8923e-17
-0.39253,0.077426,0.01,-20.53,-0.22633,-0.071871,3.8923e-17
-0.38741,0.079022,-0.01,-20.974,-0.22595,-0.069346,3.8923e-17
-0.38741,0.079022,0.01,-20.974,-0.22595,-0.069346,3.8923e-17
-0.38228,0.080568,-0.01,-21.35,-0.22543,-0.066918,-1.9399e-23
-0.38228,0.080568,0.01,-21.35,-0.22543,-0.066918,-1.9399e-23
-0.37713,0.08207,-0.01,-21.706,-0.22494,-0.064695,5.7153e-23
-0.37713,0.08207,0.01,-21.706,-0.22494,-0.064695,5.7153e-23
-0.37197,0.083528,-0.01,-22.055,-0.22448,-0.062588,-1.0409e-17
-0.37197,0.083528,0.01,-22.055,-0.22448,-0.062588,-1.0409e-17
-0.3668,0.084946,-0.01,-22.383,-0.22396,-0.060541,-2.0977e-17
-0.3668,0.084946,0.01,-22.383,-0.22396,-0.060541,-2.0977e-17
-0.36162,0.086323,-0.01,-22.679,-0.22333,-0.05853,-2.1255e-17
-0.36162,0.086323,0.01,-22.679,-0.22333,-0.05853,-2.1255e-17
-0.35643,0.087662,-0.01,-22.935,-0.22272,-0.056657,-1.0687e-17
-0.35643,0.087662,0.01,-22.935,-0.22272,-0.056657,-1.0687e-17
-0.35123,0.088964,-0.01,-23.203,-0.22222,-0.054928,-1.0938e-17
-0.35123,0.088964,0.01,-23.203,-0.22222,-0.054928,-1.0938e-17
-0.34602,0.090232,-0.01,-23.468,-0.22161,-0.053172,1.16e-19
-0.34602,0.090232,0.01,-23.468,-0.22161,-0.053172,1.16e-19
-0.3408,0.091464,-0.01,-23.675,-0.221,-0.051518,1.1055e-17
-0.3408,0.091464,0.01,-23.675,-0.221,-0.051518,1.1055e-17
-0.33558,0.092664,-0.01,-23.913,-0.22042,-0.049949,4.6818e-23
-0.33558,0.092664,0.01,-23.913,-0.22042,-0.049949,4.6818e-23
-0.33034,0.093832,-0.01,-24.1,-0.2197,-0.048359,1.1307e-17
-0.33034,0.093832,0.01,-24.1,-0.2197,-0.048359,1.1307e-17
-0.3251,0.094968,-0.01,-24.265,-0.21917,-0.046945,1.1307e-17
-0.3251,0.094968,0.01,-24.265,-0.21917,-0.046945,1.1307e-17
-0.31986,0.096076,-0.01,-24.472,-0.21856,-0.045518,2.1983e-23
-0.31986,0.096076,0.01,-24.472,-0.21856,-0.045518,2.1983e-23
-0.3146,0.097153,-0.01,-24.599,-0.21803,-0.044186,-5.4905e-28
-0.3146,0.097153,0.01,-24.599,-0.21803,-0.044186,-5.4905e-28
-0.30935,0.098204,-0.01,-24.811,-0.21752,-0.042867,-2.1983e-23
-0.30935,0.098204,0.01,-24.811,-0.21752,-0.042867,-2.1983e-23
-0.30408,0.099224,-0.01,-24.969,-0.21712,-0.042102,-2.6331e-36
-0.30408,0.099224,0.01,-24.969,-0.21712,-0.042102,-2.6331e-36
-0.48683,-0.028502,0.01,17.03,-0.1233,0.1439,-3.1932e-17
-0.48683,-0.028502,-0.01,17.03,-0.1233,0.1439,-3.1932e-17
-0.49034,-0.024451,-0.01,20.376,-0.11055,0.14034,2.8515e-17
-0.49034,-0.024451,0.01,20.376,-0.11055,0.14034,2.8515e-17
-0.49348,-0.020112,-0.01,27.451,-0.083488,0.12948,4.4481e-17
-0.49348,-0.020112,0.01,27.451,-0.083488,0.12948,4.4481e-17
-0.49615,-0.015468,-0.01,35.054,-0.054597,0.1099,-1.5046e-36
-0.49615,-0.015468,0.01,35.054,-0.054597,0.1099,-1.5046e-36
-0.49822,-0.010525,-0.01,42.294,-0.028365,0.082286,-1.85e-22
-0.49822,-0.010525,0.01,42.294,-0.028365,0.082286,-1.85e-22
-0.49954,-0.0053356,-0.01,47.666,-0.0094631,0.046452,-1.85e-22
-0.49954,-0.0053356,0.01,47.666,-0.0094631,0.046452,-1.85e-22
0.44735,0.055832,0.01,2.0623,-0.019762,0.00917,7.7352e-18
0.44253,0.058183,0.01,1.1186,-0.025471,0.011566,3.8676e-18
0.44253,0.058183,-0.01,1.1186,-0.025471,0.011566,3.8676e-18
0.44735,0.055832,-0.01,2.0623,-0.019762,0.00917,7.7352e-18
0.43767,0.060438,0.01,-0.78252,-0.036875,0.016157,4.9644e-25
0.43767,0.060438,-0.01,-0.78252,-0.036875,0.016157,4.9644e-25
0.43276,0.062606,0.01,-2.6618,-0.04812,0.020299,-3.3598e-18
0.43276,0.062606,-0.01,-2.6618,-0.04812,0.020299,-3.3598e-18
0.42782,0.064694,0.01,-4.4291,-0.058798,0.023851,1.5851e-18
0.42782,0.064694,-0.01,-4.4291,-0.058798,0.023851,1.5851e-18
0.42285,0.066704,0.01,-6.0687,-0.06855,0.02675,-1.4891e-18
0.42285,0.066704,-0.01,-6.0687,-0.06855,0.02675,-1.4891e-18
0.41786,0.068644,0.01,-7.5927,-0.07738,0.029074,-6.434e-18
0.41786,0.068644,-0.01,-7.5927,-0.07738,0.029074,-6.434e-18
0.41283,0.070518,0.01,-9.0081,-0.085374,0.030906,-9.0874e-18
0.41283,0.070518,-0.01,-9.0081,-0.085374,0.030906,-9.0874e-18
0.40779,0.07233,0.01,-10.335,-0.092596,0.032323,-9.0877e-18
0.40779,0.07233,-0.01,-10.335,-0.092596,0.032323,-9.0877e-18
0.40272,0.074083,0.01,-11.589,-0.099164,0.033407,1.1438e-17
0.40272,0.074083,-0.01,-11.589,-0.099164,0.033407,1.1438e-17
0.39763,0.075781,0.01,-12.766,-0.10511,0.034196,1.1438e-17
0.39763,0.075781,-0.01,-12.766,-0.10511,0.034196,1.1438e-17
0.39253,0.077426,0.01,-13.884,-0.11054,0.034765,-2.1467e-22
0.39253,0.077426,-0.01,-13.884,-0.11054,0.034765,-2.1467e-22
0.38741,0.079022,0.01,-14.908,-0.11551,0.035136,-2.0054e-22
0.38741,0.079022,-0.01,-14.908,-0.11551,0.035136,-2.0054e-22
0.38228,0.080568,0.01,-15.811,-0.11993,0.035313,1.4846e-23
0.38228,0.080568,-0.01,-15.811,-0.11993,0.035313,1.4846e-23
0.37713,0.08207,0.01,-16.604,-0.1239,0.035377,-1.5902e-17
0.37713,0.08207,-0.01,-16.604,-0.1239,0.035377,-1.5902e-17
0.37197,0.083528,0.01,-17.271,-0.1276,0.035363,-7.6633e-18
0.37197,0.083528,-0.01,-17.271,-0.1276,0.035363,-7.6633e-18
0.3668,0.084946,0.01,-17.812,-0.13104,0.03526,-2.194e-19
0.3668,0.084946,-0.01,-17.812,-0.13104,0.03526,-2.194e-19
0.36162,0.086323,0.01,-18.231,-0.13407,0.035023,-1.7089e-17
0.36162,0.086323,-0.01,-18.231,-0.13407,0.035023,-1.7089e-17
0.35643,0.087662,0.01,-18.615,-0.13666,0.034668,-1.7449e-17
0.35643,0.087662,-0.01,-18.615,-0.13666,0.034668,-1.7449e-17
0.35123,0.088964,0.01,-19.06,-0.13918,0.034299,-1.7867e-17
0.35123,0.088964,-0.01,-19.06,-0.13918,0.034299,-1.7867e-17
0.34602,0.090232,0.01,-19.525,-0.14162,0.033867,2.043e-19
0.34602,0.090232,-0.01,-19.525,-0.14162,0.033867,2.043e-19
0.3408,0.091464,0.01,-20.044,-0.14379,0.033385,-2.8225e-19
0.3408,0.091464,-0.01,-20.044,-0.14379,0.033385,-2.8225e-19
0.33558,0.092664,0.01,-20.606,-0.14604,0.032945,-9.5351e-18
0.33558,0.092664,-0.01,-20.606,-0.14604,0.032945,-9.5351e-18
0.33034,0.093832,0.01,-21.088,-0.14806,0.032444,-9.9872e-18
0.33034,0.093832,-0.01,-21.088,-0.14806,0.032444,-9.9872e-18
0.3251,0.094968,0.01,-21.549,-0.14994,0.031983,-9.9871e-18
0.3251,0.094968,-0.01,-21.549,-0.14994,0.031983,-9.9871e-18
0.31986,0.096076,0.01,-21.861,-0.15175,0.031496,-1.9792e-23
0.31986,0.096076,-0.01,-21.861,-0.15175,0.031496,-1.9792e-23
0.3146,0.097153,0.01,-22.142,-0.15334,0.030993,-1.0492e-27
0.3146,0.097153,-0.01,-22.142,-0.15334,0.030993,-1.0492e-27
0.30935,0.098204,0.01,-22.339,-0.15489,0.030465,1.9791e-23
0.30935,0.098204,-0.01,-22.339,-0.15489,0.030465,1.9791e-23
0.30408,0.099224,0.01,-22.522,-0.15614,0.029879,-5.1021e-23
0.30408,0.099224,-0.01,-22.522,-0.15614,0.029879,-5.1021e-23
0.29882,0.10022,0.01,-22.771,-0.15741,0.029311,2.1393e-17
0.29882,0.10022,-0.01,-22.771,-0.15741,0.029311,2.1393e-17
0.29354,0.10119,0.01,-23.047,-0.15877,0.02874,2.1393e-17
0.29354,0.10119,-0.01,-23.047,-0.15877,0.02874,2.1393e-17
0.28827,0.10213,0.01,-23.333,-0.16,0.028161,-1.0964e-17
0.28827,0.10213,-0.01,-23.333,-0.16,0.028161,-1.0964e-17
0.28298,0.10305,0.01,-23.608,-0.1611,0.027584,-1.0964e-17
0.28298,0.10305,-0.01,-23.608,-0.1611,0.027584,-1.0964e-17
0.2777,0.10395,0.01,-23.86,-0.16229,0.027055,4.0128e-23
0.2777,0.10395,-0.01,-23.86,-0.16229,0.027055,4.0128e-23
0.27241,0.10482,0.01,-23.992,-0.16325,0.026481,-2.2568e-17
0.27241,0.10482,-0.01,-23.992,-0.16325,0.026481,-2.2568e-17
0.26711,0.10567,0.01,-24.163,-0.16418,0.025927,-2.2568e-17
0.26711,0.10567,-0.01,-24.163,-0.16418,0.025927,-2.2568e-17
0.26181,0.10649,0.01,-24.276,-0.16509,0.025335,-4.2773e-23
0.26181,0.10649,-0.01,-24.276,-0.16509,0.025335,-4.2773e-23
0.25651,0.10729,0.01,-24.488,-0.16587,0.024764,1.1557e-17
0.25651,0.10729,-0.01,-24.488,-0.16587,0.024764,1.1557e-17
0.25121,0.10808,0.01,-24.713,-0.16701,0.024233,-1.1643e-17
0.25121,0.10808,-0.01,-24.713,-0.16701,0.024233,-1.1643e-17
0.2459,0.10884,0.01,-24.856,-0.16783,0.023656,-1.1509e-17
0.2459,0.10884,-0.01,-24.856,-0.16783,0.023656,-1.1509e-17
0.24059,0.10958,0.01,-25.004,-0.16861,0.02313,1.1691e-17
0.24059,0.10958,-0.01,-25.004,-0.16861,0.02313,1.1691e-17
0.23528,0.1103,0.01,-25.054,-0.16919,0.022882,8.9487e-23
0.23528,0.1103,-0.01,-25.054,-0.16919,0.022882,8.9487e-23
-0.053608,0.12428,0.01,-27.513,-0.19494,-0.00501,3.2197e-18
-0.053608,0.12428,-0.01,-27.513,-0.19494,-0.00501,3.2197e-18
-0.048249,0.12442,-0.01,-27.517,-0.19469,-0.0047153,1.6099e-18
-0.048249,0.12442,0.01,-27.517,-0.19469,-0.0047153,1.6099e-18
-0.042889,0.12454,-0.01,-27.509,-0.19419,-0.0041557,-6.2157e-24
-0.042889,0.12454,0.01,-27.509,-0.19419,-0.0041557,-6.2157e-24
-0.037528,0.12465,-0.01,-27.497,-0.19377,-0.003639,-6.1405e-24
-0.037528,0.12465,0.01,-27.497,-0.19377,-0.003639,-6.1405e-24
-0.032168,0.12474,-0.01,-27.506,-0.19349,-0.0031384,-6.2203e-35
-0.032168,0.12474,0.01,-27.506,-0.19349,-0.0031384,-6.2203e-35
-0.026807,0.12482,-0.01,-27.525,-0.19319,-0.0026117,-8.0554e-19
-0.026807,0.12482,0.01,-27.525,-0.19319,-0.0026117,-8.0554e-19
-0.021446,0.12488,-0.01,-27.522,-0.19272,-0.0020561,-1.6104e-18
-0.021446,0.12488,0.01,-27.522,-0.19272,-0.0020561,-1.6104e-18
-0.016084,0.12493,-0.01,-27.496,-0.19225,-0.0015337,-8.0486e-19
-0.016084,0.12493,0.01,-27.496,-0.19225,-0.0015337,-8.0486e-19
-0.010723,0.12497,-0.01,-27.484,-0.19188,-0.0010292,7.6676e-25
-0.010723,0.12497,0.01,-27.484,-0.19188,-0.0010292,7.6676e-25
-0.0053615,0.12499,-0.01,-27.482,-0.19158,-0.00052914,-1.5337e-24
-0.0053615,0.12499,0.01,-27.482,-0.19158,-0.00052914,-1.5337e-24
0,0.125,-0.01,-27.493,-0.19122,4.3851e-07,-1.5335e-24
0,0.125,0.01,-27.493,-0.19122,4.3851e-07,-1.5335e-24
0.23528,0.1103,0.01,-25.08,-0.16976,0.022275,1.175e-17
0.22996,0.11099,0.01,-25.16,-0.17003,0.022003,1.1787e-17
0.22996,0.11099,-0.01,-25.16,-0.17003,0.022003,1.1787e-17
0.23528,0.1103,-0.01,-25.08,-0.16976,0.022275,1.175e-17
0.22464,0.11167,0.01,-25.327,-0.17083,0.021466,-4.07e-20
0.22464,0.11167,-0.01,-25.327,-0.17083,0.021466,-4.07e-20
0.21932,0.11233,0.01,-25.45,-0.17165,0.020917,-5.9531e-18
0.21932,0.11233,-0.01,-25.45,-0.17165,0.020917,-5.9531e-18
0.214,0.11297,0.01,-25.558,-0.17224,0.020389,-2.1159e-37
0.214,0.11297,-0.01,-25.558,-0.17224,0.020389,-2.1159e-37
0.20868,0.11359,0.01,-25.656,-0.17302,0.01987,-6.0154e-18
0.20868,0.11359,-0.01,-25.656,-0.17302,0.01987,-6.0154e-18
0.20335,0.11419,0.01,-25.701,-0.17358,0.019295,-1.2039e-17
0.20335,0.11419,-0.01,-25.701,-0.17358,0.019295,-1.2039e-17
0.19802,0.11478,0.01,-25.841,-0.1741,0.018769,-6.0239e-18
0.19802,0.11478,-0.01,-25.841,-0.1741,0.018769,-6.0239e-18
0.19269,0.11534,0.01,-25.98,-0.17496,0.018258,-1.686e-24
0.19269,0.11534,-0.01,-25.98,-0.17496,0.018258,-1.686e-24
0.18735,0.11589,0.01,-26.036,-0.17556,0.017716,6.1065e-18
0.18735,0.11589,-0.01,-26.036,-0.17556,0.017716,6.1065e-18
0.18202,0.11642,0.01,-26.098,-0.17599,0.017192,6.1065e-18
0.18202,0.11642,-0.01,-26.098,-0.17599,0.017192,6.1065e-18
0.17668,0.11693,0.01,-26.205,-0.17658,0.016671,6.1564e-18
0.17668,0.11693,-0.01,-26.205,-0.17658,0.016671,6.1564e-18
0.17134,0.11743,0.01,-26.314,-0.17731,0.016156,-1.2e-20
0.17134,0.11743,-0.01,-26.314,-0.17731,0.016156,-1.2e-20
0.166,0.11791,0.01,-26.342,-0.17778,0.015634,-1.2337e-17
0.166,0.11791,-0.01,-26.342,-0.17778,0.015634,-1.2337e-17
0.16066,0.11837,0.01,-26.409,-0.17822,0.015131,3.04e-20
0.16066,0.11837,-0.01,-26.409,-0.17822,0.015131,3.04e-20
0.15532,0.11882,0.01,-26.488,-0.17893,0.014606,-6.2502e-21
0.15532,0.11882,-0.01,-26.488,-0.17893,0.014606,-6.2502e-21
0.14997,0.11924,0.01,-26.532,-0.1794,0.014075,1.43e-20
0.14997,0.11924,-0.01,-26.532,-0.1794,0.014075,1.43e-20
0.14463,0.11965,0.01,-26.586,-0.17978,0.013591,6.22e-18
0.14463,0.11965,-0.01,-26.586,-0.17978,0.013591,6.22e-18
0.13928,0.12005,0.01,-26.641,-0.18034,0.01309,-6.2456e-18
0.13928,0.12005,-0.01,-26.641,-0.18034,0.01309,-6.2456e-18
0.13393,0.12043,0.01,-26.694,-0.18086,0.012555,9.6499e-21
0.13393,0.12043,-0.01,-26.694,-0.18086,0.012555,9.6499e-21
0.12858,0.12079,0.01,-26.761,-0.18125,0.012047,6.2552e-18
0.12858,0.12079,-0.01,-26.761,-0.18125,0.012047,6.2552e-18
0.12323,0.12114,0.01,-26.834,-0.18168,0.011564,1.4183e-34
0.12323,0.12114,-0.01,-26.834,-0.18168,0.011564,1.4183e-34
0.11788,0.12148,0.01,-26.886,-0.18223,0.011065,-3.4476e-40
0.11788,0.12148,-0.01,-26.886,-0.18223,0.011065,-3.4476e-40
0.11253,0.12179,0.01,-26.907,-0.18273,0.010537,3.1494e-18
0.11253,0.12179,-0.01,-26.907,-0.18273,0.010537,3.1494e-18
0.10718,0.12209,0.01,-26.941,-0.183,0.010024,-8.6751e-21
0.10718,0.12209,-0.01,-26.941,-0.183,0.010024,-8.6751e-21
0.10182,0.12238,0.01,-27.037,-0.18342,0.0095452,-3.1581e-18
0.10182,0.12238,-0.01,-27.037,-0.18342,0.0095452,-3.1581e-18
0.096469,0.12265,0.01,-27.104,-0.184,0.0090392,-1.2073e-23
0.096469,0.12265,-0.01,-27.104,-0.184,0.0090392,-1.2073e-23
0.091113,0.12291,0.01,-27.131,-0.18441,0.008533,3.1778e-18
0.091113,0.12291,-0.01,-27.131,-0.18441,0.008533,3.1778e-18
0.085757,0.12315,0.01,-27.145,-0.18478,0.008043,6.3547e-18
0.085757,0.12315,-0.01,-27.145,-0.18478,0.008043,6.3547e-18
0.0804,0.12337,0.01,-27.16,-0.18514,0.0075495,3.177e-18
0.0804,0.12337,-0.01,-27.16,-0.18514,0.0075495,3.177e-18
0.075043,0.12358,0.01,-27.207,-0.18556,0.0070528,6.3756e-18
0.075043,0.12358,-0.01,-27.207,-0.18556,0.0070528,6.3756e-18
0.069685,0.12378,0.01,-27.263,-0.18608,0.0065385,9.5697e-18
0.069685,0.12378,-0.01,-27.263,-0.18608,0.0065385,9.5697e-18
0.064327,0.12396,0.01,-27.291,-0.1865,0.0060263,1.5971e-18
0.064327,0.12396,-0.01,-27.291,-0.1865,0.0060263,1.5971e-18
0.058968,0.12413,0.01,-27.303,-0.18677,0.0055452,1.42e-21
0.058968,0.12413,-0.01,-27.303,-0.18677,0.0055452,1.42e-21
0.053608,0.12428,0.01,-27.343,-0.18718,0.0050677,3.2002e-18
0.053608,0.12428,-0.01,-27.343,-0.18718,0.0050677,3.2002e-18
0.048249,0.12442,0.01,-27.364,-0.18771,0.0045467,4.8035e-18
0.048249,0.12442,-0.01,-27.364,-0.18771,0.0045467,4.8035e-18
0.042889,0.12454,0.01,-27.364,-0.18808,0.0040266,3.2018e-18
0.042889,0.12454,-0.01,-27.364,-0.18808,0.0040266,3.2018e-18
0.037528,0.12465,0.01,-27.373,-0.18837,0.0035386,6.1083e-24
0.037528,0.12465,-0.01,-27.373,-0.18837,0.0035386,6.1083e-24
0.032168,0.12474,0.01,-27.397,-0.1887,0.0030613,-4.4006e-35
0.032168,0.12474,-0.01,-27.397,-0.1887,0.0030613,-4.4006e-35
0.026807,0.12482,0.01,-27.436,-0.1892,0.0025582,8.0321e-19
0.026807,0.12482,-0.01,-27.436,-0.1892,0.0025582,8.0321e-19
0.021446,0.12488,0.01,-27.443,-0.18967,0.0020247,1.6058e-18
0.021446,0.12488,-0.01,-27.443,-0.18967,0.0020247,1.6058e-18
0.016084,0.12493,0.01,-27.444,-0.18999,0.0015171,8.0263e-19
0.016084,0.12493,-0.01,-27.444,-0.18999,0.0015171,8.0263e-19
0.010723,0.12497,0.01,-27.452,-0.19031,0.001022,7.6669e-25
0.010723,0.12497,-0.01,-27.452,-0.19031,0.001022,7.6669e-25
0.0053615,0.12499,0.01,-27.479,-0.19073,0.00052792,1.5319e-24
0.0053615,0.12499,-0.01,-27.479,-0.19073,0.00052792,1.5319e-24
0.5,0,0.01,7.9068,0.00038884,2.3004e-07,-4.702e-38
0.49954,0.0053356,0.01,7.7881,0.0015065,-0.0074607,7.1947e-18
0.49954,0.0053356,-0.01,7.7881,0.0015065,-0.0074607,7.1947e-18
0.5,0,-0.01,7.9068,0.00038884,2.3004e-07,-4.702e-38
0.49822,0.010525,0.01,7.5382,0.00358,-0.010634,7.1947e-18
0.49822,0.010525,-0.01,7.5382,0.00358,-0.010634,7.1947e-18
0.49615,0.015468,0.01,7.3426,0.0046818,-0.0096592,9.4039e-38
0.49615,0.015468,-0.01,7.3426,0.0046818,-0.0096592,9.4039e-38
0.49348,0.020112,0.01,7.2728,0.0043782,-0.0069137,6.8199e-18
0.49348,0.020112,-0.01,7.2728,0.0043782,-0.0069137,6.8199e-18
0.49034,0.024451,0.01,7.2887,0.0035158,-0.0044987,1.3672e-17
0.49034,0.024451,-0.01,7.2887,0.0035158,-0.0044987,1.3672e-17
0.48683,0.028502,0.01,7.3032,0.0031521,-0.0033882,6.8524e-18
0.48683,0.028502,-0.01,7.3032,0.0031521,-0.0033882,6.8524e-18
0.48303,0.032287,0.01,7.2793,0.003503,-0.003287,1.3613e-17
0.48303,0.032287,-0.01,7.2793,0.003503,-0.003287,1.3613e-17
0.47901,0.035835,0.01,7.2192,0.004092,-0.0034385,1.3613e-17
0.47901,0.035835,-0.01,7.2192,0.004092,-0.0034385,1.3613e-17
0.47481,0.03917,0.01,7.1338,0.0045228,-0.0034566,-1.5678e-24
0.47481,0.03917,-0.01,7.1338,0.0045228,-0.0034566,-1.5678e-24
0.47047,0.042316,0.01,7.0144,0.0047914,-0.0033728,-4.6357e-24
0.47047,0.042316,-0.01,7.0144,0.0047914,-0.0033728,-4.6357e-24
0.46602,0.045295,0.01,6.8038,0.0048407,-0.0031951,-8.3023e-23
0.46602,0.045295,-0.01,6.8038,0.0048407,-0.0031951,-8.3023e-23
0.46146,0.048123,0.01,6.415,0.0040387,-0.0025809,-5.7792e-18
0.46146,0.048123,-0.01,6.415,0.0040387,-0.0025809,-5.7792e-18
0.45682,0.050812,0.01,5.7023,0.0010846,-0.00089545,-1.0693e-17
0.45682,0.050812,-0.01,5.7023,0.0010846,-0.00089545,-1.0693e-17
0.45212,0.053378,0.01,4.5316,-0.0051897,0.0023263,-4.9144e-18
0.45212,0.053378,-0.01,4.5316,-0.0051897,0.0023263,-4.9144e-18
0.44735,0.055832,0.01,3.8221,-0.009236,0.0043382,-6.9817e-22
0.44735,0.055832,-0.01,3.8221,-0.009236,0.0043382,-6.9817e-22
0.3146,-0.097153,0.01,-22.044,-0.15254,-0.031246,3.9709e-23
0.31986,-0.096076,0.01,-22.084,-0.15186,-0.031552,1.9855e-23
0.31986,-0.096076,-0.01,-22.084,-0.15186,-0.031552,1.9855e-23
0.3146,-0.097153,-0.01,-22.044,-0.15254,-0.031246,3.9709e-23
0.3251,-0.094968,0.01,-21.917,-0.15008,-0.032002,1.0175e-17
0.3251,-0.094968,-0.01,-21.917,-0.15008,-0.032002,1.0175e-17
0.33034,-0.093832,0.01,-21.483,-0.14813,-0.032413,1.0175e-17
0.33034,-0.093832,-0.01,-21.483,-0.14813,-0.032413,1.0175e-17
0.33558,-0.092664,0.01,-20.982,-0.14606,-0.032895,1.9411e-17
0.33558,-0.092664,-0.01,-20.982,-0.14606,-0.032895,1.9411e-17
0.3408,-0.091464,0.01,-20.383,-0.14381,-0.033329,1.001e-17
0.3408,-0.091464,-0.01,-20.383,-0.14381,-0.033329,1.001e-17
0.34602,-0.090232,0.01,-19.788,-0.14163,-0.033797,-2.523e-19
0.34602,-0.090232,-0.01,-19.788,-0.14163,-0.033797,-2.523e-19
0.35123,-0.088964,0.01,-19.184,-0.13909,-0.034198,9.1483e-18
0.35123,-0.088964,-0.01,-19.184,-0.13909,-0.034198,9.1483e-18
0.35643,-0.087662,0.01,-18.534,-0.13641,-0.034537,8.5387e-18
0.35643,-0.087662,-0.01,-18.534,-0.13641,-0.034537,8.5387e-18
0.36162,-0.086323,0.01,-17.925,-0.13372,-0.034894,1.6802e-17
0.36162,-0.086323,-0.01,-17.925,-0.13372,-0.034894,1.6802e-17
0.3668,-0.084946,0.01,-17.332,-0.13065,-0.035165,2.801e-19
0.3668,-0.084946,-0.01,-17.332,-0.13065,-0.035165,2.801e-19
0.37197,-0.083528,0.01,-16.718,-0.12726,-0.035321,7.3935e-18
0.37197,-0.083528,-0.01,-16.718,-0.12726,-0.035321,7.3935e-18
0.37713,-0.08207,0.01,-16.091,-0.12367,-0.03539,3.0168e-17
0.37713,-0.08207,-0.01,-16.091,-0.12367,-0.03539,3.0168e-17
0.38228,-0.080568,0.01,-15.434,-0.11983,-0.035371,1.4791e-17
0.38228,-0.080568,-0.01,-15.434,-0.11983,-0.035371,1.4791e-17
0.38741,-0.079022,0.01,-14.725,-0.11555,-0.03522,1.9063e-22
0.38741,-0.079022,-0.01,-14.725,-0.11555,-0.03522,1.9063e-22
0.39253,-0.077426,0.01,-13.909,-0.11067,-0.034853,1.7683e-22
0.39253,-0.077426,-0.01,-13.909,-0.11067,-0.034853,1.7683e-22
0.39763,-0.075781,0.01,-12.967,-0.10529,-0.034265,-1.1695e-17
0.39763,-0.075781,-0.01,-12.967,-0.10529,-0.034265,-1.1695e-17
0.40272,-0.074083,0.01,-11.897,-0.09934,-0.03344,-1.1695e-17
0.40272,-0.074083,-0.01,-11.897,-0.09934,-0.03344,-1.1695e-17
0.40779,-0.07233,0.01,-10.666,-0.09272,-0.032309,9.3866e-18
0.40779,-0.07233,-0.01,-10.666,-0.09272,-0.032309,9.3866e-18
0.41283,-0.070518,0.01,-9.2736,-0.085407,-0.030842,9.3864e-18
0.41283,-0.070518,-0.01,-9.2736,-0.085407,-0.030842,9.3864e-18
0.41786,-0.068644,0.01,-7.7218,-0.077303,-0.028966,6.4772e-18
0.41786,-0.068644,-0.01,-7.7218,-0.077303,-0.028966,6.4772e-18
0.42285,-0.066704,0.01,-6.0188,-0.068359,-0.02661,1.6689e-18
0.42285,-0.066704,-0.01,-6.0188,-0.068359,-0.02661,1.6689e-18
0.42782,-0.064694,0.01,-4.1938,-0.058511,-0.023696,-1.7531e-18
0.42782,-0.064694,-0.01,-4.1938,-0.058511,-0.023696,-1.7531e-18
0.43276,-0.062606,0.01,-2.2732,-0.047773,-0.020148,3.0553e-18
0.43276,-0.062606,-0.01,-2.2732,-0.047773,-0.020148,3.0553e-18
0.43767,-0.060438,0.01,-0.304,-0.036516,-0.016027,7.1872e-25
0.43767,-0.060438,-0.01,-0.304,-0.036516,-0.016027,7.1872e-25
0.44253,-0.058183,0.01,1.6157,-0.025132,-0.011466,-4.7859e-18
0.44253,-0.058183,-0.01,1.6157,-0.025132,-0.011466,-4.7859e-18
0.44735,-0.055832,0.01,3.3906,-0.01421,-0.0066913,-4.7859e-18
0.44735,-0.055832,-0.01,3.3906,-0.01421,-0.0066913,-4.7859e-18
0.45212,-0.053378,0.01,4.8582,-0.0050032,-0.0023211,5.1449e-18
0.45212,-0.053378,-0.01,4.8582,-0.0050032,-0.0023211,5.1449e-18
0.45682,-0.050812,0.01,5.8385,0.0011206,0.00083125,1.0949e-17
0.45682,-0.050812,-0.01,5.8385,0.0011206,0.00083125,1.0949e-17
0.46146,-0.048123,0.01,6.339,0.0039377,0.002472,5.8038e-18
0.46146,-0.048123,-0.01,6.339,0.0039377,0.002472,5.8038e-18
0.46602,-0.045295,0.01,6.5791,0.0046729,0.0030959,4.3429e-24
0.46602,-0.045295,-0.01,6.5791,0.0046729,0.0030959,4.3429e-24
0.47047,-0.042316,0.01,6.7553,0.004644,0.0033224,-4.4877e-24
0.47047,-0.042316,-0.01,6.7553,0.004644,0.0033224,-4.4877e-24
0.47481,-0.03917,0.01,6.9202,0.0044411,0.0034504,6.5635e-18
0.47481,-0.03917,-0.01,6.9202,0.0044411,0.0034504,6.5635e-18
0.47901,-0.035835,0.01,7.0667,0.0040617,0.0034484,-6.8149e-18
0.47901,-0.035835,-0.01,7.0667,0.0040617,0.0034484,-6.8149e-18
0.48303,-0.032287,0.01,7.1699,0.0034997,0.0032999,-1.3378e-17
0.48303,-0.032287,-0.01,7.1699,0.0034997,0.0032999,-1.3378e-17
0.48683,-0.028502,0.01,7.2187,0.0031623,0.003406,-6.7816e-18
0.48683,-0.028502,-0.01,7.2187,0.0031623,0.003406,-6.7816e-18
0.49034,-0.024451,0.01,7.2191,0.0035324,0.0045232,-6.7817e-18
0.49034,-0.024451,-0.01,7.2191,0.0035324,0.0045232,-6.7817e-18
0.49348,-0.020112,0.01,7.2141,0.0043968,0.0069448,-1.3464e-24
0.49348,-0.020112,-0.01,7.2141,0.0043968,0.0069448,-1.3464e-24
0.49615,-0.015468,0.01,7.2944,0.004696,0.0096913,1.8808e-37
0.49615,-0.015468,-0.01,7.2944,0.004696,0.0096913,1.8808e-37
0.49822,-0.010525,0.01,7.5036,0.0035863,0.010658,-7.17e-18
0.49822,-0.010525,-0.01,7.5036,0.0035863,0.010658,-7.17e-18
0.49954,-0.0053356,0.01,7.7712,0.0015075,0.0074696,-7.17e-18
0.49954,-0.0053356,-0.01,7.7712,0.0015075,0.0074696,-7.17e-18
0.042889,-0.12454,0.01,-27.372,-0.18791,-0.0042734,-6.407e-18
0.048249,-0.12442,0.01,-27.369,-0.18767,-0.0045449,-4.805e-18
0.048249,-0.12442,-0.01,-27.369,-0.18767,-0.0045449,-4.805e-18
0.042889,-0.12454,-0.01,-27.372,-0.18791,-0.0042734,-6.407e-18
0.053608,-0.12428,0.01,-27.334,-0.18712,-0.0050664,-4.7969e-18
0.053608,-0.12428,-0.01,-27.334,-0.18712,-0.0050664,-4.7969e-18
0.058968,-0.12413,0.01,-27.291,-0.18672,-0.0055448,-1.599e-18
0.058968,-0.12413,-0.01,-27.291,-0.18672,-0.0055448,-1.599e-18
0.064327,-0.12396,0.01,-27.288,-0.18648,-0.0060272,-1.5984e-18
0.064327,-0.12396,-0.01,-27.288,-0.18648,-0.0060272,-1.5984e-18
0.069685,-0.12378,0.01,-27.284,-0.18609,-0.0065395,-9.579e-18
0.069685,-0.12378,-0.01,-27.284,-0.18609,-0.0065395,-9.579e-18
0.075043,-0.12358,0.01,-27.238,-0.18555,-0.0070509,-6.3841e-18
0.075043,-0.12358,-0.01,-27.238,-0.18555,-0.0070509,-6.3841e-18
0.0804,-0.12337,0.01,-27.168,-0.18508,-0.0075451,-3.1758e-18
0.0804,-0.12337,-0.01,-27.168,-0.18508,-0.0075451,-3.1758e-18
0.085757,-0.12315,0.01,-27.126,-0.1847,-0.0080407,-6.3504e-18
0.085757,-0.12315,-0.01,-27.126,-0.1847,-0.0080407,-6.3504e-18
0.091113,-0.12291,0.01,-27.112,-0.18436,-0.0085347,-3.1746e-18
0.091113,-0.12291,-0.01,-27.112,-0.18436,-0.0085347,-3.1746e-18
0.096469,-0.12265,0.01,-27.11,-0.18398,-0.0090424,-1.2088e-23
0.096469,-0.12265,-0.01,-27.11,-0.18398,-0.0090424,-1.2088e-23
0.10182,-0.12238,0.01,-27.071,-0.18343,-0.009547,3.1637e-18
0.10182,-0.12238,-0.01,-27.071,-0.18343,-0.009547,3.1637e-18
0.10718,-0.12209,0.01,-26.99,-0.18301,-0.010023,8.54e-21
0.10718,-0.12209,-0.01,-26.99,-0.18301,-0.010023,8.54e-21
0.11253,-0.12179,0.01,-26.941,-0.18268,-0.010532,-6.3076e-18
0.11253,-0.12179,-0.01,-26.941,-0.18268,-0.010532,-6.3076e-18
0.11788,-0.12148,0.01,-26.89,-0.18215,-0.011061,-3.1524e-18
0.11788,-0.12148,-0.01,-26.89,-0.18215,-0.011061,-3.1524e-18
0.12323,-0.12114,0.01,-26.834,-0.18163,-0.011567,1.5453e-34
0.12323,-0.12114,-0.01,-26.834,-0.18163,-0.011567,1.5453e-34
0.12858,-0.12079,0.01,-26.807,-0.18128,-0.012054,-6.2738e-18
0.12858,-0.12079,-0.01,-26.807,-0.18128,-0.012054,-6.2738e-18
0.13393,-0.12043,0.01,-26.78,-0.18091,-0.012556,-6.2738e-18
0.13393,-0.12043,-0.01,-26.78,-0.18091,-0.012556,-6.2738e-18
0.13928,-0.12005,0.01,-26.714,-0.18031,-0.013079,-6.2429e-18
0.13928,-0.12005,-0.01,-26.714,-0.18031,-0.013079,-6.2429e-18
0.14463,-0.11965,0.01,-26.6,-0.17966,-0.013579,-1.2457e-17
0.14463,-0.11965,-0.01,-26.6,-0.17966,-0.013579,-1.2457e-17
0.14997,-0.11924,0.01,-26.523,-0.17933,-0.014075,-7e-21
0.14997,-0.11924,-0.01,-26.523,-0.17933,-0.014075,-7e-21
0.15532,-0.11882,0.01,-26.519,-0.17895,-0.014613,-5.3502e-21
0.15532,-0.11882,-0.01,-26.519,-0.17895,-0.014613,-5.3502e-21
0.16066,-0.11837,0.01,-26.472,-0.17825,-0.01513,-2.72e-20
0.16066,-0.11837,-0.01,-26.472,-0.17825,-0.01513,-2.72e-20
0.166,-0.11791,0.01,-26.392,-0.17774,-0.015623,1.2361e-17
0.166,-0.11791,-0.01,-26.392,-0.17774,-0.015623,1.2361e-17
0.17134,-0.11743,0.01,-26.333,-0.17725,-0.016145,1.74e-20
0.17134,-0.11743,-0.01,-26.333,-0.17725,-0.016145,1.74e-20
0.17668,-0.11693,0.01,-26.211,-0.17656,-0.016666,-6.158e-18
0.17668,-0.11693,-0.01,-26.211,-0.17656,-0.016666,-6.158e-18
0.18202,-0.11642,0.01,-26.091,-0.17593,-0.017185,-6.1021e-18
0.18202,-0.11642,-0.01,-26.091,-0.17593,-0.017185,-6.1021e-18
0.18735,-0.11589,0.01,-25.997,-0.17544,-0.01771,-6.1021e-18
0.18735,-0.11589,-0.01,-25.997,-0.17544,-0.01771,-6.1021e-18
0.19269,-0.11534,0.01,-25.949,-0.17491,-0.018265,3.2831e-24
0.19269,-0.11534,-0.01,-25.949,-0.17491,-0.018265,3.2831e-24
0.19802,-0.11478,0.01,-25.88,-0.17415,-0.018784,6.0429e-18
0.19802,-0.11478,-0.01,-25.88,-0.17415,-0.018784,6.0429e-18
0.20335,-0.11419,0.01,-25.804,-0.17368,-0.019302,1.2088e-17
0.20335,-0.11419,-0.01,-25.804,-0.17368,-0.019302,1.2088e-17
0.20868,-0.11359,0.01,-25.77,-0.17305,-0.019857,6.0448e-18
0.20868,-0.11359,-0.01,-25.77,-0.17305,-0.019857,6.0448e-18
0.214,-0.11297,0.01,-25.618,-0.17218,-0.020362,-4.8995e-35
0.214,-0.11297,-0.01,-25.618,-0.17218,-0.020362,-4.8995e-35
0.21932,-0.11233,0.01,-25.454,-0.17157,-0.020895,5.9502e-18
0.21932,-0.11233,-0.01,-25.454,-0.17157,-0.020895,5.9502e-18
0.22464,-0.11167,0.01,-25.304,-0.17078,-0.021453,1.1854e-17
0.22464,-0.11167,-0.01,-25.304,-0.17078,-0.021453,1.1854e-17
0.22996,-0.11099,0.01,-25.121,-0.16999,-0.021994,5.9041e-18
0.22996,-0.11099,-0.01,-25.121,-0.16999,-0.021994,5.9041e-18
0.23528,-0.1103,0.01,-25.01,-0.16941,-0.022567,-1.83e-25
0.23528,-0.1103,-0.01,-25.01,-0.16941,-0.022567,-1.83e-25
0.24059,-0.10958,0.01,-24.915,-0.16851,-0.02312,-1.164e-17
0.24059,-0.10958,-0.01,-24.915,-0.16851,-0.02312,-1.164e-17
0.2459,-0.10884,0.01,-24.78,-0.16779,-0.023663,1.1518e-17
0.2459,-0.10884,-0.01,-24.78,-0.16779,-0.023663,1.1518e-17
0.25121,-0.10808,0.01,-24.708,-0.16707,-0.024247,1.1585e-17
0.25121,-0.10808,-0.01,-24.708,-0.16707,-0.024247,1.1585e-17
0.25651,-0.10729,0.01,-24.531,-0.16595,-0.024763,-1.1573e-17
0.25651,-0.10729,-0.01,-24.531,-0.16595,-0.024763,-1.1573e-17
0.26181,-0.10649,0.01,-24.309,-0.16513,-0.025308,-8.5646e-24
0.26181,-0.10649,-0.01,-24.309,-0.16513,-0.025308,-8.5646e-24
0.26711,-0.10567,0.01,-24.126,-0.16415,-0.025879,2.2486e-17
0.26711,-0.10567,-0.01,-24.126,-0.16415,-0.025879,2.2486e-17
0.27241,-0.10482,0.01,-23.825,-0.16307,-0.026417,2.2486e-17
0.27241,-0.10482,-0.01,-23.825,-0.16307,-0.026417,2.2486e-17
0.2777,-0.10395,0.01,-23.542,-0.16204,-0.027006,1.0979e-17
0.2777,-0.10395,-0.01,-23.542,-0.16204,-0.027006,1.0979e-17
0.28298,-0.10305,0.01,-23.22,-0.16088,-0.027571,2.1761e-17
0.28298,-0.10305,-0.01,-23.22,-0.16088,-0.027571,2.1761e-17
0.28827,-0.10213,0.01,-22.952,-0.15982,-0.028173,1.0782e-17
0.28827,-0.10213,-0.01,-22.952,-0.15982,-0.028173,1.0782e-17
0.29354,-0.10119,0.01,-22.722,-0.15866,-0.028775,-2.1135e-17
0.29354,-0.10119,-0.01,-22.722,-0.15866,-0.028775,-2.1135e-17
0.29882,-0.10022,0.01,-22.552,-0.15737,-0.029363,-2.1135e-17
0.29882,-0.10022,-0.01,-22.552,-0.15737,-0.029363,-2.1135e-17
0.30408,-0.099224,0.01,-22.424,-0.15613,-0.029927,1.051e-23
0.30408,-0.099224,-0.01,-22.424,-0.15613,-0.029927,1.051e-23
0.30935,-0.098204,0.01,-22.337,-0.15487,-0.030496,1.9854e-23
0.30935,-0.098204,-0.01,-22.337,-0.15487,-0.030496,1.9854e-23
0.3146,-0.097153,0.01,-22.38,-0.15412,-0.030817,3.9707e-23
0.3146,-0.097153,-0.01,-22.38,-0.15412,-0.030817,3.9707e-23
0,-0.125,0.01,-27.518,-0.19118,-4.535e-07,-1.535e-24
0.0053615,-0.12499,0.01,-27.501,-0.19069,-0.00052781,1.5331e-24
0.0053615,-0.12499,-0.01,-27.501,-0.19069,-0.00052781,1.5331e-24
0,-0.125,-0.01,-27.518,-0.19118,-4.535e-07,-1.535e-24
0.010723,-0.12497,0.01,-27.473,-0.19028,-0.0010218,7.6731e-25
0.010723,-0.12497,-0.01,-27.473,-0.19028,-0.0010218,7.6731e-25
0.016084,-0.12493,0.01,-27.464,-0.18997,-0.0015169,-8.0325e-19
0.016084,-0.12493,-0.01,-27.464,-0.18997,-0.0015169,-8.0325e-19
0.021446,-0.12488,0.01,-27.463,-0.18964,-0.0020243,-1.607e-18
0.021446,-0.12488,-0.01,-27.463,-0.18964,-0.0020243,-1.607e-18
0.026807,-0.12482,0.01,-27.454,-0.18917,-0.0025577,-1.6065e-18
0.026807,-0.12482,-0.01,-27.454,-0.18917,-0.0025577,-1.6065e-18
0.032168,-0.12474,0.01,-27.413,-0.18868,-0.0030607,-8.0276e-19
0.032168,-0.12474,-0.01,-27.413,-0.18868,-0.0030607,-8.0276e-19
0.037528,-0.12465,0.01,-27.388,-0.18835,-0.003538,6.1119e-24
0.037528,-0.12465,-0.01,-27.388,-0.18835,-0.003538,6.1119e-24
0.042889,-0.12454,0.01,-27.388,-0.18821,-0.0037777,1.2224e-23
0.042889,-0.12454,-0.01,-27.388,-0.18821,-0.0037777,1.2224e-23
-0.0053615,-0.12499,-0.01,-27.512,-0.19154,0.00052898,-1.5357e-24
-0.0053615,-0.12499,0.01,-27.512,-0.19154,0.00052898,-1.5357e-24
-0.010723,-0.12497,-0.01,-27.519,-0.19185,0.001029,7.6758e-25
-0.010723,-0.12497,0.01,-27.519,-0.19185,0.001029,7.6758e-25
-0.016084,-0.12493,-0.01,-27.535,-0.19223,0.0015333,8.0603e-19
-0.016084,-0.12493,0.01,-27.535,-0.19223,0.0015333,8.0603e-19
-0.021446,-0.12488,-0.01,-27.561,-0.19271,0.002056,1.6127e-18
-0.021446,-0.12488,0.01,-27.561,-0.19271,0.002056,1.6127e-18
-0.026807,-0.12482,-0.01,-27.551,-0.19317,0.0026119,1.2e-21
-0.026807,-0.12482,0.01,-27.551,-0.19317,0.0026119,1.2e-21
-0.032168,-0.12474,-0.01,-27.518,-0.19345,0.0031383,-8.0544e-19
-0.032168,-0.12474,0.01,-27.518,-0.19345,0.0031383,-8.0544e-19
-0.037528,-0.12465,-0.01,-27.507,-0.19372,0.0036384,-6.1423e-24
-0.037528,-0.12465,0.01,-27.507,-0.19372,0.0036384,-6.1423e-24
-0.042889,-0.12454,-0.01,-27.517,-0.19414,0.0041552,-6.0795e-24
-0.042889,-0.12454,0.01,-27.517,-0.19414,0.0041552,-6.0795e-24
-0.048249,-0.12442,-0.01,-27.523,-0.19465,0.0047149,-1.6102e-18
-0.048249,-0.12442,0.01,-27.523,-0.19465,0.0047149,-1.6102e-18
-0.053608,-0.12428,-0.01,-27.512,-0.19502,0.0052806,-3.2197e-18
-0.053608,-0.12428,0.01,-27.512,-0.19502,0.0052806,-3.2197e-18
-0.058968,-0.12413,-0.01,-27.526,-0.1953,0.0057962,-3.2213e-18
-0.058968,-0.12413,0.01,-27.526,-0.1953,0.0057962,-3.2213e-18
-0.064327,-0.12396,-0.01,-27.564,-0.19575,0.0063228,1.6162e-18
-0.064327,-0.12396,0.01,-27.564,-0.19575,0.0063228,1.6162e-18
-0.069685,-0.12378,-0.01,-27.563,-0.19629,0.0069003,3.228e-18
-0.069685,-0.12378,0.01,-27.563,-0.19629,0.0069003,3.228e-18
-0.075043,-0.12358,-0.01,-27.504,-0.19669,0.0074819,6.047e-25
-0.075043,-0.12358,0.01,-27.504,-0.19669,0.0074819,6.047e-25
-0.0804,-0.12337,-0.01,-27.448,-0.19699,0.008036,-3.2105e-18
-0.0804,-0.12337,0.01,-27.448,-0.19699,0.008036,-3.2105e-18
-0.085757,-0.12315,-0.01,-27.423,-0.19729,0.0085895,-2.16e-21
-0.085757,-0.12315,0.01,-27.423,-0.19729,0.0085895,-2.16e-21
-0.091113,-0.12291,-0.01,-27.439,-0.19769,0.0091466,3.2084e-18
-0.091113,-0.12291,0.01,-27.439,-0.19769,0.0091466,3.2084e-18
-0.096469,-0.12265,-0.01,-27.487,-0.19822,0.0097361,4.1142e-38
-0.096469,-0.12265,0.01,-27.487,-0.19822,0.0097361,4.1142e-38
-0.10182,-0.12238,-0.01,-27.505,-0.19867,0.010341,-3.2186e-18
-0.10182,-0.12238,0.01,-27.505,-0.19867,0.010341,-3.2186e-18
-0.10718,-0.12209,-0.01,-27.484,-0.19905,0.010908,-3.755e-21
-0.10718,-0.12209,0.01,-27.484,-0.19905,0.010908,-3.755e-21
-0.11253,-0.12179,-0.01,-27.423,-0.19952,0.011514,1.0375e-20
-0.11253,-0.12179,0.01,-27.423,-0.19952,0.011514,1.0375e-20
-0.11788,-0.12148,-0.01,-27.335,-0.19994,0.012153,-3.2044e-18
-0.11788,-0.12148,0.01,-27.335,-0.19994,0.012153,-3.2044e-18
-0.12323,-0.12114,-0.01,-27.267,-0.20023,0.01276,6.818e-37
-0.12323,-0.12114,0.01,-27.267,-0.20023,0.01276,6.818e-37
-0.12858,-0.12079,-0.01,-27.251,-0.20053,0.013336,-6.3813e-18
-0.12858,-0.12079,0.01,-27.251,-0.20053,0.013336,-6.3813e-18
-0.13393,-0.12043,-0.01,-27.294,-0.20103,0.013951,-6.3813e-18
-0.13393,-0.12043,0.01,-27.294,-0.20103,0.013951,-6.3813e-18
-0.13928,-0.12005,-0.01,-27.325,-0.20164,0.014634,2.4374e-23
-0.13928,-0.12005,0.01,-27.325,-0.20164,0.014634,2.4374e-23
-0.14463,-0.11965,-0.01,-27.255,-0.20203,0.015282,6.3651e-18
-0.14463,-0.11965,0.01,-27.255,-0.20203,0.015282,6.3651e-18
-0.14997,-0.11924,-0.01,-27.186,-0.20232,0.015884,9.5002e-22
-0.14997,-0.11924,0.01,-27.186,-0.20232,0.015884,9.5002e-22
-0.15532,-0.11882,-0.01,-27.164,-0.20279,0.016561,-1.2719e-17
-0.15532,-0.11882,0.01,-27.164,-0.20279,0.016561,-1.2719e-17
-0.16066,-0.11837,-0.01,-27.168,-0.20332,0.017267,1.11e-20
-0.16066,-0.11837,0.01,-27.168,-0.20332,0.017267,1.11e-20
-0.166,-0.11791,-0.01,-27.14,-0.20383,0.017938,2.39e-20
-0.166,-0.11791,0.01,-27.14,-0.20383,0.017938,2.39e-20
-0.17134,-0.11743,-0.01,-27.026,-0.20425,0.018638,-2.915e-20
-0.17134,-0.11743,0.01,-27.026,-0.20425,0.018638,-2.915e-20
-0.17668,-0.11693,-0.01,-26.946,-0.20455,0.019339,6.3129e-18
-0.17668,-0.11693,0.01,-26.946,-0.20455,0.019339,6.3129e-18
-0.18202,-0.11642,-0.01,-26.951,-0.20496,0.020027,-6.3153e-18
-0.18202,-0.11642,0.01,-26.951,-0.20496,0.020027,-6.3153e-18
-0.18735,-0.11589,-0.01,-27.012,-0.20564,0.020746,-1.8984e-17
-0.18735,-0.11589,0.01,-27.012,-0.20564,0.020746,-1.8984e-17
-0.19269,-0.11534,-0.01,-26.978,-0.2062,0.02153,-1.2668e-17
-0.19269,-0.11534,0.01,-26.978,-0.2062,0.02153,-1.2668e-17
-0.19802,-0.11478,-0.01,-26.918,-0.20655,0.022288,6.3064e-18
-0.19802,-0.11478,0.01,-26.918,-0.20655,0.022288,6.3064e-18
-0.20335,-0.11419,-0.01,-26.933,-0.20676,0.022631,1.2613e-17
-0.20335,-0.11419,0.01,-26.933,-0.20676,0.022631,1.2613e-17
-0.20335,-0.11419,0.01,-26.853,-0.20767,0.02348,-1.2576e-17
-0.20335,-0.11419,-0.01,-26.853,-0.20767,0.02348,-1.2576e-17
-0.20868,-0.11359,-0.01,-26.725,-0.20774,0.023893,-6.2879e-18
-0.20868,-0.11359,0.01,-26.725,-0.20774,0.023893,-6.2879e-18
-0.214,-0.11297,-0.01,-26.564,-0.2079,0.024644,2.3745e-23
-0.214,-0.11297,0.01,-26.564,-0.2079,0.024644,2.3745e-23
-0.21932,-0.11233,-0.01,-26.581,-0.20845,0.02543,6.2364e-18
-0.21932,-0.11233,0.01,-26.581,-0.20845,0.02543,6.2364e-18
-0.22464,-0.11167,-0.01,-26.528,-0.20918,0.026331,1.8613e-17
-0.22464,-0.11167,0.01,-26.528,-0.20918,0.026331,1.8613e-17
-0.22996,-0.11099,-0.01,-26.347,-0.20953,0.027157,1.2376e-17
-0.22996,-0.11099,0.01,-26.347,-0.20953,0.027157,1.2376e-17
-0.23528,-0.1103,-0.01,-26.252,-0.20981,0.027973,-2.3462e-23
-0.23528,-0.1103,0.01,-26.252,-0.20981,0.027973,-2.3462e-23
-0.24059,-0.10958,-0.01,-26.262,-0.21032,0.028868,1.2313e-17
-0.24059,-0.10958,0.01,-26.262,-0.21032,0.028868,1.2313e-17
-0.2459,-0.10884,-0.01,-26.305,-0.21113,0.0298,1.2313e-17
-0.2459,-0.10884,0.01,-26.305,-0.21113,0.0298,1.2313e-17
-0.25121,-0.10808,-0.01,-26.145,-0.21179,0.030808,1.2164e-17
-0.25121,-0.10808,0.01,-26.145,-0.21179,0.030808,1.2164e-17
-0.25651,-0.10729,-0.01,-25.915,-0.2119,0.031707,-1.2065e-17
-0.25651,-0.10729,0.01,-25.915,-0.2119,0.031707,-1.2065e-17
-0.26181,-0.10649,-0.01,-25.91,-0.21231,0.032614,-2.4229e-17
-0.26181,-0.10649,0.01,-25.91,-0.21231,0.032614,-2.4229e-17
-0.26711,-0.10567,-0.01,-25.885,-0.21317,0.033707,-1.7487e-23
-0.26711,-0.10567,0.01,-25.885,-0.21317,0.033707,-1.7487e-23
-0.27241,-0.10482,-0.01,-25.709,-0.21373,0.034742,-6.3425e-23
-0.27241,-0.10482,0.01,-25.709,-0.21373,0.034742,-6.3425e-23
-0.2777,-0.10395,-0.01,-25.528,-0.214,0.035758,2.3846e-17
-0.2777,-0.10395,0.01,-25.528,-0.214,0.035758,2.3846e-17
-0.28298,-0.10305,-0.01,-25.507,-0.21462,0.036841,3.5822e-17
-0.28298,-0.10305,0.01,-25.507,-0.21462,0.036841,3.5822e-17
-0.28827,-0.10213,-0.01,-25.37,-0.21528,0.038007,3.5566e-17
-0.28827,-0.10213,0.01,-25.37,-0.21528,0.038007,3.5566e-17
-0.29354,-0.10119,-0.01,-25.144,-0.21575,0.039168,2.3589e-17
-0.29354,-0.10119,0.01,-25.144,-0.21575,0.039168,2.3589e-17
-0.29882,-0.10022,-0.01,-24.982,-0.21621,0.04034,-2.3286e-17
-0.29882,-0.10022,0.01,-24.982,-0.21621,0.04034,-2.3286e-17
-0.30408,-0.099224,-0.01,-24.919,-0.21674,0.041534,-2.3285e-17
-0.30408,-0.099224,0.01,-24.919,-0.21674,0.041534,-2.3285e-17
-0.30935,-0.098204,-0.01,-24.816,-0.21751,0.042857,-2.1989e-23
-0.30935,-0.098204,0.01,-24.816,-0.21751,0.042857,-2.1989e-23
-0.3146,-0.097153,-0.01,-24.605,-0.21796,0.044165,-5.4905e-28
-0.3146,-0.097153,0.01,-24.605,-0.21796,0.044165,-5.4905e-28
-0.31986,-0.096076,-0.01,-24.506,-0.21851,0.045502,2.1988e-23
-0.31986,-0.096076,0.01,-24.506,-0.21851,0.045502,2.1988e-23
-0.3251,-0.094968,-0.01,-24.299,-0.21917,0.046948,-1.1316e-17
-0.3251,-0.094968,0.01,-24.299,-0.21917,0.046948,-1.1316e-17
-0.33034,-0.093832,-0.01,-24.097,-0.21969,0.048365,-1.1316e-17
-0.33034,-0.093832,0.01,-24.097,-0.21969,0.048365,-1.1316e-17
-0.33558,-0.092664,-0.01,-23.886,-0.22036,0.049942,1.1119e-17
-0.33558,-0.092664,0.01,-23.886,-0.22036,0.049942,1.1119e-17
-0.3408,-0.091464,-0.01,-23.648,-0.22094,0.051507,7.555e-20
-0.3408,-0.091464,0.01,-23.648,-0.22094,0.051507,7.555e-20
-0.34602,-0.090232,-0.01,-23.442,-0.22156,0.053162,-1.1735e-19
-0.34602,-0.090232,0.01,-23.442,-0.22156,0.053162,-1.1735e-19
-0.35123,-0.088964,-0.01,-23.177,-0.22217,0.054915,1.3125e-19
-0.35123,-0.088964,0.01,-23.177,-0.22217,0.054915,1.3125e-19
-0.35643,-0.087662,-0.01,-22.914,-0.22266,0.056642,-1.147e-19
-0.35643,-0.087662,0.01,-22.914,-0.22266,0.056642,-1.147e-19
-0.36162,-0.086323,-0.01,-22.666,-0.22329,0.058516,2.1242e-17
-0.36162,-0.086323,0.01,-22.666,-0.22329,0.058516,2.1242e-17
-0.3668,-0.084946,-0.01,-22.373,-0.22392,0.060528,2.0968e-17
-0.3668,-0.084946,0.01,-22.373,-0.22392,0.060528,2.0968e-17
-0.37197,-0.083528,-0.01,-22.046,-0.22444,0.062575,1.0405e-17
-0.37197,-0.083528,0.01,-22.046,-0.22444,0.062575,1.0405e-17
-0.37713,-0.08207,-0.01,-21.699,-0.2249,0.064682,2.016e-17
-0.37713,-0.08207,0.01,-21.699,-0.2249,0.064682,2.016e-17
-0.38228,-0.080568,-0.01,-21.343,-0.22539,0.066906,2.016e-17
-0.38228,-0.080568,0.01,-21.343,-0.22539,0.066906,2.016e-17
-0.38741,-0.079022,-0.01,-20.966,-0.22591,0.069333,-3.8906e-17
-0.38741,-0.079022,0.01,-20.966,-0.22591,0.069333,-3.8906e-17
-0.39253,-0.077426,-0.01,-20.52,-0.22629,0.071857,-3.8906e-17
-0.39253,-0.077426,0.01,-20.52,-0.22629,0.071857,-3.8906e-17
-0.39763,-0.075781,-0.01,-20.051,-0.22651,0.074439,-1.8573e-17
-0.39763,-0.075781,0.01,-20.051,-0.22651,0.074439,-1.8573e-17
-0.40272,-0.074083,-0.01,-19.543,-0.22666,0.077182,-5.4696e-17
-0.40272,-0.074083,0.01,-19.543,-0.22666,0.077182,-5.4696e-17
-0.40779,-0.07233,-0.01,-18.983,-0.22668,0.08005,-1.86e-17
-0.40779,-0.07233,0.01,-18.983,-0.22668,0.08005,-1.86e-17
-0.41283,-0.070518,-0.01,-18.383,-0.22656,0.083079,1.7523e-17
-0.41283,-0.070518,0.01,-18.383,-0.22656,0.083079,1.7523e-17
-0.41786,-0.068644,-0.01,-17.72,-0.22628,0.086291,-1.6281e-17
-0.41786,-0.068644,0.01,-17.72,-0.22628,0.086291,-1.6281e-17
-0.42285,-0.066704,-0.01,-16.991,-0.22579,0.089666,-7.104e-19
-0.42285,-0.066704,0.01,-16.991,-0.22579,0.089666,-7.104e-19
-0.42782,-0.064694,-0.01,-16.2,-0.22508,0.093294,7.724e-19
-0.42782,-0.064694,0.01,-16.2,-0.22508,0.093294,7.724e-19
-0.43276,-0.062606,-0.01,-15.285,-0.22398,0.097103,-1.4798e-17
-0.43276,-0.062606,0.01,-15.285,-0.22398,0.097103,-1.4798e-17
-0.43767,-0.060438,-0.01,-14.272,-0.22243,0.10099,5.8889e-24
-0.43767,-0.060438,0.01,-14.272,-0.22243,0.10099,5.8889e-24
-0.44253,-0.058183,-0.01,-13.168,-0.2205,0.10518,-2.8916e-22
-0.44253,-0.058183,0.01,-13.168,-0.2205,0.10518,-2.8916e-22
-0.44735,-0.055832,-0.01,-11.9,-0.21799,0.10963,-1.052e-17
-0.44735,-0.055832,0.01,-11.9,-0.21799,0.10963,-1.052e-17
-0.45212,-0.053378,-0.01,-10.439,-0.21465,0.11414,-1.4711e-18
-0.45212,-0.053378,0.01,-10.439,-0.21465,0.11414,-1.4711e-18
-0.45682,-0.050812,-0.01,-8.812,-0.21055,0.11881,1.6519e-17
-0.45682,-0.050812,0.01,-8.812,-0.21055,0.11881,1.6519e-17
-0.46146,-0.048123,-0.01,-6.9542,-0.20555,0.12386,1.9035e-18
-0.46146,-0.048123,0.01,-6.9542,-0.20555,0.12386,1.9035e-18
-0.46602,-0.045295,-0.01,-4.7475,-0.19924,0.12896,-5.5662e-18
-0.46602,-0.045295,0.01,-4.7475,-0.19924,0.12896,-5.5662e-18
-0.47047,-0.042316,-0.01,-2.1874,-0.19137,0.1339,1.7348e-25
-0.47047,-0.042316,0.01,-2.1874,-0.19137,0.1339,1.7348e-25
-0.47481,-0.03917,-0.01,0.82259,-0.18171,0.13872,4.9066e-25
-0.47481,-0.03917,0.01,0.82259,-0.18171,0.13872,4.9066e-25
-0.47901,-0.035835,-0.01,4.4761,-0.16948,0.14288,-8.7831e-22
-0.47901,-0.035835,0.01,4.4761,-0.16948,0.14288,-8.7831e-22
-0.48303,-0.032287,-0.01,8.8994,-0.15377,0.14531,-8.8011e-22
-0.48303,-0.032287,0.01,8.8994,-0.15377,0.14531,-8.8011e-22
-0.48683,-0.028502,-0.01,11.31,-0.14498,0.14593,-3.9551e-24
-0.48683,-0.028502,0.01,11.31,-0.14498,0.14593,-3.9551e-24


==> Results/ellipse_Re107/Re107_10aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-63.231,-0.26683,-0.050391,8.4616e-17
-0.30408,0.099224,-0.01,-63.231,-0.26683,-0.050391,8.4616e-17
-0.29882,0.10022,-0.01,-62.979,-0.26575,-0.049437,4.2308e-17
-0.29882,0.10022,0.01,-62.979,-0.26575,-0.049437,4.2308e-17
-0.29354,0.10119,-0.01,-62.371,-0.26347,-0.047668,-4.1493e-17
-0.29354,0.10119,0.01,-62.371,-0.26347,-0.047668,-4.1493e-17
-0.28827,0.10213,-0.01,-61.752,-0.26113,-0.04595,-6.2063e-17
-0.28827,0.10213,0.01,-61.752,-0.26113,-0.04595,-6.2063e-17
-0.28298,0.10305,-0.01,-61.141,-0.25889,-0.044324,-4.0907e-17
-0.28298,0.10305,0.01,-61.141,-0.25889,-0.044324,-4.0907e-17
-0.2777,0.10395,-0.01,-60.554,-0.25678,-0.042793,-2.0337e-17
-0.2777,0.10395,0.01,-60.554,-0.25678,-0.042793,-2.0337e-17
-0.27241,0.10482,-0.01,-59.992,-0.25466,-0.041269,-1.112e-22
-0.27241,0.10482,0.01,-59.992,-0.25466,-0.041269,-1.112e-22
-0.26711,0.10567,-0.01,-59.421,-0.25262,-0.039839,-3.4653e-23
-0.26711,0.10567,0.01,-59.421,-0.25262,-0.039839,-3.4653e-23
-0.26181,0.10649,-0.01,-58.892,-0.25056,-0.038401,3.9212e-17
-0.26181,0.10649,0.01,-58.892,-0.25056,-0.038401,3.9212e-17
-0.25651,0.10729,-0.01,-58.333,-0.24859,-0.037089,1.9794e-17
-0.25651,0.10729,0.01,-58.333,-0.24859,-0.037089,1.9794e-17
-0.25121,0.10808,-0.01,-57.842,-0.24676,-0.035783,-1.9418e-17
-0.25121,0.10808,0.01,-57.842,-0.24676,-0.035783,-1.9418e-17
-0.2459,0.10884,-0.01,-57.323,-0.24475,-0.034467,-1.907e-17
-0.2459,0.10884,0.01,-57.323,-0.24475,-0.034467,-1.907e-17
-0.24059,0.10958,-0.01,-56.794,-0.24293,-0.033281,-1.907e-17
-0.24059,0.10958,0.01,-56.794,-0.24293,-0.033281,-1.907e-17
-0.23528,0.1103,-0.01,-56.326,-0.24116,-0.03207,9.3781e-18
-0.23528,0.1103,0.01,-56.326,-0.24116,-0.03207,9.3781e-18
-0.22996,0.11099,-0.01,-55.819,-0.23932,-0.03092,9.3782e-18
-0.22996,0.11099,0.01,-55.819,-0.23932,-0.03092,9.3782e-18
-0.22464,0.11167,-0.01,-55.346,-0.23767,-0.02983,-9.2198e-18
-0.22464,0.11167,0.01,-55.346,-0.23767,-0.02983,-9.2198e-18
-0.21932,0.11233,-0.01,-54.889,-0.23592,-0.028714,-9.2197e-18
-0.21932,0.11233,0.01,-54.889,-0.23592,-0.028714,-9.2197e-18
-0.214,0.11297,-0.01,-54.408,-0.23426,-0.027692,3.5015e-23
-0.214,0.11297,0.01,-54.408,-0.23426,-0.027692,3.5015e-23
-0.20868,0.11359,-0.01,-53.978,-0.23275,-0.026682,8.9938e-18
-0.20868,0.11359,0.01,-53.978,-0.23275,-0.026682,8.9938e-18
-0.20335,0.11419,-0.01,-53.536,-0.23103,-0.025634,8.325e-20
-0.20335,0.11419,0.01,-53.536,-0.23103,-0.025634,8.325e-20
-0.19802,0.11478,-0.01,-53.069,-0.22948,-0.024709,-8.9105e-18
-0.19802,0.11478,0.01,-53.069,-0.22948,-0.024709,-8.9105e-18
-0.19269,0.11534,-0.01,-52.671,-0.22806,-0.02377,1.7554e-17
-0.19269,0.11534,0.01,-52.671,-0.22806,-0.02377,1.7554e-17
-0.18735,0.11589,-0.01,-52.239,-0.22642,-0.022807,2.6247e-17
-0.18735,0.11589,0.01,-52.239,-0.22642,-0.022807,2.6247e-17
-0.18202,0.11642,-0.01,-51.794,-0.22492,-0.021935,8.6925e-18
-0.18202,0.11642,0.01,-51.794,-0.22492,-0.021935,8.6925e-18
-0.17668,0.11693,-0.01,-51.397,-0.22356,-0.021079,-8.5593e-18
-0.17668,0.11693,0.01,-51.397,-0.22356,-0.021079,-8.5593e-18
-0.17134,0.11743,-0.01,-50.996,-0.22209,-0.020206,-6.5351e-20
-0.17134,0.11743,0.01,-50.996,-0.22209,-0.020206,-6.5351e-20
-0.166,0.11791,-0.01,-50.582,-0.2206,-0.019363,7.35e-20
-0.166,0.11791,0.01,-50.582,-0.2206,-0.019363,7.35e-20
-0.16066,0.11837,-0.01,-50.179,-0.21931,-0.018587,-6.135e-20
-0.16066,0.11837,0.01,-50.179,-0.21931,-0.018587,-6.135e-20
-0.15532,0.11882,-0.01,-49.818,-0.21797,-0.017762,1.6659e-17
-0.15532,0.11882,0.01,-49.818,-0.21797,-0.017762,1.6659e-17
-0.14997,0.11924,-0.01,-49.407,-0.21642,-0.016946,7.77e-20
-0.14997,0.11924,0.01,-49.407,-0.21642,-0.016946,7.77e-20
-0.14463,0.11965,-0.01,-49,-0.21513,-0.016233,-1.6385e-17
-0.14463,0.11965,0.01,-49,-0.21513,-0.016233,-1.6385e-17
-0.13928,0.12005,-0.01,-48.651,-0.21397,-0.015501,-1.6268e-17
-0.13928,0.12005,0.01,-48.651,-0.21397,-0.015501,-1.6268e-17
-0.13393,0.12043,-0.01,-48.281,-0.21258,-0.014729,-6.525e-20
-0.13393,0.12043,0.01,-48.281,-0.21258,-0.014729,-6.525e-20
-0.12858,0.12079,-0.01,-47.887,-0.21121,-0.014015,8.0394e-18
-0.12858,0.12079,0.01,-47.887,-0.21121,-0.014015,8.0394e-18
-0.12323,0.12114,-0.01,-47.519,-0.21005,-0.013349,-2.4169e-35
-0.12323,0.12114,0.01,-47.519,-0.21005,-0.013349,-2.4169e-35
-0.11788,0.12148,-0.01,-47.175,-0.20889,-0.012659,1.1336e-38
-0.11788,0.12148,0.01,-47.175,-0.20889,-0.012659,1.1336e-38
-0.11253,0.12179,-0.01,-46.821,-0.20756,-0.011943,-3.8987e-18
-0.11253,0.12179,0.01,-46.821,-0.20756,-0.011943,-3.8987e-18
-0.10718,0.12209,-0.01,-46.44,-0.20622,-0.011275,-3.3465e-20
-0.10718,0.12209,0.01,-46.44,-0.20622,-0.011275,-3.3465e-20
-0.10182,0.12238,-0.01,-46.079,-0.20511,-0.01066,3.8652e-18
-0.10182,0.12238,0.01,-46.079,-0.20511,-0.01066,3.8652e-18
-0.096469,0.12265,-0.01,-45.753,-0.20396,-0.010005,-5.2897e-38
-0.096469,0.12265,0.01,-45.753,-0.20396,-0.010005,-5.2897e-38
-0.091113,0.12291,-0.01,-45.392,-0.20267,-0.0093597,-3.7779e-18
-0.091113,0.12291,0.01,-45.392,-0.20267,-0.0093597,-3.7779e-18
-0.085757,0.12315,-0.01,-45.035,-0.20149,-0.0087514,-2.691e-20
-0.085757,0.12315,0.01,-45.035,-0.20149,-0.0087514,-2.691e-20
-0.0804,0.12337,-0.01,-44.696,-0.20037,-0.0081528,3.751e-18
-0.0804,0.12337,0.01,-44.696,-0.20037,-0.0081528,3.751e-18
-0.075043,0.12358,-0.01,-44.359,-0.19926,-0.0075591,1.0343e-24
-0.075043,0.12358,0.01,-44.359,-0.19926,-0.0075591,1.0343e-24
-0.069685,0.12378,-0.01,-44.028,-0.1981,-0.0069487,-3.666e-18
-0.069685,0.12378,0.01,-44.028,-0.1981,-0.0069487,-3.666e-18
-0.064327,0.12396,-0.01,-43.681,-0.19684,-0.0063483,-1.8478e-18
-0.064327,0.12396,0.01,-43.681,-0.19684,-0.0063483,-1.8478e-18
-0.058968,0.12413,-0.01,-43.328,-0.19569,-0.0057984,1.8183e-18
-0.058968,0.12413,0.01,-43.328,-0.19569,-0.0057984,1.8183e-18
-0.053608,0.12428,-0.01,-43.151,-0.19518,-0.0055427,1.1589e-24
-0.053608,0.12428,0.01,-43.151,-0.19518,-0.0055427,1.1589e-24
-0.5,0,0.01,-34.206,-0.004347,-0.45756,-2.8699e-42
-0.5,0,-0.01,-34.206,-0.004347,-0.45756,-2.8699e-42
-0.49954,0.0053356,-0.01,-59.825,-0.092014,-0.53113,6.9502e-22
-0.49954,0.0053356,0.01,-59.825,-0.092014,-0.53113,6.9502e-22
-0.49822,0.010525,-0.01,-80.938,-0.18757,-0.56021,6.9502e-22
-0.49822,0.010525,0.01,-80.938,-0.18757,-0.56021,6.9502e-22
-0.49615,0.015468,-0.01,-96.172,-0.27101,-0.55002,-1.5046e-36
-0.49615,0.015468,0.01,-96.172,-0.27101,-0.55002,-1.5046e-36
-0.49348,0.020112,-0.01,-105.43,-0.33138,-0.51353,7.2322e-17
-0.49348,0.020112,0.01,-105.43,-0.33138,-0.51353,7.2322e-17
-0.49034,0.024451,-0.01,-109.5,-0.36843,-0.46551,-1.318e-18
-0.49034,0.024451,0.01,-109.5,-0.36843,-0.46551,-1.318e-18
-0.48683,0.028502,-0.01,-109.78,-0.38911,-0.41764,-7.364e-17
-0.48683,0.028502,0.01,-109.78,-0.38911,-0.41764,-7.364e-17
-0.48303,0.032287,-0.01,-108.64,-0.4021,-0.37755,-4.7868e-23
-0.48303,0.032287,0.01,-108.64,-0.4021,-0.37755,-4.7868e-23
-0.47901,0.035835,-0.01,-108.53,-0.40674,-0.34122,-7.2779e-17
-0.47901,0.035835,0.01,-108.53,-0.40674,-0.34122,-7.2779e-17
-0.47481,0.03917,-0.01,-107.81,-0.40645,-0.30849,-7.2779e-17
-0.47481,0.03917,0.01,-107.81,-0.40645,-0.30849,-7.2779e-17
-0.47047,0.042316,-0.01,-106.06,-0.40165,-0.2794,-1.7192e-23
-0.47047,0.042316,0.01,-106.06,-0.40165,-0.2794,-1.7192e-23
-0.46602,0.045295,-0.01,-103.43,-0.39873,-0.25634,6.7856e-17
-0.46602,0.045295,0.01,-103.43,-0.39873,-0.25634,6.7856e-17
-0.46146,0.048123,-0.01,-101.02,-0.39644,-0.23755,5.685e-19
-0.46146,0.048123,0.01,-101.02,-0.39644,-0.23755,5.685e-19
-0.45682,0.050812,-0.01,-98.94,-0.38993,-0.21874,-1.3238e-16
-0.45682,0.050812,0.01,-98.94,-0.38993,-0.21874,-1.3238e-16
-0.45212,0.053378,-0.01,-96.706,-0.38551,-0.20381,-7.78e-19
-0.45212,0.053378,0.01,-96.706,-0.38551,-0.20381,-7.78e-19
-0.44735,0.055832,-0.01,-94.888,-0.38002,-0.19007,6.431e-17
-0.44735,0.055832,0.01,-94.888,-0.38002,-0.19007,6.431e-17
-0.44253,0.058183,-0.01,-92.928,-0.37459,-0.17774,-2.7754e-22
-0.44253,0.058183,0.01,-92.928,-0.37459,-0.17774,-2.7754e-22
-0.43767,0.060438,-0.01,-91.18,-0.36876,-0.1666,2.965e-23
-0.43767,0.060438,0.01,-91.18,-0.36876,-0.1666,2.965e-23
-0.43276,0.062606,-0.01,-89.441,-0.36338,-0.1568,5.9371e-17
-0.43276,0.062606,0.01,-89.441,-0.36338,-0.1568,5.9371e-17
-0.42782,0.064694,-0.01,-87.927,-0.35787,-0.14767,1.0625e-18
-0.42782,0.064694,0.01,-87.927,-0.35787,-0.14767,1.0625e-18
-0.42285,0.066704,-0.01,-86.303,-0.35216,-0.13924,-1.108e-18
-0.42285,0.066704,0.01,-86.303,-0.35216,-0.13924,-1.108e-18
-0.41786,0.068644,-0.01,-84.892,-0.34744,-0.13194,5.7201e-17
-0.41786,0.068644,0.01,-84.892,-0.34744,-0.13194,5.7201e-17
-0.41283,0.070518,-0.01,-83.561,-0.3425,-0.12508,-5.5422e-17
-0.41283,0.070518,0.01,-83.561,-0.3425,-0.12508,-5.5422e-17
-0.40779,0.07233,-0.01,-82.134,-0.3374,-0.11867,5.3604e-17
-0.40779,0.07233,0.01,-82.134,-0.3374,-0.11867,5.3604e-17
-0.40272,0.074083,-0.01,-80.853,-0.3329,-0.11292,1.6273e-16
-0.40272,0.074083,0.01,-80.853,-0.3329,-0.11292,1.6273e-16
-0.39763,0.075781,-0.01,-79.619,-0.32831,-0.10749,5.3708e-17
-0.39763,0.075781,0.01,-79.619,-0.32831,-0.10749,5.3708e-17
-0.39253,0.077426,-0.01,-78.387,-0.32386,-0.10246,1.0412e-16
-0.39253,0.077426,0.01,-78.387,-0.32386,-0.10246,1.0412e-16
-0.38741,0.079022,-0.01,-77.248,-0.31967,-0.09777,1.0412e-16
-0.38741,0.079022,0.01,-77.248,-0.31967,-0.09777,1.0412e-16
-0.38228,0.080568,-0.01,-76.145,-0.31544,-0.093323,-4.7898e-23
-0.38228,0.080568,0.01,-76.145,-0.31544,-0.093323,-4.7898e-23
-0.37713,0.08207,-0.01,-75.055,-0.31131,-0.089233,-3.1876e-23
-0.37713,0.08207,0.01,-75.055,-0.31131,-0.089233,-3.1876e-23
-0.37197,0.083528,-0.01,-74.049,-0.30759,-0.085476,-2.4618e-17
-0.37197,0.083528,0.01,-74.049,-0.30759,-0.085476,-2.4618e-17
-0.3668,0.084946,-0.01,-73.114,-0.30402,-0.081917,-4.8929e-17
-0.3668,0.084946,0.01,-73.114,-0.30402,-0.081917,-4.8929e-17
-0.36162,0.086323,-0.01,-72.192,-0.30039,-0.078473,-4.8312e-17
-0.36162,0.086323,0.01,-72.192,-0.30039,-0.078473,-4.8312e-17
-0.35643,0.087662,-0.01,-71.263,-0.2968,-0.075262,-2.4001e-17
-0.35643,0.087662,0.01,-71.263,-0.2968,-0.075262,-2.4001e-17
-0.35123,0.088964,-0.01,-70.381,-0.29352,-0.072321,-2.341e-17
-0.35123,0.088964,0.01,-70.381,-0.29352,-0.072321,-2.341e-17
-0.34602,0.090232,-0.01,-69.561,-0.29037,-0.069452,-2.6995e-19
-0.34602,0.090232,0.01,-69.561,-0.29037,-0.069452,-2.6995e-19
-0.3408,0.091464,-0.01,-68.72,-0.28719,-0.066734,2.314e-17
-0.3408,0.091464,0.01,-68.72,-0.28719,-0.066734,2.314e-17
-0.33558,0.092664,-0.01,-67.926,-0.28424,-0.064209,-1.2373e-23
-0.33558,0.092664,0.01,-67.926,-0.28424,-0.064209,-1.2373e-23
-0.33034,0.093832,-0.01,-67.16,-0.28126,-0.061719,2.2334e-17
-0.33034,0.093832,0.01,-67.16,-0.28126,-0.061719,2.2334e-17
-0.3251,0.094968,-0.01,-66.386,-0.27844,-0.059459,2.2333e-17
-0.3251,0.094968,0.01,-66.386,-0.27844,-0.059459,2.2333e-17
-0.31986,0.096076,-0.01,-65.688,-0.27578,-0.057266,4.1461e-23
-0.31986,0.096076,0.01,-65.688,-0.27578,-0.057266,4.1461e-23
-0.3146,0.097153,-0.01,-64.973,-0.27317,-0.055194,-4.5123e-28
-0.3146,0.097153,0.01,-64.973,-0.27317,-0.055194,-4.5123e-28
-0.30935,0.098204,-0.01,-64.312,-0.27064,-0.053168,-4.1462e-23
-0.30935,0.098204,0.01,-64.312,-0.27064,-0.053168,-4.1462e-23
-0.30408,0.099224,-0.01,-64.032,-0.26934,-0.052066,-3.7616e-37
-0.30408,0.099224,0.01,-64.032,-0.26934,-0.052066,-3.7616e-37
-0.48683,-0.028502,0.01,48.578,0.024442,-0.028872,-6.5077e-17
-0.48683,-0.028502,-0.01,48.578,0.024442,-0.028872,-6.5077e-17
-0.49034,-0.024451,-0.01,46.587,0.033839,-0.044965,2.7206e-17
-0.49034,-0.024451,0.01,46.587,0.033839,-0.044965,2.7206e-17
-0.49348,-0.020112,-0.01,40.732,0.053055,-0.086422,5.9745e-17
-0.49348,-0.020112,0.01,40.732,0.053055,-0.086422,5.9745e-17
-0.49615,-0.015468,-0.01,30.304,0.07021,-0.15072,-7.523e-37
-0.49615,-0.015468,0.01,30.304,0.07021,-0.15072,-7.523e-37
-0.49822,-0.010525,-0.01,14.394,0.075466,-0.24181,3.9818e-22
-0.49822,-0.010525,0.01,14.394,0.075466,-0.24181,3.9818e-22
-0.49954,-0.0053356,-0.01,-7.7692,0.053898,-0.35186,3.9818e-22
-0.49954,-0.0053356,0.01,-7.7692,0.053898,-0.35186,3.9818e-22
0.44735,0.055832,0.01,5.4251,0.0040436,-0.0019889,1.4533e-17
0.44253,0.058183,0.01,5.3838,0.0039998,-0.0019219,7.2667e-18
0.44253,0.058183,-0.01,5.3838,0.0039998,-0.0019219,7.2667e-18
0.44735,0.055832,-0.01,5.4251,0.0040436,-0.0019889,1.4533e-17
0.43767,0.060438,0.01,5.2881,0.0038502,-0.0017698,1.7191e-24
0.43767,0.060438,-0.01,5.2881,0.0038502,-0.0017698,1.7191e-24
0.43276,0.062606,0.01,5.1603,0.003539,-0.0015671,3.4068e-18
0.43276,0.062606,-0.01,5.1603,0.003539,-0.0015671,3.4068e-18
0.42782,0.064694,0.01,4.9842,0.0029792,-0.0012845,1.3761e-19
0.42782,0.064694,-0.01,4.9842,0.0029792,-0.0012845,1.3761e-19
0.42285,0.066704,0.01,4.7344,0.0020161,-0.00087388,-1.9703e-19
0.42285,0.066704,-0.01,4.7344,0.0020161,-0.00087388,-1.9703e-19
0.41786,0.068644,0.01,4.3821,0.0004505,-0.00027579,3.0721e-18
0.41786,0.068644,-0.01,4.3821,0.0004505,-0.00027579,3.0721e-18
0.41283,0.070518,0.01,3.8972,-0.0018816,0.0005498,2.4227e-18
0.41283,0.070518,-0.01,3.8972,-0.0018816,0.0005498,2.4227e-18
0.40779,0.07233,0.01,3.2565,-0.0050793,0.0016162,2.4226e-18
0.40779,0.07233,-0.01,3.2565,-0.0050793,0.0016162,2.4226e-18
0.40272,0.074083,0.01,2.465,-0.009138,0.002902,-1.3627e-18
0.40272,0.074083,-0.01,2.465,-0.009138,0.002902,-1.3627e-18
0.39763,0.075781,0.01,1.5544,-0.01387,0.0043244,-1.3626e-18
0.39763,0.075781,-0.01,1.5544,-0.01387,0.0043244,-1.3626e-18
0.39253,0.077426,0.01,0.55016,-0.019085,0.0058112,-1.5799e-22
0.39253,0.077426,-0.01,0.55016,-0.019085,0.0058112,-1.5799e-22
0.38741,0.079022,0.01,-0.51272,-0.024625,0.0072999,-1.5696e-22
0.38741,0.079022,-0.01,-0.51272,-0.024625,0.0072999,-1.5696e-22
0.38228,0.080568,0.01,-1.6097,-0.030248,0.0087205,1.7416e-24
0.38228,0.080568,-0.01,-1.6097,-0.030248,0.0087205,1.7416e-24
0.37713,0.08207,0.01,-2.7252,-0.035857,0.010055,-2.1981e-18
0.37713,0.08207,-0.01,-2.7252,-0.035857,0.010055,-2.1981e-18
0.37197,0.083528,0.01,-3.8432,-0.041428,0.011297,-7.2352e-19
0.37197,0.083528,-0.01,-3.8432,-0.041428,0.011297,-7.2352e-19
0.3668,0.084946,0.01,-4.9514,-0.046911,0.012434,-3.6654e-19
0.3668,0.084946,-0.01,-4.9514,-0.046911,0.012434,-3.6654e-19
0.36162,0.086323,0.01,-6.0313,-0.052199,0.013442,-4.0387e-18
0.36162,0.086323,-0.01,-6.0313,-0.052199,0.013442,-4.0387e-18
0.35643,0.087662,0.01,-7.0835,-0.057212,0.014323,-4.7434e-18
0.35643,0.087662,-0.01,-7.0835,-0.057212,0.014323,-4.7434e-18
0.35123,0.088964,0.01,-8.1192,-0.062084,0.015121,-5.4369e-18
0.35123,0.088964,-0.01,-8.1192,-0.062084,0.015121,-5.4369e-18
0.34602,0.090232,0.01,-9.1087,-0.066778,0.015809,3.1716e-19
0.34602,0.090232,-0.01,-9.1087,-0.066778,0.015809,3.1716e-19
0.3408,0.091464,0.01,-10.067,-0.071177,0.016389,-3.2465e-19
0.3408,0.091464,-0.01,-10.067,-0.071177,0.016389,-3.2465e-19
0.33558,0.092664,0.01,-11.001,-0.075434,0.016899,-3.5329e-18
0.33558,0.092664,-0.01,-11.001,-0.075434,0.016899,-3.5329e-18
0.33034,0.093832,0.01,-11.878,-0.079424,0.017299,-4.1201e-18
0.33034,0.093832,-0.01,-11.878,-0.079424,0.017299,-4.1201e-18
0.3251,0.094968,0.01,-12.746,-0.083205,0.017646,-4.1201e-18
0.3251,0.094968,-0.01,-12.746,-0.083205,0.017646,-4.1201e-18
0.31986,0.096076,0.01,-13.563,-0.086847,0.017918,-9.1765e-24
0.31986,0.096076,-0.01,-13.563,-0.086847,0.017918,-9.1765e-24
0.3146,0.097153,0.01,-14.37,-0.090308,0.01814,-5.4984e-28
0.3146,0.097153,-0.01,-14.37,-0.090308,0.01814,-5.4984e-28
0.30935,0.098204,0.01,-15.131,-0.093659,0.018301,9.176e-24
0.30935,0.098204,-0.01,-15.131,-0.093659,0.018301,9.176e-24
0.30408,0.099224,0.01,-15.866,-0.096762,0.018401,-5.7545e-23
0.30408,0.099224,-0.01,-15.866,-0.096762,0.018401,-5.7545e-23
0.29882,0.10022,0.01,-16.585,-0.099767,0.018473,1.1316e-17
0.29882,0.10022,-0.01,-16.585,-0.099767,0.018473,1.1316e-17
0.29354,0.10119,0.01,-17.273,-0.10267,0.018496,1.1316e-17
0.29354,0.10119,-0.01,-17.273,-0.10267,0.018496,1.1316e-17
0.28827,0.10213,0.01,-17.933,-0.10539,0.018473,-6.1002e-18
0.28827,0.10213,-0.01,-17.933,-0.10539,0.018473,-6.1002e-18
0.28298,0.10305,0.01,-18.57,-0.10795,0.018414,-6.1002e-18
0.28298,0.10305,-0.01,-18.57,-0.10795,0.018414,-6.1002e-18
0.2777,0.10395,0.01,-19.2,-0.11045,0.018342,5.0713e-23
0.2777,0.10395,-0.01,-19.2,-0.11045,0.018342,5.0713e-23
0.27241,0.10482,0.01,-19.791,-0.11281,0.018222,-1.3458e-17
0.27241,0.10482,-0.01,-19.791,-0.11281,0.018222,-1.3458e-17
0.26711,0.10567,0.01,-20.391,-0.11514,0.018102,-1.3458e-17
0.26711,0.10567,-0.01,-20.391,-0.11514,0.018102,-1.3458e-17
0.26181,0.10649,0.01,-20.938,-0.11734,0.017932,-4.5903e-23
0.26181,0.10649,-0.01,-20.938,-0.11734,0.017932,-4.5903e-23
0.25651,0.10729,0.01,-21.502,-0.11941,0.017767,7.3006e-18
0.25651,0.10729,-0.01,-21.502,-0.11941,0.017767,7.3006e-18
0.25121,0.10808,0.01,-22.045,-0.12161,0.017589,-7.6154e-18
0.25121,0.10808,-0.01,-22.045,-0.12161,0.017589,-7.6154e-18
0.2459,0.10884,0.01,-22.551,-0.12355,0.017359,-7.2769e-18
0.2459,0.10884,-0.01,-22.551,-0.12355,0.017359,-7.2769e-18
0.24059,0.10958,0.01,-23.075,-0.12549,0.017152,7.6391e-18
0.24059,0.10958,-0.01,-23.075,-0.12549,0.017152,7.6391e-18
0.23528,0.1103,0.01,-23.329,-0.12655,0.01705,5.9545e-23
0.23528,0.1103,-0.01,-23.329,-0.12655,0.01705,5.9545e-23
-0.053608,0.12428,0.01,-42.852,-0.19423,-0.0049811,3.582e-18
-0.053608,0.12428,-0.01,-42.852,-0.19423,-0.0049811,3.582e-18
-0.048249,0.12442,-0.01,-42.692,-0.1936,-0.0046793,1.791e-18
-0.048249,0.12442,0.01,-42.692,-0.1936,-0.0046793,1.791e-18
-0.042889,0.12454,-0.01,-42.347,-0.19233,-0.0041077,-6.3542e-24
-0.042889,0.12454,0.01,-42.347,-0.19233,-0.0041077,-6.3542e-24
-0.037528,0.12465,-0.01,-41.997,-0.19119,-0.0035834,-6.7518e-24
-0.037528,0.12465,0.01,-41.997,-0.19119,-0.0035834,-6.7518e-24
-0.032168,0.12474,-0.01,-41.672,-0.19019,-0.003079,-1.7286e-35
-0.032168,0.12474,0.01,-41.672,-0.19019,-0.003079,-1.7286e-35
-0.026807,0.12482,-0.01,-41.361,-0.1892,-0.0025532,-8.6124e-19
-0.026807,0.12482,0.01,-41.361,-0.1892,-0.0025532,-8.6124e-19
-0.021446,0.12488,-0.01,-41.044,-0.18804,-0.0020028,-1.7155e-18
-0.021446,0.12488,0.01,-41.044,-0.18804,-0.0020028,-1.7155e-18
-0.016084,0.12493,-0.01,-40.699,-0.18686,-0.0014881,-8.5428e-19
-0.016084,0.12493,0.01,-40.699,-0.18686,-0.0014881,-8.5428e-19
-0.010723,0.12497,-0.01,-40.369,-0.1858,-0.00099535,7.9816e-25
-0.010723,0.12497,0.01,-40.369,-0.1858,-0.00099535,7.9816e-25
-0.0053615,0.12499,-0.01,-40.049,-0.18479,-0.0005101,-1.6092e-24
-0.0053615,0.12499,0.01,-40.049,-0.18479,-0.0005101,-1.6092e-24
0,0.125,-0.01,-39.743,-0.18374,-5.2899e-07,-1.5838e-24
0,0.125,0.01,-39.743,-0.18374,-5.2899e-07,-1.5838e-24
0.23528,0.1103,0.01,-23.789,-0.12829,0.016769,7.9625e-18
0.22996,0.11099,0.01,-24.042,-0.12917,0.016655,8.0472e-18
0.22996,0.11099,-0.01,-24.042,-0.12917,0.016655,8.0472e-18
0.23528,0.1103,-0.01,-23.789,-0.12829,0.016769,7.9625e-18
0.22464,0.11167,0.01,-24.529,-0.131,0.01641,-7.8115e-20
0.22464,0.11167,-0.01,-24.529,-0.131,0.01641,-7.8115e-20
0.21932,0.11233,0.01,-24.975,-0.13269,0.016121,-4.144e-18
0.21932,0.11233,-0.01,-24.975,-0.13269,0.016121,-4.144e-18
0.214,0.11297,0.01,-25.436,-0.13426,0.015843,-1.5281e-37
0.214,0.11297,-0.01,-25.436,-0.13426,0.015843,-1.5281e-37
0.20868,0.11359,0.01,-25.897,-0.136,0.015564,-4.3691e-18
0.20868,0.11359,-0.01,-25.897,-0.136,0.015564,-4.3691e-18
0.20335,0.11419,0.01,-26.307,-0.13752,0.015236,-8.8043e-18
0.20335,0.11419,-0.01,-26.307,-0.13752,0.015236,-8.8043e-18
0.19802,0.11478,0.01,-26.748,-0.13897,0.014941,-4.4352e-18
0.19802,0.11478,-0.01,-26.748,-0.13897,0.014941,-4.4352e-18
0.19269,0.11534,0.01,-27.176,-0.1406,0.014633,-8.8458e-24
0.19269,0.11534,-0.01,-27.176,-0.1406,0.014633,-8.8458e-24
0.18735,0.11589,0.01,-27.574,-0.14205,0.014292,4.6492e-18
0.18735,0.11589,-0.01,-27.574,-0.14205,0.014292,4.6492e-18
0.18202,0.11642,0.01,-27.982,-0.14342,0.01397,4.6492e-18
0.18202,0.11642,-0.01,-27.982,-0.14342,0.01397,4.6492e-18
0.17668,0.11693,0.01,-28.388,-0.14488,0.013643,4.7851e-18
0.17668,0.11693,-0.01,-28.388,-0.14488,0.013643,4.7851e-18
0.17134,0.11743,0.01,-28.784,-0.14632,0.013298,-6.164e-20
0.17134,0.11743,-0.01,-28.784,-0.14632,0.013298,-6.164e-20
0.166,0.11791,0.01,-29.157,-0.14761,0.012943,-9.7567e-18
0.166,0.11791,-0.01,-29.157,-0.14761,0.012943,-9.7567e-18
0.16066,0.11837,0.01,-29.559,-0.14895,0.012609,7.104e-20
0.16066,0.11837,-0.01,-29.559,-0.14895,0.012609,7.104e-20
0.15532,0.11882,0.01,-29.94,-0.15042,0.012246,-5.6305e-20
0.15532,0.11882,-0.01,-29.94,-0.15042,0.012246,-5.6305e-20
0.14997,0.11924,0.01,-30.288,-0.15162,0.011864,5.985e-20
0.14997,0.11924,-0.01,-30.288,-0.15162,0.011864,5.985e-20
0.14463,0.11965,0.01,-30.664,-0.15281,0.011519,5.0971e-18
0.14463,0.11965,-0.01,-30.664,-0.15281,0.011519,5.0971e-18
0.13928,0.12005,0.01,-31.045,-0.15419,0.01116,-5.2243e-18
0.13928,0.12005,-0.01,-31.045,-0.15419,0.01116,-5.2243e-18
0.13393,0.12043,0.01,-31.396,-0.1555,0.010767,5.565e-20
0.13393,0.12043,-0.01,-31.396,-0.1555,0.010767,5.565e-20
0.12858,0.12079,0.01,-31.743,-0.15663,0.010387,5.28e-18
0.12858,0.12079,-0.01,-31.743,-0.15663,0.010387,5.28e-18
0.12323,0.12114,0.01,-32.106,-0.15783,0.010022,2.1552e-34
0.12323,0.12114,-0.01,-32.106,-0.15783,0.010022,2.1552e-34
0.11788,0.12148,0.01,-32.472,-0.15915,0.0096374,4.1719e-38
0.11788,0.12148,-0.01,-32.472,-0.15915,0.0096374,4.1719e-38
0.11253,0.12179,0.01,-32.812,-0.16041,0.0092254,2.7573e-18
0.11253,0.12179,-0.01,-32.812,-0.16041,0.0092254,2.7573e-18
0.10718,0.12209,0.01,-33.14,-0.16148,0.0088244,-2.8525e-20
0.10718,0.12209,-0.01,-33.14,-0.16148,0.0088244,-2.8525e-20
0.10182,0.12238,0.01,-33.498,-0.16263,0.0084463,-2.7859e-18
0.10182,0.12238,-0.01,-33.498,-0.16263,0.0084463,-2.7859e-18
0.096469,0.12265,0.01,-33.839,-0.1639,0.008035,-1.0686e-23
0.096469,0.12265,-0.01,-33.839,-0.1639,0.008035,-1.0686e-23
0.091113,0.12291,0.01,-34.169,-0.16503,0.0076182,2.8721e-18
0.091113,0.12291,-0.01,-34.169,-0.16503,0.0076182,2.8721e-18
0.085757,0.12315,0.01,-34.504,-0.16615,0.0072126,5.7707e-18
0.085757,0.12315,-0.01,-34.504,-0.16615,0.0072126,5.7707e-18
0.0804,0.12337,0.01,-34.838,-0.16727,0.0068023,2.8987e-18
0.0804,0.12337,-0.01,-34.838,-0.16727,0.0068023,2.8987e-18
0.075043,0.12358,0.01,-35.182,-0.16844,0.0063865,5.9121e-18
0.075043,0.12358,-0.01,-35.182,-0.16844,0.0063865,5.9121e-18
0.069685,0.12378,0.01,-35.514,-0.16964,0.0059474,8.8954e-18
0.069685,0.12378,-0.01,-35.514,-0.16964,0.0059474,8.8954e-18
0.064327,0.12396,0.01,-35.828,-0.1707,0.0055032,1.4792e-18
0.064327,0.12396,-0.01,-35.828,-0.1707,0.0055032,1.4792e-18
0.058968,0.12413,0.01,-36.149,-0.17166,0.0050842,1.428e-20
0.058968,0.12413,-0.01,-36.149,-0.17166,0.0050842,1.428e-20
0.053608,0.12428,0.01,-36.497,-0.17279,0.0046662,3.0517e-18
0.053608,0.12428,-0.01,-36.497,-0.17279,0.0046662,3.0517e-18
0.048249,0.12442,0.01,-36.826,-0.174,0.0042034,4.625e-18
0.048249,0.12442,-0.01,-36.826,-0.174,0.0042034,4.625e-18
0.042889,0.12454,0.01,-37.136,-0.17506,0.0037378,3.0918e-18
0.042889,0.12454,-0.01,-37.136,-0.17506,0.0037378,3.0918e-18
0.037528,0.12465,0.01,-37.45,-0.17603,0.003298,5.9221e-24
0.037528,0.12465,-0.01,-37.45,-0.17603,0.003298,5.9221e-24
0.032168,0.12474,0.01,-37.784,-0.17707,0.0028648,-2.5146e-36
0.032168,0.12474,-0.01,-37.784,-0.17707,0.0028648,-2.5146e-36
0.026807,0.12482,0.01,-38.128,-0.17827,0.0024038,8.0042e-19
0.026807,0.12482,-0.01,-38.128,-0.17827,0.0024038,8.0042e-19
0.021446,0.12488,0.01,-38.442,-0.17941,0.0019096,1.607e-18
0.021446,0.12488,-0.01,-38.442,-0.17941,0.0019096,1.607e-18
0.016084,0.12493,0.01,-38.757,-0.18044,0.0014363,8.0653e-19
0.016084,0.12493,-0.01,-38.757,-0.18044,0.0014363,8.0653e-19
0.010723,0.12497,0.01,-39.073,-0.18144,0.00097121,7.8553e-25
0.010723,0.12497,-0.01,-39.073,-0.18144,0.00097121,7.8553e-25
0.0053615,0.12499,0.01,-39.413,-0.18254,0.00050318,1.5576e-24
0.0053615,0.12499,-0.01,-39.413,-0.18254,0.00050318,1.5576e-24
0.5,0,0.01,5.9939,0.00013522,0.011639,1.1755e-38
0.49954,0.0053356,0.01,6.2554,-0.00076856,0.0063998,4.2682e-18
0.49954,0.0053356,-0.01,6.2554,-0.00076856,0.0063998,4.2682e-18
0.5,0,-0.01,5.9939,0.00013522,0.011639,1.1755e-38
0.49822,0.010525,0.01,6.3409,0.0006993,-0.0011464,4.2682e-18
0.49822,0.010525,-0.01,6.3409,0.0006993,-0.0011464,4.2682e-18
0.49615,0.015468,0.01,6.2047,0.0036794,-0.0071165,-9.404e-38
0.49615,0.015468,-0.01,6.2047,0.0036794,-0.0071165,-9.404e-38
0.49348,0.020112,0.01,5.9722,0.0061732,-0.0095125,3.9195e-18
0.49348,0.020112,-0.01,5.9722,0.0061732,-0.0095125,3.9195e-18
0.49034,0.024451,0.01,5.778,0.0071264,-0.0090581,7.7417e-18
0.49034,0.024451,-0.01,5.778,0.0071264,-0.0090581,7.7417e-18
0.48683,0.028502,0.01,5.6724,0.0067718,-0.0073336,3.8222e-18
0.48683,0.028502,-0.01,5.6724,0.0067718,-0.0073336,3.8222e-18
0.48303,0.032287,0.01,5.6414,0.0056924,-0.0053936,7.5606e-18
0.48303,0.032287,-0.01,5.6414,0.0056924,-0.0053936,7.5606e-18
0.47901,0.035835,0.01,5.6558,0.0044914,-0.0037879,7.5606e-18
0.47901,0.035835,-0.01,5.6558,0.0044914,-0.0037879,7.5606e-18
0.47481,0.03917,0.01,5.6717,0.0036824,-0.0028041,-9.0558e-25
0.47481,0.03917,-0.01,5.6717,0.0036824,-0.0028041,-9.0558e-25
0.47047,0.042316,0.01,5.6715,0.0033625,-0.0023461,-2.7109e-24
0.47047,0.042316,-0.01,5.6715,0.0033625,-0.0023461,-2.7109e-24
0.46602,0.045295,0.01,5.6527,0.003463,-0.0022383,-3.6901e-25
0.46602,0.045295,-0.01,5.6527,0.003463,-0.0022383,-3.6901e-25
0.46146,0.048123,0.01,5.6171,0.0037743,-0.0022731,-3.7479e-18
0.46146,0.048123,-0.01,5.6171,0.0037743,-0.0022731,-3.7479e-18
0.45682,0.050812,0.01,5.5706,0.0040219,-0.0022709,-7.4615e-18
0.45682,0.050812,-0.01,5.5706,0.0040219,-0.0022709,-7.4615e-18
0.45212,0.053378,0.01,5.513,0.0041015,-0.0021856,-3.7137e-18
0.45212,0.053378,-0.01,5.513,0.0041015,-0.0021856,-3.7137e-18
0.44735,0.055832,0.01,5.4809,0.0040982,-0.0021209,-1.8744e-23
0.44735,0.055832,-0.01,5.4809,0.0040982,-0.0021209,-1.8744e-23
0.3146,-0.097153,0.01,-23.147,-0.18448,-0.037825,2.9496e-23
0.31986,-0.096076,0.01,-23.2,-0.18433,-0.038366,1.4748e-23
0.31986,-0.096076,-0.01,-23.2,-0.18433,-0.038366,1.4748e-23
0.3146,-0.097153,-0.01,-23.147,-0.18448,-0.037825,2.9496e-23
0.3251,-0.094968,0.01,-23.265,-0.18403,-0.039402,7.7911e-18
0.3251,-0.094968,-0.01,-23.265,-0.18403,-0.039402,7.7911e-18
0.33034,-0.093832,0.01,-23.341,-0.18388,-0.040483,7.7911e-18
0.33034,-0.093832,-0.01,-23.341,-0.18388,-0.040483,7.7911e-18
0.33558,-0.092664,0.01,-23.466,-0.18363,-0.041604,1.5749e-17
0.33558,-0.092664,-0.01,-23.466,-0.18363,-0.041604,1.5749e-17
0.3408,-0.091464,0.01,-23.527,-0.18314,-0.042657,7.8737e-18
0.3408,-0.091464,-0.01,-23.527,-0.18314,-0.042657,7.8737e-18
0.34602,-0.090232,0.01,-23.559,-0.18264,-0.043786,2.05e-20
0.34602,-0.090232,-0.01,-23.559,-0.18264,-0.043786,2.05e-20
0.35123,-0.088964,0.01,-23.606,-0.18199,-0.044939,7.8962e-18
0.35123,-0.088964,-0.01,-23.606,-0.18199,-0.044939,7.8962e-18
0.35643,-0.087662,0.01,-23.604,-0.18092,-0.045962,7.8957e-18
0.35643,-0.087662,-0.01,-23.604,-0.18092,-0.045962,7.8957e-18
0.36162,-0.086323,0.01,-23.524,-0.17999,-0.047108,1.5749e-17
0.36162,-0.086323,-0.01,-23.524,-0.17999,-0.047108,1.5749e-17
0.3668,-0.084946,0.01,-23.526,-0.17913,-0.04835,-4.35e-20
0.3668,-0.084946,-0.01,-23.526,-0.17913,-0.04835,-4.35e-20
0.37197,-0.083528,0.01,-23.452,-0.17756,-0.049404,7.7116e-18
0.37197,-0.083528,-0.01,-23.452,-0.17756,-0.049404,7.7116e-18
0.37713,-0.08207,0.01,-23.273,-0.17623,-0.050586,3.1163e-17
0.37713,-0.08207,-0.01,-23.273,-0.17623,-0.050586,3.1163e-17
0.38228,-0.080568,0.01,-23.204,-0.17469,-0.051751,1.5554e-17
0.38228,-0.080568,-0.01,-23.204,-0.17469,-0.051751,1.5554e-17
0.38741,-0.079022,0.01,-22.947,-0.17241,-0.052789,5.84e-23
0.38741,-0.079022,-0.01,-22.947,-0.17241,-0.052789,5.84e-23
0.39253,-0.077426,0.01,-22.701,-0.17061,-0.054051,4.3583e-23
0.39253,-0.077426,-0.01,-22.701,-0.17061,-0.054051,4.3583e-23
0.39763,-0.075781,0.01,-22.506,-0.16822,-0.055123,-1.4949e-17
0.39763,-0.075781,-0.01,-22.506,-0.16822,-0.055123,-1.4949e-17
0.40272,-0.074083,0.01,-22.078,-0.16474,-0.055896,-1.4949e-17
0.40272,-0.074083,-0.01,-22.078,-0.16474,-0.055896,-1.4949e-17
0.40779,-0.07233,0.01,-21.572,-0.16113,-0.056682,1.4272e-17
0.40779,-0.07233,-0.01,-21.572,-0.16113,-0.056682,1.4272e-17
0.41283,-0.070518,0.01,-21.026,-0.15728,-0.057429,1.4272e-17
0.41283,-0.070518,-0.01,-21.026,-0.15728,-0.057429,1.4272e-17
0.41786,-0.068644,0.01,-20.403,-0.15282,-0.057998,1.3438e-17
0.41786,-0.068644,-0.01,-20.403,-0.15282,-0.057998,1.3438e-17
0.42285,-0.066704,0.01,-19.653,-0.1476,-0.058291,5.5785e-19
0.42285,-0.066704,-0.01,-19.653,-0.1476,-0.058291,5.5785e-19
0.42782,-0.064694,0.01,-18.759,-0.14139,-0.058227,-6.388e-19
0.42782,-0.064694,-0.01,-18.759,-0.14139,-0.058227,-6.388e-19
0.43276,-0.062606,0.01,-17.669,-0.13393,-0.057614,1.2241e-17
0.43276,-0.062606,-0.01,-17.669,-0.13393,-0.057614,1.2241e-17
0.43767,-0.060438,0.01,-16.338,-0.12527,-0.056357,-4.7228e-24
0.43767,-0.060438,-0.01,-16.338,-0.12527,-0.056357,-4.7228e-24
0.44253,-0.058183,0.01,-14.785,-0.11507,-0.054284,1.8683e-17
0.44253,-0.058183,-0.01,-14.785,-0.11507,-0.054284,1.8683e-17
0.44735,-0.055832,0.01,-12.916,-0.10274,-0.050956,1.8683e-17
0.44735,-0.055832,-0.01,-12.916,-0.10274,-0.050956,1.8683e-17
0.45212,-0.053378,0.01,-10.661,-0.088076,-0.046002,-6.3219e-18
0.45212,-0.053378,-0.01,-10.661,-0.088076,-0.046002,-6.3219e-18
0.45682,-0.050812,0.01,-8.0163,-0.071,-0.039117,-1.0736e-17
0.45682,-0.050812,-0.01,-8.0163,-0.071,-0.039117,-1.0736e-17
0.46146,-0.048123,0.01,-5.0021,-0.051217,-0.029786,-4.4144e-18
0.46146,-0.048123,-0.01,-5.0021,-0.051217,-0.029786,-4.4144e-18
0.46602,-0.045295,0.01,-1.6961,-0.02949,-0.017986,-1.3744e-24
0.46602,-0.045295,-0.01,-1.6961,-0.02949,-0.017986,-1.3744e-24
0.47047,-0.042316,0.01,1.4664,-0.0096859,-0.0058584,-3.5085e-26
0.47047,-0.042316,-0.01,1.4664,-0.0096859,-0.0058584,-3.5085e-26
0.47481,-0.03917,0.01,3.6825,0.0030432,0.0028502,2.9819e-18
0.47481,-0.03917,-0.01,3.6825,0.0030432,0.0028502,2.9819e-18
0.47901,-0.035835,0.01,4.7437,0.0071782,0.0062122,-3.7634e-18
0.47901,-0.035835,-0.01,4.7437,0.0071782,0.0062122,-3.7634e-18
0.48303,-0.032287,0.01,5.177,0.0067925,0.0064403,-6.7453e-18
0.48303,-0.032287,-0.01,5.177,0.0067925,0.0064403,-6.7453e-18
0.48683,-0.028502,0.01,5.3972,0.0056211,0.0060396,-3.6681e-18
0.48683,-0.028502,-0.01,5.3972,0.0056211,0.0060396,-3.6681e-18
0.49034,-0.024451,0.01,5.529,0.0043558,0.0054758,-3.6681e-18
0.49034,-0.024451,-0.01,5.529,0.0043558,0.0054758,-3.6681e-18
0.49348,-0.020112,0.01,5.594,0.0034159,0.005274,5.7075e-24
0.49348,-0.020112,-0.01,5.594,0.0034159,0.005274,5.7075e-24
0.49615,-0.015468,0.01,5.593,0.0031639,0.0065662,1.7937e-43
0.49615,-0.015468,-0.01,5.593,0.0031639,0.0065662,1.7937e-43
0.49822,-0.010525,0.01,5.5976,0.0030622,0.0095525,-3.7642e-18
0.49822,-0.010525,-0.01,5.5976,0.0030622,0.0095525,-3.7642e-18
0.49954,-0.0053356,0.01,5.7292,0.0020018,0.01226,-3.7642e-18
0.49954,-0.0053356,-0.01,5.7292,0.0020018,0.01226,-3.7642e-18
0.042889,-0.12454,0.01,-13.802,-0.17736,-0.0040411,-2.308e-18
0.048249,-0.12442,0.01,-13.924,-0.17747,-0.0043064,-1.7412e-18
0.048249,-0.12442,-0.01,-13.924,-0.17747,-0.0043064,-1.7412e-18
0.042889,-0.12454,-0.01,-13.802,-0.17736,-0.0040411,-2.308e-18
0.053608,-0.12428,0.01,-14.146,-0.17763,-0.004818,-1.7784e-18
0.053608,-0.12428,-0.01,-14.146,-0.17763,-0.004818,-1.7784e-18
0.058968,-0.12413,0.01,-14.349,-0.17787,-0.0052908,-5.8695e-19
0.058968,-0.12413,-0.01,-14.349,-0.17787,-0.0052908,-5.8695e-19
0.064327,-0.12396,0.01,-14.579,-0.17825,-0.0057717,-6.2531e-19
0.064327,-0.12396,-0.01,-14.579,-0.17825,-0.0057717,-6.2531e-19
0.069685,-0.12378,0.01,-14.817,-0.17855,-0.0062876,-3.7261e-18
0.069685,-0.12378,-0.01,-14.817,-0.17855,-0.0062876,-3.7261e-18
0.075043,-0.12358,0.01,-15.033,-0.17873,-0.0068062,-2.4966e-18
0.075043,-0.12358,-0.01,-15.033,-0.17873,-0.0068062,-2.4966e-18
0.0804,-0.12337,0.01,-15.239,-0.17896,-0.0073092,-1.2827e-18
0.0804,-0.12337,-0.01,-15.239,-0.17896,-0.0073092,-1.2827e-18
0.085757,-0.12315,0.01,-15.454,-0.17924,-0.0078152,-2.5844e-18
0.085757,-0.12315,-0.01,-15.454,-0.17924,-0.0078152,-2.5844e-18
0.091113,-0.12291,0.01,-15.669,-0.17953,-0.0083237,-1.3016e-18
0.091113,-0.12291,-0.01,-15.669,-0.17953,-0.0083237,-1.3016e-18
0.096469,-0.12265,0.01,-15.891,-0.17981,-0.0088536,-5.1362e-24
0.096469,-0.12265,-0.01,-15.891,-0.17981,-0.0088536,-5.1362e-24
0.10182,-0.12238,0.01,-16.103,-0.17998,-0.0093885,1.3541e-18
0.10182,-0.12238,-0.01,-16.103,-0.17998,-0.0093885,1.3541e-18
0.10718,-0.12209,0.01,-16.296,-0.18025,-0.0098935,-1.706e-20
0.10718,-0.12209,-0.01,-16.296,-0.18025,-0.0098935,-1.706e-20
0.11253,-0.12179,0.01,-16.522,-0.18061,-0.010433,-2.7631e-18
0.11253,-0.12179,-0.01,-16.522,-0.18061,-0.010433,-2.7631e-18
0.11788,-0.12148,0.01,-16.741,-0.1808,-0.010997,-1.3919e-18
0.11788,-0.12148,-0.01,-16.741,-0.1808,-0.010997,-1.3919e-18
0.12323,-0.12114,0.01,-16.929,-0.18093,-0.01154,-6.2142e-35
0.12323,-0.12114,-0.01,-16.929,-0.18093,-0.01154,-6.2142e-35
0.12858,-0.12079,0.01,-17.122,-0.18121,-0.01207,-2.8801e-18
0.12858,-0.12079,-0.01,-17.122,-0.18121,-0.01207,-2.8801e-18
0.13393,-0.12043,0.01,-17.338,-0.18154,-0.012626,-2.8801e-18
0.13393,-0.12043,-0.01,-17.338,-0.18154,-0.012626,-2.8801e-18
0.13928,-0.12005,0.01,-17.552,-0.18172,-0.013211,-2.9516e-18
0.13928,-0.12005,-0.01,-17.552,-0.18172,-0.013211,-2.9516e-18
0.14463,-0.11965,0.01,-17.734,-0.18185,-0.01377,-5.932e-18
0.14463,-0.11965,-0.01,-17.734,-0.18185,-0.01377,-5.932e-18
0.14997,-0.11924,0.01,-17.923,-0.18218,-0.014319,3.4565e-20
0.14997,-0.11924,-0.01,-17.923,-0.18218,-0.014319,3.4565e-20
0.15532,-0.11882,0.01,-18.147,-0.1825,-0.014925,-4.0505e-20
0.15532,-0.11882,-0.01,-18.147,-0.1825,-0.014925,-4.0505e-20
0.16066,-0.11837,0.01,-18.345,-0.18259,-0.015528,2.568e-20
0.16066,-0.11837,-0.01,-18.345,-0.18259,-0.015528,2.568e-20
0.166,-0.11791,0.01,-18.518,-0.18277,-0.0161,6.1947e-18
0.166,-0.11791,-0.01,-18.518,-0.18277,-0.0161,6.1947e-18
0.17134,-0.11743,0.01,-18.724,-0.18303,-0.016712,-3.6865e-20
0.17134,-0.11743,-0.01,-18.724,-0.18303,-0.016712,-3.6865e-20
0.17668,-0.11693,0.01,-18.919,-0.18317,-0.01733,-3.1503e-18
0.17668,-0.11693,-0.01,-18.919,-0.18317,-0.01733,-3.1503e-18
0.18202,-0.11642,0.01,-19.099,-0.1833,-0.017939,-3.2106e-18
0.18202,-0.11642,-0.01,-19.099,-0.1833,-0.017939,-3.2106e-18
0.18735,-0.11589,0.01,-19.284,-0.18355,-0.018556,-3.2106e-18
0.18735,-0.11589,-0.01,-19.284,-0.18355,-0.018556,-3.2106e-18
0.19269,-0.11534,0.01,-19.488,-0.18373,-0.019215,-4.0331e-24
0.19269,-0.11534,-0.01,-19.488,-0.18373,-0.019215,-4.0331e-24
0.19802,-0.11478,0.01,-19.666,-0.1838,-0.019857,3.3005e-18
0.19802,-0.11478,-0.01,-19.666,-0.1838,-0.019857,3.3005e-18
0.20335,-0.11419,0.01,-19.837,-0.18403,-0.02049,6.6371e-18
0.20335,-0.11419,-0.01,-19.837,-0.18403,-0.02049,6.6371e-18
0.20868,-0.11359,0.01,-20.044,-0.18418,-0.021185,3.3366e-18
0.20868,-0.11359,-0.01,-20.044,-0.18418,-0.021185,3.3366e-18
0.214,-0.11297,0.01,-20.207,-0.18422,-0.021848,-3.6653e-34
0.214,-0.11297,-0.01,-20.207,-0.18422,-0.021848,-3.6653e-34
0.21932,-0.11233,0.01,-20.378,-0.18443,-0.022522,3.427e-18
0.21932,-0.11233,-0.01,-20.378,-0.18443,-0.022522,3.427e-18
0.22464,-0.11167,0.01,-20.572,-0.18453,-0.023236,6.8835e-18
0.22464,-0.11167,-0.01,-20.572,-0.18453,-0.023236,6.8835e-18
0.22996,-0.11099,0.01,-20.732,-0.18461,-0.02393,3.4564e-18
0.22996,-0.11099,-0.01,-20.732,-0.18461,-0.02393,3.4564e-18
0.23528,-0.1103,0.01,-20.904,-0.18479,-0.024653,2.2175e-25
0.23528,-0.1103,-0.01,-20.904,-0.18479,-0.024653,2.2175e-25
0.24059,-0.10958,0.01,-21.078,-0.18482,-0.025398,-7.0781e-18
0.24059,-0.10958,-0.01,-21.078,-0.18482,-0.025398,-7.0781e-18
0.2459,-0.10884,0.01,-21.228,-0.18491,-0.026125,7.1796e-18
0.2459,-0.10884,-0.01,-21.228,-0.18491,-0.026125,7.1796e-18
0.25121,-0.10808,0.01,-21.414,-0.18505,-0.026922,7.0549e-18
0.25121,-0.10808,-0.01,-21.414,-0.18505,-0.026922,7.0549e-18
0.25651,-0.10729,0.01,-21.571,-0.18503,-0.027699,-7.2028e-18
0.25651,-0.10729,-0.01,-21.571,-0.18503,-0.027699,-7.2028e-18
0.26181,-0.10649,0.01,-21.71,-0.18515,-0.028479,-1.7944e-23
0.26181,-0.10649,-0.01,-21.71,-0.18515,-0.028479,-1.7944e-23
0.26711,-0.10567,0.01,-21.891,-0.18525,-0.02932,1.4711e-17
0.26711,-0.10567,-0.01,-21.891,-0.18525,-0.02932,1.4711e-17
0.27241,-0.10482,0.01,-22.044,-0.18526,-0.030112,1.4711e-17
0.27241,-0.10482,-0.01,-22.044,-0.18526,-0.030112,1.4711e-17
0.2777,-0.10395,0.01,-22.196,-0.18524,-0.030957,7.4574e-18
0.2777,-0.10395,-0.01,-22.196,-0.18524,-0.030957,7.4574e-18
0.28298,-0.10305,0.01,-22.346,-0.18522,-0.031807,1.4957e-17
0.28298,-0.10305,-0.01,-22.346,-0.18522,-0.031807,1.4957e-17
0.28827,-0.10213,0.01,-22.48,-0.18527,-0.032705,7.4998e-18
0.28827,-0.10213,-0.01,-22.48,-0.18527,-0.032705,7.4998e-18
0.29354,-0.10119,0.01,-22.635,-0.18528,-0.033622,-1.5207e-17
0.29354,-0.10119,-0.01,-22.635,-0.18528,-0.033622,-1.5207e-17
0.29882,-0.10022,0.01,-22.774,-0.18509,-0.03453,-1.5207e-17
0.29882,-0.10022,-0.01,-22.774,-0.18509,-0.03453,-1.5207e-17
0.30408,-0.099224,0.01,-22.888,-0.18495,-0.035445,-2.0638e-23
0.30408,-0.099224,-0.01,-22.888,-0.18495,-0.035445,-2.0638e-23
0.30935,-0.098204,0.01,-23.001,-0.18483,-0.036402,1.4747e-23
0.30935,-0.098204,-0.01,-23.001,-0.18483,-0.036402,1.4747e-23
0.3146,-0.097153,0.01,-23.055,-0.18466,-0.036942,2.9494e-23
0.3146,-0.097153,-0.01,-23.055,-0.18466,-0.036942,2.9494e-23
0,-0.125,0.01,-11.807,-0.17489,-9.5024e-09,-4.7039e-25
0.0053615,-0.12499,0.01,-12.047,-0.17508,-0.00048442,4.8942e-25
0.0053615,-0.12499,-0.01,-12.047,-0.17508,-0.00048442,4.8942e-25
0,-0.125,-0.01,-11.807,-0.17489,-9.5024e-09,-4.7039e-25
0.010723,-0.12497,0.01,-12.276,-0.17536,-0.0009433,2.4013e-25
0.010723,-0.12497,-0.01,-12.276,-0.17536,-0.0009433,2.4013e-25
0.016084,-0.12493,0.01,-12.518,-0.17573,-0.0014064,-2.6405e-19
0.016084,-0.12493,-0.01,-12.518,-0.17573,-0.0014064,-2.6405e-19
0.021446,-0.12488,0.01,-12.764,-0.17607,-0.0018833,-5.3361e-19
0.021446,-0.12488,-0.01,-12.764,-0.17607,-0.0018833,-5.3361e-19
0.026807,-0.12482,0.01,-13.006,-0.17629,-0.0023885,-5.4372e-19
0.026807,-0.12482,-0.01,-13.006,-0.17629,-0.0023885,-5.4372e-19
0.032168,-0.12474,0.01,-13.22,-0.17648,-0.0028688,-2.7416e-19
0.032168,-0.12474,-0.01,-13.22,-0.17648,-0.0028688,-2.7416e-19
0.037528,-0.12465,0.01,-13.443,-0.1768,-0.0033275,2.1818e-24
0.037528,-0.12465,-0.01,-13.443,-0.1768,-0.0033275,2.1818e-24
0.042889,-0.12454,0.01,-13.561,-0.17698,-0.0035587,4.3635e-24
0.042889,-0.12454,-0.01,-13.561,-0.17698,-0.0035587,4.3635e-24
-0.0053615,-0.12499,-0.01,-11.55,-0.17458,0.00048272,-4.5053e-25
-0.0053615,-0.12499,0.01,-11.55,-0.17458,0.00048272,-4.5053e-25
-0.010723,-0.12497,-0.01,-11.3,-0.17422,0.00093583,2.302e-25
-0.010723,-0.12497,0.01,-11.3,-0.17422,0.00093583,2.302e-25
-0.016084,-0.12493,-0.01,-11.055,-0.1739,0.0013896,2.2867e-19
-0.016084,-0.12493,0.01,-11.055,-0.1739,0.0013896,2.2867e-19
-0.021446,-0.12488,-0.01,-10.819,-0.17367,0.0018561,4.5231e-19
-0.021446,-0.12488,0.01,-10.819,-0.17367,0.0018561,4.5231e-19
-0.026807,-0.12482,-0.01,-10.557,-0.17342,0.0023487,5.9115e-21
-0.026807,-0.12482,0.01,-10.557,-0.17342,0.0023487,5.9115e-21
-0.032168,-0.12474,-0.01,-10.284,-0.17303,0.0028117,-2.1773e-19
-0.032168,-0.12474,0.01,-10.284,-0.17303,0.0028117,-2.1773e-19
-0.037528,-0.12465,-0.01,-10.026,-0.17264,0.0032481,-1.5597e-24
-0.037528,-0.12465,0.01,-10.026,-0.17264,0.0032481,-1.5597e-24
-0.042889,-0.12454,-0.01,-9.7794,-0.17237,0.0036956,-1.1169e-24
-0.042889,-0.12454,0.01,-9.7794,-0.17237,0.0036956,-1.1169e-24
-0.048249,-0.12442,-0.01,-9.5245,-0.17215,0.0041774,-3.9253e-19
-0.048249,-0.12442,0.01,-9.5245,-0.17215,0.0041774,-3.9253e-19
-0.053608,-0.12428,-0.01,-9.2391,-0.17182,0.0046617,-7.7254e-19
-0.053608,-0.12428,0.01,-9.2391,-0.17182,0.0046617,-7.7254e-19
-0.058968,-0.12413,-0.01,-8.9614,-0.17138,0.0050986,-7.4933e-19
-0.058968,-0.12413,0.01,-8.9614,-0.17138,0.0050986,-7.4933e-19
-0.064327,-0.12396,-0.01,-8.7041,-0.17106,0.0055389,3.4769e-19
-0.064327,-0.12396,0.01,-8.7041,-0.17106,0.0055389,3.4769e-19
-0.069685,-0.12378,-0.01,-8.4367,-0.17082,0.0060165,7.1701e-19
-0.069685,-0.12378,0.01,-8.4367,-0.17082,0.0060165,7.1701e-19
-0.075043,-0.12358,-0.01,-8.1502,-0.17049,0.0064951,1.4831e-24
-0.075043,-0.12358,0.01,-8.1502,-0.17049,0.0064951,1.4831e-24
-0.0804,-0.12337,-0.01,-7.8632,-0.17011,0.0069506,-6.4597e-19
-0.0804,-0.12337,0.01,-7.8632,-0.17011,0.0069506,-6.4597e-19
-0.085757,-0.12315,-0.01,-7.5756,-0.16973,0.0074035,-2.4925e-20
-0.085757,-0.12315,0.01,-7.5756,-0.16973,0.0074035,-2.4925e-20
-0.091113,-0.12291,-0.01,-7.2935,-0.16939,0.0078564,6.2104e-19
-0.091113,-0.12291,0.01,-7.2935,-0.16939,0.0078564,6.2104e-19
-0.096469,-0.12265,-0.01,-7.007,-0.16909,0.0083301,1.102e-38
-0.096469,-0.12265,0.01,-7.007,-0.16909,0.0083301,1.102e-38
-0.10182,-0.12238,-0.01,-6.6957,-0.16869,0.0088053,-5.4674e-19
-0.10182,-0.12238,0.01,-6.6957,-0.16869,0.0088053,-5.4674e-19
-0.10718,-0.12209,-0.01,-6.4,-0.16826,0.00924,-2.304e-20
-0.10718,-0.12209,0.01,-6.4,-0.16826,0.00924,-2.304e-20
-0.11253,-0.12179,-0.01,-6.1139,-0.16795,0.0097063,2.4807e-20
-0.11253,-0.12179,0.01,-6.1139,-0.16795,0.0097063,2.4807e-20
-0.11788,-0.12148,-0.01,-5.8035,-0.16762,0.010203,-4.989e-19
-0.11788,-0.12148,0.01,-5.8035,-0.16762,0.010203,-4.989e-19
-0.12323,-0.12114,-0.01,-5.4761,-0.16714,0.01067,3.7516e-35
-0.12323,-0.12114,0.01,-5.4761,-0.16714,0.01067,3.7516e-35
-0.12858,-0.12079,-0.01,-5.1616,-0.16665,0.011108,-8.3842e-19
-0.12858,-0.12079,0.01,-5.1616,-0.16665,0.011108,-8.3842e-19
-0.13393,-0.12043,-0.01,-4.8586,-0.16629,0.011574,-8.3842e-19
-0.13393,-0.12043,0.01,-4.8586,-0.16629,0.011574,-8.3842e-19
-0.13928,-0.12005,-0.01,-4.5282,-0.16591,0.012074,3.1e-24
-0.13928,-0.12005,0.01,-4.5282,-0.16591,0.012074,3.1e-24
-0.14463,-0.11965,-0.01,-4.1825,-0.16535,0.012534,6.7137e-19
-0.14463,-0.11965,0.01,-4.1825,-0.16535,0.012534,6.7137e-19
-0.14997,-0.11924,-0.01,-3.8642,-0.16487,0.012969,4.9935e-20
-0.14997,-0.11924,0.01,-3.8642,-0.16487,0.012969,4.9935e-20
-0.15532,-0.11882,-0.01,-3.5348,-0.16452,0.013468,-1.1827e-18
-0.15532,-0.11882,0.01,-3.5348,-0.16452,0.013468,-1.1827e-18
-0.16066,-0.11837,-0.01,-3.1755,-0.16402,0.013965,-5.999e-20
-0.16066,-0.11837,0.01,-3.1755,-0.16402,0.013965,-5.999e-20
-0.166,-0.11791,-0.01,-2.8296,-0.16352,0.01442,5.5696e-20
-0.166,-0.11791,0.01,-2.8296,-0.16352,0.01442,5.5696e-20
-0.17134,-0.11743,-0.01,-2.4816,-0.16308,0.014907,-6.0729e-20
-0.17134,-0.11743,0.01,-2.4816,-0.16308,0.014907,-6.0729e-20
-0.17668,-0.11693,-0.01,-2.1168,-0.16261,0.015405,3.8479e-19
-0.17668,-0.11693,0.01,-2.1168,-0.16261,0.015405,3.8479e-19
-0.18202,-0.11642,-0.01,-1.7433,-0.16208,0.015884,-2.598e-19
-0.18202,-0.11642,0.01,-1.7433,-0.16208,0.015884,-2.598e-19
-0.18735,-0.11589,-0.01,-1.383,-0.16163,0.016362,-6.657e-19
-0.18735,-0.11589,0.01,-1.383,-0.16163,0.016362,-6.657e-19
-0.19269,-0.11534,-0.01,-1.0019,-0.16118,0.016881,-4.059e-19
-0.19269,-0.11534,0.01,-1.0019,-0.16118,0.016881,-4.059e-19
-0.19802,-0.11478,-0.01,-0.60108,-0.16052,0.01737,6.8827e-20
-0.19802,-0.11478,0.01,-0.60108,-0.16052,0.01737,6.8827e-20
-0.20335,-0.11419,-0.01,-0.41142,-0.16017,0.017581,1.3765e-19
-0.20335,-0.11419,0.01,-0.41142,-0.16017,0.017581,1.3765e-19
-0.20335,-0.11419,0.01,-0.043963,-0.15968,0.018087,-1.4709e-20
-0.20335,-0.11419,-0.01,-0.043963,-0.15968,0.018087,-1.4709e-20
-0.20868,-0.11359,-0.01,0.17628,-0.15936,0.01836,-7.3544e-21
-0.20868,-0.11359,0.01,0.17628,-0.15936,0.01836,-7.3544e-21
-0.214,-0.11297,-0.01,0.59558,-0.15869,0.018853,-6.366e-25
-0.214,-0.11297,0.01,0.59558,-0.15869,0.018853,-6.366e-25
-0.21932,-0.11233,-0.01,0.99773,-0.1581,0.01934,-2.0095e-19
-0.21932,-0.11233,0.01,0.99773,-0.1581,0.01934,-2.0095e-19
-0.22464,-0.11167,-0.01,1.4269,-0.15751,0.01987,-7.5416e-19
-0.22464,-0.11167,0.01,1.4269,-0.15751,0.01987,-7.5416e-19
-0.22996,-0.11099,-0.01,1.8617,-0.15682,0.020366,-5.5322e-19
-0.22996,-0.11099,0.01,1.8617,-0.15682,0.020366,-5.5322e-19
-0.23528,-0.1103,-0.01,2.2906,-0.15621,0.020882,1.7564e-24
-0.23528,-0.1103,0.01,2.2906,-0.15621,0.020882,1.7564e-24
-0.24059,-0.10958,-0.01,2.7509,-0.15554,0.021421,-1.0011e-18
-0.24059,-0.10958,0.01,2.7509,-0.15554,0.021421,-1.0011e-18
-0.2459,-0.10884,-0.01,3.2008,-0.15487,0.021926,-1.0011e-18
-0.2459,-0.10884,0.01,3.2008,-0.15487,0.021926,-1.0011e-18
-0.25121,-0.10808,-0.01,3.6709,-0.15419,0.02248,-1.3158e-18
-0.25121,-0.10808,0.01,3.6709,-0.15419,0.02248,-1.3158e-18
-0.25651,-0.10729,-0.01,4.1648,-0.15337,0.023007,1.6286e-18
-0.25651,-0.10729,0.01,4.1648,-0.15337,0.023007,1.6286e-18
-0.26181,-0.10649,-0.01,4.6412,-0.15263,0.02352,2.9443e-18
-0.26181,-0.10649,0.01,4.6412,-0.15263,0.02352,2.9443e-18
-0.26711,-0.10567,-0.01,5.1488,-0.15187,0.024083,-3.0658e-23
-0.26711,-0.10567,0.01,5.1488,-0.15187,0.024083,-3.0658e-23
-0.27241,-0.10482,-0.01,5.6593,-0.15111,0.024625,-2.3419e-23
-0.27241,-0.10482,0.01,5.6593,-0.15111,0.024625,-2.3419e-23
-0.2777,-0.10395,-0.01,6.1912,-0.15029,0.025189,-4.3363e-18
-0.2777,-0.10395,0.01,6.1912,-0.15029,0.025189,-4.3363e-18
-0.28298,-0.10305,-0.01,6.7296,-0.14938,0.025725,-6.6733e-18
-0.28298,-0.10305,0.01,6.7296,-0.14938,0.025725,-6.6733e-18
-0.28827,-0.10213,-0.01,7.2764,-0.14849,0.026284,-7.4056e-18
-0.28827,-0.10213,0.01,7.2764,-0.14849,0.026284,-7.4056e-18
-0.29354,-0.10119,-0.01,7.8411,-0.14759,0.026861,-5.0685e-18
-0.29354,-0.10119,0.01,7.8411,-0.14759,0.026861,-5.0685e-18
-0.29882,-0.10022,-0.01,8.4328,-0.14659,0.027435,5.8609e-18
-0.29882,-0.10022,0.01,8.4328,-0.14659,0.027435,5.8609e-18
-0.30408,-0.099224,-0.01,9.0307,-0.14552,0.027983,5.8609e-18
-0.30408,-0.099224,0.01,9.0307,-0.14552,0.027983,5.8609e-18
-0.30935,-0.098204,-0.01,9.6407,-0.14439,0.028542,6.5645e-24
-0.30935,-0.098204,0.01,9.6407,-0.14439,0.028542,6.5645e-24
-0.3146,-0.097153,-0.01,10.282,-0.14317,0.029106,-7.4981e-28
-0.3146,-0.097153,0.01,10.282,-0.14317,0.029106,-7.4981e-28
-0.31986,-0.096076,-0.01,10.929,-0.142,0.029673,-6.5652e-24
-0.31986,-0.096076,0.01,10.929,-0.142,0.029673,-6.5652e-24
-0.3251,-0.094968,-0.01,11.608,-0.14077,0.030258,3.9992e-18
-0.3251,-0.094968,0.01,11.608,-0.14077,0.030258,3.9992e-18
-0.33034,-0.093832,-0.01,12.287,-0.1394,0.030789,3.9992e-18
-0.33034,-0.093832,0.01,12.287,-0.1394,0.030789,3.9992e-18
-0.33558,-0.092664,-0.01,13.004,-0.13794,0.031364,-4.4793e-18
-0.33558,-0.092664,0.01,13.004,-0.13794,0.031364,-4.4793e-18
-0.3408,-0.091464,-0.01,13.742,-0.13655,0.031945,2.4221e-19
-0.3408,-0.091464,0.01,13.742,-0.13655,0.031945,2.4221e-19
-0.34602,-0.090232,-0.01,14.496,-0.13518,0.032553,-2.6286e-19
-0.34602,-0.090232,0.01,14.496,-0.13518,0.032553,-2.6286e-19
-0.35123,-0.088964,-0.01,15.292,-0.1334,0.033088,2.7071e-19
-0.35123,-0.088964,0.01,15.292,-0.1334,0.033088,2.7071e-19
-0.35643,-0.087662,-0.01,16.106,-0.13151,0.033571,-2.7435e-19
-0.35643,-0.087662,0.01,16.106,-0.13151,0.033571,-2.7435e-19
-0.36162,-0.086323,-0.01,16.941,-0.12988,0.034166,-1.1343e-17
-0.36162,-0.086323,0.01,16.941,-0.12988,0.034166,-1.1343e-17
-0.3668,-0.084946,-0.01,17.816,-0.12814,0.034776,-1.193e-17
-0.3668,-0.084946,0.01,17.816,-0.12814,0.034776,-1.193e-17
-0.37197,-0.083528,-0.01,18.73,-0.12586,0.035226,-6.116e-18
-0.37197,-0.083528,0.01,18.73,-0.12586,0.035226,-6.116e-18
-0.37713,-0.08207,-0.01,19.675,-0.12337,0.035618,-1.3498e-17
-0.37713,-0.08207,0.01,19.675,-0.12337,0.035618,-1.3498e-17
-0.38228,-0.080568,-0.01,20.646,-0.12111,0.036101,-1.3498e-17
-0.38228,-0.080568,0.01,20.646,-0.12111,0.036101,-1.3498e-17
-0.38741,-0.079022,-0.01,21.661,-0.11879,0.036617,2.9713e-17
-0.38741,-0.079022,0.01,21.661,-0.11879,0.036617,2.9713e-17
-0.39253,-0.077426,-0.01,22.729,-0.116,0.036995,2.9713e-17
-0.39253,-0.077426,0.01,22.729,-0.116,0.036995,2.9713e-17
-0.39763,-0.075781,-0.01,23.838,-0.113,0.037298,1.6342e-17
-0.39763,-0.075781,0.01,23.838,-0.113,0.037298,1.6342e-17
-0.40272,-0.074083,-0.01,24.996,-0.1101,0.037669,5.0609e-17
-0.40272,-0.074083,0.01,24.996,-0.1101,0.037669,5.0609e-17
-0.40779,-0.07233,-0.01,26.204,-0.10702,0.037984,1.6307e-17
-0.40779,-0.07233,0.01,26.204,-0.10702,0.037984,1.6307e-17
-0.41283,-0.070518,-0.01,27.465,-0.10355,0.038163,-1.796e-17
-0.41283,-0.070518,0.01,27.465,-0.10355,0.038163,-1.796e-17
-0.41786,-0.068644,-0.01,28.786,-0.099667,0.038204,1.9729e-17
-0.41786,-0.068644,0.01,28.786,-0.099667,0.038204,1.9729e-17
-0.42285,-0.066704,-0.01,30.164,-0.09558,0.038168,-9.397e-19
-0.42285,-0.066704,0.01,30.164,-0.09558,0.038168,-9.397e-19
-0.42782,-0.064694,-0.01,31.608,-0.091202,0.038024,9.9535e-19
-0.42782,-0.064694,0.01,31.608,-0.091202,0.038024,9.9535e-19
-0.43276,-0.062606,-0.01,33.129,-0.086347,0.037661,2.1664e-17
-0.43276,-0.062606,0.01,33.129,-0.086347,0.037661,2.1664e-17
-0.43767,-0.060438,-0.01,34.709,-0.08112,0.037065,-1.1606e-23
-0.43767,-0.060438,0.01,34.709,-0.08112,0.037065,-1.1606e-23
-0.44253,-0.058183,-0.01,36.354,-0.07554,0.036279,-2.6816e-22
-0.44253,-0.058183,0.01,36.354,-0.07554,0.036279,-2.6816e-22
-0.44735,-0.055832,-0.01,38.073,-0.069439,0.035173,2.6083e-17
-0.44735,-0.055832,0.01,38.073,-0.069439,0.035173,2.6083e-17
-0.45212,-0.053378,-0.01,39.854,-0.062813,0.033653,-1.2128e-18
-0.45212,-0.053378,0.01,39.854,-0.062813,0.033653,-1.2128e-18
-0.45682,-0.050812,-0.01,41.676,-0.055618,0.031632,-5.5819e-17
-0.45682,-0.050812,0.01,41.676,-0.055618,0.031632,-5.5819e-17
-0.46146,-0.048123,-0.01,43.521,-0.047764,0.029014,1.2448e-18
-0.46146,-0.048123,0.01,43.521,-0.047764,0.029014,1.2448e-18
-0.46602,-0.045295,-0.01,45.35,-0.039026,0.025459,2.9768e-17
-0.46602,-0.045295,0.01,45.35,-0.039026,0.025459,2.9768e-17
-0.47047,-0.042316,-0.01,47.083,-0.029835,0.02103,7.7589e-24
-0.47047,-0.042316,0.01,47.083,-0.029835,0.02103,7.7589e-24
-0.47481,-0.03917,-0.01,48.608,-0.021056,0.016158,-7.5165e-24
-0.47481,-0.03917,0.01,48.608,-0.021056,0.016158,-7.5165e-24
-0.47901,-0.035835,-0.01,49.736,-0.011363,0.0094586,-7.1701e-23
-0.47901,-0.035835,0.01,49.736,-0.011363,0.0094586,-7.1701e-23
-0.48303,-0.032287,-0.01,50.142,0.0010917,-0.001473,-7.1949e-23
-0.48303,-0.032287,0.01,50.142,0.0010917,-0.001473,-7.1949e-23
-0.48683,-0.028502,-0.01,50.113,0.0081013,-0.0082495,-1.6015e-23
-0.48683,-0.028502,0.01,50.113,0.0081013,-0.0082495,-1.6015e-23


==> Results/ellipse_Re107/Re107_15aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.304084,0.0992242,0.01,-80.6101,-0.274813,-0.051841,1.07867e-16
-0.304084,0.0992242,-0.01,-80.6101,-0.274813,-0.051841,1.07867e-16
-0.298816,0.100221,-0.01,-80.1485,-0.273228,-0.050773,5.39335e-17
-0.298816,0.100221,0.01,-80.1485,-0.273228,-0.050773,5.39335e-17
-0.293543,0.10119,-0.01,-79.0813,-0.27006,-0.0488042,-5.2504e-17
-0.293543,0.10119,0.01,-79.0813,-0.27006,-0.0488042,-5.2504e-17
-0.288265,0.102135,-0.01,-78.0067,-0.266851,-0.046895,-7.84418e-17
-0.288265,0.102135,0.01,-78.0067,-0.266851,-0.046895,-7.84418e-17
-0.282983,0.103052,-0.01,-76.9583,-0.26377,-0.0450929,-5.14878e-17
-0.282983,0.103052,0.01,-76.9583,-0.26377,-0.0450929,-5.14878e-17
-0.277697,0.103948,-0.01,-75.9529,-0.260943,-0.043419,-2.555e-17
-0.277697,0.103948,0.01,-75.9529,-0.260943,-0.043419,-2.555e-17
-0.272406,0.104818,-0.01,-74.9873,-0.258073,-0.0417516,-1.51103e-22
-0.272406,0.104818,0.01,-74.9873,-0.258073,-0.0417516,-1.51103e-22
-0.267112,0.105667,-0.01,-74.0184,-0.255331,-0.0401993,-5.54179e-23
-0.267112,0.105667,0.01,-74.0184,-0.255331,-0.0401993,-5.54179e-23
-0.261815,0.106492,-0.01,-73.1138,-0.252601,-0.0386481,4.85941e-17
-0.261815,0.106492,0.01,-73.1138,-0.252601,-0.0386481,4.85941e-17
-0.256514,0.107295,-0.01,-72.1813,-0.249981,-0.0372362,2.46034e-17
-0.256514,0.107295,0.01,-72.1813,-0.249981,-0.0372362,2.46034e-17
-0.25121,0.108078,-0.01,-71.3402,-0.247589,-0.0358484,-2.39908e-17
-0.25121,0.108078,0.01,-71.3402,-0.247589,-0.0358484,-2.39908e-17
-0.245902,0.108837,-0.01,-70.4723,-0.24495,-0.0344398,-2.34096e-17
-0.245902,0.108837,0.01,-70.4723,-0.24495,-0.0344398,-2.34096e-17
-0.240592,0.109577,-0.01,-69.6017,-0.242509,-0.033168,-2.34096e-17
-0.240592,0.109577,0.01,-69.6017,-0.242509,-0.033168,-2.34096e-17
-0.235279,0.110295,-0.01,-68.8046,-0.240155,-0.0318832,1.14378e-17
-0.235279,0.110295,0.01,-68.8046,-0.240155,-0.0318832,1.14378e-17
-0.229963,0.110993,-0.01,-67.9709,-0.237729,-0.0306624,1.14379e-17
-0.229963,0.110993,0.01,-67.9709,-0.237729,-0.0306624,1.14379e-17
-0.224645,0.111672,-0.01,-67.1862,-0.235579,-0.0295186,-1.11752e-17
-0.224645,0.111672,0.01,-67.1862,-0.235579,-0.0295186,-1.11752e-17
-0.219324,0.112331,-0.01,-66.4321,-0.233341,-0.0283527,-1.11752e-17
-0.219324,0.112331,0.01,-66.4321,-0.233341,-0.0283527,-1.11752e-17
-0.214001,0.112971,-0.01,-65.6559,-0.231151,-0.0272816,4.23789e-23
-0.214001,0.112971,0.01,-65.6559,-0.231151,-0.0272816,4.23789e-23
-0.208675,0.113593,-0.01,-64.9359,-0.229133,-0.0262289,1.08025e-17
-0.208675,0.113593,0.01,-64.9359,-0.229133,-0.0262289,1.08025e-17
-0.203348,0.114195,-0.01,-64.2101,-0.226902,-0.0251385,1.302e-19
-0.203348,0.114195,0.01,-64.2101,-0.226902,-0.0251385,1.302e-19
-0.198018,0.114778,-0.01,-63.4653,-0.224856,-0.0241768,-1.06723e-17
-0.198018,0.114778,0.01,-63.4653,-0.224856,-0.0241768,-1.06723e-17
-0.192687,0.115345,-0.01,-62.7943,-0.222957,-0.023204,2.08951e-17
-0.192687,0.115345,0.01,-62.7943,-0.222957,-0.023204,2.08951e-17
-0.187353,0.115892,-0.01,-62.0928,-0.220843,-0.0222128,3.12134e-17
-0.187353,0.115892,0.01,-62.0928,-0.220843,-0.0222128,3.12134e-17
-0.182018,0.116422,-0.01,-61.3878,-0.218877,-0.0213163,1.03184e-17
-0.182018,0.116422,0.01,-61.3878,-0.218877,-0.0213163,1.03184e-17
-0.176681,0.116935,-0.01,-60.7323,-0.217036,-0.020436,-1.0099e-17
-0.176681,0.116935,0.01,-60.7323,-0.217036,-0.020436,-1.0099e-17
-0.171342,0.117431,-0.01,-60.0759,-0.215104,-0.0195425,-1.0705e-19
-0.171342,0.117431,0.01,-60.0759,-0.215104,-0.0195425,-1.0705e-19
-0.166002,0.117909,-0.01,-59.4145,-0.213169,-0.0186832,1.143e-19
-0.166002,0.117909,0.01,-59.4145,-0.213169,-0.0186832,1.143e-19
-0.160661,0.11837,-0.01,-58.7682,-0.211423,-0.0178929,-1.02e-19
-0.160661,0.11837,0.01,-58.7682,-0.211423,-0.0178929,-1.02e-19
-0.155318,0.118816,-0.01,-58.1651,-0.209648,-0.0170593,1.94514e-17
-0.155318,0.118816,0.01,-58.1651,-0.209648,-0.0170593,1.94514e-17
-0.149973,0.119243,-0.01,-57.5187,-0.207674,-0.0162379,1.16499e-19
-0.149973,0.119243,0.01,-57.5187,-0.207674,-0.0162379,1.16499e-19
-0.144628,0.119655,-0.01,-56.8811,-0.205963,-0.0155194,-1.90217e-17
-0.144628,0.119655,0.01,-56.8811,-0.205963,-0.0155194,-1.90217e-17
-0.139281,0.120052,-0.01,-56.3018,-0.204388,-0.0147859,-1.88279e-17
-0.139281,0.120052,0.01,-56.3018,-0.204388,-0.0147859,-1.88279e-17
-0.133933,0.120431,-0.01,-55.7064,-0.202579,-0.0140162,-1.02149e-19
-0.133933,0.120431,0.01,-55.7064,-0.202579,-0.0140162,-1.02149e-19
-0.128584,0.120795,-0.01,-55.0913,-0.200805,-0.0133057,9.2633e-18
-0.128584,0.120795,0.01,-55.0913,-0.200805,-0.0133057,9.2633e-18
-0.123233,0.121143,-0.01,-54.5044,-0.199235,-0.012644,3.83443e-35
-0.123233,0.121143,0.01,-54.5044,-0.199235,-0.012644,3.83443e-35
-0.117882,0.121476,-0.01,-53.9445,-0.19767,-0.0119625,-3.55715e-38
-0.117882,0.121476,0.01,-53.9445,-0.19767,-0.0119625,-3.55715e-38
-0.11253,0.121793,-0.01,-53.3758,-0.195947,-0.0112588,-4.4384e-18
-0.11253,0.121793,0.01,-53.3758,-0.195947,-0.0112588,-4.4384e-18
-0.107177,0.122093,-0.01,-52.7861,-0.194219,-0.0106034,-5.07351e-20
-0.107177,0.122093,0.01,-52.7861,-0.194219,-0.0106034,-5.07351e-20
-0.101823,0.12238,-0.01,-52.2195,-0.192719,-0.0100015,4.38766e-18
-0.101823,0.12238,0.01,-52.2195,-0.192719,-0.0100015,4.38766e-18
-0.0964687,0.122651,-0.01,-51.6879,-0.191183,-0.00936473,-5.87747e-38
-0.0964687,0.122651,0.01,-51.6879,-0.191183,-0.00936473,-5.87747e-38
-0.0911133,0.122906,-0.01,-51.1229,-0.189516,-0.00873937,-4.24921e-18
-0.0911133,0.122906,0.01,-51.1229,-0.189516,-0.00873937,-4.24921e-18
-0.0857572,0.123147,-0.01,-50.567,-0.187964,-0.00815193,-4.3305e-20
-0.0857572,0.123147,0.01,-50.567,-0.187964,-0.00815193,-4.3305e-20
-0.0804004,0.123372,-0.01,-50.03,-0.186459,-0.00757586,4.20589e-18
-0.0804004,0.123372,0.01,-50.03,-0.186459,-0.00757586,4.20589e-18
-0.0750431,0.123584,-0.01,-49.4958,-0.184965,-0.00700691,1.7719e-24
-0.0750431,0.123584,0.01,-49.4958,-0.184965,-0.00700691,1.7719e-24
-0.0696852,0.12378,-0.01,-48.971,-0.183432,-0.00642456,-4.07179e-18
-0.0696852,0.12378,0.01,-48.971,-0.183432,-0.00642456,-4.07179e-18
-0.0643267,0.12396,-0.01,-48.4323,-0.181808,-0.00585444,-2.05849e-18
-0.0643267,0.12396,0.01,-48.4323,-0.181808,-0.00585444,-2.05849e-18
-0.0589678,0.124126,-0.01,-47.8903,-0.180288,-0.00533383,2.01332e-18
-0.0589678,0.124126,0.01,-47.8903,-0.180288,-0.00533383,2.01332e-18
-0.0536085,0.124279,-0.01,-47.6186,-0.179592,-0.00509161,1.72481e-24
-0.0536085,0.124279,0.01,-47.6186,-0.179592,-0.00509161,1.72481e-24
-0.5,0,0.01,-130.376,-0.0056631,-0.831892,-2.86986e-42
-0.5,0,-0.01,-130.376,-0.0056631,-0.831892,-2.86986e-42
-0.499542,0.00533558,-0.01,-164.618,-0.154411,-0.901523,1.1366e-21
-0.499542,0.00533558,0.01,-164.618,-0.154411,-0.901523,1.1366e-21
-0.498219,0.0105254,-0.01,-188.518,-0.299967,-0.898478,1.1366e-21
-0.498219,0.0105254,0.01,-188.518,-0.299967,-0.898478,1.1366e-21
-0.496154,0.0154683,-0.01,-201.402,-0.410578,-0.834414,-3.00929e-36
-0.496154,0.0154683,0.01,-201.402,-0.410578,-0.834414,-3.00929e-36
-0.493481,0.0201121,-0.01,-203.174,-0.477573,-0.739309,1.33126e-16
-0.493481,0.0201121,0.01,-203.174,-0.477573,-0.739309,1.33126e-16
-0.490336,0.0244515,-0.01,-199.445,-0.511075,-0.645012,1.9085e-18
-0.490336,0.0244515,0.01,-199.445,-0.511075,-0.645012,1.9085e-18
-0.486825,0.0285019,-0.01,-194.603,-0.5305,-0.56848,-1.31217e-16
-0.486825,0.0285019,0.01,-194.603,-0.5305,-0.56848,-1.31217e-16
-0.48303,0.0322868,-0.01,-189.074,-0.530746,-0.497736,-6.67209e-22
-0.48303,0.0322868,0.01,-189.074,-0.530746,-0.497736,-6.67209e-22
-0.479011,0.0358352,-0.01,-181.756,-0.521064,-0.434898,-1.18048e-16
-0.479011,0.0358352,0.01,-181.756,-0.521064,-0.434898,-1.18048e-16
-0.474813,0.0391696,-0.01,-174.898,-0.51471,-0.389538,-1.18047e-16
-0.474813,0.0391696,0.01,-174.898,-0.51471,-0.389538,-1.18047e-16
-0.470473,0.0423164,-0.01,-168.936,-0.502073,-0.348586,-2.78618e-23
-0.470473,0.0423164,0.01,-168.936,-0.502073,-0.348586,-2.78618e-23
-0.466015,0.0452948,-0.01,-162.584,-0.490818,-0.315171,1.07053e-16
-0.466015,0.0452948,0.01,-162.584,-0.490818,-0.315171,1.07053e-16
-0.461461,0.0481233,-0.01,-157.271,-0.479404,-0.286699,3.8495e-18
-0.461461,0.0481233,0.01,-157.271,-0.479404,-0.286699,3.8495e-18
-0.456822,0.0508117,-0.01,-151.852,-0.466243,-0.261115,-2.03063e-16
-0.456822,0.0508117,0.01,-151.852,-0.466243,-0.261115,-2.03063e-16
-0.452115,0.0533779,-0.01,-146.931,-0.454178,-0.239727,-3.2e-18
-0.452115,0.0533779,0.01,-146.931,-0.454178,-0.239727,-3.2e-18
-0.447349,0.0558324,-0.01,-142.383,-0.443311,-0.221353,9.66594e-17
-0.447349,0.0558324,0.01,-142.383,-0.443311,-0.221353,9.66594e-17
-0.44253,0.0581834,-0.01,-138.357,-0.433378,-0.205273,-5.91525e-22
-0.44253,0.0581834,0.01,-138.357,-0.433378,-0.205273,-5.91525e-22
-0.437666,0.060438,-0.01,-134.427,-0.423124,-0.190764,4.41296e-23
-0.437666,0.060438,0.01,-134.427,-0.423124,-0.190764,4.41296e-23
-0.432763,0.0626065,-0.01,-130.571,-0.413765,-0.178154,8.6146e-17
-0.432763,0.0626065,0.01,-130.571,-0.413765,-0.178154,8.6146e-17
-0.427824,0.0646941,-0.01,-127.211,-0.405742,-0.167122,2.0715e-18
-0.427824,0.0646941,0.01,-127.211,-0.405742,-0.167122,2.0715e-18
-0.422854,0.0667042,-0.01,-124.027,-0.397359,-0.15685,-2.1815e-18
-0.422854,0.0667042,0.01,-124.027,-0.397359,-0.15685,-2.1815e-18
-0.417856,0.0686445,-0.01,-120.864,-0.388843,-0.147389,8.1893e-17
-0.417856,0.0686445,0.01,-120.864,-0.388843,-0.147389,8.1893e-17
-0.412832,0.0705182,-0.01,-117.956,-0.381094,-0.138922,-7.80065e-17
-0.412832,0.0705182,0.01,-117.956,-0.381094,-0.138922,-7.80065e-17
-0.407786,0.07233,-0.01,-115.271,-0.373672,-0.131196,7.45095e-17
-0.407786,0.07233,0.01,-115.271,-0.373672,-0.131196,7.45095e-17
-0.40272,0.0740832,-0.01,-112.729,-0.366495,-0.124076,2.27123e-16
-0.40272,0.0740832,0.01,-112.729,-0.366495,-0.124076,2.27123e-16
-0.397634,0.0757812,-0.01,-110.355,-0.360125,-0.117684,7.46065e-17
-0.397634,0.0757812,0.01,-110.355,-0.360125,-0.117684,7.46065e-17
-0.392531,0.0774261,-0.01,-108.091,-0.353985,-0.111795,1.43153e-16
-0.392531,0.0774261,0.01,-108.091,-0.353985,-0.111795,1.43153e-16
-0.387413,0.079022,-0.01,-105.931,-0.347863,-0.106201,1.43153e-16
-0.387413,0.079022,0.01,-105.931,-0.347863,-0.106201,1.43153e-16
-0.382279,0.0805681,-0.01,-103.844,-0.34185,-0.100957,-6.49769e-23
-0.382279,0.0805681,0.01,-103.844,-0.34185,-0.100957,-6.49769e-23
-0.377132,0.0820697,-0.01,-101.828,-0.335925,-0.0961237,-8.19683e-23
-0.377132,0.0820697,0.01,-101.828,-0.335925,-0.0961237,-8.19683e-23
-0.371973,0.0835284,-0.01,-99.9348,-0.330395,-0.0916555,-3.31249e-17
-0.371973,0.0835284,0.01,-99.9348,-0.330395,-0.0916555,-3.31249e-17
-0.366802,0.0849462,-0.01,-98.1226,-0.325199,-0.0874631,-6.56592e-17
-0.366802,0.0849462,0.01,-98.1226,-0.325199,-0.0874631,-6.56592e-17
-0.361621,0.0863234,-0.01,-96.4042,-0.320188,-0.0834877,-6.45091e-17
-0.361621,0.0863234,0.01,-96.4042,-0.320188,-0.0834877,-6.45091e-17
-0.356429,0.0876618,-0.01,-94.7514,-0.315363,-0.0798284,-3.19747e-17
-0.356429,0.0876618,0.01,-94.7514,-0.315363,-0.0798284,-3.19747e-17
-0.351228,0.0889644,-0.01,-93.1602,-0.310785,-0.0764436,-3.09095e-17
-0.351228,0.0889644,0.01,-93.1602,-0.310785,-0.0764436,-3.09095e-17
-0.346019,0.0902322,-0.01,-91.6474,-0.306386,-0.0731546,-4.94098e-19
-0.346019,0.0902322,0.01,-91.6474,-0.306386,-0.0731546,-4.94098e-19
-0.340801,0.0914638,-0.01,-90.1557,-0.302056,-0.0700678,3.04153e-17
-0.340801,0.0914638,0.01,-90.1557,-0.302056,-0.0700678,3.04153e-17
-0.335575,0.0926645,-0.01,-88.7495,-0.298021,-0.0672136,-3.84565e-23
-0.335575,0.0926645,0.01,-88.7495,-0.298021,-0.0672136,-3.84565e-23
-0.330343,0.0938317,-0.01,-87.3946,-0.294041,-0.0644255,2.90035e-17
-0.330343,0.0938317,0.01,-87.3946,-0.294041,-0.0644255,2.90035e-17
-0.325103,0.0949679,-0.01,-86.0508,-0.290195,-0.0618754,2.90034e-17
-0.325103,0.0949679,0.01,-86.0508,-0.290195,-0.0618754,2.90034e-17
-0.319857,0.0960759,-0.01,-84.8036,-0.286443,-0.0593875,5.33145e-23
-0.319857,0.0960759,0.01,-84.8036,-0.286443,-0.0593875,5.33145e-23
-0.314605,0.0971526,-0.01,-83.5535,-0.282947,-0.0570814,-4.9856e-28
-0.314605,0.0971526,0.01,-83.5535,-0.282947,-0.0570814,-4.9856e-28
-0.309347,0.0982042,-0.01,-82.4101,-0.279675,-0.0548713,-5.3315e-23
-0.309347,0.0982042,0.01,-82.4101,-0.279675,-0.0548713,-5.3315e-23
-0.304084,0.0992242,-0.01,-81.911,-0.277962,-0.0536733,-3.00927e-36
-0.304084,0.0992242,0.01,-81.911,-0.277962,-0.0536733,-3.00927e-36
-0.486825,-0.0285019,0.01,28.0604,0.109915,-0.129619,-3.75757e-17
-0.486825,-0.0285019,-0.01,28.0604,0.109915,-0.129619,-3.75757e-17
-0.490336,-0.0244515,-0.01,21.2575,0.126151,-0.165029,5.62001e-19
-0.490336,-0.0244515,0.01,21.2575,0.126151,-0.165029,5.62001e-19
-0.493481,-0.0201121,-0.01,4.6456,0.156798,-0.251859,1.93499e-17
-0.493481,-0.0201121,0.01,4.6456,0.156798,-0.251859,1.93499e-17
-0.496154,-0.0154683,-0.01,-18.9266,0.175367,-0.370591,0
-0.496154,-0.0154683,0.01,-18.9266,0.175367,-0.370591,0
-0.498219,-0.0105254,-0.01,-51.1393,0.166106,-0.524078,5.47965e-22
-0.498219,-0.0105254,0.01,-51.1393,0.166106,-0.524078,5.47965e-22
-0.499542,-0.00533558,-0.01,-90.2229,0.108693,-0.693766,5.47965e-22
-0.499542,-0.00533558,0.01,-90.2229,0.108693,-0.693766,5.47965e-22
0.447349,0.0558324,0.01,3.16793,0.0038935,-0.00190731,8.4865e-18
0.44253,0.0581834,0.01,3.15246,0.00398771,-0.00190394,4.24325e-18
0.44253,0.0581834,-0.01,3.15246,0.00398771,-0.00190394,4.24325e-18
0.447349,0.0558324,-0.01,3.16793,0.0038935,-0.00190731,8.4865e-18
0.437666,0.060438,0.01,3.11726,0.00416574,-0.00189498,1.00666e-24
0.437666,0.060438,-0.01,3.11726,0.00416574,-0.00189498,1.00666e-24
0.432763,0.0626065,0.01,3.07498,0.00426534,-0.00185508,2.04426e-18
0.432763,0.0626065,-0.01,3.07498,0.00426534,-0.00185508,2.04426e-18
0.427824,0.0646941,0.01,3.0288,0.00425113,-0.00176993,3.16849e-20
0.427824,0.0646941,-0.01,3.0288,0.00425113,-0.00176993,3.16849e-20
0.422854,0.0667042,0.01,2.97839,0.004178,-0.00166886,-3.58302e-20
0.422854,0.0667042,-0.01,2.97839,0.004178,-0.00166886,-3.58302e-20
0.417856,0.0686445,0.01,2.9215,0.00408461,-0.00156941,1.97674e-18
0.417856,0.0686445,-0.01,2.9215,0.00408461,-0.00156941,1.97674e-18
0.412832,0.0705182,0.01,2.85648,0.00396906,-0.00146958,1.88966e-18
0.412832,0.0705182,-0.01,2.85648,0.00396906,-0.00146958,1.88966e-18
0.407786,0.07233,0.01,2.78211,0.00380927,-0.00136194,1.88965e-18
0.407786,0.07233,-0.01,2.78211,0.00380927,-0.00136194,1.88965e-18
0.40272,0.0740832,0.01,2.69693,0.00358137,-0.00123923,-1.77559e-18
0.40272,0.0740832,-0.01,2.69693,0.00358137,-0.00123923,-1.77559e-18
0.397634,0.0757812,0.01,2.59792,0.00326663,-0.00109718,-1.77558e-18
0.397634,0.0757812,-0.01,2.59792,0.00326663,-0.00109718,-1.77558e-18
0.392531,0.0774261,0.01,2.47935,0.00283412,-0.000928956,-2.12915e-23
0.392531,0.0774261,-0.01,2.47935,0.00283412,-0.000928956,-2.12915e-23
0.387413,0.079022,0.01,2.33368,0.00224479,-0.000725406,-2.26646e-23
0.387413,0.079022,-0.01,2.33368,0.00224479,-0.000725406,-2.26646e-23
0.382279,0.0805681,0.01,2.15013,0.00145076,-0.000476844,-1.22411e-24
0.382279,0.0805681,-0.01,2.15013,0.00145076,-0.000476844,-1.22411e-24
0.377132,0.0820697,0.01,1.91686,0.000400511,-0.000173515,1.19663e-18
0.377132,0.0820697,-0.01,1.91686,0.000400511,-0.000173515,1.19663e-18
0.371973,0.0835284,0.01,1.62277,-0.000949028,0.0001923,7.08138e-19
0.371973,0.0835284,-0.01,1.62277,-0.000949028,0.0001923,7.08138e-19
0.366802,0.0849462,0.01,1.25912,-0.00263502,0.000624674,-1.33693e-19
0.366802,0.0849462,-0.01,1.25912,-0.00263502,0.000624674,-1.33693e-19
0.361621,0.0863234,0.01,0.820756,-0.00467052,0.00112083,5.49741e-19
0.361621,0.0863234,-0.01,0.820756,-0.00467052,0.00112083,5.49741e-19
0.356429,0.0876618,0.01,0.305285,-0.00703734,0.00167148,2.04499e-19
0.356429,0.0876618,-0.01,0.305285,-0.00703734,0.00167148,2.04499e-19
0.351228,0.0889644,0.01,-0.286731,-0.0097637,0.00227996,-1.91964e-19
0.351228,0.0889644,-0.01,-0.286731,-0.0097637,0.00227996,-1.91964e-19
0.346019,0.0902322,0.01,-0.94323,-0.0127929,0.00292413,2.28535e-19
0.346019,0.0902322,-0.01,-0.94323,-0.0127929,0.00292413,2.28535e-19
0.340801,0.0914638,0.01,-1.65949,-0.0160413,0.0035849,-2.51124e-19
0.340801,0.0914638,-0.01,-1.65949,-0.0160413,0.0035849,-2.51124e-19
0.335575,0.0926645,0.01,-2.42537,-0.019539,0.00426586,-6.81177e-19
0.335575,0.0926645,-0.01,-2.42537,-0.019539,0.00426586,-6.81177e-19
0.330343,0.0938317,0.01,-3.22196,-0.0231551,0.00493152,-1.21468e-18
0.330343,0.0938317,-0.01,-3.22196,-0.0231551,0.00493152,-1.21468e-18
0.325103,0.0949679,0.01,-4.05658,-0.0268866,0.00559125,-1.21468e-18
0.325103,0.0949679,-0.01,-4.05658,-0.0268866,0.00559125,-1.21468e-18
0.319857,0.0960759,0.01,-4.90265,-0.0306987,0.00622411,-3.68725e-24
0.319857,0.0960759,-0.01,-4.90265,-0.0306987,0.00622411,-3.68725e-24
0.314605,0.0971526,0.01,-5.77336,-0.0345414,0.00683105,-1.94849e-28
0.314605,0.0971526,-0.01,-5.77336,-0.0345414,0.00683105,-1.94849e-28
0.309347,0.0982042,0.01,-6.64225,-0.0384168,0.00740095,3.68706e-24
0.309347,0.0982042,-0.01,-6.64225,-0.0384168,0.00740095,3.68706e-24
0.304084,0.0992242,0.01,-7.51685,-0.0422132,0.00792574,-6.2357e-23
0.304084,0.0992242,-0.01,-7.51685,-0.0422132,0.00792574,-6.2357e-23
0.298816,0.100221,0.01,-8.39232,-0.0459979,0.00841737,5.89844e-18
0.298816,0.100221,-0.01,-8.39232,-0.0459979,0.00841737,5.89844e-18
0.293543,0.10119,0.01,-9.2607,-0.049742,0.00886493,5.89855e-18
0.293543,0.10119,-0.01,-9.2607,-0.049742,0.00886493,5.89855e-18
0.288265,0.102135,0.01,-10.1182,-0.0533905,0.00926427,-3.52332e-18
0.288265,0.102135,-0.01,-10.1182,-0.0533905,0.00926427,-3.52332e-18
0.282983,0.103052,0.01,-10.965,-0.0569284,0.00962146,-3.52332e-18
0.282983,0.103052,-0.01,-10.965,-0.0569284,0.00962146,-3.52332e-18
0.277697,0.103948,0.01,-11.8063,-0.060417,0.00994799,5.85269e-23
0.277697,0.103948,-0.01,-11.8063,-0.060417,0.00994799,5.85269e-23
0.272406,0.104818,0.01,-12.6237,-0.0637909,0.0102222,-8.73239e-18
0.272406,0.104818,-0.01,-12.6237,-0.0637909,0.0102222,-8.73239e-18
0.267112,0.105667,0.01,-13.4433,-0.0671024,0.0104713,-8.73241e-18
0.267112,0.105667,-0.01,-13.4433,-0.0671024,0.0104713,-8.73241e-18
0.261815,0.106492,0.01,-14.2254,-0.0702856,0.0106668,-5.41812e-23
0.261815,0.106492,-0.01,-14.2254,-0.0702856,0.0106668,-5.41812e-23
0.256514,0.107295,0.01,-15.0154,-0.0733463,0.0108417,5.16425e-18
0.256514,0.107295,-0.01,-15.0154,-0.0733463,0.0108417,5.16425e-18
0.25121,0.108078,0.01,-15.7835,-0.0764437,0.0109886,-5.64345e-18
0.25121,0.108078,-0.01,-15.7835,-0.0764437,0.0109886,-5.64345e-18
0.245902,0.108837,0.01,-16.5235,-0.0793231,0.0110804,-5.1481e-18
0.245902,0.108837,-0.01,-16.5235,-0.0793231,0.0110804,-5.1481e-18
0.240592,0.109577,0.01,-17.2711,-0.0821542,0.0111674,5.65967e-18
0.240592,0.109577,-0.01,-17.2711,-0.0821542,0.0111674,5.65967e-18
0.235279,0.110295,0.01,-17.6366,-0.08363,0.0112089,4.50228e-23
0.235279,0.110295,-0.01,-17.6366,-0.08363,0.0112089,4.50228e-23
-0.0536085,0.124279,0.01,-47.1314,-0.178268,-0.00456476,3.94053e-18
-0.0536085,0.124279,-0.01,-47.1314,-0.178268,-0.00456476,3.94053e-18
-0.0482488,0.124417,-0.01,-46.877,-0.177455,-0.00428277,1.97027e-18
-0.0482488,0.124417,0.01,-46.877,-0.177455,-0.00428277,1.97027e-18
-0.0428887,0.124538,-0.01,-46.3467,-0.175834,-0.00374979,-6.7591e-24
-0.0428887,0.124538,0.01,-46.3467,-0.175834,-0.00374979,-6.7591e-24
-0.0375282,0.124646,-0.01,-45.8157,-0.174329,-0.00326211,-7.39105e-24
-0.0375282,0.124646,0.01,-45.8157,-0.174329,-0.00326211,-7.39105e-24
-0.0321676,0.12474,-0.01,-45.3082,-0.172958,-0.00279565,-7.01347e-35
-0.0321676,0.12474,0.01,-45.3082,-0.172958,-0.00279565,-7.01347e-35
-0.0268067,0.12482,-0.01,-44.8138,-0.171588,-0.0023128,-9.3169e-19
-0.0268067,0.12482,0.01,-44.8138,-0.171588,-0.0023128,-9.3169e-19
-0.0214456,0.124885,-0.01,-44.3169,-0.170067,-0.00180916,-1.85273e-18
-0.0214456,0.124885,0.01,-44.3169,-0.170067,-0.00180916,-1.85273e-18
-0.0160843,0.124934,-0.01,-43.7948,-0.16854,-0.00134048,-9.21038e-19
-0.0160843,0.124934,0.01,-43.7948,-0.16854,-0.00134048,-9.21038e-19
-0.0107229,0.12497,-0.01,-43.2882,-0.167109,-0.000894374,8.5301e-25
-0.0107229,0.12497,0.01,-43.2882,-0.167109,-0.000894374,8.5301e-25
-0.00536149,0.124992,-0.01,-42.7913,-0.165718,-0.000457383,-1.72599e-24
-0.00536149,0.124992,0.01,-42.7913,-0.165718,-0.000457383,-1.72599e-24
0,0.125,-0.01,-42.3076,-0.164277,-1.20401e-06,-1.68647e-24
0,0.125,0.01,-42.3076,-0.164277,-1.20401e-06,-1.68647e-24
0.235279,0.110295,0.01,-18.3313,-0.0862612,0.011219,6.13671e-18
0.229963,0.110993,0.01,-18.6911,-0.0875611,0.0112342,6.25714e-18
0.229963,0.110993,-0.01,-18.6911,-0.0875611,0.0112342,6.25714e-18
0.235279,0.110295,-0.01,-18.3313,-0.0862612,0.011219,6.13671e-18
0.224645,0.111672,0.01,-19.3941,-0.0901993,0.0112462,-1.1484e-19
0.224645,0.111672,-0.01,-19.3941,-0.0901993,0.0112462,-1.1484e-19
0.219324,0.112331,0.01,-20.063,-0.0927031,0.011213,-3.30363e-18
0.219324,0.112331,-0.01,-20.063,-0.0927031,0.011213,-3.30363e-18
0.214001,0.112971,0.01,-20.7375,-0.0950856,0.0111722,-1.76324e-37
0.214001,0.112971,-0.01,-20.7375,-0.0950856,0.0111722,-1.76324e-37
0.208675,0.113593,0.01,-21.4059,-0.0975485,0.0111183,-3.63619e-18
0.208675,0.113593,-0.01,-21.4059,-0.0975485,0.0111183,-3.63619e-18
0.203348,0.114195,0.01,-22.0329,-0.0998084,0.0110148,-7.37524e-18
0.203348,0.114195,-0.01,-22.0329,-0.0998084,0.0110148,-7.37524e-18
0.198018,0.114778,0.01,-22.6784,-0.101994,0.0109242,-3.73905e-18
0.198018,0.114778,-0.01,-22.6784,-0.101994,0.0109242,-3.73905e-18
0.192687,0.115345,0.01,-23.307,-0.104289,0.0108143,-1.32095e-23
0.192687,0.115345,-0.01,-23.307,-0.104289,0.0108143,-1.32095e-23
0.187353,0.115892,0.01,-23.9104,-0.106402,0.0106678,4.05389e-18
0.187353,0.115892,-0.01,-23.9104,-0.106402,0.0106678,4.05389e-18
0.182018,0.116422,0.01,-24.5184,-0.108443,0.0105271,4.05392e-18
0.182018,0.116422,-0.01,-24.5184,-0.108443,0.0105271,4.05392e-18
0.176681,0.116935,0.01,-25.1198,-0.11053,0.0103743,4.25507e-18
0.176681,0.116935,-0.01,-25.1198,-0.11053,0.0103743,4.25507e-18
0.171342,0.117431,0.01,-25.7087,-0.112574,0.0101986,-9.45997e-20
0.171342,0.117431,-0.01,-25.7087,-0.112574,0.0101986,-9.45997e-20
0.166002,0.117909,0.01,-26.2779,-0.114465,0.0100059,-8.79502e-18
0.166002,0.117909,-0.01,-26.2779,-0.114465,0.0100059,-8.79502e-18
0.160661,0.11837,0.01,-26.8664,-0.116392,0.00982362,1.01045e-19
0.160661,0.11837,-0.01,-26.8664,-0.116392,0.00982362,1.01045e-19
0.155318,0.118816,0.01,-27.4337,-0.118391,0.0096103,-8.86498e-20
0.155318,0.118816,-0.01,-27.4337,-0.118391,0.0096103,-8.86498e-20
0.149973,0.119243,0.01,-27.9739,-0.120134,0.00937372,9.19552e-20
0.149973,0.119243,-0.01,-27.9739,-0.120134,0.00937372,9.19552e-20
0.144628,0.119655,0.01,-28.5337,-0.121854,0.00916087,4.72702e-18
0.144628,0.119655,-0.01,-28.5337,-0.121854,0.00916087,4.72702e-18
0.139281,0.120052,0.01,-29.0936,-0.123728,0.00893059,-4.91418e-18
0.139281,0.120052,-0.01,-29.0936,-0.123728,0.00893059,-4.91418e-18
0.133933,0.120431,0.01,-29.6273,-0.125512,0.0086676,8.64201e-20
0.133933,0.120431,-0.01,-29.6273,-0.125512,0.0086676,8.64201e-20
0.128584,0.120795,0.01,-30.1562,-0.127145,0.00840981,5.0006e-18
0.128584,0.120795,-0.01,-30.1562,-0.127145,0.00840981,5.0006e-18
0.123233,0.121143,0.01,-30.6966,-0.128815,0.00815913,-2.7683e-35
0.123233,0.121143,-0.01,-30.6966,-0.128815,0.00815913,-2.7683e-35
0.117882,0.121476,0.01,-31.2372,-0.130587,0.00788834,4.69246e-38
0.117882,0.121476,-0.01,-31.2372,-0.130587,0.00788834,4.69246e-38
0.11253,0.121793,0.01,-31.7548,-0.132293,0.00758986,2.67709e-18
0.11253,0.121793,-0.01,-31.7548,-0.132293,0.00758986,2.67709e-18
0.107177,0.122093,0.01,-32.2616,-0.133821,0.00729562,-4.33699e-20
0.107177,0.122093,-0.01,-32.2616,-0.133821,0.00729562,-4.33699e-20
0.101823,0.12238,0.01,-32.792,-0.135424,0.00701682,-2.72047e-18
0.101823,0.12238,-0.01,-32.792,-0.135424,0.00701682,-2.72047e-18
0.0964687,0.122651,0.01,-33.305,-0.137109,0.00670625,-1.04639e-23
0.0964687,0.122651,-0.01,-33.305,-0.137109,0.00670625,-1.04639e-23
0.0911133,0.122906,0.01,-33.8099,-0.138664,0.00638663,2.85005e-18
0.0911133,0.122906,-0.01,-33.8099,-0.138664,0.00638663,2.85005e-18
0.0857572,0.123147,0.01,-34.318,-0.140205,0.00607288,5.7411e-18
0.0857572,0.123147,-0.01,-34.318,-0.140205,0.00607288,5.7411e-18
0.0804004,0.123372,0.01,-34.8243,-0.141743,0.00575174,2.89107e-18
0.0804004,0.123372,-0.01,-34.8243,-0.141743,0.00575174,2.89107e-18
0.0750431,0.123584,0.01,-35.3386,-0.143321,0.00542231,5.95392e-18
0.0750431,0.123584,-0.01,-35.3386,-0.143321,0.00542231,5.95392e-18
0.0696852,0.12378,0.01,-35.8421,-0.144929,0.00507028,8.97262e-18
0.0696852,0.12378,-0.01,-35.8421,-0.144929,0.00507028,8.97262e-18
0.0643267,0.12396,0.01,-36.3289,-0.146416,0.00471048,1.48957e-18
0.0643267,0.12396,-0.01,-36.3289,-0.146416,0.00471048,1.48957e-18
0.0589678,0.124126,0.01,-36.8227,-0.147812,0.00436875,2.14349e-20
0.0589678,0.124126,-0.01,-36.8227,-0.147812,0.00436875,2.14349e-20
0.0536085,0.124279,0.01,-37.3394,-0.149355,0.00402508,3.12285e-18
0.0536085,0.124279,-0.01,-37.3394,-0.149355,0.00402508,3.12285e-18
0.0482488,0.124417,0.01,-37.8382,-0.150972,0.00363941,4.75671e-18
0.0482488,0.124417,-0.01,-37.8382,-0.150972,0.00363941,4.75671e-18
0.0428887,0.124538,0.01,-38.3218,-0.152439,0.0032481,3.18444e-18
0.0428887,0.124538,-0.01,-38.3218,-0.152439,0.0032481,3.18444e-18
0.0375282,0.124646,0.01,-38.8085,-0.15382,0.00287606,6.1127e-24
0.0375282,0.124646,-0.01,-38.8085,-0.15382,0.00287606,6.1127e-24
0.0321676,0.12474,0.01,-39.3121,-0.155266,0.00250686,-5.57616e-35
0.0321676,0.12474,-0.01,-39.3121,-0.155266,0.00250686,-5.57616e-35
0.0268067,0.12482,0.01,-39.8268,-0.156859,0.00211076,8.3792e-19
0.0268067,0.12482,-0.01,-39.8268,-0.156859,0.00211076,8.3792e-19
0.0214456,0.124885,0.01,-40.313,-0.158395,0.00168225,1.68556e-18
0.0214456,0.124885,-0.01,-40.313,-0.158395,0.00168225,1.68556e-18
0.0160843,0.124934,0.01,-40.8028,-0.159819,0.00126925,8.47643e-19
0.0160843,0.124934,-0.01,-40.8028,-0.159819,0.00126925,8.47643e-19
0.0107229,0.12497,0.01,-41.2917,-0.161218,0.000860877,8.33355e-25
0.0107229,0.12497,-0.01,-41.2917,-0.161218,0.000860877,8.33355e-25
0.00536149,0.124992,0.01,-41.8027,-0.162699,0.000447171,1.64646e-24
0.00536149,0.124992,-0.01,-41.8027,-0.162699,0.000447171,1.64646e-24
0.5,0,0.01,3.2807,-4.624e-05,0.0140493,0
0.499542,0.00533558,0.01,3.57958,-0.00200254,0.0127508,2.51061e-18
0.499542,0.00533558,-0.01,3.57958,-0.00200254,0.0127508,2.51061e-18
0.5,0,-0.01,3.2807,-4.624e-05,0.0140493,0
0.498219,0.0105254,0.01,3.86336,-0.00224356,0.00754143,2.51061e-18
0.498219,0.0105254,-0.01,3.86336,-0.00224356,0.00754143,2.51061e-18
0.496154,0.0154683,0.01,3.99361,-7.6605e-05,0.00071523,-4.70197e-38
0.496154,0.0154683,-0.01,3.99361,-7.6605e-05,0.00071523,-4.70197e-38
0.493481,0.0201121,0.01,3.92861,0.00347165,-0.00509884,2.58057e-18
0.493481,0.0201121,-0.01,3.92861,0.00347165,-0.00509884,2.58057e-18
0.490336,0.0244515,0.01,3.73568,0.0067462,-0.00843887,5.00534e-18
0.490336,0.0244515,-0.01,3.73568,0.0067462,-0.00843887,5.00534e-18
0.486825,0.0285019,0.01,3.51457,0.00869853,-0.00935678,2.42477e-18
0.486825,0.0285019,-0.01,3.51457,0.00869853,-0.00935678,2.42477e-18
0.48303,0.0322868,0.01,3.34302,0.00923776,-0.00871839,4.38919e-18
0.48303,0.0322868,-0.01,3.34302,0.00923776,-0.00871839,4.38919e-18
0.479011,0.0358352,0.01,3.23854,0.00882717,-0.00743923,4.38919e-18
0.479011,0.0358352,-0.01,3.23854,0.00882717,-0.00743923,4.38919e-18
0.474813,0.0391696,0.01,3.18542,0.00784122,-0.00598682,-5.0704e-25
0.474813,0.0391696,-0.01,3.18542,0.00784122,-0.00598682,-5.0704e-25
0.470473,0.0423164,0.01,3.17569,0.00658647,-0.00460691,-1.52687e-24
0.470473,0.0423164,-0.01,3.17569,0.00658647,-0.00460691,-1.52687e-24
0.466015,0.0452948,0.01,3.18812,0.00543289,-0.00351209,3.65003e-24
0.466015,0.0452948,-0.01,3.18812,0.00543289,-0.00351209,3.65003e-24
0.461461,0.0481233,0.01,3.1998,0.00457613,-0.00275273,-2.14612e-18
0.461461,0.0481233,-0.01,3.1998,0.00457613,-0.00275273,-2.14612e-18
0.456822,0.0508117,0.01,3.20449,0.00402474,-0.00226691,-4.29227e-18
0.456822,0.0508117,-0.01,3.20449,0.00402474,-0.00226691,-4.29227e-18
0.452115,0.0533779,0.01,3.19887,0.00378305,-0.00200929,-2.14615e-18
0.452115,0.0533779,-0.01,3.19887,0.00378305,-0.00200929,-2.14615e-18
0.447349,0.0558324,0.01,3.19324,0.0037456,-0.0019349,-1.69081e-24
0.447349,0.0558324,-0.01,3.19324,0.0037456,-0.0019349,-1.69081e-24
0.314605,-0.0971526,0.01,-23.0246,-0.195043,-0.0400349,2.92751e-23
0.319857,-0.0960759,0.01,-23.2083,-0.195228,-0.0406806,1.46376e-23
0.319857,-0.0960759,-0.01,-23.2083,-0.195228,-0.0406806,1.46376e-23
0.314605,-0.0971526,-0.01,-23.0246,-0.195043,-0.0400349,2.92751e-23
0.325103,-0.0949679,0.01,-23.5042,-0.195562,-0.0419066,7.90455e-18
0.325103,-0.0949679,-0.01,-23.5042,-0.195562,-0.0419066,7.90455e-18
0.330343,-0.0938317,0.01,-23.7789,-0.195975,-0.0431553,7.90453e-18
0.330343,-0.0938317,-0.01,-23.7789,-0.195975,-0.0431553,7.90453e-18
0.335575,-0.0926645,0.01,-24.0835,-0.196283,-0.0444884,1.62173e-17
0.335575,-0.0926645,-0.01,-24.0835,-0.196283,-0.0444884,1.62173e-17
0.340801,-0.0914638,0.01,-24.3451,-0.196532,-0.0458193,8.02855e-18
0.340801,-0.0914638,-0.01,-24.3451,-0.196532,-0.0458193,8.02855e-18
0.346019,-0.0902322,0.01,-24.6239,-0.196806,-0.0472212,1.0675e-19
0.346019,-0.0902322,-0.01,-24.6239,-0.196806,-0.0472212,1.0675e-19
0.351228,-0.0889644,0.01,-24.8855,-0.196936,-0.0486704,8.29557e-18
0.351228,-0.0889644,-0.01,-24.8855,-0.196936,-0.0486704,8.29557e-18
0.356429,-0.0876618,0.01,-25.1361,-0.197049,-0.0501213,8.46347e-18
0.356429,-0.0876618,-0.01,-25.1361,-0.197049,-0.0501213,8.46347e-18
0.361621,-0.0863234,0.01,-25.3815,-0.197237,-0.0516898,1.69921e-17
0.361621,-0.0863234,-0.01,-25.3815,-0.197237,-0.0516898,1.69921e-17
0.366802,-0.0849462,0.01,-25.6539,-0.197203,-0.0532909,-1.175e-19
0.366802,-0.0849462,-0.01,-25.6539,-0.197203,-0.0532909,-1.175e-19
0.371973,-0.0835284,0.01,-25.8552,-0.196956,-0.0548885,8.68085e-18
0.371973,-0.0835284,-0.01,-25.8552,-0.196956,-0.0548885,8.68085e-18
0.377132,-0.0820697,0.01,-26.0648,-0.196656,-0.0565348,3.49002e-17
0.377132,-0.0820697,-0.01,-26.0648,-0.196656,-0.0565348,3.49002e-17
0.382279,-0.0805681,0.01,-26.2374,-0.196293,-0.0582447,1.75732e-17
0.382279,-0.0805681,-0.01,-26.2374,-0.196293,-0.0582447,1.75732e-17
0.387413,-0.079022,0.01,-26.4315,-0.195807,-0.0600697,1.57537e-23
0.387413,-0.079022,-0.01,-26.4315,-0.195807,-0.0600697,1.57537e-23
0.392531,-0.0774261,0.01,-26.5798,-0.194461,-0.0616769,-9.9924e-25
0.392531,-0.0774261,-0.01,-26.5798,-0.194461,-0.0616769,-9.9924e-25
0.397634,-0.0757812,0.01,-26.5394,-0.193143,-0.0633769,-1.77798e-17
0.397634,-0.0757812,-0.01,-26.5394,-0.193143,-0.0633769,-1.77798e-17
0.40272,-0.0740832,0.01,-26.6372,-0.191742,-0.0651655,-1.77798e-17
0.40272,-0.0740832,-0.01,-26.6372,-0.191742,-0.0651655,-1.77798e-17
0.407786,-0.07233,0.01,-26.5429,-0.189074,-0.0665878,1.76538e-17
0.407786,-0.07233,-0.01,-26.5429,-0.189074,-0.0665878,1.76538e-17
0.412832,-0.0705182,0.01,-26.3008,-0.186579,-0.0682362,1.76537e-17
0.412832,-0.0705182,-0.01,-26.3008,-0.186579,-0.0682362,1.76537e-17
0.417856,-0.0686445,0.01,-26.1819,-0.184046,-0.069989,1.74949e-17
0.417856,-0.0686445,-0.01,-26.1819,-0.184046,-0.069989,1.74949e-17
0.422854,-0.0667042,0.01,-25.8916,-0.180147,-0.071289,3.184e-19
0.422854,-0.0667042,-0.01,-25.8916,-0.180147,-0.071289,3.184e-19
0.427824,-0.0646941,0.01,-25.3821,-0.175281,-0.0723437,-3.63551e-19
0.427824,-0.0646941,-0.01,-25.3821,-0.175281,-0.0723437,-3.63551e-19
0.432763,-0.0626065,0.01,-24.7425,-0.169688,-0.0731993,1.68129e-17
0.432763,-0.0626065,-0.01,-24.7425,-0.169688,-0.0731993,1.68129e-17
0.437666,-0.060438,0.01,-23.9377,-0.163318,-0.073727,-7.3351e-24
0.437666,-0.060438,-0.01,-23.9377,-0.163318,-0.073727,-7.3351e-24
0.44253,-0.0581834,0.01,-22.9717,-0.155639,-0.0737313,3.0054e-17
0.44253,-0.0581834,-0.01,-22.9717,-0.155639,-0.0737313,3.0054e-17
0.447349,-0.0558324,0.01,-21.7099,-0.145871,-0.0727325,3.0054e-17
0.447349,-0.0558324,-0.01,-21.7099,-0.145871,-0.0727325,3.0054e-17
0.452115,-0.0533779,0.01,-20.0484,-0.133783,-0.0703761,-1.28025e-17
0.452115,-0.0533779,-0.01,-20.0484,-0.133783,-0.0703761,-1.28025e-17
0.456822,-0.0508117,0.01,-17.9489,-0.119135,-0.0663105,-2.40376e-17
0.456822,-0.0508117,-0.01,-17.9489,-0.119135,-0.0663105,-2.40376e-17
0.461461,-0.0481233,0.01,-15.3364,-0.100932,-0.0596849,-1.12351e-17
0.461461,-0.0481233,-0.01,-15.3364,-0.100932,-0.0596849,-1.12351e-17
0.466015,-0.0452948,0.01,-12.0369,-0.078393,-0.0493851,-6.19569e-24
0.466015,-0.0452948,-0.01,-12.0369,-0.078393,-0.0493851,-6.19569e-24
0.470473,-0.0423164,0.01,-8.0613,-0.0517659,-0.0346717,4.45703e-24
0.470473,-0.0423164,-0.01,-8.0613,-0.0517659,-0.0346717,4.45703e-24
0.474813,-0.0391696,0.01,-3.73289,-0.023704,-0.0165773,-1.01967e-18
0.474813,-0.0391696,-0.01,-3.73289,-0.023704,-0.0165773,-1.01967e-18
0.479011,-0.0358352,0.01,-0.070295,-0.00131414,-4.43249e-05,-2.87129e-18
0.479011,-0.0358352,-0.01,-0.070295,-0.00131414,-4.43249e-05,-2.87129e-18
0.48303,-0.0322868,0.01,1.88677,0.00816096,0.00804443,-1.85162e-18
0.48303,-0.0322868,-0.01,1.88677,0.00816096,0.00804443,-1.85162e-18
0.486825,-0.0285019,0.01,2.55963,0.00804981,0.00869828,-1.8273e-18
0.486825,-0.0285019,-0.01,2.55963,0.00804981,0.00869828,-1.8273e-18
0.490336,-0.0244515,0.01,2.83544,0.0062462,0.00787701,-1.82728e-18
0.490336,-0.0244515,-0.01,2.83544,0.0062462,0.00787701,-1.82728e-18
0.493481,-0.0201121,0.01,3.0033,0.00463047,0.00710647,1.60187e-23
0.493481,-0.0201121,-0.01,3.0033,0.00463047,0.00710647,1.60187e-23
0.496154,-0.0154683,0.01,3.08236,0.00337461,0.00683173,2.35106e-38
0.496154,-0.0154683,-0.01,3.08236,0.00337461,0.00683173,2.35106e-38
0.498219,-0.0105254,0.01,3.08471,0.00271187,0.00841685,-2.0569e-18
0.498219,-0.0105254,-0.01,3.08471,0.00271187,0.00841685,-2.0569e-18
0.499542,-0.00533558,0.01,3.1077,0.00183031,0.011676,-2.0569e-18
0.499542,-0.00533558,-0.01,3.1077,0.00183031,0.011676,-2.0569e-18
0.0428887,-0.124538,0.01,-7.06116,-0.167597,-0.00382226,-1.18091e-18
0.0482488,-0.124417,0.01,-7.2324,-0.16787,-0.00407773,-9.00004e-19
0.0482488,-0.124417,-0.01,-7.2324,-0.16787,-0.00407773,-9.00004e-19
0.0428887,-0.124538,-0.01,-7.06116,-0.167597,-0.00382226,-1.18091e-18
0.0536085,-0.124279,0.01,-7.55729,-0.16836,-0.00457142,-9.54339e-19
0.0536085,-0.124279,-0.01,-7.55729,-0.16836,-0.00457142,-9.54339e-19
0.0589678,-0.124126,0.01,-7.86524,-0.168916,-0.00502971,-3.09494e-19
0.0589678,-0.124126,-0.01,-7.86524,-0.168916,-0.00502971,-3.09494e-19
0.0643267,-0.12396,0.01,-8.19768,-0.169611,-0.00549738,-3.6509e-19
0.0643267,-0.12396,-0.01,-8.19768,-0.169611,-0.00549738,-3.6509e-19
0.0696852,-0.12378,0.01,-8.53992,-0.170229,-0.00600046,-2.15606e-18
0.0696852,-0.12378,-0.01,-8.53992,-0.170229,-0.00600046,-2.15606e-18
0.0750431,-0.123584,0.01,-8.86116,-0.17074,-0.00650822,-1.45567e-18
0.0750431,-0.123584,-0.01,-8.86116,-0.17074,-0.00650822,-1.45567e-18
0.0804004,-0.123372,0.01,-9.17296,-0.171288,-0.0070024,-7.79989e-19
0.0804004,-0.123372,-0.01,-9.17296,-0.171288,-0.0070024,-7.79989e-19
0.0857572,-0.123147,0.01,-9.49405,-0.171886,-0.00750144,-1.58783e-18
0.0857572,-0.123147,-0.01,-9.49405,-0.171886,-0.00750144,-1.58783e-18
0.0911133,-0.122906,0.01,-9.81664,-0.172501,-0.00800489,-8.0783e-19
0.0911133,-0.122906,-0.01,-9.81664,-0.172501,-0.00800489,-8.0783e-19
0.0964687,-0.122651,0.01,-10.1441,-0.173104,-0.0085314,-3.33763e-24
0.0964687,-0.122651,-0.01,-10.1441,-0.173104,-0.0085314,-3.33763e-24
0.101823,-0.12238,0.01,-10.4633,-0.173618,-0.00906486,8.87327e-19
0.101823,-0.12238,-0.01,-10.4633,-0.173618,-0.00906486,8.87327e-19
0.107177,-0.122093,0.01,-10.7676,-0.17421,-0.00957036,-2.61951e-20
0.107177,-0.122093,-0.01,-10.7676,-0.17421,-0.00957036,-2.61951e-20
0.11253,-0.121793,0.01,-11.1007,-0.17489,-0.0101113,-1.85658e-18
0.11253,-0.121793,-0.01,-11.1007,-0.17489,-0.0101113,-1.85658e-18
0.117882,-0.121476,0.01,-11.4292,-0.175427,-0.0106791,-9.4306e-19
0.117882,-0.121476,-0.01,-11.4292,-0.175427,-0.0106791,-9.4306e-19
0.123233,-0.121143,0.01,-11.7315,-0.1759,-0.0112283,-2.14204e-35
0.123233,-0.121143,-0.01,-11.7315,-0.1759,-0.0112283,-2.14204e-35
0.128584,-0.120795,0.01,-12.0358,-0.176502,-0.0117662,-2.03885e-18
0.128584,-0.120795,-0.01,-12.0358,-0.176502,-0.0117662,-2.03885e-18
0.133933,-0.120431,0.01,-12.3638,-0.177171,-0.0123328,-2.03886e-18
0.133933,-0.120431,-0.01,-12.3638,-0.177171,-0.0123328,-2.03886e-18
0.139281,-0.120052,0.01,-12.6909,-0.1777,-0.0129295,-2.14832e-18
0.139281,-0.120052,-0.01,-12.6909,-0.1777,-0.0129295,-2.14832e-18
0.144628,-0.119655,0.01,-12.9882,-0.178178,-0.0135031,-4.34482e-18
0.144628,-0.119655,-0.01,-12.9882,-0.178178,-0.0135031,-4.34482e-18
0.149973,-0.119243,0.01,-13.2945,-0.178842,-0.0140684,5.4315e-20
0.149973,-0.119243,-0.01,-13.2945,-0.178842,-0.0140684,5.4315e-20
0.155318,-0.118816,0.01,-13.6336,-0.17949,-0.0146913,-5.9185e-20
0.155318,-0.118816,-0.01,-13.6336,-0.17949,-0.0146913,-5.9185e-20
0.160661,-0.11837,0.01,-13.9482,-0.179943,-0.0153153,4.61201e-20
0.160661,-0.11837,-0.01,-13.9482,-0.179943,-0.0153153,4.61201e-20
0.166002,-0.117909,0.01,-14.243,-0.180487,-0.0159114,4.76482e-18
0.166002,-0.117909,-0.01,-14.243,-0.180487,-0.0159114,4.76482e-18
0.171342,-0.117431,0.01,-14.569,-0.181106,-0.016549,-5.6575e-20
0.171342,-0.117431,-0.01,-14.569,-0.181106,-0.016549,-5.6575e-20
0.176681,-0.116935,0.01,-14.8853,-0.181621,-0.0171968,-2.46526e-18
0.176681,-0.116935,-0.01,-14.8853,-0.181621,-0.0171968,-2.46526e-18
0.182018,-0.116422,0.01,-15.1898,-0.18213,-0.017839,-2.56721e-18
0.182018,-0.116422,-0.01,-15.1898,-0.18213,-0.017839,-2.56721e-18
0.187353,-0.115892,0.01,-15.4996,-0.18275,-0.0184899,-2.56722e-18
0.187353,-0.115892,-0.01,-15.4996,-0.18275,-0.0184899,-2.56722e-18
0.192687,-0.115345,0.01,-15.8282,-0.183309,-0.0191854,-6.88105e-24
0.192687,-0.115345,-0.01,-15.8282,-0.183309,-0.0191854,-6.88105e-24
0.198018,-0.114778,0.01,-16.1323,-0.183769,-0.0198696,2.72016e-18
0.198018,-0.114778,-0.01,-16.1323,-0.183769,-0.0198696,2.72016e-18
0.203348,-0.114195,0.01,-16.435,-0.184395,-0.0205474,5.49875e-18
0.203348,-0.114195,-0.01,-16.435,-0.184395,-0.0205474,5.49875e-18
0.208675,-0.113593,0.01,-16.7723,-0.184942,-0.0212889,2.77859e-18
0.208675,-0.113593,-0.01,-16.7723,-0.184942,-0.0212889,2.77859e-18
0.214001,-0.112971,0.01,-17.0674,-0.185396,-0.0220056,-1.75266e-34
0.214001,-0.112971,-0.01,-17.0674,-0.185396,-0.0220056,-1.75266e-34
0.219324,-0.112331,0.01,-17.3742,-0.186022,-0.0227353,2.93586e-18
0.219324,-0.112331,-0.01,-17.3742,-0.186022,-0.0227353,2.93586e-18
0.224645,-0.111672,0.01,-17.7041,-0.186542,-0.023509,5.92382e-18
0.224645,-0.111672,-0.01,-17.7041,-0.186542,-0.023509,5.92382e-18
0.229963,-0.110993,0.01,-18.0012,-0.187034,-0.0242657,2.98793e-18
0.229963,-0.110993,-0.01,-18.0012,-0.187034,-0.0242657,2.98793e-18
0.235279,-0.110295,0.01,-18.318,-0.18764,-0.0250561,4.092e-25
0.235279,-0.110295,-0.01,-18.318,-0.18764,-0.0250561,4.092e-25
0.240592,-0.109577,0.01,-18.6417,-0.188109,-0.0258738,-6.28748e-18
0.240592,-0.109577,-0.01,-18.6417,-0.188109,-0.0258738,-6.28748e-18
0.245902,-0.108837,0.01,-18.9343,-0.188662,-0.0266782,6.4808e-18
0.245902,-0.108837,-0.01,-18.9343,-0.188662,-0.0266782,6.4808e-18
0.25121,-0.108078,0.01,-19.2633,-0.189222,-0.0275499,6.2604e-18
0.25121,-0.108078,-0.01,-19.2633,-0.189222,-0.0275499,6.2604e-18
0.256514,-0.107295,0.01,-19.5662,-0.189635,-0.0284056,-6.50792e-18
0.256514,-0.107295,-0.01,-19.5662,-0.189635,-0.0284056,-6.50792e-18
0.261815,-0.106492,0.01,-19.8661,-0.190217,-0.0292704,-2.88368e-23
0.261815,-0.106492,-0.01,-19.8661,-0.190217,-0.0292704,-2.88368e-23
0.267112,-0.105667,0.01,-20.1977,-0.19072,-0.0301971,1.36184e-17
0.267112,-0.105667,-0.01,-20.1977,-0.19072,-0.0301971,1.36184e-17
0.272406,-0.104818,0.01,-20.489,-0.191202,-0.0311073,1.36185e-17
0.272406,-0.104818,-0.01,-20.489,-0.191202,-0.0311073,1.36185e-17
0.277697,-0.103948,0.01,-20.8065,-0.191696,-0.0320725,7.02211e-18
0.277697,-0.103948,-0.01,-20.8065,-0.191696,-0.0320725,7.02211e-18
0.282983,-0.103052,0.01,-21.105,-0.192183,-0.033036,1.41262e-17
0.282983,-0.103052,-0.01,-21.105,-0.192183,-0.033036,1.41262e-17
0.288265,-0.102135,0.01,-21.4202,-0.192718,-0.0340486,7.10412e-18
0.288265,-0.102135,-0.01,-21.4202,-0.192718,-0.0340486,7.10412e-18
0.293543,-0.10119,0.01,-21.732,-0.193185,-0.035089,-1.46262e-17
0.293543,-0.10119,-0.01,-21.732,-0.193185,-0.035089,-1.46262e-17
0.298816,-0.100221,0.01,-22.0336,-0.193559,-0.0361479,-1.46262e-17
0.298816,-0.100221,-0.01,-22.0336,-0.193559,-0.0361479,-1.46262e-17
0.304084,-0.0992242,0.01,-22.321,-0.194014,-0.0372216,-3.01864e-23
0.304084,-0.0992242,-0.01,-22.321,-0.194014,-0.0372216,-3.01864e-23
0.309347,-0.0982042,0.01,-22.6292,-0.194508,-0.0383559,1.46364e-23
0.309347,-0.0982042,-0.01,-22.6292,-0.194508,-0.0383559,1.46364e-23
0.314605,-0.0971526,0.01,-22.8324,-0.194667,-0.03899,2.92729e-23
0.314605,-0.0971526,-0.01,-22.8324,-0.194667,-0.03899,2.92729e-23
0,-0.125,0.01,-4.20741,-0.162437,7.06495e-07,-1.67441e-25
0.00536149,-0.124992,0.01,-4.54657,-0.162923,-0.000450311,1.94464e-25
0.00536149,-0.124992,-0.01,-4.54657,-0.162923,-0.000450311,1.94464e-25
0,-0.125,-0.01,-4.20741,-0.162437,7.06495e-07,-1.67441e-25
0.0107229,-0.12497,0.01,-4.87695,-0.163539,-0.000880408,9.06275e-26
0.0107229,-0.12497,-0.01,-4.87695,-0.163539,-0.000880408,9.06275e-26
0.0160843,-0.124934,0.01,-5.21894,-0.164232,-0.00131585,-1.12548e-19
0.0160843,-0.124934,-0.01,-5.21894,-0.164232,-0.00131585,-1.12548e-19
0.0214456,-0.124885,0.01,-5.56402,-0.164888,-0.00176568,-2.32635e-19
0.0214456,-0.124885,-0.01,-5.56402,-0.164888,-0.00176568,-2.32635e-19
0.0268067,-0.12482,0.01,-5.90629,-0.165438,-0.00224354,-2.46944e-19
0.0268067,-0.12482,-0.01,-5.90629,-0.165438,-0.00224354,-2.46944e-19
0.0321676,-0.12474,0.01,-6.22354,-0.165945,-0.0027,-1.26856e-19
0.0321676,-0.12474,-0.01,-6.22354,-0.165945,-0.0027,-1.26856e-19
0.0375282,-0.124646,0.01,-6.54775,-0.166572,-0.00313844,1.09868e-24
0.0375282,-0.124646,-0.01,-6.54775,-0.166572,-0.00313844,1.09868e-24
0.0428887,-0.124538,0.01,-6.71663,-0.166918,-0.00335981,2.19736e-24
0.0428887,-0.124538,-0.01,-6.71663,-0.166918,-0.00335981,2.19736e-24
-0.00536149,-0.124992,-0.01,-3.85183,-0.161844,0.000447845,-1.39685e-25
-0.00536149,-0.124992,0.01,-3.85183,-0.161844,0.000447845,-1.39685e-25
-0.0107229,-0.12497,-0.01,-3.50247,-0.161159,0.000866194,7.67655e-26
-0.0107229,-0.12497,0.01,-3.50247,-0.161159,0.000866194,7.67655e-26
-0.0160843,-0.124934,-0.01,-3.158,-0.160522,0.00128371,6.25811e-20
-0.0160843,-0.124934,0.01,-3.158,-0.160522,0.00128371,6.25811e-20
-0.0214456,-0.124885,-0.01,-2.82179,-0.159969,0.00171105,1.17987e-19
-0.0214456,-0.124885,0.01,-2.82179,-0.159969,0.00171105,1.17987e-19
-0.0268067,-0.12482,-0.01,-2.46194,-0.159399,0.00216054,7.87095e-21
-0.0268067,-0.12482,0.01,-2.46194,-0.159399,0.00216054,7.87095e-21
-0.0321676,-0.12474,-0.01,-2.09277,-0.1587,0.00258105,-4.7535e-20
-0.0321676,-0.12474,0.01,-2.09277,-0.1587,0.00258105,-4.7535e-20
-0.0375282,-0.124646,-0.01,-1.73501,-0.158,0.00297533,-2.21473e-25
-0.0375282,-0.124646,0.01,-1.73501,-0.158,0.00297533,-2.21473e-25
-0.0428887,-0.124538,-0.01,-1.38818,-0.157397,0.00337775,3.65627e-25
-0.0428887,-0.124538,0.01,-1.38818,-0.157397,0.00337775,3.65627e-25
-0.0482488,-0.124417,-0.01,-1.03443,-0.156845,0.0038095,-3.55695e-20
-0.0482488,-0.124417,0.01,-1.03443,-0.156845,0.0038095,-3.55695e-20
-0.0536085,-0.124279,-0.01,-0.653138,-0.156166,0.00424101,-5.46208e-20
-0.0536085,-0.124279,0.01,-0.653138,-0.156166,0.00424101,-5.46208e-20
-0.0589678,-0.124126,-0.01,-0.278723,-0.155394,0.00462739,-2.33092e-20
-0.0589678,-0.124126,0.01,-0.278723,-0.155394,0.00462739,-2.33092e-20
-0.0643267,-0.12396,-0.01,0.0785465,-0.15473,0.00501501,-2.59143e-20
-0.0643267,-0.12396,0.01,0.0785465,-0.15473,0.00501501,-2.59143e-20
-0.0696852,-0.12378,-0.01,0.445498,-0.15413,0.00543409,-2.16542e-20
-0.0696852,-0.12378,0.01,0.445498,-0.15413,0.00543409,-2.16542e-20
-0.0750431,-0.123584,-0.01,0.828492,-0.153445,0.00585144,1.95008e-24
-0.0750431,-0.123584,0.01,0.828492,-0.153445,0.00585144,1.95008e-24
-0.0804004,-0.123372,-0.01,1.21245,-0.152714,0.00624606,1.17095e-19
-0.0804004,-0.123372,0.01,1.21245,-0.152714,0.00624606,1.17095e-19
-0.0857572,-0.123147,-0.01,1.59796,-0.151982,0.00663604,-3.31185e-20
-0.0857572,-0.123147,0.01,1.59796,-0.151982,0.00663604,-3.31185e-20
-0.0911133,-0.122906,-0.01,1.97897,-0.151275,0.00702343,-1.50213e-19
-0.0911133,-0.122906,0.01,1.97897,-0.151275,0.00702343,-1.50213e-19
-0.0964687,-0.122651,-0.01,2.363,-0.150612,0.00742759,-7.34684e-40
-0.0964687,-0.122651,0.01,2.363,-0.150612,0.00742759,-7.34684e-40
-0.101823,-0.12238,-0.01,2.77043,-0.149855,0.00783036,2.48996e-19
-0.101823,-0.12238,0.01,2.77043,-0.149855,0.00783036,2.48996e-19
-0.107177,-0.122093,-0.01,3.16442,-0.149061,0.00819445,-3.1382e-20
-0.107177,-0.122093,0.01,3.16442,-0.149061,0.00819445,-3.1382e-20
-0.11253,-0.121793,-0.01,3.5508,-0.148382,0.00858482,3.32675e-20
-0.11253,-0.121793,0.01,3.5508,-0.148382,0.00858482,3.32675e-20
-0.117882,-0.121476,-0.01,3.95878,-0.147688,0.00899971,3.13646e-19
-0.117882,-0.121476,0.01,3.95878,-0.147688,0.00899971,3.13646e-19
-0.123233,-0.121143,-0.01,4.38142,-0.146863,0.00938555,-1.03091e-35
-0.123233,-0.121143,0.01,4.38142,-0.146863,0.00938555,-1.03091e-35
-0.128584,-0.120795,-0.01,4.79404,-0.146021,0.00974401,8.35385e-19
-0.128584,-0.120795,0.01,4.79404,-0.146021,0.00974401,8.35385e-19
-0.133933,-0.120431,-0.01,5.19775,-0.145294,0.0101243,8.35382e-19
-0.133933,-0.120431,0.01,5.19775,-0.145294,0.0101243,8.35382e-19
-0.139281,-0.120052,-0.01,5.62488,-0.144546,0.0105313,-3.31755e-24
-0.139281,-0.120052,0.01,5.62488,-0.144546,0.0105313,-3.31755e-24
-0.144628,-0.119655,-0.01,6.06559,-0.143635,0.0108999,-1.05135e-18
-0.144628,-0.119655,0.01,6.06559,-0.143635,0.0108999,-1.05135e-18
-0.149973,-0.119243,-0.01,6.48462,-0.142801,0.0112466,6.7235e-20
-0.149973,-0.119243,0.01,6.48462,-0.142801,0.0112466,6.7235e-20
-0.155318,-0.118816,-0.01,6.91241,-0.142067,0.0116442,2.31313e-18
-0.155318,-0.118816,0.01,6.91241,-0.142067,0.0116442,2.31313e-18
-0.160661,-0.11837,-0.01,7.3677,-0.141187,0.0120357,-7.644e-20
-0.160661,-0.11837,0.01,7.3677,-0.141187,0.0120357,-7.644e-20
-0.166002,-0.117909,-0.01,7.81297,-0.14029,0.0123868,7.26e-20
-0.166002,-0.117909,0.01,7.81297,-0.14029,0.0123868,7.26e-20
-0.171342,-0.117431,-0.01,8.26031,-0.139454,0.0127633,-7.714e-20
-0.171342,-0.117431,0.01,8.26031,-0.139454,0.0127633,-7.714e-20
-0.176681,-0.116935,-0.01,8.72307,-0.138583,0.0131456,-1.42072e-18
-0.176681,-0.116935,0.01,8.72307,-0.138583,0.0131456,-1.42072e-18
-0.182018,-0.116422,-0.01,9.19509,-0.137638,0.0135064,1.57876e-18
-0.182018,-0.116422,0.01,9.19509,-0.137638,0.0135064,1.57876e-18
-0.187353,-0.115892,-0.01,9.6567,-0.136746,0.0138613,4.88487e-18
-0.187353,-0.115892,0.01,9.6567,-0.136746,0.0138613,4.88487e-18
-0.192687,-0.115345,-0.01,10.1347,-0.135845,0.0142467,3.30612e-18
-0.192687,-0.115345,0.01,10.1347,-0.135845,0.0142467,3.30612e-18
-0.198018,-0.114778,-0.01,10.6311,-0.134783,0.0146032,-1.81925e-18
-0.198018,-0.114778,0.01,10.6311,-0.134783,0.0146032,-1.81925e-18
-0.203348,-0.114195,-0.01,10.8714,-0.134232,0.0147518,-3.63851e-18
-0.203348,-0.114195,0.01,10.8714,-0.134232,0.0147518,-3.63851e-18
-0.203348,-0.114195,0.01,11.3446,-0.133408,0.0151311,3.79691e-18
-0.203348,-0.114195,-0.01,11.3446,-0.133408,0.0151311,3.79691e-18
-0.208675,-0.113593,-0.01,11.6096,-0.132864,0.0153282,1.89845e-18
-0.208675,-0.113593,0.01,11.6096,-0.132864,0.0153282,1.89845e-18
-0.214001,-0.112971,-0.01,12.1241,-0.131767,0.0156765,-8.0614e-24
-0.214001,-0.112971,0.01,12.1241,-0.131767,0.0156765,-8.0614e-24
-0.219324,-0.112331,-0.01,12.628,-0.130749,0.0160166,-2.15591e-18
-0.219324,-0.112331,0.01,12.628,-0.130749,0.0160166,-2.15591e-18
-0.224645,-0.111672,-0.01,13.1546,-0.129701,0.0163855,-6.6501e-18
-0.224645,-0.111672,0.01,13.1546,-0.129701,0.0163855,-6.6501e-18
-0.229963,-0.110993,-0.01,13.6865,-0.128569,0.0167223,-4.49421e-18
-0.229963,-0.110993,0.01,13.6865,-0.128569,0.0167223,-4.49421e-18
-0.235279,-0.110295,-0.01,14.2158,-0.1275,0.017069,9.4317e-24
-0.235279,-0.110295,0.01,14.2158,-0.1275,0.017069,9.4317e-24
-0.240592,-0.109577,-0.01,14.7725,-0.126353,0.0174272,-5.04078e-18
-0.240592,-0.109577,0.01,14.7725,-0.126353,0.0174272,-5.04078e-18
-0.245902,-0.108837,-0.01,15.3221,-0.125182,0.0177507,-5.04082e-18
-0.245902,-0.108837,0.01,15.3221,-0.125182,0.0177507,-5.04082e-18
-0.25121,-0.108078,-0.01,15.8885,-0.124017,0.0181083,-5.42012e-18
-0.25121,-0.108078,0.01,15.8885,-0.124017,0.0181083,-5.42012e-18
-0.256514,-0.107295,-0.01,16.4753,-0.12268,0.0184321,5.7996e-18
-0.256514,-0.107295,0.01,16.4753,-0.12268,0.0184321,5.7996e-18
-0.261815,-0.106492,-0.01,17.0518,-0.121394,0.0187373,1.12197e-17
-0.261815,-0.106492,0.01,17.0518,-0.121394,0.0187373,1.12197e-17
-0.267112,-0.105667,-0.01,17.6548,-0.120076,0.0190731,-3.67625e-23
-0.267112,-0.105667,0.01,17.6548,-0.120076,0.0190731,-3.67625e-23
-0.272406,-0.104818,-0.01,18.2616,-0.118817,0.0193949,-1.34324e-23
-0.272406,-0.104818,0.01,18.2616,-0.118817,0.0193949,-1.34324e-23
-0.277697,-0.103948,-0.01,18.8857,-0.117449,0.0197184,-1.28634e-17
-0.277697,-0.103948,0.01,18.8857,-0.117449,0.0197184,-1.28634e-17
-0.282983,-0.103052,-0.01,19.5156,-0.115879,0.019992,-1.9498e-17
-0.282983,-0.103052,0.01,19.5156,-0.115879,0.019992,-1.9498e-17
-0.288265,-0.102135,-0.01,20.1547,-0.114299,0.0202664,-2.03542e-17
-0.288265,-0.102135,0.01,20.1547,-0.114299,0.0202664,-2.03542e-17
-0.293543,-0.10119,-0.01,20.8107,-0.112715,0.0205509,-1.37194e-17
-0.293543,-0.10119,0.01,20.8107,-0.112715,0.0205509,-1.37194e-17
-0.298816,-0.100221,-0.01,21.4881,-0.111133,0.020838,1.4627e-17
-0.298816,-0.100221,0.01,21.4881,-0.111133,0.020838,1.4627e-17
-0.304084,-0.0992242,-0.01,22.1717,-0.109509,0.0210976,1.4627e-17
-0.304084,-0.0992242,0.01,22.1717,-0.109509,0.0210976,1.4627e-17
-0.309347,-0.0982042,-0.01,22.8658,-0.107732,0.0213338,1.50609e-23
-0.309347,-0.0982042,0.01,22.8658,-0.107732,0.0213338,1.50609e-23
-0.314605,-0.0971526,-0.01,23.5864,-0.105856,0.0215614,-6.50021e-28
-0.314605,-0.0971526,0.01,23.5864,-0.105856,0.0215614,-6.50021e-28
-0.319857,-0.0960759,-0.01,24.3141,-0.104102,0.0217966,-1.50615e-23
-0.319857,-0.0960759,0.01,24.3141,-0.104102,0.0217966,-1.50615e-23
-0.325103,-0.0949679,-0.01,25.0665,-0.102296,0.0220337,8.5184e-18
-0.325103,-0.0949679,0.01,25.0665,-0.102296,0.0220337,8.5184e-18
-0.330343,-0.0938317,-0.01,25.8221,-0.100302,0.0222011,8.51838e-18
-0.330343,-0.0938317,0.01,25.8221,-0.100302,0.0222011,8.51838e-18
-0.335575,-0.0926645,-0.01,26.6067,-0.0981992,0.0223759,-9.04402e-18
-0.335575,-0.0926645,0.01,26.6067,-0.0981992,0.0223759,-9.04402e-18
-0.340801,-0.0914638,-0.01,27.409,-0.0961459,0.0225434,2.6545e-19
-0.340801,-0.0914638,0.01,27.409,-0.0961459,0.0225434,2.6545e-19
-0.346019,-0.0902322,-0.01,28.2249,-0.0941002,0.0227153,-2.8105e-19
-0.346019,-0.0902322,0.01,28.2249,-0.0941002,0.0227153,-2.8105e-19
-0.351228,-0.0889644,-0.01,29.0723,-0.091792,0.0228292,2.8645e-19
-0.351228,-0.0889644,0.01,29.0723,-0.091792,0.0228292,2.8645e-19
-0.356429,-0.0876618,-0.01,29.933,-0.0893594,0.0228756,-2.9e-19
-0.356429,-0.0876618,0.01,29.933,-0.0893594,0.0228756,-2.9e-19
-0.361621,-0.0863234,-0.01,30.8112,-0.0870247,0.0229591,-2.06323e-17
-0.361621,-0.0863234,0.01,30.8112,-0.0870247,0.0229591,-2.06323e-17
-0.366802,-0.0849462,-0.01,31.7167,-0.0845606,0.0230167,-2.12387e-17
-0.366802,-0.0849462,0.01,31.7167,-0.0845606,0.0230167,-2.12387e-17
-0.371973,-0.0835284,-0.01,32.6463,-0.0818485,0.0229834,-1.07735e-17
-0.371973,-0.0835284,0.01,32.6463,-0.0818485,0.0229834,-1.07735e-17
-0.377132,-0.0820697,-0.01,33.5946,-0.078996,0.0228838,-2.28173e-17
-0.377132,-0.0820697,0.01,33.5946,-0.078996,0.0228838,-2.28173e-17
-0.382279,-0.0805681,-0.01,34.5567,-0.076129,0.0227615,-2.28172e-17
-0.382279,-0.0805681,0.01,34.5567,-0.076129,0.0227615,-2.28172e-17
-0.387413,-0.079022,-0.01,35.5443,-0.0731329,0.0226121,4.828e-17
-0.387413,-0.079022,0.01,35.5443,-0.0731329,0.0226121,4.828e-17
-0.392531,-0.0774261,-0.01,36.5588,-0.0698761,0.0223511,4.828e-17
-0.392531,-0.0774261,0.01,36.5588,-0.0698761,0.0223511,4.828e-17
-0.397634,-0.0757812,-0.01,37.5946,-0.0664521,0.0220097,2.55277e-17
-0.397634,-0.0757812,0.01,37.5946,-0.0664521,0.0220097,2.55277e-17
-0.40272,-0.0740832,-0.01,38.6546,-0.0629255,0.0216106,7.80158e-17
-0.40272,-0.0740832,0.01,38.6546,-0.0629255,0.0216106,7.80158e-17
-0.407786,-0.07233,-0.01,39.7349,-0.0591736,0.0210861,2.55131e-17
-0.407786,-0.07233,0.01,39.7349,-0.0591736,0.0210861,2.55131e-17
-0.412832,-0.0705182,-0.01,40.8319,-0.0552097,0.0204451,-2.69749e-17
-0.412832,-0.0705182,0.01,40.8319,-0.0552097,0.0204451,-2.69749e-17
-0.417856,-0.0686445,-0.01,41.94,-0.0510087,0.0196483,2.84593e-17
-0.417856,-0.0686445,0.01,41.94,-0.0510087,0.0196483,2.84593e-17
-0.422854,-0.0667042,-0.01,43.0512,-0.0466726,0.0187306,-7.42848e-19
-0.422854,-0.0667042,0.01,43.0512,-0.0466726,0.0187306,-7.42848e-19
-0.427824,-0.0646941,-0.01,44.1625,-0.0421108,0.0176423,7.45902e-19
-0.427824,-0.0646941,0.01,44.1625,-0.0421108,0.0176423,7.45902e-19
-0.432763,-0.0626065,-0.01,45.2624,-0.037233,0.0163206,2.9948e-17
-0.432763,-0.0626065,0.01,45.2624,-0.037233,0.0163206,2.9948e-17
-0.437666,-0.060438,-0.01,46.3331,-0.0320338,0.0147139,-1.51207e-23
-0.437666,-0.060438,0.01,46.3331,-0.0320338,0.0147139,-1.51207e-23
-0.44253,-0.0581834,-0.01,47.355,-0.0265333,0.0128074,-1.46388e-22
-0.44253,-0.0581834,0.01,47.355,-0.0265333,0.0128074,-1.46388e-22
-0.447349,-0.0558324,-0.01,48.2975,-0.0210182,0.0106987,3.26455e-17
-0.447349,-0.0558324,0.01,48.2975,-0.0210182,0.0106987,3.26455e-17
-0.452115,-0.0533779,-0.01,49.1162,-0.0156373,0.00841285,-4.965e-19
-0.452115,-0.0533779,0.01,49.1162,-0.0156373,0.00841285,-4.965e-19
-0.456822,-0.0508117,-0.01,49.7465,-0.00984409,0.00559395,-6.66325e-17
-0.456822,-0.0508117,0.01,49.7465,-0.00984409,0.00559395,-6.66325e-17
-0.461461,-0.0481233,-0.01,50.0926,-0.00283419,0.0016487,1.15703e-19
-0.461461,-0.0481233,0.01,50.0926,-0.00283419,0.0016487,1.15703e-19
-0.466015,-0.0452948,-0.01,50.0159,0.0056623,-0.00385569,3.36062e-17
-0.466015,-0.0452948,0.01,50.0159,0.0056623,-0.00385569,3.36062e-17
-0.470473,-0.0423164,-0.01,49.3438,0.0158641,-0.0114788,7.63855e-24
-0.470473,-0.0423164,0.01,49.3438,0.0158641,-0.0114788,7.63855e-24
-0.474813,-0.0391696,-0.01,47.8153,0.0284424,-0.022377,-7.87995e-24
-0.474813,-0.0391696,0.01,47.8153,0.0284424,-0.022377,-7.87995e-24
-0.479011,-0.0358352,-0.01,45.0011,0.0449576,-0.0390434,5.82287e-22
-0.479011,-0.0358352,0.01,45.0011,0.0449576,-0.0390434,5.82287e-22
-0.48303,-0.0322868,-0.01,40.3019,0.0678972,-0.0660564,5.8348e-22
-0.48303,-0.0322868,0.01,40.3019,0.0678972,-0.0660564,5.8348e-22
-0.486825,-0.0285019,-0.01,37.3974,0.081324,-0.0828689,-1.28905e-23
-0.486825,-0.0285019,0.01,37.3974,0.081324,-0.0828689,-1.28905e-23


==> Results/ellipse_Re107/Re107_1aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-28.836,-0.22297,-0.042162,5.4037e-17
-0.30408,0.099224,-0.01,-28.836,-0.22297,-0.042162,5.4037e-17
-0.29882,0.10022,-0.01,-28.814,-0.22254,-0.041474,2.7019e-17
-0.29882,0.10022,0.01,-28.814,-0.22254,-0.041474,2.7019e-17
-0.29354,0.10119,-0.01,-28.777,-0.22175,-0.040228,-2.6947e-17
-0.29354,0.10119,0.01,-28.777,-0.22175,-0.040228,-2.6947e-17
-0.28827,0.10213,-0.01,-28.861,-0.22123,-0.039058,-4.0515e-17
-0.28827,0.10213,0.01,-28.861,-0.22123,-0.039058,-4.0515e-17
-0.28298,0.10305,-0.01,-29.086,-0.22083,-0.037929,-2.7251e-17
-0.28298,0.10305,0.01,-29.086,-0.22083,-0.037929,-2.7251e-17
-0.2777,0.10395,-0.01,-29.281,-0.22007,-0.03675,-1.3683e-17
-0.2777,0.10395,0.01,-29.281,-0.22007,-0.03675,-1.3683e-17
-0.27241,0.10482,-0.01,-29.217,-0.21896,-0.035535,-6.6319e-23
-0.27241,0.10482,0.01,-29.217,-0.21896,-0.035535,-6.6319e-23
-0.26711,0.10567,-0.01,-29.074,-0.2181,-0.034467,-1.418e-23
-0.26711,0.10567,0.01,-29.074,-0.2181,-0.034467,-1.418e-23
-0.26181,0.10649,-0.01,-29.093,-0.21758,-0.033447,2.7278e-17
-0.26181,0.10649,0.01,-29.093,-0.21758,-0.033447,2.7278e-17
-0.25651,0.10729,-0.01,-29.233,-0.21724,-0.032523,1.3532e-17
-0.25651,0.10729,0.01,-29.233,-0.21724,-0.032523,1.3532e-17
-0.25121,0.10808,-0.01,-29.474,-0.21675,-0.031511,-1.3746e-17
-0.25121,0.10808,0.01,-29.474,-0.21675,-0.031511,-1.3746e-17
-0.2459,0.10884,-0.01,-29.479,-0.21575,-0.030427,-1.3749e-17
-0.2459,0.10884,0.01,-29.479,-0.21575,-0.030427,-1.3749e-17
-0.24059,0.10958,-0.01,-29.335,-0.21489,-0.02949,-1.3749e-17
-0.24059,0.10958,0.01,-29.335,-0.21489,-0.02949,-1.3749e-17
-0.23528,0.1103,-0.01,-29.318,-0.21433,-0.028576,6.8662e-18
-0.23528,0.1103,0.01,-29.318,-0.21433,-0.028576,6.8662e-18
-0.22996,0.11099,-0.01,-29.378,-0.2139,-0.027717,6.8663e-18
-0.22996,0.11099,0.01,-29.378,-0.2139,-0.027717,6.8663e-18
-0.22464,0.11167,-0.01,-29.515,-0.21344,-0.026852,-6.9303e-18
-0.22464,0.11167,0.01,-29.515,-0.21344,-0.026852,-6.9303e-18
-0.21932,0.11233,-0.01,-29.525,-0.21261,-0.025918,-6.9303e-18
-0.21932,0.11233,0.01,-29.525,-0.21261,-0.025918,-6.9303e-18
-0.214,0.11297,-0.01,-29.432,-0.21185,-0.02509,2.6374e-23
-0.214,0.11297,0.01,-29.432,-0.21185,-0.02509,2.6374e-23
-0.20868,0.11359,-0.01,-29.446,-0.21139,-0.024294,6.9035e-18
-0.20868,0.11359,0.01,-29.446,-0.21139,-0.024294,6.9035e-18
-0.20335,0.11419,-0.01,-29.508,-0.21084,-0.023452,-1.145e-20
-0.20335,0.11419,0.01,-29.508,-0.21084,-0.023452,-1.145e-20
-0.19802,0.11478,-0.01,-29.536,-0.21024,-0.022689,-6.9149e-18
-0.19802,0.11478,0.01,-29.536,-0.21024,-0.022689,-6.9149e-18
-0.19269,0.11534,-0.01,-29.539,-0.20961,-0.021896,1.3832e-17
-0.19269,0.11534,0.01,-29.539,-0.20961,-0.021896,1.3832e-17
-0.18735,0.11589,-0.01,-29.515,-0.20889,-0.021093,2.0737e-17
-0.18735,0.11589,0.01,-29.515,-0.20889,-0.021093,2.0737e-17
-0.18202,0.11642,-0.01,-29.515,-0.20837,-0.020374,6.9047e-18
-0.18202,0.11642,0.01,-29.515,-0.20837,-0.020374,6.9047e-18
-0.17668,0.11693,-0.01,-29.584,-0.20798,-0.019659,-6.9367e-18
-0.17668,0.11693,0.01,-29.584,-0.20798,-0.019659,-6.9367e-18
-0.17134,0.11743,-0.01,-29.635,-0.20738,-0.018905,3.0502e-21
-0.17134,0.11743,0.01,-29.635,-0.20738,-0.018905,3.0502e-21
-0.166,0.11791,-0.01,-29.599,-0.20666,-0.018171,2.015e-20
-0.166,0.11791,0.01,-29.599,-0.20666,-0.018171,2.015e-20
-0.16066,0.11837,-0.01,-29.552,-0.20615,-0.017505,-2.1999e-21
-0.16066,0.11837,0.01,-29.552,-0.20615,-0.017505,-2.1999e-21
-0.15532,0.11882,-0.01,-29.564,-0.20567,-0.016796,1.3842e-17
-0.15532,0.11882,0.01,-29.564,-0.20567,-0.016796,1.3842e-17
-0.14997,0.11924,-0.01,-29.562,-0.20505,-0.016092,8.5497e-21
-0.14997,0.11924,0.01,-29.562,-0.20505,-0.016092,8.5497e-21
-0.14463,0.11965,-0.01,-29.56,-0.20457,-0.015468,-1.384e-17
-0.14463,0.11965,0.01,-29.56,-0.20457,-0.015468,-1.384e-17
-0.13928,0.12005,-0.01,-29.578,-0.20413,-0.014816,-1.3848e-17
-0.13928,0.12005,0.01,-29.578,-0.20413,-0.014816,-1.3848e-17
-0.13393,0.12043,-0.01,-29.556,-0.2035,-0.014126,-1.12e-20
-0.13393,0.12043,0.01,-29.556,-0.2035,-0.014126,-1.12e-20
-0.12858,0.12079,-0.01,-29.515,-0.20291,-0.013491,6.9131e-18
-0.12858,0.12079,0.01,-29.515,-0.20291,-0.013491,6.9131e-18
-0.12323,0.12114,-0.01,-29.501,-0.20249,-0.012895,1.0865e-34
-0.12323,0.12114,0.01,-29.501,-0.20249,-0.012895,1.0865e-34
-0.11788,0.12148,-0.01,-29.511,-0.20207,-0.012272,-4.9539e-39
-0.11788,0.12148,0.01,-29.511,-0.20207,-0.012272,-4.9539e-39
-0.11253,0.12179,-0.01,-29.509,-0.20152,-0.011618,-3.4527e-18
-0.11253,0.12179,0.01,-29.509,-0.20152,-0.011618,-3.4527e-18
-0.10718,0.12209,-0.01,-29.48,-0.20095,-0.011007,-4.9e-21
-0.10718,0.12209,0.01,-29.48,-0.20095,-0.011007,-4.9e-21
-0.10182,0.12238,-0.01,-29.458,-0.20052,-0.010441,3.4478e-18
-0.10182,0.12238,0.01,-29.458,-0.20052,-0.010441,3.4478e-18
-0.096469,0.12265,-0.01,-29.459,-0.20007,-0.0098333,-5.2897e-38
-0.096469,0.12265,0.01,-29.459,-0.20007,-0.0098333,-5.2897e-38
-0.091113,0.12291,-0.01,-29.438,-0.19954,-0.0092321,-3.4427e-18
-0.091113,0.12291,0.01,-29.438,-0.19954,-0.0092321,-3.4427e-18
-0.085757,0.12315,-0.01,-29.412,-0.19905,-0.0086612,-1.07e-21
-0.085757,0.12315,0.01,-29.412,-0.19905,-0.0086612,-1.07e-21
-0.0804,0.12337,-0.01,-29.396,-0.19861,-0.0080966,3.4416e-18
-0.0804,0.12337,0.01,-29.396,-0.19861,-0.0080966,3.4416e-18
-0.075043,0.12358,-0.01,-29.382,-0.19819,-0.0075334,-1.4715e-25
-0.075043,0.12358,0.01,-29.382,-0.19819,-0.0075334,-1.4715e-25
-0.069685,0.12378,-0.01,-29.37,-0.19772,-0.0069479,-3.436e-18
-0.069685,0.12378,0.01,-29.37,-0.19772,-0.0069479,-3.436e-18
-0.064327,0.12396,-0.01,-29.341,-0.19716,-0.0063687,-1.7203e-18
-0.064327,0.12396,0.01,-29.341,-0.19716,-0.0063687,-1.7203e-18
-0.058968,0.12413,-0.01,-29.304,-0.19669,-0.0058377,1.7157e-18
-0.058968,0.12413,0.01,-29.304,-0.19669,-0.0058377,1.7157e-18
-0.053608,0.12428,-0.01,-29.286,-0.1965,-0.0055901,-1.5486e-25
-0.053608,0.12428,0.01,-29.286,-0.1965,-0.0055901,-1.5486e-25
-0.5,0,0.01,48.853,-0.0020882,-0.030962,0
-0.5,0,-0.01,48.853,-0.0020882,-0.030962,0
-0.49954,0.0053356,-0.01,44.263,-0.014308,-0.075678,2.6057e-22
-0.49954,0.0053356,0.01,44.263,-0.014308,-0.075678,2.6057e-22
-0.49822,0.010525,-0.01,36.71,-0.038698,-0.11302,2.6057e-22
-0.49822,0.010525,0.01,36.71,-0.038698,-0.11302,2.6057e-22
-0.49615,0.015468,-0.01,27.908,-0.070238,-0.1418,1.8807e-37
-0.49615,0.015468,0.01,27.908,-0.070238,-0.1418,1.8807e-37
-0.49348,0.020112,-0.01,19.337,-0.10273,-0.1594,-1.4307e-17
-0.49348,0.020112,0.01,19.337,-0.10273,-0.1594,-1.4307e-17
-0.49034,0.024451,-0.01,11.756,-0.13208,-0.1676,-6.5737e-18
-0.49034,0.024451,0.01,11.756,-0.13208,-0.1676,-6.5737e-18
-0.48683,0.028502,-0.01,5.3464,-0.15676,-0.16925,7.7337e-18
-0.48683,0.028502,0.01,5.3464,-0.15676,-0.16925,7.7337e-18
-0.48303,0.032287,-0.01,0.072205,-0.17629,-0.16648,8.4726e-22
-0.48303,0.032287,0.01,0.072205,-0.17629,-0.16648,8.4726e-22
-0.47901,0.035835,-0.01,-4.1731,-0.19123,-0.16108,-5.667e-18
-0.47901,0.035835,0.01,-4.1731,-0.19123,-0.16108,-5.667e-18
-0.47481,0.03917,-0.01,-7.5386,-0.20263,-0.15455,-5.6678e-18
-0.47481,0.03917,0.01,-7.5386,-0.20263,-0.15455,-5.6678e-18
-0.47047,0.042316,-0.01,-10.289,-0.21162,-0.14795,-1.6945e-24
-0.47047,0.042316,0.01,-10.289,-0.21162,-0.14795,-1.6945e-24
-0.46602,0.045295,-0.01,-12.628,-0.21883,-0.14154,1.2845e-17
-0.46602,0.045295,0.01,-12.628,-0.21883,-0.14154,1.2845e-17
-0.46146,0.048123,-0.01,-14.607,-0.2244,-0.13512,-1.6899e-18
-0.46146,0.048123,0.01,-14.607,-0.2244,-0.13512,-1.6899e-18
-0.45682,0.050812,-0.01,-16.235,-0.22866,-0.12895,-3.0432e-17
-0.45682,0.050812,0.01,-16.235,-0.22866,-0.12895,-3.0432e-17
-0.45212,0.053378,-0.01,-17.645,-0.23206,-0.12332,1.2812e-18
-0.45212,0.053378,0.01,-17.645,-0.23206,-0.12332,1.2812e-18
-0.44735,0.055832,-0.01,-18.903,-0.23469,-0.11796,1.7179e-17
-0.44735,0.055832,0.01,-18.903,-0.23469,-0.11796,1.7179e-17
-0.44253,0.058183,-0.01,-19.975,-0.23651,-0.11275,2.4448e-22
-0.44253,0.058183,0.01,-19.975,-0.23651,-0.11275,2.4448e-22
-0.43767,0.060438,-0.01,-20.89,-0.23779,-0.1079,8.9305e-24
-0.43767,0.060438,0.01,-20.89,-0.23779,-0.1079,8.9305e-24
-0.43276,0.062606,-0.01,-21.726,-0.23874,-0.10345,2.0756e-17
-0.43276,0.062606,0.01,-21.726,-0.23874,-0.10345,2.0756e-17
-0.42782,0.064694,-0.01,-22.473,-0.23927,-0.099125,-6.1365e-19
-0.42782,0.064694,0.01,-22.473,-0.23927,-0.099125,-6.1365e-19
-0.42285,0.066704,-0.01,-23.101,-0.23944,-0.095039,5.6275e-19
-0.42285,0.066704,0.01,-23.101,-0.23944,-0.095039,5.6275e-19
-0.41786,0.068644,-0.01,-23.675,-0.23943,-0.09126,2.1932e-17
-0.41786,0.068644,0.01,-23.675,-0.23943,-0.09126,2.1932e-17
-0.41283,0.070518,-0.01,-24.19,-0.23922,-0.08768,-2.2898e-17
-0.41283,0.070518,0.01,-24.19,-0.23922,-0.08768,-2.2898e-17
-0.40779,0.07233,-0.01,-24.651,-0.23887,-0.084317,2.3718e-17
-0.40779,0.07233,0.01,-24.651,-0.23887,-0.084317,2.3718e-17
-0.40272,0.074083,-0.01,-25.077,-0.2384,-0.081144,7.0315e-17
-0.40272,0.074083,0.01,-25.077,-0.2384,-0.081144,7.0315e-17
-0.39763,0.075781,-0.01,-25.46,-0.23782,-0.078123,2.3698e-17
-0.39763,0.075781,0.01,-25.46,-0.23782,-0.078123,2.3698e-17
-0.39253,0.077426,-0.01,-25.811,-0.23721,-0.075293,4.8712e-17
-0.39253,0.077426,0.01,-25.811,-0.23721,-0.075293,4.8712e-17
-0.38741,0.079022,-0.01,-26.143,-0.23647,-0.072543,4.8712e-17
-0.38741,0.079022,0.01,-26.143,-0.23647,-0.072543,4.8712e-17
-0.38228,0.080568,-0.01,-26.403,-0.23559,-0.069903,-2.3809e-23
-0.38228,0.080568,0.01,-26.403,-0.23559,-0.069903,-2.3809e-23
-0.37713,0.08207,-0.01,-26.641,-0.23476,-0.06749,4.9545e-23
-0.37713,0.08207,0.01,-26.641,-0.23476,-0.06749,4.9545e-23
-0.37197,0.083528,-0.01,-26.879,-0.23399,-0.065213,-1.2644e-17
-0.37197,0.083528,0.01,-26.879,-0.23399,-0.065213,-1.2644e-17
-0.3668,0.084946,-0.01,-27.108,-0.23318,-0.06301,-2.5405e-17
-0.3668,0.084946,0.01,-27.108,-0.23318,-0.06301,-2.5405e-17
-0.36162,0.086323,-0.01,-27.317,-0.23227,-0.060849,-2.56e-17
-0.36162,0.086323,0.01,-27.317,-0.23227,-0.060849,-2.56e-17
-0.35643,0.087662,-0.01,-27.479,-0.23135,-0.058827,-1.284e-17
-0.35643,0.087662,0.01,-27.479,-0.23135,-0.058827,-1.284e-17
-0.35123,0.088964,-0.01,-27.64,-0.23054,-0.056961,-1.2991e-17
-0.35123,0.088964,0.01,-27.64,-0.23054,-0.056961,-1.2991e-17
-0.34602,0.090232,-0.01,-27.81,-0.22967,-0.055095,7.905e-20
-0.34602,0.090232,0.01,-27.81,-0.22967,-0.055095,7.905e-20
-0.3408,0.091464,-0.01,-27.978,-0.22891,-0.053354,1.307e-17
-0.3408,0.091464,0.01,-27.978,-0.22891,-0.053354,1.307e-17
-0.33558,0.092664,-0.01,-28.2,-0.22816,-0.051681,5.1271e-23
-0.33558,0.092664,0.01,-28.2,-0.22816,-0.051681,5.1271e-23
-0.33034,0.093832,-0.01,-28.276,-0.22707,-0.049936,1.3219e-17
-0.33034,0.093832,0.01,-28.276,-0.22707,-0.049936,1.3219e-17
-0.3251,0.094968,-0.01,-28.216,-0.22614,-0.048406,1.3219e-17
-0.3251,0.094968,0.01,-28.216,-0.22614,-0.048406,1.3219e-17
-0.31986,0.096076,-0.01,-28.282,-0.22554,-0.046983,2.544e-23
-0.31986,0.096076,0.01,-28.282,-0.22554,-0.046983,2.544e-23
-0.3146,0.097153,-0.01,-28.469,-0.22508,-0.045647,-5.0014e-28
-0.3146,0.097153,0.01,-28.469,-0.22508,-0.045647,-5.0014e-28
-0.30935,0.098204,-0.01,-28.795,-0.22459,-0.04426,-2.544e-23
-0.30935,0.098204,0.01,-28.795,-0.22459,-0.04426,-2.544e-23
-0.30408,0.099224,-0.01,-29,-0.22425,-0.04346,-1.5046e-36
-0.30408,0.099224,0.01,-29,-0.22425,-0.04346,-1.5046e-36
-0.48683,-0.028502,0.01,24.774,-0.10269,0.12003,-4.6454e-17
-0.48683,-0.028502,-0.01,24.774,-0.10269,0.12003,-4.6454e-17
-0.49034,-0.024451,-0.01,27.885,-0.090789,0.11528,3.4904e-17
-0.49034,-0.024451,0.01,27.885,-0.090789,0.11528,3.4904e-17
-0.49348,-0.020112,-0.01,34.302,-0.065953,0.10217,5.8132e-17
-0.49348,-0.020112,0.01,34.302,-0.065953,0.10217,5.8132e-17
-0.49615,-0.015468,-0.01,40.795,-0.040958,0.082193,-2.8699e-42
-0.49615,-0.015468,0.01,40.795,-0.040958,0.082193,-2.8699e-42
-0.49822,-0.010525,-0.01,46.328,-0.01937,0.054963,-1.1068e-22
-0.49822,-0.010525,0.01,46.328,-0.01937,0.054963,-1.1068e-22
-0.49954,-0.0053356,-0.01,49.433,-0.0046678,0.016466,-1.1068e-22
-0.49954,-0.0053356,0.01,49.433,-0.0046678,0.016466,-1.1068e-22
0.44735,0.055832,0.01,3.3686,-0.01246,0.0056765,1.2634e-17
0.44253,0.058183,0.01,2.5222,-0.017541,0.0078581,6.3172e-18
0.44253,0.058183,-0.01,2.5222,-0.017541,0.0078581,6.3172e-18
0.44735,0.055832,-0.01,3.3686,-0.01246,0.0056765,1.2634e-17
0.43767,0.060438,0.01,0.76895,-0.027936,0.012143,1.1243e-24
0.43767,0.060438,-0.01,0.76895,-0.027936,0.012143,1.1243e-24
0.43276,0.062606,0.01,-1.0526,-0.038631,0.016203,-1.8444e-18
0.43276,0.062606,-0.01,-1.0526,-0.038631,0.016203,-1.8444e-18
0.42782,0.064694,0.01,-2.8369,-0.049122,0.019835,1.6305e-18
0.42782,0.064694,-0.01,-2.8369,-0.049122,0.019835,1.6305e-18
0.42285,0.066704,0.01,-4.5362,-0.058952,0.022919,-1.5557e-18
0.42285,0.066704,-0.01,-4.5362,-0.058952,0.022919,-1.5557e-18
0.41786,0.068644,0.01,-6.1338,-0.068039,0.025486,-5.0307e-18
0.41786,0.068644,-0.01,-6.1338,-0.068039,0.025486,-5.0307e-18
0.41283,0.070518,0.01,-7.6158,-0.076345,0.027572,-7.8092e-18
0.41283,0.070518,-0.01,-7.6158,-0.076345,0.027572,-7.8092e-18
0.40779,0.07233,0.01,-8.9846,-0.083881,0.029232,-7.8095e-18
0.40779,0.07233,-0.01,-8.9846,-0.083881,0.029232,-7.8095e-18
0.40272,0.074083,0.01,-10.245,-0.090763,0.030549,1.0172e-17
0.40272,0.074083,-0.01,-10.245,-0.090763,0.030549,1.0172e-17
0.39763,0.075781,0.01,-11.394,-0.097011,0.031553,1.0173e-17
0.39763,0.075781,-0.01,-11.394,-0.097011,0.031553,1.0173e-17
0.39253,0.077426,0.01,-12.457,-0.10271,0.032317,-2.207e-22
0.39253,0.077426,-0.01,-12.457,-0.10271,0.032317,-2.207e-22
0.38741,0.079022,0.01,-13.421,-0.10795,0.032862,-2.0792e-22
0.38741,0.079022,-0.01,-13.421,-0.10795,0.032862,-2.0792e-22
0.38228,0.080568,0.01,-14.292,-0.11258,0.033177,1.3514e-23
0.38228,0.080568,-0.01,-14.292,-0.11258,0.033177,1.3514e-23
0.37713,0.08207,0.01,-15.114,-0.1167,0.033334,-1.4538e-17
0.37713,0.08207,-0.01,-15.114,-0.1167,0.033334,-1.4538e-17
0.37197,0.083528,0.01,-15.9,-0.12055,0.03339,-6.9017e-18
0.37197,0.083528,-0.01,-15.9,-0.12055,0.03339,-6.9017e-18
0.3668,0.084946,0.01,-16.661,-0.12419,0.033358,-3.464e-19
0.3668,0.084946,-0.01,-16.661,-0.12419,0.033358,-3.464e-19
0.36162,0.086323,0.01,-17.38,-0.12755,0.033222,-1.6292e-17
0.36162,0.086323,-0.01,-17.38,-0.12755,0.033222,-1.6292e-17
0.35643,0.087662,0.01,-18.065,-0.13057,0.03301,-1.6934e-17
0.35643,0.087662,-0.01,-18.065,-0.13057,0.03301,-1.6934e-17
0.35123,0.088964,0.01,-18.724,-0.1335,0.032803,-1.7551e-17
0.35123,0.088964,-0.01,-18.724,-0.1335,0.032803,-1.7551e-17
0.34602,0.090232,0.01,-19.266,-0.13627,0.032528,2.0745e-19
0.34602,0.090232,-0.01,-19.266,-0.13627,0.032528,2.0745e-19
0.3408,0.091464,0.01,-19.717,-0.13865,0.03219,-2.1465e-19
0.3408,0.091464,-0.01,-19.717,-0.13865,0.03219,-2.1465e-19
0.33558,0.092664,0.01,-20.089,-0.14095,0.031847,-9.3483e-18
0.33558,0.092664,-0.01,-20.089,-0.14095,0.031847,-9.3483e-18
0.33034,0.093832,0.01,-20.37,-0.14294,0.031393,-9.6114e-18
0.33034,0.093832,-0.01,-20.37,-0.14294,0.031393,-9.6114e-18
0.3251,0.094968,0.01,-20.721,-0.14479,0.030938,-9.6114e-18
0.3251,0.094968,-0.01,-20.721,-0.14479,0.030938,-9.6114e-18
0.31986,0.096076,0.01,-21.086,-0.14665,0.030455,-1.924e-23
0.31986,0.096076,-0.01,-21.086,-0.14665,0.030455,-1.924e-23
0.3146,0.097153,0.01,-21.524,-0.14844,0.029977,-1.0492e-27
0.3146,0.097153,-0.01,-21.524,-0.14844,0.029977,-1.0492e-27
0.30935,0.098204,0.01,-21.956,-0.15027,0.029494,1.9239e-23
0.30935,0.098204,-0.01,-21.956,-0.15027,0.029494,1.9239e-23
0.30408,0.099224,0.01,-22.367,-0.15186,0.028994,-4.7005e-23
0.30408,0.099224,-0.01,-22.367,-0.15186,0.028994,-4.7005e-23
0.29882,0.10022,0.01,-22.721,-0.15344,0.028526,2.1378e-17
0.29882,0.10022,-0.01,-22.721,-0.15344,0.028526,2.1378e-17
0.29354,0.10119,0.01,-22.993,-0.15496,0.028042,2.1378e-17
0.29354,0.10119,-0.01,-22.993,-0.15496,0.028042,2.1378e-17
0.28827,0.10213,0.01,-23.186,-0.15626,0.027526,-1.087e-17
0.28827,0.10213,-0.01,-23.186,-0.15626,0.027526,-1.087e-17
0.28298,0.10305,0.01,-23.352,-0.15736,0.026974,-1.087e-17
0.28298,0.10305,-0.01,-23.352,-0.15736,0.026974,-1.087e-17
0.2777,0.10395,0.01,-23.585,-0.15849,0.026436,4.6749e-23
0.2777,0.10395,-0.01,-23.585,-0.15849,0.026436,4.6749e-23
0.27241,0.10482,0.01,-23.819,-0.15958,0.025874,-2.2468e-17
0.27241,0.10482,-0.01,-23.819,-0.15958,0.025874,-2.2468e-17
0.26711,0.10567,0.01,-24.104,-0.16074,0.025359,-2.2468e-17
0.26711,0.10567,-0.01,-24.104,-0.16074,0.025359,-2.2468e-17
0.26181,0.10649,0.01,-24.305,-0.16182,0.024811,-4.1539e-23
0.26181,0.10649,-0.01,-24.305,-0.16182,0.024811,-4.1539e-23
0.25651,0.10729,0.01,-24.553,-0.16277,0.024294,1.1586e-17
0.25651,0.10729,-0.01,-24.553,-0.16277,0.024294,1.1586e-17
0.25121,0.10808,0.01,-24.745,-0.16398,0.023801,-1.1619e-17
0.25121,0.10808,-0.01,-24.745,-0.16398,0.023801,-1.1619e-17
0.2459,0.10884,0.01,-24.849,-0.16474,0.023231,-1.1522e-17
0.2459,0.10884,-0.01,-24.849,-0.16474,0.023231,-1.1522e-17
0.24059,0.10958,0.01,-25.05,-0.16555,0.022699,1.1683e-17
0.24059,0.10958,-0.01,-25.05,-0.16555,0.022699,1.1683e-17
0.23528,0.1103,0.01,-25.163,-0.16617,0.022449,8.9892e-23
0.23528,0.1103,-0.01,-25.163,-0.16617,0.022449,8.9892e-23
-0.053608,0.12428,0.01,-29.287,-0.19618,-0.0050409,3.4274e-18
-0.053608,0.12428,-0.01,-29.287,-0.19618,-0.0050409,3.4274e-18
-0.048249,0.12442,-0.01,-29.281,-0.1959,-0.0047433,1.7137e-18
-0.048249,0.12442,0.01,-29.281,-0.1959,-0.0047433,1.7137e-18
-0.042889,0.12454,-0.01,-29.247,-0.19534,-0.0041782,-6.6349e-24
-0.042889,0.12454,0.01,-29.247,-0.19534,-0.0041782,-6.6349e-24
-0.037528,0.12465,-0.01,-29.201,-0.19483,-0.0036571,-6.5282e-24
-0.037528,0.12465,0.01,-29.201,-0.19483,-0.0036571,-6.5282e-24
-0.032168,0.12474,-0.01,-29.171,-0.19446,-0.0031533,-4.538e-35
-0.032168,0.12474,0.01,-29.171,-0.19446,-0.0031533,-4.538e-35
-0.026807,0.12482,-0.01,-29.158,-0.19409,-0.0026235,-8.5298e-19
-0.026807,0.12482,0.01,-29.158,-0.19409,-0.0026235,-8.5298e-19
-0.021446,0.12488,-0.01,-29.134,-0.19356,-0.0020646,-1.7047e-18
-0.021446,0.12488,0.01,-29.134,-0.19356,-0.0020646,-1.7047e-18
-0.016084,0.12493,-0.01,-29.081,-0.19301,-0.0015392,-8.5171e-19
-0.016084,0.12493,0.01,-29.081,-0.19301,-0.0015392,-8.5171e-19
-0.010723,0.12497,-0.01,-29.037,-0.19256,-0.0010326,8.0917e-25
-0.010723,0.12497,0.01,-29.037,-0.19256,-0.0010326,8.0917e-25
-0.0053615,0.12499,-0.01,-29.003,-0.19218,-0.00053071,-1.6204e-24
-0.0053615,0.12499,0.01,-29.003,-0.19218,-0.00053071,-1.6204e-24
0,0.125,-0.01,-28.98,-0.19174,3.765e-07,-1.6165e-24
0,0.125,0.01,-28.98,-0.19174,3.765e-07,-1.6165e-24
0.23528,0.1103,0.01,-25.331,-0.16703,0.02189,1.1867e-17
0.22996,0.11099,0.01,-25.422,-0.1674,0.021648,1.191e-17
0.22996,0.11099,-0.01,-25.422,-0.1674,0.021648,1.191e-17
0.23528,0.1103,-0.01,-25.331,-0.16703,0.02189,1.1867e-17
0.22464,0.11167,0.01,-25.56,-0.16829,0.021151,-2.2e-20
0.22464,0.11167,-0.01,-25.56,-0.16829,0.021151,-2.2e-20
0.21932,0.11233,0.01,-25.644,-0.16902,0.020603,-5.9983e-18
0.21932,0.11233,-0.01,-25.644,-0.16902,0.020603,-5.9983e-18
0.214,0.11297,0.01,-25.806,-0.16964,0.020072,-1.4106e-37
0.214,0.11297,-0.01,-25.806,-0.16964,0.020072,-1.4106e-37
0.20868,0.11359,0.01,-26.01,-0.17061,0.019575,-6.1105e-18
0.20868,0.11359,-0.01,-26.01,-0.17061,0.019575,-6.1105e-18
0.20335,0.11419,0.01,-26.116,-0.17136,0.019036,-1.2234e-17
0.20335,0.11419,-0.01,-26.116,-0.17136,0.019036,-1.2234e-17
0.19802,0.11478,0.01,-26.251,-0.17195,0.018536,-6.1232e-18
0.19802,0.11478,-0.01,-26.251,-0.17195,0.018536,-6.1232e-18
0.19269,0.11534,0.01,-26.376,-0.17278,0.018031,-3.8761e-24
0.19269,0.11534,-0.01,-26.376,-0.17278,0.018031,-3.8761e-24
0.18735,0.11589,0.01,-26.481,-0.17342,0.017493,6.2225e-18
0.18735,0.11589,-0.01,-26.481,-0.17342,0.017493,6.2225e-18
0.18202,0.11642,0.01,-26.608,-0.17402,0.016993,6.2225e-18
0.18202,0.11642,-0.01,-26.608,-0.17402,0.016993,6.2225e-18
0.17668,0.11693,0.01,-26.725,-0.17472,0.016495,6.2769e-18
0.17668,0.11693,-0.01,-26.725,-0.17472,0.016495,6.2769e-18
0.17134,0.11743,0.01,-26.833,-0.17545,0.015987,-1.45e-20
0.17134,0.11743,-0.01,-26.833,-0.17545,0.015987,-1.45e-20
0.166,0.11791,0.01,-26.9,-0.17596,0.015469,-1.2599e-17
0.166,0.11791,-0.01,-26.9,-0.17596,0.015469,-1.2599e-17
0.16066,0.11837,0.01,-27.03,-0.17653,0.01498,4.39e-20
0.16066,0.11837,-0.01,-27.03,-0.17653,0.01498,4.39e-20
0.15532,0.11882,0.01,-27.144,-0.17735,0.014472,-8.9501e-21
0.15532,0.11882,-0.01,-27.144,-0.17735,0.014472,-8.9501e-21
0.14997,0.11924,0.01,-27.207,-0.17786,0.01395,2.035e-20
0.14997,0.11924,-0.01,-27.207,-0.17786,0.01395,2.035e-20
0.14463,0.11965,0.01,-27.3,-0.17829,0.013472,6.381e-18
0.14463,0.11965,-0.01,-27.3,-0.17829,0.013472,6.381e-18
0.13928,0.12005,0.01,-27.409,-0.17899,0.012985,-6.4316e-18
0.13928,0.12005,-0.01,-27.409,-0.17899,0.012985,-6.4316e-18
0.13393,0.12043,0.01,-27.482,-0.17963,0.012467,6.6997e-21
0.13393,0.12043,-0.01,-27.482,-0.17963,0.012467,6.6997e-21
0.12858,0.12079,0.01,-27.549,-0.18004,0.011967,6.4382e-18
0.12858,0.12079,-0.01,-27.549,-0.18004,0.011967,6.4382e-18
0.12323,0.12114,0.01,-27.639,-0.18051,0.011488,1.3482e-34
0.12323,0.12114,-0.01,-27.639,-0.18051,0.011488,1.3482e-34
0.11788,0.12148,0.01,-27.739,-0.18115,0.010994,3.5726e-38
0.11788,0.12148,-0.01,-27.739,-0.18115,0.010994,3.5726e-38
0.11253,0.12179,0.01,-27.811,-0.18177,0.010478,3.2568e-18
0.11253,0.12179,-0.01,-27.811,-0.18177,0.010478,3.2568e-18
0.10718,0.12209,0.01,-27.854,-0.18213,0.009976,-7.505e-21
0.10718,0.12209,-0.01,-27.854,-0.18213,0.009976,-7.505e-21
0.10182,0.12238,0.01,-27.948,-0.18258,0.0095034,-3.2644e-18
0.10182,0.12238,-0.01,-27.948,-0.18258,0.0095034,-3.2644e-18
0.096469,0.12265,0.01,-28.018,-0.1832,0.0090018,-1.248e-23
0.096469,0.12265,-0.01,-28.018,-0.1832,0.0090018,-1.248e-23
0.091113,0.12291,0.01,-28.075,-0.18366,0.0084975,3.2917e-18
0.091113,0.12291,-0.01,-28.075,-0.18366,0.0084975,3.2917e-18
0.085757,0.12315,0.01,-28.141,-0.18412,0.008011,6.5879e-18
0.085757,0.12315,-0.01,-28.141,-0.18412,0.008011,6.5879e-18
0.0804,0.12337,0.01,-28.201,-0.18458,0.0075233,3.2962e-18
0.0804,0.12337,-0.01,-28.201,-0.18458,0.0075233,3.2962e-18
0.075043,0.12358,0.01,-28.275,-0.18509,0.0070333,6.6269e-18
0.075043,0.12358,-0.01,-28.275,-0.18509,0.0070333,6.6269e-18
0.069685,0.12378,0.01,-28.34,-0.18566,0.006524,9.9475e-18
0.069685,0.12378,-0.01,-28.34,-0.18566,0.006524,9.9475e-18
0.064327,0.12396,0.01,-28.38,-0.18612,0.006014,1.6592e-18
0.064327,0.12396,-0.01,-28.38,-0.18612,0.006014,1.6592e-18
0.058968,0.12413,0.01,-28.426,-0.18645,0.0055349,4.1351e-21
0.058968,0.12413,-0.01,-28.426,-0.18645,0.0055349,4.1351e-21
0.053608,0.12428,0.01,-28.504,-0.18695,0.0050601,3.3361e-18
0.053608,0.12428,-0.01,-28.504,-0.18695,0.0050601,3.3361e-18
0.048249,0.12442,0.01,-28.562,-0.18756,0.0045413,5.0151e-18
0.048249,0.12442,-0.01,-28.562,-0.18756,0.0045413,5.0151e-18
0.042889,0.12454,0.01,-28.596,-0.188,0.0040235,3.3446e-18
0.042889,0.12454,-0.01,-28.596,-0.188,0.0040235,3.3446e-18
0.037528,0.12465,0.01,-28.637,-0.18835,0.0035372,6.3834e-24
0.037528,0.12465,-0.01,-28.637,-0.18835,0.0035372,6.3834e-24
0.032168,0.12474,0.01,-28.697,-0.18879,0.0030616,-6.5873e-35
0.032168,0.12474,-0.01,-28.697,-0.18879,0.0030616,-6.5873e-35
0.026807,0.12482,0.01,-28.765,-0.18936,0.0025598,8.4246e-19
0.026807,0.12482,-0.01,-28.765,-0.18936,0.0025598,8.4246e-19
0.021446,0.12488,0.01,-28.803,-0.1899,0.0020265,1.6854e-18
0.021446,0.12488,-0.01,-28.803,-0.1899,0.0020265,1.6854e-18
0.016084,0.12493,0.01,-28.837,-0.1903,0.001519,8.4294e-19
0.016084,0.12493,-0.01,-28.837,-0.1903,0.001519,8.4294e-19
0.010723,0.12497,0.01,-28.876,-0.19069,0.0010237,8.073e-25
0.010723,0.12497,-0.01,-28.876,-0.19069,0.0010237,8.073e-25
0.0053615,0.12499,0.01,-28.935,-0.19118,0.00052896,1.6114e-24
0.0053615,0.12499,-0.01,-28.935,-0.19118,0.00052896,1.6114e-24
0.5,0,0.01,7.9153,0.00038135,0.0014939,4.702e-38
0.49954,0.0053356,0.01,7.8327,0.0013369,-0.0062576,7.2494e-18
0.49954,0.0053356,-0.01,7.8327,0.0013369,-0.0062576,7.2494e-18
0.5,0,-0.01,7.9153,0.00038135,0.0014939,4.702e-38
0.49822,0.010525,0.01,7.59,0.0034954,-0.010272,7.2494e-18
0.49822,0.010525,-0.01,7.59,0.0034954,-0.010272,7.2494e-18
0.49615,0.015468,0.01,7.3745,0.0048189,-0.0099123,-1.8808e-37
0.49615,0.015468,-0.01,7.3745,0.0048189,-0.0099123,-1.8808e-37
0.49348,0.020112,0.01,7.2809,0.004662,-0.0073496,6.818e-18
0.49348,0.020112,-0.01,7.2809,0.004662,-0.0073496,6.818e-18
0.49034,0.024451,0.01,7.2863,0.0037781,-0.0048367,1.3668e-17
0.49034,0.024451,-0.01,7.2863,0.0037781,-0.0048367,1.3668e-17
0.48683,0.028502,0.01,7.3048,0.003195,-0.0034425,6.8498e-18
0.48683,0.028502,-0.01,7.3048,0.003195,-0.0034425,6.8498e-18
0.48303,0.032287,0.01,7.2905,0.0033192,-0.0031146,1.3644e-17
0.48303,0.032287,-0.01,7.2905,0.0033192,-0.0031146,1.3644e-17
0.47901,0.035835,0.01,7.2383,0.0038581,-0.0032389,1.3644e-17
0.47901,0.035835,-0.01,7.2383,0.0038581,-0.0032389,1.3644e-17
0.47481,0.03917,0.01,7.1531,0.0043209,-0.0033029,-1.5741e-24
0.47481,0.03917,-0.01,7.1531,0.0043209,-0.0033029,-1.5741e-24
0.47047,0.042316,0.01,7.0426,0.0045464,-0.0032014,-4.6744e-24
0.47047,0.042316,-0.01,7.0426,0.0045464,-0.0032014,-4.6744e-24
0.46602,0.045295,0.01,6.8801,0.0046446,-0.0030514,-5.2118e-23
0.46602,0.045295,-0.01,6.8801,0.0046446,-0.0030514,-5.2118e-23
0.46146,0.048123,0.01,6.6127,0.0043471,-0.0027141,-6.0439e-18
0.46146,0.048123,-0.01,6.6127,0.0043471,-0.0027141,-6.0439e-18
0.45682,0.050812,0.01,6.1463,0.0028307,-0.0017793,-1.1526e-17
0.45682,0.050812,-0.01,6.1463,0.0028307,-0.0017793,-1.1526e-17
0.45212,0.053378,0.01,5.3373,-0.0011623,0.0003084,-5.4822e-18
0.45212,0.053378,-0.01,5.3373,-0.0011623,0.0003084,-5.4822e-18
0.44735,0.055832,0.01,4.828,-0.00396,0.0017189,-5.4967e-22
0.44735,0.055832,-0.01,4.828,-0.00396,0.0017189,-5.4967e-22
0.3146,-0.097153,0.01,-21.892,-0.15673,-0.032114,3.948e-23
0.31986,-0.096076,0.01,-21.887,-0.15612,-0.032476,1.974e-23
0.31986,-0.096076,-0.01,-21.887,-0.15612,-0.032476,1.974e-23
0.3146,-0.097153,-0.01,-21.892,-0.15673,-0.032114,3.948e-23
0.3251,-0.094968,0.01,-21.755,-0.15462,-0.033063,1.0136e-17
0.3251,-0.094968,-0.01,-21.755,-0.15462,-0.033063,1.0136e-17
0.33034,-0.093832,0.01,-21.548,-0.1531,-0.033605,1.0136e-17
0.33034,-0.093832,-0.01,-21.548,-0.1531,-0.033605,1.0136e-17
0.33558,-0.092664,0.01,-21.292,-0.1513,-0.034142,1.9791e-17
0.33558,-0.092664,-0.01,-21.292,-0.1513,-0.034142,1.9791e-17
0.3408,-0.091464,0.01,-20.82,-0.14914,-0.034596,1.0172e-17
0.3408,-0.091464,-0.01,-20.82,-0.14914,-0.034596,1.0172e-17
0.34602,-0.090232,0.01,-20.272,-0.14705,-0.03511,-2.377e-19
0.34602,-0.090232,-0.01,-20.272,-0.14705,-0.03511,-2.377e-19
0.35123,-0.088964,0.01,-19.692,-0.14462,-0.035584,9.3818e-18
0.35123,-0.088964,-0.01,-19.692,-0.14462,-0.035584,9.3818e-18
0.35643,-0.087662,0.01,-19.089,-0.14218,-0.036036,8.8167e-18
0.35643,-0.087662,-0.01,-19.089,-0.14218,-0.036036,8.8167e-18
0.36162,-0.086323,0.01,-18.585,-0.13979,-0.036526,1.7421e-17
0.36162,-0.086323,-0.01,-18.585,-0.13979,-0.036526,1.7421e-17
0.3668,-0.084946,0.01,-18.137,-0.13701,-0.036919,2.068e-19
0.3668,-0.084946,-0.01,-18.137,-0.13701,-0.036919,2.068e-19
0.37197,-0.083528,0.01,-17.666,-0.13389,-0.037186,7.9271e-18
0.37197,-0.083528,-0.01,-17.666,-0.13389,-0.037186,7.9271e-18
0.37713,-0.08207,0.01,-17.129,-0.1305,-0.037351,3.2113e-17
0.37713,-0.08207,-0.01,-17.129,-0.1305,-0.037351,3.2113e-17
0.38228,-0.080568,0.01,-16.484,-0.12678,-0.037419,1.5789e-17
0.38228,-0.080568,-0.01,-16.484,-0.12678,-0.037419,1.5789e-17
0.38741,-0.079022,0.01,-15.73,-0.12259,-0.037376,2.1539e-22
0.38741,-0.079022,-0.01,-15.73,-0.12259,-0.037376,2.1539e-22
0.39253,-0.077426,0.01,-14.857,-0.1179,-0.037164,2.0065e-22
0.39253,-0.077426,-0.01,-14.857,-0.1179,-0.037164,2.0065e-22
0.39763,-0.075781,0.01,-13.896,-0.11285,-0.036791,-1.2573e-17
0.39763,-0.075781,-0.01,-13.896,-0.11285,-0.036791,-1.2573e-17
0.40272,-0.074083,0.01,-12.882,-0.10728,-0.036214,-1.2573e-17
0.40272,-0.074083,-0.01,-12.882,-0.10728,-0.036214,-1.2573e-17
0.40779,-0.07233,0.01,-11.788,-0.10107,-0.035347,1.0523e-17
0.40779,-0.07233,-0.01,-11.788,-0.10107,-0.035347,1.0523e-17
0.41283,-0.070518,0.01,-10.606,-0.094197,-0.034156,1.0523e-17
0.41283,-0.070518,-0.01,-10.606,-0.094197,-0.034156,1.0523e-17
0.41786,-0.068644,0.01,-9.308,-0.086514,-0.032554,8.0894e-18
0.41786,-0.068644,-0.01,-9.308,-0.086514,-0.032554,8.0894e-18
0.42285,-0.066704,0.01,-7.8616,-0.07796,-0.030468,1.4382e-18
0.42285,-0.066704,-0.01,-7.8616,-0.07796,-0.030468,1.4382e-18
0.42782,-0.064694,0.01,-6.2508,-0.068407,-0.027799,-1.5818e-18
0.42782,-0.064694,-0.01,-6.2508,-0.068407,-0.027799,-1.5818e-18
0.43276,-0.062606,0.01,-4.4562,-0.057721,-0.024411,5.0694e-18
0.43276,-0.062606,-0.01,-4.4562,-0.057721,-0.024411,5.0694e-18
0.43767,-0.060438,0.01,-2.4822,-0.046173,-0.020311,-1.8653e-25
0.43767,-0.060438,-0.01,-2.4822,-0.046173,-0.020311,-1.8653e-25
0.44253,-0.058183,0.01,-0.4082,-0.03406,-0.015578,-1.2056e-18
0.44253,-0.058183,-0.01,-0.4082,-0.03406,-0.015578,-1.2056e-18
0.44735,-0.055832,0.01,1.673,-0.021809,-0.010325,-1.2056e-18
0.44735,-0.055832,-0.01,1.673,-0.021809,-0.010325,-1.2056e-18
0.45212,-0.053378,0.01,3.6111,-0.010562,-0.0050625,4.237e-18
0.45212,-0.053378,-0.01,3.6111,-0.010562,-0.0050625,4.237e-18
0.45682,-0.050812,0.01,5.1756,-0.0018469,-0.00064652,9.7055e-18
0.45682,-0.050812,-0.01,5.1756,-0.0018469,-0.00064652,9.7055e-18
0.46146,-0.048123,0.01,6.1998,0.0031487,0.0021139,5.4685e-18
0.46146,-0.048123,-0.01,6.1998,0.0031487,0.0021139,5.4685e-18
0.46602,-0.045295,0.01,6.754,0.0048958,0.0032543,4.3418e-24
0.46602,-0.045295,-0.01,6.754,0.0048958,0.0032543,4.3418e-24
0.47047,-0.042316,0.01,7.0352,0.0050479,0.0035487,-4.6217e-24
0.47047,-0.042316,-0.01,7.0352,0.0050479,0.0035487,-4.6217e-24
0.47481,-0.03917,0.01,7.1719,0.0047527,0.0036169,6.7643e-18
0.47481,-0.03917,-0.01,7.1719,0.0047527,0.0036169,6.7643e-18
0.47901,-0.035835,0.01,7.2471,0.0043306,0.0036258,-6.8893e-18
0.47901,-0.035835,-0.01,7.2471,0.0043306,0.0036258,-6.8893e-18
0.48303,-0.032287,0.01,7.2983,0.0037145,0.0034752,-1.3654e-17
0.48303,-0.032287,-0.01,7.2983,0.0037145,0.0034752,-1.3654e-17
0.48683,-0.028502,0.01,7.319,0.0031931,0.003421,-6.8666e-18
0.48683,-0.028502,-0.01,7.319,0.0031931,0.003421,-6.8666e-18
0.49034,-0.024451,0.01,7.3063,0.003337,0.0042573,-6.8666e-18
0.49034,-0.024451,-0.01,7.3063,0.003337,0.0042573,-6.8666e-18
0.49348,-0.020112,0.01,7.2804,0.0040956,0.0064679,-4.35e-24
0.49348,-0.020112,-0.01,7.2804,0.0040956,0.0064679,-4.35e-24
0.49615,-0.015468,0.01,7.3246,0.0044873,0.0092807,-8.9683e-44
0.49615,-0.015468,-0.01,7.3246,0.0044873,0.0092807,-8.9683e-44
0.49822,-0.010525,0.01,7.4979,0.003601,0.010798,-7.1488e-18
0.49822,-0.010525,-0.01,7.4979,0.003601,0.010798,-7.1488e-18
0.49954,-0.0053356,0.01,7.753,0.0016405,0.0084532,-7.1488e-18
0.49954,-0.0053356,-0.01,7.753,0.0016405,0.0084532,-7.1488e-18
0.042889,-0.12454,0.01,-26.112,-0.18782,-0.0042732,-6.1121e-18
0.048249,-0.12442,0.01,-26.125,-0.18763,-0.0045458,-4.5857e-18
0.048249,-0.12442,-0.01,-26.125,-0.18763,-0.0045458,-4.5857e-18
0.042889,-0.12454,-0.01,-26.112,-0.18782,-0.0042732,-6.1121e-18
0.053608,-0.12428,0.01,-26.128,-0.18719,-0.0050692,-4.5863e-18
0.053608,-0.12428,-0.01,-26.128,-0.18719,-0.0050692,-4.5863e-18
0.058968,-0.12413,0.01,-26.109,-0.18683,-0.0055486,-1.5291e-18
0.058968,-0.12413,-0.01,-26.109,-0.18683,-0.0055486,-1.5291e-18
0.064327,-0.12396,0.01,-26.117,-0.18662,-0.0060335,-1.531e-18
0.064327,-0.12396,-0.01,-26.117,-0.18662,-0.0060335,-1.531e-18
0.069685,-0.12378,0.01,-26.135,-0.18632,-0.0065512,-9.1776e-18
0.069685,-0.12378,-0.01,-26.135,-0.18632,-0.0065512,-9.1776e-18
0.075043,-0.12358,0.01,-26.132,-0.18589,-0.0070675,-6.1191e-18
0.075043,-0.12358,-0.01,-26.132,-0.18589,-0.0070675,-6.1191e-18
0.0804,-0.12337,0.01,-26.112,-0.1855,-0.0075645,-3.0549e-18
0.0804,-0.12337,-0.01,-26.112,-0.1855,-0.0075645,-3.0549e-18
0.085757,-0.12315,0.01,-26.107,-0.18518,-0.0080617,-6.1117e-18
0.085757,-0.12315,-0.01,-26.107,-0.18518,-0.0080617,-6.1117e-18
0.091113,-0.12291,0.01,-26.103,-0.18488,-0.0085586,-3.0567e-18
0.091113,-0.12291,-0.01,-26.103,-0.18488,-0.0085586,-3.0567e-18
0.096469,-0.12265,0.01,-26.105,-0.18454,-0.0090726,-1.1651e-23
0.096469,-0.12265,-0.01,-26.105,-0.18454,-0.0090726,-1.1651e-23
0.10182,-0.12238,0.01,-26.091,-0.18406,-0.0095869,3.0509e-18
0.10182,-0.12238,-0.01,-26.091,-0.18406,-0.0095869,3.0509e-18
0.10718,-0.12209,0.01,-26.063,-0.18375,-0.010072,3.0192e-23
0.10718,-0.12209,-0.01,-26.063,-0.18375,-0.010072,3.0192e-23
0.11253,-0.12179,0.01,-26.077,-0.18352,-0.010586,-6.1053e-18
0.11253,-0.12179,-0.01,-26.077,-0.18352,-0.010586,-6.1053e-18
0.11788,-0.12148,0.01,-26.07,-0.18305,-0.011117,-3.0544e-18
0.11788,-0.12148,-0.01,-26.07,-0.18305,-0.011117,-3.0544e-18
0.12323,-0.12114,0.01,-26.034,-0.18256,-0.011628,1.6145e-35
0.12323,-0.12114,-0.01,-26.034,-0.18256,-0.011628,1.6145e-35
0.12858,-0.12079,0.01,-26.013,-0.18224,-0.012123,-6.0892e-18
0.12858,-0.12079,-0.01,-26.013,-0.18224,-0.012123,-6.0892e-18
0.13393,-0.12043,0.01,-26.015,-0.18196,-0.012638,-6.0892e-18
0.13393,-0.12043,-0.01,-26.015,-0.18196,-0.012638,-6.0892e-18
0.13928,-0.12005,0.01,-26.004,-0.18147,-0.013174,-6.0844e-18
0.13928,-0.12005,-0.01,-26.004,-0.18147,-0.013174,-6.0844e-18
0.14463,-0.11965,0.01,-25.955,-0.18093,-0.013682,-1.2155e-17
0.14463,-0.11965,-0.01,-25.955,-0.18093,-0.013682,-1.2155e-17
0.14997,-0.11924,0.01,-25.928,-0.18067,-0.014183,1.45e-21
0.14997,-0.11924,-0.01,-25.928,-0.18067,-0.014183,1.45e-21
0.15532,-0.11882,0.01,-25.946,-0.18032,-0.014727,-7.5e-21
0.15532,-0.11882,-0.01,-25.946,-0.18032,-0.014727,-7.5e-21
0.16066,-0.11837,0.01,-25.909,-0.17966,-0.015254,-2.455e-20
0.16066,-0.11837,-0.01,-25.909,-0.17966,-0.015254,-2.455e-20
0.166,-0.11791,0.01,-25.852,-0.17923,-0.015764,1.2108e-17
0.166,-0.11791,-0.01,-25.852,-0.17923,-0.015764,1.2108e-17
0.17134,-0.11743,0.01,-25.844,-0.17885,-0.016304,1.0997e-21
0.17134,-0.11743,-0.01,-25.844,-0.17885,-0.016304,1.0997e-21
0.17668,-0.11693,0.01,-25.794,-0.17825,-0.016837,-6.0517e-18
0.17668,-0.11693,-0.01,-25.794,-0.17825,-0.016837,-6.0517e-18
0.18202,-0.11642,0.01,-25.742,-0.17773,-0.017366,-6.0274e-18
0.18202,-0.11642,-0.01,-25.742,-0.17773,-0.017366,-6.0274e-18
0.18735,-0.11589,0.01,-25.715,-0.17736,-0.017899,-6.0275e-18
0.18735,-0.11589,-0.01,-25.715,-0.17736,-0.017899,-6.0275e-18
0.19269,-0.11534,0.01,-25.702,-0.17685,-0.018455,-8.6088e-25
0.19269,-0.11534,-0.01,-25.702,-0.17685,-0.018455,-8.6088e-25
0.19802,-0.11478,0.01,-25.605,-0.17609,-0.018979,5.9726e-18
0.19802,-0.11478,-0.01,-25.605,-0.17609,-0.018979,5.9726e-18
0.20335,-0.11419,0.01,-25.494,-0.17566,-0.019517,1.1942e-17
0.20335,-0.11419,-0.01,-25.494,-0.17566,-0.019517,1.1942e-17
0.20868,-0.11359,0.01,-25.47,-0.17517,-0.020105,5.9695e-18
0.20868,-0.11359,-0.01,-25.47,-0.17517,-0.020105,5.9695e-18
0.214,-0.11297,0.01,-25.368,-0.17441,-0.020635,-4.0566e-34
0.214,-0.11297,-0.01,-25.368,-0.17441,-0.020635,-4.0566e-34
0.21932,-0.11233,0.01,-25.257,-0.1739,-0.021183,5.9098e-18
0.21932,-0.11233,-0.01,-25.257,-0.1739,-0.021183,5.9098e-18
0.22464,-0.11167,0.01,-25.163,-0.17323,-0.021761,1.1788e-17
0.22464,-0.11167,-0.01,-25.163,-0.17323,-0.021761,1.1788e-17
0.22996,-0.11099,0.01,-25.04,-0.17254,-0.022318,5.8786e-18
0.22996,-0.11099,-0.01,-25.04,-0.17254,-0.022318,5.8786e-18
0.23528,-0.1103,0.01,-24.968,-0.17206,-0.022904,-1.317e-25
0.23528,-0.1103,-0.01,-24.968,-0.17206,-0.022904,-1.317e-25
0.24059,-0.10958,0.01,-24.892,-0.17125,-0.023468,-1.1634e-17
0.24059,-0.10958,-0.01,-24.892,-0.17125,-0.023468,-1.1634e-17
0.2459,-0.10884,0.01,-24.725,-0.17054,-0.024016,1.1432e-17
0.2459,-0.10884,-0.01,-24.725,-0.17054,-0.024016,1.1432e-17
0.25121,-0.10808,0.01,-24.573,-0.16982,-0.024623,1.1573e-17
0.25121,-0.10808,-0.01,-24.573,-0.16982,-0.024623,1.1573e-17
0.25651,-0.10729,0.01,-24.343,-0.16876,-0.025187,-1.1493e-17
0.25651,-0.10729,-0.01,-24.343,-0.16876,-0.025187,-1.1493e-17
0.26181,-0.10649,0.01,-24.135,-0.1681,-0.025791,-2.3446e-24
0.26181,-0.10649,-0.01,-24.135,-0.1681,-0.025791,-2.3446e-24
0.26711,-0.10567,0.01,-24.023,-0.16727,-0.02641,2.2426e-17
0.26711,-0.10567,-0.01,-24.023,-0.16727,-0.02641,2.2426e-17
0.27241,-0.10482,0.01,-23.84,-0.16641,-0.027001,2.2426e-17
0.27241,-0.10482,-0.01,-23.84,-0.16641,-0.027001,2.2426e-17
0.2777,-0.10395,0.01,-23.752,-0.16561,-0.027629,1.1132e-17
0.2777,-0.10395,-0.01,-23.752,-0.16561,-0.027629,1.1132e-17
0.28298,-0.10305,0.01,-23.572,-0.1646,-0.028198,2.2091e-17
0.28298,-0.10305,-0.01,-23.572,-0.1646,-0.028198,2.2091e-17
0.28827,-0.10213,0.01,-23.372,-0.16364,-0.028807,1.096e-17
0.28827,-0.10213,-0.01,-23.372,-0.16364,-0.028807,1.096e-17
0.29354,-0.10119,0.01,-23.138,-0.16255,-0.029417,-2.1482e-17
0.29354,-0.10119,-0.01,-23.138,-0.16255,-0.029417,-2.1482e-17
0.29882,-0.10022,0.01,-22.853,-0.16129,-0.030016,-2.1482e-17
0.29882,-0.10022,-0.01,-22.853,-0.16129,-0.030016,-2.1482e-17
0.30408,-0.099224,0.01,-22.549,-0.16004,-0.030616,1.4187e-23
0.30408,-0.099224,-0.01,-22.549,-0.16004,-0.030616,1.4187e-23
0.30935,-0.098204,0.01,-22.294,-0.15886,-0.031256,1.9739e-23
0.30935,-0.098204,-0.01,-22.294,-0.15886,-0.031256,1.9739e-23
0.3146,-0.097153,0.01,-22.275,-0.15821,-0.031626,3.9478e-23
0.3146,-0.097153,-0.01,-22.275,-0.15821,-0.031626,3.9478e-23
0,-0.125,0.01,-25.993,-0.19046,-5.225e-07,-1.4499e-24
0.0053615,-0.12499,0.01,-26.017,-0.19005,-0.00052627,1.4522e-24
0.0053615,-0.12499,-0.01,-26.017,-0.19005,-0.00052627,1.4522e-24
0,-0.125,-0.01,-25.993,-0.19046,-5.225e-07,-1.4499e-24
0.010723,-0.12497,0.01,-26.023,-0.18971,-0.0010191,7.259e-25
0.010723,-0.12497,-0.01,-26.023,-0.18971,-0.0010191,7.259e-25
0.016084,-0.12493,0.01,-26.046,-0.18946,-0.0015132,-7.6219e-19
0.016084,-0.12493,-0.01,-26.046,-0.18946,-0.0015132,-7.6219e-19
0.021446,-0.12488,0.01,-26.071,-0.1892,-0.0020201,-1.5256e-18
0.021446,-0.12488,-0.01,-26.071,-0.1892,-0.0020201,-1.5256e-18
0.026807,-0.12482,0.01,-26.093,-0.18884,-0.0025538,-1.5269e-18
0.026807,-0.12482,-0.01,-26.093,-0.18884,-0.0025538,-1.5269e-18
0.032168,-0.12474,0.01,-26.087,-0.18842,-0.0030572,-7.6345e-19
0.032168,-0.12474,-0.01,-26.087,-0.18842,-0.0030572,-7.6345e-19
0.037528,-0.12465,0.01,-26.086,-0.18813,-0.0035348,5.8266e-24
0.037528,-0.12465,-0.01,-26.086,-0.18813,-0.0035348,5.8266e-24
0.042889,-0.12454,0.01,-26.092,-0.18802,-0.003775,1.1653e-23
0.042889,-0.12454,-0.01,-26.092,-0.18802,-0.003775,1.1653e-23
-0.0053615,-0.12499,-0.01,-25.949,-0.19075,0.00052701,-1.4464e-24
-0.0053615,-0.12499,0.01,-25.949,-0.19075,0.00052701,-1.4464e-24
-0.010723,-0.12497,-0.01,-25.919,-0.19098,0.0010247,7.2398e-25
-0.010723,-0.12497,0.01,-25.919,-0.19098,0.0010247,7.2398e-25
-0.016084,-0.12493,-0.01,-25.904,-0.19129,0.0015264,7.5796e-19
-0.016084,-0.12493,0.01,-25.904,-0.19129,0.0015264,7.5796e-19
-0.021446,-0.12488,-0.01,-25.902,-0.1917,0.0020457,1.5157e-18
-0.021446,-0.12488,0.01,-25.902,-0.1917,0.0020457,1.5157e-18
-0.026807,-0.12482,-0.01,-25.869,-0.1921,0.0025977,1.685e-21
-0.026807,-0.12482,0.01,-25.869,-0.1921,0.0025977,1.685e-21
-0.032168,-0.12474,-0.01,-25.816,-0.19231,0.0031201,-7.5602e-19
-0.032168,-0.12474,0.01,-25.816,-0.19231,0.0031201,-7.5602e-19
-0.037528,-0.12465,-0.01,-25.781,-0.1925,0.0036155,-5.7552e-24
-0.037528,-0.12465,0.01,-25.781,-0.1925,0.0036155,-5.7552e-24
-0.042889,-0.12454,-0.01,-25.783,-0.19285,0.0041271,-5.6433e-24
-0.042889,-0.12454,0.01,-25.783,-0.19285,0.0041271,-5.6433e-24
-0.048249,-0.12442,-0.01,-25.778,-0.19333,0.0046825,-1.5074e-18
-0.048249,-0.12442,0.01,-25.778,-0.19333,0.0046825,-1.5074e-18
-0.053608,-0.12428,-0.01,-25.724,-0.19366,0.0052455,-3.0105e-18
-0.053608,-0.12428,0.01,-25.724,-0.19366,0.0052455,-3.0105e-18
-0.058968,-0.12413,-0.01,-25.659,-0.19383,0.0057575,-3.0029e-18
-0.058968,-0.12413,0.01,-25.659,-0.19383,0.0057575,-3.0029e-18
-0.064327,-0.12396,-0.01,-25.621,-0.1941,0.0062742,1.4976e-18
-0.064327,-0.12396,0.01,-25.621,-0.1941,0.0062742,1.4976e-18
-0.069685,-0.12378,-0.01,-25.614,-0.1945,0.0068368,2.9974e-18
-0.069685,-0.12378,0.01,-25.614,-0.1945,0.0068368,2.9974e-18
-0.075043,-0.12358,-0.01,-25.601,-0.19491,0.0074093,3.8175e-25
-0.075043,-0.12358,0.01,-25.601,-0.19491,0.0074093,3.8175e-25
-0.0804,-0.12337,-0.01,-25.558,-0.19524,0.0079632,-2.9879e-18
-0.0804,-0.12337,0.01,-25.558,-0.19524,0.0079632,-2.9879e-18
-0.085757,-0.12315,-0.01,-25.469,-0.1955,0.0085156,-1.3995e-20
-0.085757,-0.12315,0.01,-25.469,-0.1955,0.0085156,-1.3995e-20
-0.091113,-0.12291,-0.01,-25.388,-0.19575,0.0090667,2.9739e-18
-0.091113,-0.12291,0.01,-25.388,-0.19575,0.0090667,2.9739e-18
-0.096469,-0.12265,-0.01,-25.348,-0.19609,0.0096432,5.8775e-38
-0.096469,-0.12265,0.01,-25.348,-0.19609,0.0096432,5.8775e-38
-0.10182,-0.12238,-0.01,-25.33,-0.19642,0.010229,-2.9649e-18
-0.10182,-0.12238,0.01,-25.33,-0.19642,0.010229,-2.9649e-18
-0.10718,-0.12209,-0.01,-25.329,-0.19678,0.010782,-7.5005e-22
-0.10718,-0.12209,0.01,-25.329,-0.19678,0.010782,-7.5005e-22
-0.11253,-0.12179,-0.01,-25.269,-0.19723,0.01138,1.313e-20
-0.11253,-0.12179,0.01,-25.269,-0.19723,0.01138,1.313e-20
-0.11788,-0.12148,-0.01,-25.149,-0.19755,0.012008,-2.9511e-18
-0.11788,-0.12148,0.01,-25.149,-0.19755,0.012008,-2.9511e-18
-0.12323,-0.12114,-0.01,-25.059,-0.1977,0.012597,1.8325e-34
-0.12323,-0.12114,0.01,-25.059,-0.1977,0.012597,1.8325e-34
-0.12858,-0.12079,-0.01,-25.058,-0.19799,0.013165,-5.8722e-18
-0.12858,-0.12079,0.01,-25.058,-0.19799,0.013165,-5.8722e-18
-0.13393,-0.12043,-0.01,-25.069,-0.19856,0.013789,-5.8722e-18
-0.13393,-0.12043,0.01,-25.069,-0.19856,0.013789,-5.8722e-18
-0.13928,-0.12005,-0.01,-24.95,-0.19903,0.014464,2.2387e-23
-0.13928,-0.12005,0.01,-24.95,-0.19903,0.014464,2.2387e-23
-0.14463,-0.11965,-0.01,-24.764,-0.19913,0.01508,5.7778e-18
-0.14463,-0.11965,0.01,-24.764,-0.19913,0.01508,5.7778e-18
-0.14997,-0.11924,-0.01,-24.666,-0.19929,0.015659,6.2498e-21
-0.14997,-0.11924,0.01,-24.666,-0.19929,0.015659,6.2498e-21
-0.15532,-0.11882,-0.01,-24.642,-0.19971,0.016313,-1.1539e-17
-0.15532,-0.11882,0.01,-24.642,-0.19971,0.016313,-1.1539e-17
-0.16066,-0.11837,-0.01,-24.676,-0.20012,0.016976,2.075e-20
-0.16066,-0.11837,0.01,-24.676,-0.20012,0.016976,2.075e-20
-0.166,-0.11791,-0.01,-24.758,-0.2006,0.017616,-1.77e-20
-0.166,-0.11791,0.01,-24.758,-0.2006,0.017616,-1.77e-20
-0.17134,-0.11743,-0.01,-24.726,-0.20117,0.018336,-3.245e-20
-0.17134,-0.11743,0.01,-24.726,-0.20117,0.018336,-3.245e-20
-0.17668,-0.11693,-0.01,-24.522,-0.20158,0.019074,5.7729e-18
-0.17668,-0.11693,0.01,-24.522,-0.20158,0.019074,5.7729e-18
-0.18202,-0.11642,-0.01,-24.239,-0.20177,0.019773,-5.6405e-18
-0.18202,-0.11642,0.01,-24.239,-0.20177,0.019773,-5.6405e-18
-0.18735,-0.11589,-0.01,-23.977,-0.20191,0.020447,-1.6817e-17
-0.18735,-0.11589,0.01,-23.977,-0.20191,0.020447,-1.6817e-17
-0.19269,-0.11534,-0.01,-23.822,-0.2021,0.021152,-1.1176e-17
-0.19269,-0.11534,0.01,-23.822,-0.2021,0.021152,-1.1176e-17
-0.19802,-0.11478,-0.01,-23.902,-0.20244,0.021825,5.6259e-18
-0.19802,-0.11478,0.01,-23.902,-0.20244,0.021825,5.6259e-18
-0.20335,-0.11419,-0.01,-24.025,-0.20268,0.022123,1.1252e-17
-0.20335,-0.11419,0.01,-24.025,-0.20268,0.022123,1.1252e-17
-0.20335,-0.11419,0.01,-24.164,-0.20367,0.022968,-1.1317e-17
-0.20335,-0.11419,-0.01,-24.164,-0.20367,0.022968,-1.1317e-17
-0.20868,-0.11359,-0.01,-24.064,-0.20392,0.023422,-5.6584e-18
-0.20868,-0.11359,0.01,-24.064,-0.20392,0.023422,-5.6584e-18
-0.214,-0.11297,-0.01,-23.788,-0.20417,0.024231,2.0984e-23
-0.214,-0.11297,0.01,-23.788,-0.20417,0.024231,2.0984e-23
-0.21932,-0.11233,-0.01,-23.49,-0.20423,0.024968,5.4726e-18
-0.21932,-0.11233,0.01,-23.49,-0.20423,0.024968,5.4726e-18
-0.22464,-0.11167,-0.01,-23.315,-0.20434,0.025739,1.6368e-17
-0.22464,-0.11167,0.01,-23.315,-0.20434,0.025739,1.6368e-17
-0.22996,-0.11099,-0.01,-23.314,-0.20462,0.026489,1.0895e-17
-0.22996,-0.11099,0.01,-23.314,-0.20462,0.026489,1.0895e-17
-0.23528,-0.1103,-0.01,-23.452,-0.20534,0.027327,-2.0943e-23
-0.23528,-0.1103,0.01,-23.452,-0.20534,0.027327,-2.0943e-23
-0.24059,-0.10958,-0.01,-23.442,-0.20609,0.028286,1.0936e-17
-0.24059,-0.10958,0.01,-23.442,-0.20609,0.028286,1.0936e-17
-0.2459,-0.10884,-0.01,-23.157,-0.20651,0.029204,1.0936e-17
-0.2459,-0.10884,0.01,-23.157,-0.20651,0.029204,1.0936e-17
-0.25121,-0.10808,-0.01,-22.751,-0.20663,0.030114,1.0557e-17
-0.25121,-0.10808,0.01,-22.751,-0.20663,0.030114,1.0557e-17
-0.25651,-0.10729,-0.01,-22.476,-0.20657,0.030945,-1.0445e-17
-0.25651,-0.10729,0.01,-22.476,-0.20657,0.030945,-1.0445e-17
-0.26181,-0.10649,-0.01,-22.432,-0.20678,0.031774,-2.1001e-17
-0.26181,-0.10649,0.01,-22.432,-0.20678,0.031774,-2.1001e-17
-0.26711,-0.10567,-0.01,-22.548,-0.20737,0.032733,-7.7734e-24
-0.26711,-0.10567,0.01,-22.548,-0.20737,0.032733,-7.7734e-24
-0.27241,-0.10482,-0.01,-22.69,-0.20823,0.033766,-4.8022e-23
-0.27241,-0.10482,0.01,-22.69,-0.20823,0.033766,-4.8022e-23
-0.2777,-0.10395,-0.01,-22.496,-0.20888,0.034913,2.0856e-17
-0.2777,-0.10395,0.01,-22.496,-0.20888,0.034913,2.0856e-17
-0.28298,-0.10305,-0.01,-22.013,-0.209,0.03597,3.1054e-17
-0.28298,-0.10305,0.01,-22.013,-0.209,0.03597,3.1054e-17
-0.28827,-0.10213,-0.01,-21.566,-0.20896,0.036959,3.0217e-17
-0.28827,-0.10213,0.01,-21.566,-0.20896,0.036959,3.0217e-17
-0.29354,-0.10119,-0.01,-21.366,-0.20928,0.038014,2.002e-17
-0.29354,-0.10119,0.01,-21.366,-0.20928,0.038014,2.002e-17
-0.29882,-0.10022,-0.01,-21.22,-0.20969,0.039135,-1.9746e-17
-0.29882,-0.10022,0.01,-21.22,-0.20969,0.039135,-1.9746e-17
-0.30408,-0.099224,-0.01,-21.12,-0.21005,0.040253,-1.9746e-17
-0.30408,-0.099224,0.01,-21.12,-0.21005,0.040253,-1.9746e-17
-0.30935,-0.098204,-0.01,-21.042,-0.21064,0.041487,-1.8644e-23
-0.30935,-0.098204,0.01,-21.042,-0.21064,0.041487,-1.8644e-23
-0.3146,-0.097153,-0.01,-20.862,-0.21103,0.042751,-5.9953e-28
-0.3146,-0.097153,0.01,-20.862,-0.21103,0.042751,-5.9953e-28
-0.31986,-0.096076,-0.01,-20.672,-0.21147,0.044048,1.8643e-23
-0.31986,-0.096076,0.01,-20.672,-0.21147,0.044048,1.8643e-23
-0.3251,-0.094968,-0.01,-20.327,-0.21185,0.045409,-9.4262e-18
-0.3251,-0.094968,0.01,-20.327,-0.21185,0.045409,-9.4262e-18
-0.33034,-0.093832,-0.01,-19.999,-0.21209,0.046724,-9.4262e-18
-0.33034,-0.093832,0.01,-19.999,-0.21209,0.046724,-9.4262e-18
-0.33558,-0.092664,-0.01,-19.682,-0.21249,0.048188,9.1293e-18
-0.33558,-0.092664,0.01,-19.682,-0.21249,0.048188,9.1293e-18
-0.3408,-0.091464,-0.01,-19.367,-0.21281,0.049632,1.088e-19
-0.3408,-0.091464,0.01,-19.367,-0.21281,0.049632,1.088e-19
-0.34602,-0.090232,-0.01,-19.11,-0.21319,0.051165,-1.313e-19
-0.34602,-0.090232,0.01,-19.11,-0.21319,0.051165,-1.313e-19
-0.35123,-0.088964,-0.01,-18.807,-0.21359,0.052802,1.531e-19
-0.35123,-0.088964,0.01,-18.807,-0.21359,0.052802,1.531e-19
-0.35643,-0.087662,-0.01,-18.484,-0.21387,0.054416,-1.495e-19
-0.35643,-0.087662,0.01,-18.484,-0.21387,0.054416,-1.495e-19
-0.36162,-0.086323,-0.01,-18.151,-0.21424,0.056162,1.7011e-17
-0.36162,-0.086323,0.01,-18.151,-0.21424,0.056162,1.7011e-17
-0.3668,-0.084946,-0.01,-17.758,-0.21459,0.058029,1.6643e-17
-0.3668,-0.084946,0.01,-17.758,-0.21459,0.058029,1.6643e-17
-0.37197,-0.083528,-0.01,-17.323,-0.21481,0.059918,8.2186e-18
-0.37197,-0.083528,0.01,-17.323,-0.21481,0.059918,8.2186e-18
-0.37713,-0.08207,-0.01,-16.863,-0.21496,0.061854,1.5576e-17
-0.37713,-0.08207,0.01,-16.863,-0.21496,0.061854,1.5576e-17
-0.38228,-0.080568,-0.01,-16.396,-0.21511,0.063886,1.5576e-17
-0.38228,-0.080568,0.01,-16.396,-0.21511,0.063886,1.5576e-17
-0.38741,-0.079022,-0.01,-15.913,-0.21526,0.066095,-2.934e-17
-0.38741,-0.079022,0.01,-15.913,-0.21526,0.066095,-2.934e-17
-0.39253,-0.077426,-0.01,-15.366,-0.21526,0.068384,-2.934e-17
-0.39253,-0.077426,0.01,-15.366,-0.21526,0.068384,-2.934e-17
-0.39763,-0.075781,-0.01,-14.79,-0.2151,0.07072,-1.3592e-17
-0.39763,-0.075781,0.01,-14.79,-0.2151,0.07072,-1.3592e-17
-0.40272,-0.074083,-0.01,-14.173,-0.21487,0.073199,-3.9544e-17
-0.40272,-0.074083,0.01,-14.173,-0.21487,0.073199,-3.9544e-17
-0.40779,-0.07233,-0.01,-13.496,-0.21448,0.075776,-1.3628e-17
-0.40779,-0.07233,0.01,-13.496,-0.21448,0.075776,-1.3628e-17
-0.41283,-0.070518,-0.01,-12.771,-0.2139,0.078477,1.2324e-17
-0.41283,-0.070518,0.01,-12.771,-0.2139,0.078477,1.2324e-17
-0.41786,-0.068644,-0.01,-11.975,-0.21315,0.081324,-1.0833e-17
-0.41786,-0.068644,0.01,-11.975,-0.21315,0.081324,-1.0833e-17
-0.42285,-0.066704,-0.01,-11.107,-0.21214,0.084292,-8.437e-19
-0.42285,-0.066704,0.01,-11.107,-0.21214,0.084292,-8.437e-19
-0.42782,-0.064694,-0.01,-10.168,-0.21089,0.087464,9.161e-19
-0.42782,-0.064694,0.01,-10.168,-0.21089,0.087464,9.161e-19
-0.43276,-0.062606,-0.01,-9.1026,-0.20923,0.090763,-9.0727e-18
-0.43276,-0.062606,0.01,-9.1026,-0.20923,0.090763,-9.0727e-18
-0.43767,-0.060438,-0.01,-7.9318,-0.2071,0.094084,2.9816e-24
-0.43767,-0.060438,0.01,-7.9318,-0.2071,0.094084,2.9816e-24
-0.44253,-0.058183,-0.01,-6.6626,-0.20455,0.097628,-3.2685e-22
-0.44253,-0.058183,0.01,-6.6626,-0.20455,0.097628,-3.2685e-22
-0.44735,-0.055832,-0.01,-5.2231,-0.20144,0.10137,-4.1796e-18
-0.44735,-0.055832,0.01,-5.2231,-0.20144,0.10137,-4.1796e-18
-0.45212,-0.053378,-0.01,-3.5902,-0.19755,0.10511,-1.6284e-18
-0.45212,-0.053378,0.01,-3.5902,-0.19755,0.10511,-1.6284e-18
-0.45682,-0.050812,-0.01,-1.7841,-0.19292,0.10894,3.3445e-18
-0.45682,-0.050812,0.01,-1.7841,-0.19292,0.10894,3.3445e-18
-0.46146,-0.048123,-0.01,0.26138,-0.18731,0.11295,2.0771e-18
-0.46146,-0.048123,0.01,0.26138,-0.18731,0.11295,2.0771e-18
-0.46602,-0.045295,-0.01,2.65,-0.18034,0.11682,1.2836e-18
-0.46602,-0.045295,0.01,2.65,-0.18034,0.11682,1.2836e-18
-0.47047,-0.042316,-0.01,5.4152,-0.17175,0.12028,1.9207e-24
-0.47047,-0.042316,0.01,5.4152,-0.17175,0.12028,1.9207e-24
-0.47481,-0.03917,-0.01,8.6411,-0.16118,0.12315,-1.2075e-24
-0.47481,-0.03917,0.01,8.6411,-0.16118,0.12315,-1.2075e-24
-0.47901,-0.035835,-0.01,12.429,-0.14811,0.12497,-8.7895e-22
-0.47901,-0.035835,0.01,12.429,-0.14811,0.12497,-8.7895e-22
-0.48303,-0.032287,-0.01,16.866,-0.13217,0.12501,-8.8079e-22
-0.48303,-0.032287,0.01,16.866,-0.13217,0.12501,-8.8079e-22
-0.48683,-0.028502,-0.01,19.255,-0.12347,0.12446,-7.5163e-24
-0.48683,-0.028502,0.01,19.255,-0.12347,0.12446,-7.5163e-24


==> Results/ellipse_Re107/Re107_20aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-92.925,-0.26436,-0.049811,1.2435e-16
-0.30408,0.099224,-0.01,-92.925,-0.26436,-0.049811,1.2435e-16
-0.29882,0.10022,-0.01,-92.232,-0.2623,-0.048671,6.2177e-17
-0.29882,0.10022,0.01,-92.232,-0.2623,-0.048671,6.2177e-17
-0.29354,0.10119,-0.01,-90.7,-0.25837,-0.046611,-6.0125e-17
-0.29354,0.10119,0.01,-90.7,-0.25837,-0.046611,-6.0125e-17
-0.28827,0.10213,-0.01,-89.176,-0.25453,-0.044665,-8.9729e-17
-0.28827,0.10213,0.01,-89.176,-0.25453,-0.044665,-8.9729e-17
-0.28298,0.10305,-0.01,-87.71,-0.25079,-0.042821,-5.8686e-17
-0.28298,0.10305,0.01,-87.71,-0.25079,-0.042821,-5.8686e-17
-0.2777,0.10395,-0.01,-86.286,-0.24724,-0.041084,-2.9082e-17
-0.2777,0.10395,0.01,-86.286,-0.24724,-0.041084,-2.9082e-17
-0.27241,0.10482,-0.01,-84.921,-0.24374,-0.039376,-1.9141e-22
-0.27241,0.10482,0.01,-84.921,-0.24374,-0.039376,-1.9141e-22
-0.26711,0.10567,-0.01,-83.582,-0.24052,-0.03782,-8.3022e-23
-0.26711,0.10567,0.01,-83.582,-0.24052,-0.03782,-8.3022e-23
-0.26181,0.10649,-0.01,-82.313,-0.23726,-0.036261,5.4637e-17
-0.26181,0.10649,0.01,-82.313,-0.23726,-0.036261,5.4637e-17
-0.25651,0.10729,-0.01,-81.014,-0.23396,-0.034806,2.7752e-17
-0.25651,0.10729,0.01,-81.014,-0.23396,-0.034806,2.7752e-17
-0.25121,0.10808,-0.01,-79.803,-0.23089,-0.033385,-2.6885e-17
-0.25121,0.10808,0.01,-79.803,-0.23089,-0.033385,-2.6885e-17
-0.2459,0.10884,-0.01,-78.584,-0.2277,-0.031969,-2.6069e-17
-0.2459,0.10884,0.01,-78.584,-0.2277,-0.031969,-2.6069e-17
-0.24059,0.10958,-0.01,-77.388,-0.22471,-0.030688,-2.6069e-17
-0.24059,0.10958,0.01,-77.388,-0.22471,-0.030688,-2.6069e-17
-0.23528,0.1103,-0.01,-76.262,-0.22178,-0.029395,1.2658e-17
-0.23528,0.1103,0.01,-76.262,-0.22178,-0.029395,1.2658e-17
-0.22996,0.11099,-0.01,-75.098,-0.21878,-0.02817,1.2658e-17
-0.22996,0.11099,0.01,-75.098,-0.21878,-0.02817,1.2658e-17
-0.22464,0.11167,-0.01,-73.994,-0.2161,-0.027029,-1.2288e-17
-0.22464,0.11167,0.01,-73.994,-0.2161,-0.027029,-1.2288e-17
-0.21932,0.11233,-0.01,-72.924,-0.21327,-0.025863,-1.2288e-17
-0.21932,0.11233,0.01,-72.924,-0.21327,-0.025863,-1.2288e-17
-0.214,0.11297,-0.01,-71.846,-0.21055,-0.024796,4.6528e-23
-0.214,0.11297,0.01,-71.846,-0.21055,-0.024796,4.6528e-23
-0.20868,0.11359,-0.01,-70.826,-0.20804,-0.023758,1.1764e-17
-0.20868,0.11359,0.01,-70.826,-0.20804,-0.023758,1.1764e-17
-0.20335,0.11419,-0.01,-69.814,-0.20532,-0.022691,1.7525e-19
-0.20335,0.11419,0.01,-69.814,-0.20532,-0.022691,1.7525e-19
-0.19802,0.11478,-0.01,-68.786,-0.20275,-0.021746,-1.1589e-17
-0.19802,0.11478,0.01,-68.786,-0.20275,-0.021746,-1.1589e-17
-0.19269,0.11534,-0.01,-67.835,-0.20038,-0.020801,2.2541e-17
-0.19269,0.11534,0.01,-67.835,-0.20038,-0.020801,2.2541e-17
-0.18735,0.11589,-0.01,-66.856,-0.19777,-0.019839,3.3635e-17
-0.18735,0.11589,0.01,-66.856,-0.19777,-0.019839,3.3635e-17
-0.18202,0.11642,-0.01,-65.883,-0.19535,-0.018973,1.1093e-17
-0.18202,0.11642,0.01,-65.883,-0.19535,-0.018973,1.1093e-17
-0.17668,0.11693,-0.01,-64.964,-0.19307,-0.018128,-1.0785e-17
-0.17668,0.11693,0.01,-64.964,-0.19307,-0.018128,-1.0785e-17
-0.17134,0.11743,-0.01,-64.045,-0.19071,-0.017277,-1.4745e-19
-0.17134,0.11743,0.01,-64.045,-0.19071,-0.017277,-1.4745e-19
-0.166,0.11791,-0.01,-63.136,-0.18835,-0.016462,1.567e-19
-0.166,0.11791,0.01,-63.136,-0.18835,-0.016462,1.567e-19
-0.16066,0.11837,-0.01,-62.242,-0.18618,-0.015713,-1.422e-19
-0.16066,0.11837,0.01,-62.242,-0.18618,-0.015713,-1.422e-19
-0.15532,0.11882,-0.01,-61.395,-0.18402,-0.014933,2.0537e-17
-0.15532,0.11882,0.01,-61.395,-0.18402,-0.014933,2.0537e-17
-0.14997,0.11924,-0.01,-60.516,-0.18164,-0.014166,1.5315e-19
-0.14997,0.11924,0.01,-60.516,-0.18164,-0.014166,1.5315e-19
-0.14463,0.11965,-0.01,-59.649,-0.17951,-0.013494,-1.9953e-17
-0.14463,0.11965,0.01,-59.649,-0.17951,-0.013494,-1.9953e-17
-0.13928,0.12005,-0.01,-58.832,-0.17749,-0.012809,-1.968e-17
-0.13928,0.12005,0.01,-58.832,-0.17749,-0.012809,-1.968e-17
-0.13393,0.12043,-0.01,-58.005,-0.17526,-0.012098,-1.3995e-19
-0.13393,0.12043,0.01,-58.005,-0.17526,-0.012098,-1.3995e-19
-0.12858,0.12079,-0.01,-57.165,-0.17307,-0.011441,9.6315e-18
-0.12858,0.12079,0.01,-57.165,-0.17307,-0.011441,9.6315e-18
-0.12323,0.12114,-0.01,-56.354,-0.17106,-0.010832,2.84e-35
-0.12323,0.12114,0.01,-56.354,-0.17106,-0.010832,2.84e-35
-0.11788,0.12148,-0.01,-55.568,-0.16904,-0.010207,3.5696e-38
-0.11788,0.12148,0.01,-55.568,-0.16904,-0.010207,3.5696e-38
-0.11253,0.12179,-0.01,-54.774,-0.16687,-0.0095665,-4.5475e-18
-0.11253,0.12179,0.01,-54.774,-0.16687,-0.0095665,-4.5475e-18
-0.10718,0.12209,-0.01,-53.967,-0.16473,-0.008972,-6.856e-20
-0.10718,0.12209,0.01,-53.967,-0.16473,-0.008972,-6.856e-20
-0.10182,0.12238,-0.01,-53.183,-0.16277,-0.0084268,4.4789e-18
-0.10182,0.12238,0.01,-53.183,-0.16277,-0.0084268,4.4789e-18
-0.096469,0.12265,-0.01,-52.43,-0.16079,-0.0078569,-4.1142e-38
-0.096469,0.12265,0.01,-52.43,-0.16079,-0.0078569,-4.1142e-38
-0.091113,0.12291,-0.01,-51.651,-0.15869,-0.0073001,-4.2862e-18
-0.091113,0.12291,0.01,-51.651,-0.15869,-0.0073001,-4.2862e-18
-0.085757,0.12315,-0.01,-50.884,-0.15669,-0.006779,-6.1245e-20
-0.085757,0.12315,0.01,-50.884,-0.15669,-0.006779,-6.1245e-20
-0.0804,0.12337,-0.01,-50.134,-0.15473,-0.0062715,4.2249e-18
-0.0804,0.12337,0.01,-50.134,-0.15473,-0.0062715,4.2249e-18
-0.075043,0.12358,-0.01,-49.387,-0.15278,-0.0057733,2.581e-24
-0.075043,0.12358,0.01,-49.387,-0.15278,-0.0057733,2.581e-24
-0.069685,0.12378,-0.01,-48.651,-0.1508,-0.0052682,-4.0378e-18
-0.069685,0.12378,0.01,-48.651,-0.1508,-0.0052682,-4.0378e-18
-0.064327,0.12396,-0.01,-47.905,-0.14873,-0.0047771,-2.0501e-18
-0.064327,0.12396,0.01,-47.905,-0.14873,-0.0047771,-2.0501e-18
-0.058968,0.12413,-0.01,-47.158,-0.14674,-0.0043302,1.9877e-18
-0.058968,0.12413,0.01,-47.158,-0.14674,-0.0043302,1.9877e-18
-0.053608,0.12428,-0.01,-46.784,-0.14581,-0.0041226,2.4947e-24
-0.053608,0.12428,0.01,-46.784,-0.14581,-0.0041226,2.4947e-24
-0.5,0,0.01,-243.33,-0.0060821,-1.2308,-5.7397e-42
-0.5,0,-0.01,-243.33,-0.0060821,-1.2308,-5.7397e-42
-0.49954,0.0053356,-0.01,-283.32,-0.2189,-1.2865,1.5584e-21
-0.49954,0.0053356,0.01,-283.32,-0.2189,-1.2865,1.5584e-21
-0.49822,0.010525,-0.01,-306.41,-0.40904,-1.2295,1.5584e-21
-0.49822,0.010525,0.01,-306.41,-0.40904,-1.2295,1.5584e-21
-0.49615,0.015468,-0.01,-311.35,-0.54135,-1.0991,-3.0092e-36
-0.49615,0.015468,0.01,-311.35,-0.54135,-1.0991,-3.0092e-36
-0.49348,0.020112,-0.01,-304.24,-0.60819,-0.94103,1.9651e-16
-0.49348,0.020112,0.01,-304.24,-0.60819,-0.94103,1.9651e-16
-0.49034,0.024451,-0.01,-292.7,-0.64382,-0.81043,7.896e-18
-0.49034,0.024451,0.01,-292.7,-0.64382,-0.81043,7.896e-18
-0.48683,0.028502,-0.01,-281.54,-0.65547,-0.70289,-1.8862e-16
-0.48683,0.028502,0.01,-281.54,-0.65547,-0.70289,-1.8862e-16
-0.48303,0.032287,-0.01,-268.15,-0.64074,-0.59958,-1.6347e-21
-0.48303,0.032287,0.01,-268.15,-0.64074,-0.59958,-1.6347e-21
-0.47901,0.035835,-0.01,-254.15,-0.62412,-0.52049,-1.6598e-16
-0.47901,0.035835,0.01,-254.15,-0.62412,-0.52049,-1.6598e-16
-0.47481,0.03917,-0.01,-242.17,-0.6021,-0.4548,-1.6597e-16
-0.47481,0.03917,0.01,-242.17,-0.6021,-0.4548,-1.6597e-16
-0.47047,0.042316,-0.01,-230.04,-0.57887,-0.40078,-3.8528e-23
-0.47047,0.042316,0.01,-230.04,-0.57887,-0.40078,-3.8528e-23
-0.46602,0.045295,-0.01,-219.64,-0.55777,-0.35736,1.4318e-16
-0.46602,0.045295,0.01,-219.64,-0.55777,-0.35736,1.4318e-16
-0.46146,0.048123,-0.01,-210.01,-0.5383,-0.32113,5.75e-18
-0.46146,0.048123,0.01,-210.01,-0.5383,-0.32113,5.75e-18
-0.45682,0.050812,-0.01,-201.31,-0.51921,-0.29005,-2.6908e-16
-0.45682,0.050812,0.01,-201.31,-0.51921,-0.29005,-2.6908e-16
-0.45212,0.053378,-0.01,-193.02,-0.49995,-0.26309,-5.2395e-18
-0.45212,0.053378,0.01,-193.02,-0.49995,-0.26309,-5.2395e-18
-0.44735,0.055832,-0.01,-185.71,-0.48485,-0.24136,1.2641e-16
-0.44735,0.055832,0.01,-185.71,-0.48485,-0.24136,1.2641e-16
-0.44253,0.058183,-0.01,-179.02,-0.47083,-0.22238,-9.0132e-22
-0.44253,0.058183,0.01,-179.02,-0.47083,-0.22238,-9.0132e-22
-0.43767,0.060438,-0.01,-172.79,-0.45706,-0.20563,5.7084e-23
-0.43767,0.060438,0.01,-172.79,-0.45706,-0.20563,5.7084e-23
-0.43276,0.062606,-0.01,-167.2,-0.44471,-0.19122,1.1006e-16
-0.43276,0.062606,0.01,-167.2,-0.44471,-0.19122,1.1006e-16
-0.42782,0.064694,-0.01,-161.84,-0.43173,-0.17745,3.587e-18
-0.42782,0.064694,0.01,-161.84,-0.43173,-0.17745,3.587e-18
-0.42285,0.066704,-0.01,-156.69,-0.41963,-0.16524,-3.294e-18
-0.42285,0.066704,0.01,-156.69,-0.41963,-0.16524,-3.294e-18
-0.41786,0.068644,-0.01,-151.99,-0.40902,-0.15472,1.0318e-16
-0.41786,0.068644,0.01,-151.99,-0.40902,-0.15472,1.0318e-16
-0.41283,0.070518,-0.01,-147.72,-0.39912,-0.14522,-9.7464e-17
-0.41283,0.070518,0.01,-147.72,-0.39912,-0.14522,-9.7464e-17
-0.40779,0.07233,-0.01,-143.67,-0.38938,-0.13646,9.2122e-17
-0.40779,0.07233,0.01,-143.67,-0.38938,-0.13646,9.2122e-17
-0.40272,0.074083,-0.01,-139.82,-0.38034,-0.12853,2.819e-16
-0.40272,0.074083,0.01,-139.82,-0.38034,-0.12853,2.819e-16
-0.39763,0.075781,-0.01,-136.17,-0.37158,-0.12123,9.231e-17
-0.39763,0.075781,0.01,-136.17,-0.37158,-0.12123,9.231e-17
-0.39253,0.077426,-0.01,-132.76,-0.3636,-0.11468,1.755e-16
-0.39253,0.077426,0.01,-132.76,-0.3636,-0.11468,1.755e-16
-0.38741,0.079022,-0.01,-129.6,-0.35572,-0.10847,1.755e-16
-0.38741,0.079022,0.01,-129.6,-0.35572,-0.10847,1.755e-16
-0.38228,0.080568,-0.01,-126.52,-0.34787,-0.1026,-7.8835e-23
-0.38228,0.080568,0.01,-126.52,-0.34787,-0.1026,-7.8835e-23
-0.37713,0.08207,-0.01,-123.55,-0.34067,-0.097355,-1.4828e-22
-0.37713,0.08207,0.01,-123.55,-0.34067,-0.097355,-1.4828e-22
-0.37197,0.083528,-0.01,-120.8,-0.33378,-0.092472,-3.9973e-17
-0.37197,0.083528,0.01,-120.8,-0.33378,-0.092472,-3.9973e-17
-0.3668,0.084946,-0.01,-118.15,-0.32717,-0.087865,-7.9056e-17
-0.3668,0.084946,0.01,-118.15,-0.32717,-0.087865,-7.9056e-17
-0.36162,0.086323,-0.01,-115.61,-0.32057,-0.083457,-7.7359e-17
-0.36162,0.086323,0.01,-115.61,-0.32057,-0.083457,-7.7359e-17
-0.35643,0.087662,-0.01,-113.19,-0.31439,-0.079423,-3.8275e-17
-0.35643,0.087662,0.01,-113.19,-0.31439,-0.079423,-3.8275e-17
-0.35123,0.088964,-0.01,-110.85,-0.30869,-0.075747,-3.6714e-17
-0.35123,0.088964,0.01,-110.85,-0.30869,-0.075747,-3.6714e-17
-0.34602,0.090232,-0.01,-108.68,-0.30345,-0.072316,-7.0215e-19
-0.34602,0.090232,0.01,-108.68,-0.30345,-0.072316,-7.0215e-19
-0.3408,0.091464,-0.01,-106.58,-0.2985,-0.069139,3.6011e-17
-0.3408,0.091464,0.01,-106.58,-0.2985,-0.069139,3.6011e-17
-0.33558,0.092664,-0.01,-104.57,-0.29346,-0.06611,-7.7482e-23
-0.33558,0.092664,0.01,-104.57,-0.29346,-0.06611,-7.7482e-23
-0.33034,0.093832,-0.01,-102.64,-0.28847,-0.063154,3.401e-17
-0.33034,0.093832,0.01,-102.64,-0.28847,-0.063154,3.401e-17
-0.3251,0.094968,-0.01,-100.72,-0.28368,-0.060444,3.401e-17
-0.3251,0.094968,0.01,-100.72,-0.28368,-0.060444,3.401e-17
-0.31986,0.096076,-0.01,-98.946,-0.27922,-0.057854,6.2002e-23
-0.31986,0.096076,0.01,-98.946,-0.27922,-0.057854,6.2002e-23
-0.3146,0.097153,-0.01,-97.164,-0.27477,-0.055385,-4.9856e-28
-0.3146,0.097153,0.01,-97.164,-0.27477,-0.055385,-4.9856e-28
-0.30935,0.098204,-0.01,-95.476,-0.27033,-0.052997,-6.2002e-23
-0.30935,0.098204,0.01,-95.476,-0.27033,-0.052997,-6.2002e-23
-0.30408,0.099224,-0.01,-94.722,-0.26833,-0.051788,-4.5139e-36
-0.30408,0.099224,0.01,-94.722,-0.26833,-0.051788,-4.5139e-36
-0.48683,-0.028502,0.01,-8.4242,0.22311,-0.26204,1.1278e-17
-0.48683,-0.028502,-0.01,-8.4242,0.22311,-0.26204,1.1278e-17
-0.49034,-0.024451,-0.01,-20.594,0.2458,-0.32002,-3.8151e-17
-0.49034,-0.024451,0.01,-20.594,0.2458,-0.32002,-3.8151e-17
-0.49348,-0.020112,-0.01,-49.16,0.2843,-0.45481,-4.379e-17
-0.49348,-0.020112,0.01,-49.16,0.2843,-0.45481,-4.379e-17
-0.49615,-0.015468,-0.01,-87.697,0.30189,-0.63587,0
-0.49615,-0.015468,0.01,-87.697,0.30189,-0.63587,0
-0.49822,-0.010525,-0.01,-136.46,0.27326,-0.85463,9.2168e-22
-0.49822,-0.010525,0.01,-136.46,0.27326,-0.85463,9.2168e-22
-0.49954,-0.0053356,-0.01,-191.1,0.17075,-1.0711,9.2168e-22
-0.49954,-0.0053356,0.01,-191.1,0.17075,-1.0711,9.2168e-22
0.44735,0.055832,0.01,-1.4021,0.0097896,-0.0047747,-3.7561e-18
0.44253,0.058183,0.01,-1.3998,0.0092681,-0.0044139,-1.878e-18
0.44253,0.058183,-0.01,-1.3998,0.0092681,-0.0044139,-1.878e-18
0.44735,0.055832,-0.01,-1.4021,0.0097896,-0.0047747,-3.7561e-18
0.43767,0.060438,0.01,-1.3883,0.0082439,-0.0037368,-4.4707e-25
0.43767,0.060438,-0.01,-1.3883,0.0082439,-0.0037368,-4.4707e-25
0.43276,0.062606,0.01,-1.3732,0.0073632,-0.0031856,-9.1564e-19
0.43276,0.062606,-0.01,-1.3732,0.0073632,-0.0031856,-9.1564e-19
0.42782,0.064694,0.01,-1.363,0.0066599,-0.0027555,-5.65e-21
0.42782,0.064694,-0.01,-1.363,0.0066599,-0.0027555,-5.65e-21
0.42285,0.066704,0.01,-1.3569,0.0061113,-0.0024227,2.585e-21
0.42285,0.066704,-0.01,-1.3569,0.0061113,-0.0024227,2.585e-21
0.41786,0.068644,0.01,-1.3569,0.005731,-0.0021829,-9.0741e-19
0.41786,0.068644,-0.01,-1.3569,0.005731,-0.0021829,-9.0741e-19
0.41283,0.070518,0.01,-1.3629,0.0054852,-0.002011,-9.1551e-19
0.41283,0.070518,-0.01,-1.3629,0.0054852,-0.002011,-9.1551e-19
0.40779,0.07233,0.01,-1.3776,0.0053926,-0.0019058,-9.1551e-19
0.40779,0.07233,-0.01,-1.3776,0.0053926,-0.0019058,-9.1551e-19
0.40272,0.074083,0.01,-1.3984,0.005415,-0.0018466,9.4341e-19
0.40272,0.074083,-0.01,-1.3984,0.005415,-0.0018466,9.4341e-19
0.39763,0.075781,0.01,-1.4223,0.005494,-0.001809,9.4341e-19
0.39763,0.075781,-0.01,-1.4223,0.005494,-0.001809,9.4341e-19
0.39253,0.077426,0.01,-1.4511,0.0055887,-0.0017792,-4.2527e-24
0.39253,0.077426,-0.01,-1.4511,0.0055887,-0.0017792,-4.2527e-24
0.38741,0.079022,0.01,-1.4837,0.0056476,-0.0017387,-3.2827e-24
0.38741,0.079022,-0.01,-1.4837,0.0056476,-0.0017387,-3.2827e-24
0.38228,0.080568,0.01,-1.5186,0.0056507,-0.0016836,9.9314e-25
0.38228,0.080568,-0.01,-1.5186,0.0056507,-0.0016836,9.9314e-25
0.37713,0.08207,0.01,-1.5551,0.005604,-0.0016185,-1.054e-18
0.37713,0.08207,-0.01,-1.5551,0.005604,-0.0016185,-1.054e-18
0.37197,0.083528,0.01,-1.5935,0.0055235,-0.0015473,-5.1386e-19
0.37197,0.083528,-0.01,-1.5935,0.0055235,-0.0015473,-5.1386e-19
0.3668,0.084946,0.01,-1.6342,0.0054219,-0.0014736,-1.409e-20
0.3668,0.084946,-0.01,-1.6342,0.0054219,-0.0014736,-1.409e-20
0.36162,0.086323,0.01,-1.6778,0.0053096,-0.0014004,-1.1236e-18
0.36162,0.086323,-0.01,-1.6778,0.0053096,-0.0014004,-1.1236e-18
0.35643,0.087662,0.01,-1.725,0.0051892,-0.0013298,-1.1553e-18
0.35643,0.087662,-0.01,-1.725,0.0051892,-0.0013298,-1.1553e-18
0.35123,0.088964,0.01,-1.7765,0.0050597,-0.0012612,-1.1897e-18
0.35123,0.088964,-0.01,-1.7765,0.0050597,-0.0012612,-1.1897e-18
0.34602,0.090232,0.01,-1.8327,0.0049136,-0.0011906,1.972e-20
0.34602,0.090232,-0.01,-1.8327,0.0049136,-0.0011906,1.972e-20
0.3408,0.091464,0.01,-1.8941,0.0047409,-0.001118,-2.139e-20
0.3408,0.091464,-0.01,-1.8941,0.0047409,-0.001118,-2.139e-20
0.33558,0.092664,0.01,-1.9611,0.0045404,-0.001043,-6.4494e-19
0.33558,0.092664,-0.01,-1.9611,0.0045404,-0.001043,-6.4494e-19
0.33034,0.093832,0.01,-2.0349,0.0043085,-0.00096403,-6.9435e-19
0.33034,0.093832,-0.01,-2.0349,0.0043085,-0.00096403,-6.9435e-19
0.3251,0.094968,0.01,-2.1165,0.0040329,-0.0008811,-6.9435e-19
0.3251,0.094968,-0.01,-2.1165,0.0040329,-0.0008811,-6.9435e-19
0.31986,0.096076,0.01,-2.2071,0.0037117,-0.00079227,-1.4745e-24
0.31986,0.096076,-0.01,-2.2071,0.0037117,-0.00079227,-1.4745e-24
0.3146,0.097153,0.01,-2.3087,0.0033297,-0.00069618,1.4988e-29
0.3146,0.097153,-0.01,-2.3087,0.0033297,-0.00069618,1.4988e-29
0.30935,0.098204,0.01,-2.4225,0.0028809,-0.00059182,1.4746e-24
0.30935,0.098204,-0.01,-2.4225,0.0028809,-0.00059182,1.4746e-24
0.30408,0.099224,0.01,-2.5519,0.002355,-0.00047846,-1.0419e-23
0.30408,0.099224,-0.01,-2.5519,0.002355,-0.00047846,-1.0419e-23
0.29882,0.10022,0.01,-2.6992,0.0017343,-0.00035451,1.8595e-18
0.29882,0.10022,-0.01,-2.6992,0.0017343,-0.00035451,1.8595e-18
0.29354,0.10119,0.01,-2.8687,0.0010125,-0.00021876,1.8595e-18
0.29354,0.10119,-0.01,-2.8687,0.0010125,-0.00021876,1.8595e-18
0.28827,0.10213,0.01,-3.0635,0.00017166,-7.0355e-05,-1.0603e-18
0.28827,0.10213,-0.01,-3.0635,0.00017166,-7.0355e-05,-1.0603e-18
0.28298,0.10305,0.01,-3.2873,-0.0007937,9.1499e-05,-1.0603e-18
0.28298,0.10305,-0.01,-3.2873,-0.0007937,9.1499e-05,-1.0603e-18
0.2777,0.10395,0.01,-3.5434,-0.0019077,0.00026887,1.6629e-23
0.2777,0.10395,-0.01,-3.5434,-0.0019077,0.00026887,1.6629e-23
0.27241,0.10482,0.01,-3.8349,-0.0031513,0.00045673,-2.6728e-18
0.27241,0.10482,-0.01,-3.8349,-0.0031513,0.00045673,-2.6728e-18
0.26711,0.10567,0.01,-4.1673,-0.0045531,0.00065843,-2.6728e-18
0.26711,0.10567,-0.01,-4.1673,-0.0045531,0.00065843,-2.6728e-18
0.26181,0.10649,0.01,-4.5396,-0.0060917,0.00086907,-2.583e-23
0.26181,0.10649,-0.01,-4.5396,-0.0060917,0.00086907,-2.583e-23
0.25651,0.10729,0.01,-4.9559,-0.0077736,0.0010904,1.7331e-18
0.25651,0.10729,-0.01,-4.9559,-0.0077736,0.0010904,1.7331e-18
0.25121,0.10808,0.01,-5.4122,-0.0096283,0.0013218,-2.0495e-18
0.25121,0.10808,-0.01,-5.4122,-0.0096283,0.0013218,-2.0495e-18
0.2459,0.10884,0.01,-5.9098,-0.011591,0.0015542,-1.7163e-18
0.2459,0.10884,-0.01,-5.9098,-0.011591,0.0015542,-1.7163e-18
0.24059,0.10958,0.01,-6.4496,-0.013725,0.0017987,2.0663e-18
0.24059,0.10958,-0.01,-6.4496,-0.013725,0.0017987,2.0663e-18
0.23528,0.1103,0.01,-6.7282,-0.014851,0.0019245,1.7209e-23
0.23528,0.1103,-0.01,-6.7282,-0.014851,0.0019245,1.7209e-23
-0.053608,0.12428,0.01,-46.085,-0.14399,-0.0036767,3.8544e-18
-0.053608,0.12428,-0.01,-46.085,-0.14399,-0.0036767,3.8544e-18
-0.048249,0.12442,-0.01,-45.726,-0.14294,-0.0034408,1.9272e-18
-0.048249,0.12442,0.01,-45.726,-0.14294,-0.0034408,1.9272e-18
-0.042889,0.12454,-0.01,-44.991,-0.14086,-0.0029961,-6.2661e-24
-0.042889,0.12454,0.01,-44.991,-0.14086,-0.0029961,-6.2661e-24
-0.037528,0.12465,-0.01,-44.258,-0.13888,-0.0025924,-7.1776e-24
-0.037528,0.12465,0.01,-44.258,-0.13888,-0.0025924,-7.1776e-24
-0.032168,0.12474,-0.01,-43.544,-0.13702,-0.002209,-5.1725e-35
-0.032168,0.12474,0.01,-43.544,-0.13702,-0.002209,-5.1725e-35
-0.026807,0.12482,-0.01,-42.841,-0.13515,-0.0018166,-8.886e-19
-0.026807,0.12482,0.01,-42.841,-0.13515,-0.0018166,-8.886e-19
-0.021446,0.12488,-0.01,-42.139,-0.13314,-0.0014133,-1.7623e-18
-0.021446,0.12488,0.01,-42.139,-0.13314,-0.0014133,-1.7623e-18
-0.016084,0.12493,-0.01,-41.415,-0.13111,-0.0010408,-8.7373e-19
-0.016084,0.12493,0.01,-41.415,-0.13111,-0.0010408,-8.7373e-19
-0.010723,0.12497,-0.01,-40.706,-0.12917,-0.00068991,7.9773e-25
-0.010723,0.12497,0.01,-40.706,-0.12917,-0.00068991,7.9773e-25
-0.0053615,0.12499,-0.01,-40.002,-0.12725,-0.0003511,-1.6237e-24
-0.0053615,0.12499,0.01,-40.002,-0.12725,-0.0003511,-1.6237e-24
0,0.125,-0.01,-39.309,-0.12528,-2.113e-06,-1.5677e-24
0,0.125,0.01,-39.309,-0.12528,-2.113e-06,-1.5677e-24
0.23528,0.1103,0.01,-7.3183,-0.017133,0.0021605,2.4504e-18
0.22996,0.11099,0.01,-7.6325,-0.018353,0.0022851,2.5556e-18
0.22996,0.11099,-0.01,-7.6325,-0.018353,0.0022851,2.5556e-18
0.23528,0.1103,-0.01,-7.3183,-0.017133,0.0021605,2.4504e-18
0.22464,0.11167,0.01,-8.2737,-0.020873,0.0025325,-1.0947e-19
0.22464,0.11167,-0.01,-8.2737,-0.020873,0.0025325,-1.0947e-19
0.21932,0.11233,0.01,-8.9378,-0.023464,0.0027682,-1.4399e-18
0.21932,0.11233,-0.01,-8.9378,-0.023464,0.0027682,-1.4399e-18
0.214,0.11297,0.01,-9.6309,-0.026124,0.003,-5.8775e-38
0.214,0.11297,-0.01,-9.6309,-0.026124,0.003,-5.8775e-38
0.20868,0.11359,0.01,-10.346,-0.028925,0.0032274,-1.7922e-18
0.20868,0.11359,-0.01,-10.346,-0.028925,0.0032274,-1.7922e-18
0.20335,0.11419,0.01,-11.07,-0.031718,0.0034321,-3.7065e-18
0.20335,0.11419,-0.01,-11.07,-0.031718,0.0034321,-3.7065e-18
0.19802,0.11478,0.01,-11.82,-0.03455,0.0036339,-1.9143e-18
0.19802,0.11478,-0.01,-11.82,-0.03455,0.0036339,-1.9143e-18
0.19269,0.11534,0.01,-12.578,-0.037486,0.0038213,-1.7075e-23
0.19269,0.11534,-0.01,-12.578,-0.037486,0.0038213,-1.7075e-23
0.18735,0.11589,0.01,-13.341,-0.04038,0.0039842,2.2986e-18
0.18735,0.11589,-0.01,-13.341,-0.04038,0.0039842,2.2986e-18
0.18202,0.11642,0.01,-14.116,-0.043271,0.0041379,2.2986e-18
0.18202,0.11642,-0.01,-14.116,-0.043271,0.0041379,2.2986e-18
0.17668,0.11693,0.01,-14.897,-0.046199,0.0042758,2.56e-18
0.17668,0.11693,-0.01,-14.897,-0.046199,0.0042758,2.56e-18
0.17134,0.11743,0.01,-15.68,-0.049123,0.0043918,-1.2958e-19
0.17134,0.11743,-0.01,-15.68,-0.049123,0.0043918,-1.2958e-19
0.166,0.11791,0.01,-16.459,-0.051968,0.0044863,-5.5103e-18
0.166,0.11791,-0.01,-16.459,-0.051968,0.0044863,-5.5103e-18
0.16066,0.11837,0.01,-17.252,-0.05483,0.0045734,1.3431e-19
0.16066,0.11837,-0.01,-17.252,-0.05483,0.0045734,1.3431e-19
0.15532,0.11882,0.01,-18.035,-0.05773,0.0046339,-1.2793e-19
0.15532,0.11882,-0.01,-18.035,-0.05773,0.0046339,-1.2793e-19
0.14997,0.11924,0.01,-18.808,-0.060476,0.0046691,1.3069e-19
0.14997,0.11924,-0.01,-18.808,-0.060476,0.0046691,1.3069e-19
0.14463,0.11965,0.01,-19.593,-0.063191,0.0047034,3.2136e-18
0.14463,0.11965,-0.01,-19.593,-0.063191,0.0047034,3.2136e-18
0.13928,0.12005,0.01,-20.376,-0.065982,0.0047171,-3.4756e-18
0.13928,0.12005,-0.01,-20.376,-0.065982,0.0047171,-3.4756e-18
0.13393,0.12043,0.01,-21.143,-0.068694,0.0047008,1.2681e-19
0.13393,0.12043,-0.01,-21.143,-0.068694,0.0047008,1.2681e-19
0.12858,0.12079,0.01,-21.908,-0.07129,0.0046749,3.6024e-18
0.12858,0.12079,-0.01,-21.908,-0.07129,0.0046749,3.6024e-18
0.12323,0.12114,0.01,-22.678,-0.073885,0.0046415,-4.2347e-35
0.12323,0.12114,-0.01,-22.678,-0.073885,0.0046415,-4.2347e-35
0.11788,0.12148,0.01,-23.446,-0.076521,0.0045863,5.7163e-39
0.11788,0.12148,-0.01,-23.446,-0.076521,0.0045863,5.7163e-39
0.11253,0.12179,0.01,-24.197,-0.079089,0.0045035,2.0556e-18
0.11253,0.12179,-0.01,-24.197,-0.079089,0.0045035,2.0556e-18
0.10718,0.12209,0.01,-24.94,-0.081503,0.0044114,-6.285e-20
0.10718,0.12209,-0.01,-24.94,-0.081503,0.0044114,-6.285e-20
0.10182,0.12238,0.01,-25.697,-0.083951,0.0043198,-2.1185e-18
0.10182,0.12238,-0.01,-25.697,-0.083951,0.0043198,-2.1185e-18
0.096469,0.12265,0.01,-26.438,-0.08643,0.0041995,-8.2029e-24
0.096469,0.12265,-0.01,-26.438,-0.08643,0.0041995,-8.2029e-24
0.091113,0.12291,0.01,-27.173,-0.088795,0.0040638,2.3051e-18
0.091113,0.12291,-0.01,-27.173,-0.088795,0.0040638,2.3051e-18
0.085757,0.12315,0.01,-27.907,-0.091126,0.0039228,4.6703e-18
0.085757,0.12315,-0.01,-27.907,-0.091126,0.0039228,4.6703e-18
0.0804,0.12337,0.01,-28.637,-0.093431,0.0037691,2.3652e-18
0.0804,0.12337,-0.01,-28.637,-0.093431,0.0037691,2.3652e-18
0.075043,0.12358,0.01,-29.371,-0.095739,0.0036015,4.9759e-18
0.075043,0.12358,-0.01,-29.371,-0.095739,0.0036015,4.9759e-18
0.069685,0.12378,0.01,-30.095,-0.098049,0.0034111,7.5242e-18
0.069685,0.12378,-0.01,-30.095,-0.098049,0.0034111,7.5242e-18
0.064327,0.12396,0.01,-30.805,-0.10025,0.003208,1.245e-18
0.064327,0.12396,-0.01,-30.805,-0.10025,0.003208,1.245e-18
0.058968,0.12413,0.01,-31.518,-0.10235,0.0030094,3.0465e-20
0.058968,0.12413,-0.01,-31.518,-0.10235,0.0030094,3.0465e-20
0.053608,0.12428,0.01,-32.247,-0.10456,0.0028034,2.698e-18
0.053608,0.12428,-0.01,-32.247,-0.10456,0.0028034,2.698e-18
0.048249,0.12442,0.01,-32.96,-0.1068,0.0025618,4.151e-18
0.048249,0.12442,-0.01,-32.96,-0.1068,0.0025618,4.151e-18
0.042889,0.12454,0.01,-33.661,-0.10892,0.0023095,2.7867e-18
0.042889,0.12454,-0.01,-33.661,-0.10892,0.0023095,2.7867e-18
0.037528,0.12465,0.01,-34.362,-0.11094,0.0020644,5.3713e-24
0.037528,0.12465,-0.01,-34.362,-0.11094,0.0020644,5.3713e-24
0.032168,0.12474,0.01,-35.075,-0.11299,0.0018158,-4.6497e-35
0.032168,0.12474,-0.01,-35.075,-0.11299,0.0018158,-4.6497e-35
0.026807,0.12482,0.01,-35.794,-0.11514,0.0015421,7.5606e-19
0.026807,0.12482,-0.01,-35.794,-0.11514,0.0015421,7.5606e-19
0.021446,0.12488,0.01,-36.489,-0.11723,0.001239,1.5263e-18
0.021446,0.12488,-0.01,-36.489,-0.11723,0.001239,1.5263e-18
0.016084,0.12493,0.01,-37.189,-0.11921,0.00094199,7.7024e-19
0.016084,0.12493,-0.01,-37.189,-0.11921,0.00094199,7.7024e-19
0.010723,0.12497,0.01,-37.887,-0.12117,0.00064361,7.6985e-25
0.010723,0.12497,-0.01,-37.887,-0.12117,0.00064361,7.6985e-25
0.0053615,0.12499,0.01,-38.601,-0.12319,0.00033641,1.5113e-24
0.0053615,0.12499,-0.01,-38.601,-0.12319,0.00033641,1.5113e-24
0.5,0,0.01,-1.3987,-0.0001659,0.014902,-1.4694e-39
0.49954,0.0053356,0.01,-1.1892,-0.0029467,0.017194,-6.9417e-19
0.49954,0.0053356,-0.01,-1.1892,-0.0029467,0.017194,-6.9417e-19
0.5,0,-0.01,-1.3987,-0.0001659,0.014902,-1.4694e-39
0.49822,0.010525,0.01,-0.84184,-0.0051837,0.015903,-6.9417e-19
0.49822,0.010525,-0.01,-0.84184,-0.0051837,0.015903,-6.9417e-19
0.49615,0.015468,0.01,-0.48322,-0.0053342,0.011289,-4.4081e-39
0.49615,0.015468,-0.01,-0.48322,-0.0053342,0.011289,-4.4081e-39
0.49348,0.020112,0.01,-0.23669,-0.0030548,0.0051107,-1.0396e-19
0.49348,0.020112,-0.01,-0.23669,-0.0030548,0.0051107,-1.0396e-19
0.49034,0.024451,0.01,-0.16141,0.00088249,-0.00086143,-2.1625e-19
0.49034,0.024451,-0.01,-0.16141,0.00088249,-0.00086143,-2.1625e-19
0.48683,0.028502,0.01,-0.24546,0.0052376,-0.0054941,-1.1229e-19
0.48683,0.028502,-0.01,-0.24546,0.0052376,-0.0054941,-1.1229e-19
0.48303,0.032287,0.01,-0.42728,0.009147,-0.0085404,-7.1167e-19
0.48303,0.032287,-0.01,-0.42728,0.009147,-0.0085404,-7.1167e-19
0.47901,0.035835,0.01,-0.65449,0.012076,-0.010129,-7.1167e-19
0.47901,0.035835,-0.01,-0.65449,0.012076,-0.010129,-7.1167e-19
0.47481,0.03917,0.01,-0.88355,0.013719,-0.010453,1.7152e-25
0.47481,0.03917,-0.01,-0.88355,0.013719,-0.010453,1.7152e-25
0.47047,0.042316,0.01,-1.0721,0.014327,-0.010016,5.2926e-25
0.47047,0.042316,-0.01,-1.0721,0.014327,-0.010016,5.2926e-25
0.46602,0.045295,0.01,-1.2142,0.014196,-0.0091843,-1.3419e-23
0.46602,0.045295,-0.01,-1.2142,0.014196,-0.0091843,-1.3419e-23
0.46146,0.048123,0.01,-1.3089,0.013593,-0.0081868,9.0033e-19
0.46146,0.048123,-0.01,-1.3089,0.013593,-0.0081868,9.0033e-19
0.45682,0.050812,0.01,-1.3692,0.012767,-0.0071995,1.8339e-18
0.45682,0.050812,-0.01,-1.3692,0.012767,-0.0071995,1.8339e-18
0.45212,0.053378,0.01,-1.4052,0.011671,-0.0062009,9.3357e-19
0.45212,0.053378,-0.01,-1.4052,0.011671,-0.0062009,9.3357e-19
0.44735,0.055832,0.01,-1.4165,0.011032,-0.0056815,-1.7632e-24
0.44735,0.055832,-0.01,-1.4165,0.011032,-0.0056815,-1.7632e-24
0.3146,-0.097153,0.01,-23.912,-0.20674,-0.042476,3.0272e-23
0.31986,-0.096076,0.01,-24.198,-0.20725,-0.04323,1.5136e-23
0.31986,-0.096076,-0.01,-24.198,-0.20725,-0.04323,1.5136e-23
0.3146,-0.097153,-0.01,-23.912,-0.20674,-0.042476,3.0272e-23
0.3251,-0.094968,0.01,-24.705,-0.20825,-0.044673,8.3424e-18
0.3251,-0.094968,-0.01,-24.705,-0.20825,-0.044673,8.3424e-18
0.33034,-0.093832,0.01,-25.195,-0.20934,-0.046147,8.3424e-18
0.33034,-0.093832,-0.01,-25.195,-0.20934,-0.046147,8.3424e-18
0.33558,-0.092664,0.01,-25.724,-0.21031,-0.047718,1.7393e-17
0.33558,-0.092664,-0.01,-25.724,-0.21031,-0.047718,1.7393e-17
0.3408,-0.091464,0.01,-26.21,-0.21125,-0.049301,8.5454e-18
0.3408,-0.091464,-0.01,-26.21,-0.21125,-0.049301,8.5454e-18
0.34602,-0.090232,0.01,-26.721,-0.2123,-0.050992,1.911e-19
0.34602,-0.090232,-0.01,-26.721,-0.2123,-0.050992,1.911e-19
0.35123,-0.088964,0.01,-27.234,-0.21315,-0.052726,9.0393e-18
0.35123,-0.088964,-0.01,-27.234,-0.21315,-0.052726,9.0393e-18
0.35643,-0.087662,0.01,-27.713,-0.21404,-0.054492,9.3596e-18
0.35643,-0.087662,-0.01,-27.713,-0.21404,-0.054492,9.3596e-18
0.36162,-0.086323,0.01,-28.231,-0.21503,-0.056401,1.8899e-17
0.36162,-0.086323,-0.01,-28.231,-0.21503,-0.056401,1.8899e-17
0.3668,-0.084946,0.01,-28.751,-0.21579,-0.058366,-1.692e-19
0.3668,-0.084946,-0.01,-28.751,-0.21579,-0.058366,-1.692e-19
0.37197,-0.083528,0.01,-29.231,-0.21645,-0.060373,1.0012e-17
0.37197,-0.083528,-0.01,-29.231,-0.21645,-0.060373,1.0012e-17
0.37713,-0.08207,0.01,-29.716,-0.21713,-0.062474,3.9787e-17
0.37713,-0.08207,-0.01,-29.716,-0.21713,-0.062474,3.9787e-17
0.38228,-0.080568,0.01,-30.201,-0.21786,-0.0647,2.0067e-17
0.38228,-0.080568,-0.01,-30.201,-0.21786,-0.0647,2.0067e-17
0.38741,-0.079022,0.01,-30.711,-0.21834,-0.067024,-4.3939e-23
0.38741,-0.079022,-0.01,-30.711,-0.21834,-0.067024,-4.3939e-23
0.39253,-0.077426,0.01,-31.159,-0.21855,-0.069396,-6.3222e-23
0.39253,-0.077426,-0.01,-31.159,-0.21855,-0.069396,-6.3222e-23
0.39763,-0.075781,0.01,-31.605,-0.21872,-0.071864,-2.1348e-17
0.39763,-0.075781,-0.01,-31.605,-0.21872,-0.071864,-2.1348e-17
0.40272,-0.074083,0.01,-32.037,-0.21882,-0.074504,-2.1348e-17
0.40272,-0.074083,-0.01,-32.037,-0.21882,-0.074504,-2.1348e-17
0.40779,-0.07233,0.01,-32.491,-0.21854,-0.077139,2.1956e-17
0.40779,-0.07233,-0.01,-32.491,-0.21854,-0.077139,2.1956e-17
0.41283,-0.070518,0.01,-32.83,-0.21775,-0.079782,2.1956e-17
0.41283,-0.070518,-0.01,-32.83,-0.21775,-0.079782,2.1956e-17
0.41786,-0.068644,0.01,-33.143,-0.21684,-0.082619,2.2375e-17
0.41786,-0.068644,-0.01,-33.143,-0.21684,-0.082619,2.2375e-17
0.42285,-0.066704,0.01,-33.458,-0.21491,-0.085165,-5.04e-20
0.42285,-0.066704,-0.01,-33.458,-0.21491,-0.085165,-5.04e-20
0.42782,-0.064694,0.01,-33.442,-0.21221,-0.087721,-7.175e-20
0.42782,-0.064694,-0.01,-33.442,-0.21221,-0.087721,-7.175e-20
0.43276,-0.062606,0.01,-33.54,-0.20859,-0.090191,2.2354e-17
0.43276,-0.062606,-0.01,-33.54,-0.20859,-0.090191,2.2354e-17
0.43767,-0.060438,0.01,-33.348,-0.2034,-0.092008,-1.0467e-23
0.43767,-0.060438,-0.01,-33.348,-0.2034,-0.092008,-1.0467e-23
0.44253,-0.058183,0.01,-32.788,-0.1974,-0.093716,4.3613e-17
0.44253,-0.058183,-0.01,-32.788,-0.1974,-0.093716,4.3613e-17
0.44735,-0.055832,0.01,-32.074,-0.18961,-0.094812,4.3613e-17
0.44735,-0.055832,-0.01,-32.074,-0.18961,-0.094812,4.3613e-17
0.45212,-0.053378,0.01,-30.994,-0.17973,-0.094917,-2.0361e-17
0.45212,-0.053378,-0.01,-30.994,-0.17973,-0.094917,-2.0361e-17
0.45682,-0.050812,0.01,-29.646,-0.16814,-0.094087,-3.9698e-17
0.45682,-0.050812,-0.01,-29.646,-0.16814,-0.094087,-3.9698e-17
0.46146,-0.048123,0.01,-27.843,-0.15313,-0.091237,-1.9337e-17
0.46146,-0.048123,-0.01,-27.843,-0.15313,-0.091237,-1.9337e-17
0.46602,-0.045295,0.01,-25.243,-0.13324,-0.0849,-1.2357e-23
0.46602,-0.045295,-0.01,-25.243,-0.13324,-0.0849,-1.2357e-23
0.47047,-0.042316,0.01,-21.667,-0.10785,-0.07376,1.0802e-23
0.47047,-0.042316,-0.01,-21.667,-0.10785,-0.07376,1.0802e-23
0.47481,-0.03917,0.01,-17.066,-0.076012,-0.055921,-9.6956e-18
0.47481,-0.03917,-0.01,-17.066,-0.076012,-0.055921,-9.6956e-18
0.47901,-0.035835,0.01,-11.473,-0.039079,-0.030609,1.6453e-18
0.47901,-0.035835,-0.01,-11.473,-0.039079,-0.030609,1.6453e-18
0.48303,-0.032287,0.01,-6.1127,-0.006082,-0.0039078,1.1341e-17
0.48303,-0.032287,-0.01,-6.1127,-0.006082,-0.0039078,1.1341e-17
0.48683,-0.028502,0.01,-2.9963,0.0093936,0.010738,1.4966e-18
0.48683,-0.028502,-0.01,-2.9963,0.0093936,0.010738,1.4966e-18
0.49034,-0.024451,0.01,-2.0496,0.009395,0.01187,1.4967e-18
0.49034,-0.024451,-0.01,-2.0496,0.009395,0.01187,1.4967e-18
0.49348,-0.020112,0.01,-1.7324,0.0066638,0.010276,2.9347e-23
0.49348,-0.020112,-0.01,-1.7324,0.0066638,0.010276,2.9347e-23
0.49615,-0.015468,0.01,-1.5331,0.0046846,0.0093936,-1.1754e-38
0.49615,-0.015468,-0.01,-1.5331,0.0046846,0.0093936,-1.1754e-38
0.49822,-0.010525,0.01,-1.4414,0.0030664,0.0092121,9.4959e-19
0.49822,-0.010525,-0.01,-1.4414,0.0030664,0.0092121,9.4959e-19
0.49954,-0.0053356,0.01,-1.4354,0.0017685,0.011249,9.4959e-19
0.49954,-0.0053356,-0.01,-1.4354,0.0017685,0.011249,9.4959e-19
0.042889,-0.12454,0.01,-1.3708,-0.15833,-0.0036144,-2.2927e-19
0.048249,-0.12442,0.01,-1.5855,-0.15876,-0.0038604,-1.8991e-19
0.048249,-0.12442,-0.01,-1.5855,-0.15876,-0.0038604,-1.8991e-19
0.042889,-0.12454,-0.01,-1.3708,-0.15833,-0.0036144,-2.2927e-19
0.053608,-0.12428,0.01,-2.0007,-0.15956,-0.0043368,-2.5936e-19
0.053608,-0.12428,-0.01,-2.0007,-0.15956,-0.0043368,-2.5936e-19
0.058968,-0.12413,0.01,-2.4021,-0.16042,-0.0047814,-7.525e-20
0.058968,-0.12413,-0.01,-2.4021,-0.16042,-0.0047814,-7.525e-20
0.064327,-0.12396,0.01,-2.8264,-0.16141,-0.0052366,-1.4622e-19
0.064327,-0.12396,-0.01,-2.8264,-0.16141,-0.0052366,-1.4622e-19
0.069685,-0.12378,0.01,-3.2606,-0.16234,-0.0057276,-8.3564e-19
0.069685,-0.12378,-0.01,-3.2606,-0.16234,-0.0057276,-8.3564e-19
0.075043,-0.12358,0.01,-3.6765,-0.16316,-0.0062251,-5.8058e-19
0.075043,-0.12358,-0.01,-3.6765,-0.16316,-0.0062251,-5.8058e-19
0.0804,-0.12337,0.01,-4.0843,-0.16402,-0.0067116,-3.5851e-19
0.0804,-0.12337,-0.01,-4.0843,-0.16402,-0.0067116,-3.5851e-19
0.085757,-0.12315,0.01,-4.5017,-0.16494,-0.0072049,-7.5295e-19
0.085757,-0.12315,-0.01,-4.5017,-0.16494,-0.0072049,-7.5295e-19
0.091113,-0.12291,0.01,-4.9214,-0.16586,-0.0077038,-3.9444e-19
0.091113,-0.12291,-0.01,-4.9214,-0.16586,-0.0077038,-3.9444e-19
0.096469,-0.12265,0.01,-5.3459,-0.16678,-0.008227,-1.8385e-24
0.096469,-0.12265,-0.01,-5.3459,-0.16678,-0.008227,-1.8385e-24
0.10182,-0.12238,0.01,-5.7634,-0.16763,-0.0087596,4.9853e-19
0.10182,-0.12238,-0.01,-5.7634,-0.16763,-0.0087596,4.9853e-19
0.10718,-0.12209,0.01,-6.1697,-0.16854,-0.0092669,-3.4868e-20
0.10718,-0.12209,-0.01,-6.1697,-0.16854,-0.0092669,-3.4868e-20
0.11253,-0.12179,0.01,-6.6034,-0.16954,-0.0098103,-1.1045e-18
0.11253,-0.12179,-0.01,-6.6034,-0.16954,-0.0098103,-1.1045e-18
0.11788,-0.12148,0.01,-7.0329,-0.17041,-0.010382,-5.7109e-19
0.11788,-0.12148,-0.01,-7.0329,-0.17041,-0.010382,-5.7109e-19
0.12323,-0.12114,0.01,-7.4397,-0.17121,-0.010939,3.731e-35
0.12323,-0.12114,-0.01,-7.4397,-0.17121,-0.010939,3.731e-35
0.12858,-0.12079,0.01,-7.8503,-0.17215,-0.011486,-1.3479e-18
0.12858,-0.12079,-0.01,-7.8503,-0.17215,-0.011486,-1.3479e-18
0.13393,-0.12043,0.01,-8.2834,-0.17316,-0.012064,-1.3479e-18
0.13393,-0.12043,-0.01,-8.2834,-0.17316,-0.012064,-1.3479e-18
0.13928,-0.12005,0.01,-8.717,-0.17402,-0.012673,-1.4929e-18
0.13928,-0.12005,-0.01,-8.717,-0.17402,-0.012673,-1.4929e-18
0.14463,-0.11965,0.01,-9.124,-0.17484,-0.013262,-3.0523e-18
0.14463,-0.11965,-0.01,-9.124,-0.17484,-0.013262,-3.0523e-18
0.14997,-0.11924,0.01,-9.5411,-0.17584,-0.013844,7.316e-20
0.14997,-0.11924,-0.01,-9.5411,-0.17584,-0.013844,7.316e-20
0.15532,-0.11882,0.01,-9.9906,-0.17684,-0.014486,-7.723e-20
0.15532,-0.11882,-0.01,-9.9906,-0.17684,-0.014486,-7.723e-20
0.16066,-0.11837,0.01,-10.417,-0.17766,-0.015134,6.5445e-20
0.16066,-0.11837,-0.01,-10.417,-0.17766,-0.015134,6.5445e-20
0.166,-0.11791,0.01,-10.828,-0.17857,-0.015756,3.6225e-18
0.166,-0.11791,-0.01,-10.828,-0.17857,-0.015756,3.6225e-18
0.17134,-0.11743,0.01,-11.27,-0.17956,-0.016421,-7.5815e-20
0.17134,-0.11743,-0.01,-11.27,-0.17956,-0.016421,-7.5815e-20
0.17668,-0.11693,0.01,-11.704,-0.18045,-0.0171,-1.9231e-18
0.17668,-0.11693,-0.01,-11.704,-0.18045,-0.0171,-1.9231e-18
0.18202,-0.11642,0.01,-12.129,-0.18134,-0.017775,-2.0655e-18
0.18202,-0.11642,-0.01,-12.129,-0.18134,-0.017775,-2.0655e-18
0.18735,-0.11589,0.01,-12.561,-0.18233,-0.018461,-2.0655e-18
0.18735,-0.11589,-0.01,-12.561,-0.18233,-0.018461,-2.0655e-18
0.19269,-0.11534,0.01,-13.012,-0.1833,-0.0192,-9.6805e-24
0.19269,-0.11534,-0.01,-13.012,-0.1833,-0.0192,-9.6805e-24
0.19802,-0.11478,0.01,-13.441,-0.18417,-0.01993,2.2806e-18
0.19802,-0.11478,-0.01,-13.441,-0.18417,-0.01993,2.2806e-18
0.20335,-0.11419,0.01,-13.871,-0.18519,-0.020653,4.6409e-18
0.20335,-0.11419,-0.01,-13.871,-0.18519,-0.020653,4.6409e-18
0.20868,-0.11359,0.01,-14.336,-0.18615,-0.021445,2.3603e-18
0.20868,-0.11359,-0.01,-14.336,-0.18615,-0.021445,2.3603e-18
0.214,-0.11297,0.01,-14.764,-0.18702,-0.022217,-1.5768e-34
0.214,-0.11297,-0.01,-14.764,-0.18702,-0.022217,-1.5768e-34
0.21932,-0.11233,0.01,-15.206,-0.18805,-0.023002,2.5843e-18
0.21932,-0.11233,-0.01,-15.206,-0.18805,-0.023002,2.5843e-18
0.22464,-0.11167,0.01,-15.672,-0.18901,-0.023838,5.2437e-18
0.22464,-0.11167,-0.01,-15.672,-0.18901,-0.023838,5.2437e-18
0.22996,-0.11099,0.01,-16.109,-0.18994,-0.02466,2.6594e-18
0.22996,-0.11099,-0.01,-16.109,-0.18994,-0.02466,2.6594e-18
0.23528,-0.1103,0.01,-16.565,-0.19099,-0.025523,5.896e-25
0.23528,-0.1103,-0.01,-16.565,-0.19099,-0.025523,5.896e-25
0.24059,-0.10958,0.01,-17.032,-0.19193,-0.026419,-5.7737e-18
0.24059,-0.10958,-0.01,-17.032,-0.19193,-0.026419,-5.7737e-18
0.2459,-0.10884,0.01,-17.473,-0.19291,-0.027299,6.0663e-18
0.2459,-0.10884,-0.01,-17.473,-0.19291,-0.027299,6.0663e-18
0.25121,-0.10808,0.01,-17.95,-0.19395,-0.028257,5.7473e-18
0.25121,-0.10808,-0.01,-17.95,-0.19395,-0.028257,5.7473e-18
0.25651,-0.10729,0.01,-18.403,-0.19488,-0.02921,-6.0928e-18
0.25651,-0.10729,-0.01,-18.403,-0.19488,-0.02921,-6.0928e-18
0.26181,-0.10649,0.01,-18.86,-0.19596,-0.030177,-3.864e-23
0.26181,-0.10649,-0.01,-18.86,-0.19596,-0.030177,-3.864e-23
0.26711,-0.10567,0.01,-19.355,-0.19697,-0.031213,1.311e-17
0.26711,-0.10567,-0.01,-19.355,-0.19697,-0.031213,1.311e-17
0.27241,-0.10482,0.01,-19.812,-0.19796,-0.03223,1.311e-17
0.27241,-0.10482,-0.01,-19.812,-0.19796,-0.03223,1.311e-17
0.2777,-0.10395,0.01,-20.296,-0.19897,-0.033312,6.879e-18
0.2777,-0.10395,-0.01,-20.296,-0.19897,-0.033312,6.879e-18
0.28298,-0.10305,0.01,-20.76,-0.19999,-0.0344,1.3895e-17
0.28298,-0.10305,-0.01,-20.76,-0.19999,-0.0344,1.3895e-17
0.28827,-0.10213,0.01,-21.246,-0.20108,-0.035549,7.016e-18
0.28827,-0.10213,-0.01,-21.246,-0.20108,-0.035549,7.016e-18
0.29354,-0.10119,0.01,-21.741,-0.20215,-0.036745,-1.4695e-17
0.29354,-0.10119,-0.01,-21.741,-0.20215,-0.036745,-1.4695e-17
0.29882,-0.10022,0.01,-22.232,-0.20311,-0.037959,-1.4695e-17
0.29882,-0.10022,-0.01,-22.232,-0.20311,-0.037959,-1.4695e-17
0.30408,-0.099224,0.01,-22.707,-0.20412,-0.039187,-4.4002e-23
0.30408,-0.099224,-0.01,-22.707,-0.20412,-0.039187,-4.4002e-23
0.30935,-0.098204,0.01,-23.207,-0.20524,-0.040504,1.5135e-23
0.30935,-0.098204,-0.01,-23.207,-0.20524,-0.040504,1.5135e-23
0.3146,-0.097153,0.01,-23.508,-0.20574,-0.041246,3.027e-23
0.3146,-0.097153,-0.01,-23.508,-0.20574,-0.041246,3.027e-23
0,-0.125,0.01,2.2232,-0.15062,-7.975e-07,8.8968e-26
0.0053615,-0.12499,0.01,1.8013,-0.15143,-0.00042087,-5.5214e-26
0.0053615,-0.12499,-0.01,1.8013,-0.15143,-0.00042087,-5.5214e-26
0,-0.125,-0.01,2.2232,-0.15062,-7.975e-07,8.8968e-26
0.010723,-0.12497,0.01,1.3845,-0.15234,-0.00082216,-3.5938e-26
0.010723,-0.12497,-0.01,1.3845,-0.15234,-0.00082216,-3.5938e-26
0.016084,-0.12493,0.01,0.95512,-0.15333,-0.0012297,1.5617e-20
0.016084,-0.12493,-0.01,0.95512,-0.15333,-0.0012297,1.5617e-20
0.021446,-0.12488,0.01,0.52478,-0.15428,-0.0016541,2.1944e-20
0.021446,-0.12488,-0.01,0.52478,-0.15428,-0.0016541,2.1944e-20
0.026807,-0.12482,0.01,0.095999,-0.15514,-0.0021063,4.014e-21
0.026807,-0.12482,-0.01,0.095999,-0.15514,-0.0021063,4.014e-21
0.032168,-0.12474,0.01,-0.3104,-0.15595,-0.00254,-2.3133e-21
0.032168,-0.12474,-0.01,-0.3104,-0.15595,-0.00254,-2.3133e-21
0.037528,-0.12465,0.01,-0.72339,-0.15687,-0.0029588,1.8398e-25
0.037528,-0.12465,-0.01,-0.72339,-0.15687,-0.0029588,1.8398e-25
0.042889,-0.12454,0.01,-0.93662,-0.15737,-0.0031706,3.6796e-25
0.042889,-0.12454,-0.01,-0.93662,-0.15737,-0.0031706,3.6796e-25
-0.0053615,-0.12499,-0.01,2.6604,-0.14971,0.00041391,1.233e-25
-0.0053615,-0.12499,0.01,2.6604,-0.14971,0.00041391,1.233e-25
-0.010723,-0.12497,-0.01,3.0922,-0.14873,0.00079977,-5.308e-26
-0.010723,-0.12497,0.01,3.0922,-0.14873,0.00079977,-5.308e-26
-0.016084,-0.12493,-0.01,3.5189,-0.14778,0.0011828,-7.7885e-20
-0.016084,-0.12493,0.01,3.5189,-0.14778,0.0011828,-7.7885e-20
-0.021446,-0.12488,-0.01,3.9381,-0.14693,0.0015728,-1.6469e-19
-0.021446,-0.12488,0.01,3.9381,-0.14693,0.0015728,-1.6469e-19
-0.026807,-0.12482,-0.01,4.3777,-0.14605,0.0019811,9.4705e-21
-0.026807,-0.12482,0.01,4.3777,-0.14605,0.0019811,9.4705e-21
-0.032168,-0.12474,-0.01,4.8248,-0.14504,0.0023609,9.6271e-20
-0.032168,-0.12474,0.01,4.8248,-0.14504,0.0023609,9.6271e-20
-0.037528,-0.12465,-0.01,5.2625,-0.14404,0.0027149,9.0762e-25
-0.037528,-0.12465,0.01,5.2625,-0.14404,0.0027149,9.0762e-25
-0.042889,-0.12454,-0.01,5.6895,-0.14313,0.0030743,1.6422e-24
-0.042889,-0.12454,0.01,5.6895,-0.14313,0.0030743,1.6422e-24
-0.048249,-0.12442,-0.01,6.1221,-0.14227,0.0034586,2.6534e-19
-0.048249,-0.12442,0.01,6.1221,-0.14227,0.0034586,2.6534e-19
-0.053608,-0.12428,-0.01,6.5788,-0.14129,0.0038406,5.5028e-19
-0.053608,-0.12428,0.01,6.5788,-0.14129,0.0038406,5.5028e-19
-0.058968,-0.12413,-0.01,7.0293,-0.14023,0.0041799,5.8797e-19
-0.058968,-0.12413,0.01,7.0293,-0.14023,0.0041799,5.8797e-19
-0.064327,-0.12396,-0.01,7.4653,-0.13927,0.0045184,-3.398e-19
-0.064327,-0.12396,0.01,7.4653,-0.13927,0.0045184,-3.398e-19
-0.069685,-0.12378,-0.01,7.9091,-0.13836,0.0048831,-6.4283e-19
-0.069685,-0.12378,0.01,7.9091,-0.13836,0.0048831,-6.4283e-19
-0.075043,-0.12358,-0.01,8.3663,-0.13738,0.005244,2.3216e-24
-0.075043,-0.12358,0.01,8.3663,-0.13738,0.005244,2.3216e-24
-0.0804,-0.12337,-0.01,8.8244,-0.13635,0.0055826,7.5699e-19
-0.0804,-0.12337,0.01,8.8244,-0.13635,0.0055826,7.5699e-19
-0.085757,-0.12315,-0.01,9.284,-0.13532,0.0059149,-3.9275e-20
-0.085757,-0.12315,0.01,9.284,-0.13532,0.0059149,-3.9275e-20
-0.091113,-0.12291,-0.01,9.7393,-0.13431,0.0062426,-7.9626e-19
-0.091113,-0.12291,0.01,9.7393,-0.13431,0.0062426,-7.9626e-19
-0.096469,-0.12265,-0.01,10.197,-0.13335,0.0065832,-4.4081e-39
-0.096469,-0.12265,0.01,10.197,-0.13335,0.0065832,-4.4081e-39
-0.10182,-0.12238,-0.01,10.675,-0.13229,0.0069203,9.1322e-19
-0.10182,-0.12238,0.01,10.675,-0.13229,0.0069203,9.1322e-19
-0.10718,-0.12209,-0.01,11.141,-0.1312,0.0072206,-3.7635e-20
-0.10718,-0.12209,0.01,11.141,-0.1312,0.0072206,-3.7635e-20
-0.11253,-0.12179,-0.01,11.601,-0.13021,0.0075419,3.939e-20
-0.11253,-0.12179,0.01,11.601,-0.13021,0.0075419,3.939e-20
-0.11788,-0.12148,-0.01,12.079,-0.1292,0.007882,9.9024e-19
-0.11788,-0.12148,0.01,12.079,-0.1292,0.007882,9.9024e-19
-0.12323,-0.12114,-0.01,12.569,-0.12807,0.0081941,2.4127e-36
-0.12323,-0.12114,0.01,12.569,-0.12807,0.0081941,2.4127e-36
-0.12858,-0.12079,-0.01,13.052,-0.12693,0.0084803,2.2233e-18
-0.12858,-0.12079,0.01,13.052,-0.12693,0.0084803,2.2233e-18
-0.13393,-0.12043,-0.01,13.527,-0.12589,0.0087833,2.2233e-18
-0.13393,-0.12043,0.01,13.527,-0.12589,0.0087833,2.2233e-18
-0.13928,-0.12005,-0.01,14.021,-0.12483,0.0091057,-8.6345e-24
-0.13928,-0.12005,0.01,14.021,-0.12483,0.0091057,-8.6345e-24
-0.14463,-0.11965,-0.01,14.531,-0.12361,0.0093976,-2.4743e-18
-0.14463,-0.11965,0.01,14.531,-0.12361,0.0093976,-2.4743e-18
-0.14997,-0.11924,-0.01,15.022,-0.12245,0.0096662,7.9075e-20
-0.14997,-0.11924,0.01,15.022,-0.12245,0.0096662,7.9075e-20
-0.15532,-0.11882,-0.01,15.517,-0.12139,0.0099671,5.1932e-18
-0.15532,-0.11882,0.01,15.517,-0.12139,0.0099671,5.1932e-18
-0.16066,-0.11837,-0.01,16.035,-0.12021,0.010269,-8.7045e-20
-0.16066,-0.11837,0.01,16.035,-0.12021,0.010269,-8.7045e-20
-0.166,-0.11791,-0.01,16.546,-0.119,0.010525,8.401e-20
-0.166,-0.11791,0.01,16.546,-0.119,0.010525,8.401e-20
-0.17134,-0.11743,-0.01,17.059,-0.11784,0.010803,-8.774e-20
-0.17134,-0.11743,0.01,17.059,-0.11784,0.010803,-8.774e-20
-0.17668,-0.11693,-0.01,17.585,-0.11664,0.01108,-2.8987e-18
-0.17668,-0.11693,0.01,17.585,-0.11664,0.01108,-2.8987e-18
-0.18202,-0.11642,-0.01,18.119,-0.11538,0.011333,3.0775e-18
-0.18202,-0.11642,0.01,18.119,-0.11538,0.011333,3.0775e-18
-0.18735,-0.11589,-0.01,18.643,-0.11415,0.011577,9.4028e-18
-0.18735,-0.11589,0.01,18.643,-0.11415,0.011577,9.4028e-18
-0.19269,-0.11534,-0.01,19.18,-0.11292,0.011843,6.3253e-18
-0.19269,-0.11534,0.01,19.18,-0.11292,0.011843,6.3253e-18
-0.19802,-0.11478,-0.01,19.732,-0.11158,0.012095,-3.3477e-18
-0.19802,-0.11478,0.01,19.732,-0.11158,0.012095,-3.3477e-18
-0.20335,-0.11419,-0.01,20.002,-0.1109,0.012192,-6.6953e-18
-0.20335,-0.11419,0.01,20.002,-0.1109,0.012192,-6.6953e-18
-0.20335,-0.11419,0.01,20.542,-0.10964,0.012455,6.8762e-18
-0.20335,-0.11419,-0.01,20.542,-0.10964,0.012455,6.8762e-18
-0.20868,-0.11359,-0.01,20.83,-0.10891,0.012584,3.4381e-18
-0.20868,-0.11359,0.01,20.83,-0.10891,0.012584,3.4381e-18
-0.214,-0.11297,-0.01,21.395,-0.10746,0.012805,-1.4015e-23
-0.214,-0.11297,0.01,21.395,-0.10746,0.012805,-1.4015e-23
-0.21932,-0.11233,-0.01,21.951,-0.10605,0.013012,-3.7209e-18
-0.21932,-0.11233,0.01,21.951,-0.10605,0.013012,-3.7209e-18
-0.22464,-0.11167,-0.01,22.525,-0.10461,0.013235,-1.136e-17
-0.22464,-0.11167,0.01,22.525,-0.10461,0.013235,-1.136e-17
-0.22996,-0.11099,-0.01,23.105,-0.10307,0.013428,-7.6387e-18
-0.22996,-0.11099,0.01,23.105,-0.10307,0.013428,-7.6387e-18
-0.23528,-0.1103,-0.01,23.685,-0.10161,0.013626,1.5505e-23
-0.23528,-0.1103,0.01,23.685,-0.10161,0.013626,1.5505e-23
-0.24059,-0.10958,-0.01,24.283,-0.10006,0.013825,-8.2312e-18
-0.24059,-0.10958,0.01,24.283,-0.10006,0.013825,-8.2312e-18
-0.2459,-0.10884,-0.01,24.875,-0.098477,0.013988,-8.2313e-18
-0.2459,-0.10884,0.01,24.875,-0.098477,0.013988,-8.2313e-18
-0.25121,-0.10808,-0.01,25.483,-0.096893,0.014174,-8.6383e-18
-0.25121,-0.10808,0.01,25.483,-0.096893,0.014174,-8.6383e-18
-0.25651,-0.10729,-0.01,26.106,-0.095213,0.014333,9.0439e-18
-0.25651,-0.10729,0.01,26.106,-0.095213,0.014333,9.0439e-18
-0.26181,-0.10649,-0.01,26.717,-0.093571,0.014468,1.7682e-17
-0.26181,-0.10649,0.01,26.717,-0.093571,0.014468,1.7682e-17
-0.26711,-0.10567,-0.01,27.346,-0.091897,0.014624,-3.9171e-23
-0.26711,-0.10567,0.01,27.346,-0.091897,0.014624,-3.9171e-23
-0.27241,-0.10482,-0.01,27.973,-0.090113,0.014729,-3.438e-24
-0.27241,-0.10482,0.01,27.973,-0.090113,0.014729,-3.438e-24
-0.2777,-0.10395,-0.01,28.615,-0.088326,0.014837,-1.9384e-17
-0.2777,-0.10395,0.01,28.615,-0.088326,0.014837,-1.9384e-17
-0.28298,-0.10305,-0.01,29.268,-0.086576,0.014957,-2.929e-17
-0.28298,-0.10305,0.01,29.268,-0.086576,0.014957,-2.929e-17
-0.28827,-0.10213,-0.01,29.921,-0.084792,0.015065,-3.0165e-17
-0.28827,-0.10213,0.01,29.921,-0.084792,0.015065,-3.0165e-17
-0.29354,-0.10119,-0.01,30.587,-0.082972,0.015155,-2.0259e-17
-0.29354,-0.10119,0.01,30.587,-0.082972,0.015155,-2.0259e-17
-0.29882,-0.10022,-0.01,31.274,-0.081014,0.015223,2.1181e-17
-0.29882,-0.10022,0.01,31.274,-0.081014,0.015223,2.1181e-17
-0.30408,-0.099224,-0.01,31.966,-0.078982,0.015253,2.1181e-17
-0.30408,-0.099224,0.01,31.966,-0.078982,0.015253,2.1181e-17
-0.30935,-0.098204,-0.01,32.662,-0.076994,0.015298,2.1312e-23
-0.30935,-0.098204,0.01,32.662,-0.076994,0.015298,2.1312e-23
-0.3146,-0.097153,-0.01,33.374,-0.074933,0.015315,-5.5062e-28
-0.3146,-0.097153,0.01,33.374,-0.074933,0.015315,-5.5062e-28
-0.31986,-0.096076,-0.01,34.094,-0.072791,0.015284,-2.1313e-23
-0.31986,-0.096076,0.01,34.094,-0.072791,0.015284,-2.1313e-23
-0.3251,-0.094968,-0.01,34.831,-0.070572,0.015244,1.1785e-17
-0.3251,-0.094968,0.01,34.831,-0.070572,0.015244,1.1785e-17
-0.33034,-0.093832,-0.01,35.566,-0.068376,0.015188,1.1785e-17
-0.33034,-0.093832,0.01,35.566,-0.068376,0.015188,1.1785e-17
-0.33558,-0.092664,-0.01,36.316,-0.066138,0.015128,-1.2287e-17
-0.33558,-0.092664,0.01,36.316,-0.066138,0.015128,-1.2287e-17
-0.3408,-0.091464,-0.01,37.075,-0.063756,0.014997,2.532e-19
-0.3408,-0.091464,0.01,37.075,-0.063756,0.014997,2.532e-19
-0.34602,-0.090232,-0.01,37.84,-0.061313,0.014845,-2.5895e-19
-0.34602,-0.090232,0.01,37.84,-0.061313,0.014845,-2.5895e-19
-0.35123,-0.088964,-0.01,38.617,-0.058765,0.014662,2.616e-19
-0.35123,-0.088964,0.01,38.617,-0.058765,0.014662,2.616e-19
-0.35643,-0.087662,-0.01,39.397,-0.056171,0.014431,-2.6075e-19
-0.35643,-0.087662,0.01,39.397,-0.056171,0.014431,-2.6075e-19
-0.36162,-0.086323,-0.01,40.18,-0.053537,0.014171,-2.6907e-17
-0.36162,-0.086323,0.01,40.18,-0.053537,0.014171,-2.6907e-17
-0.3668,-0.084946,-0.01,40.973,-0.0508,0.013875,-2.7438e-17
-0.3668,-0.084946,0.01,40.973,-0.0508,0.013875,-2.7438e-17
-0.37197,-0.083528,-0.01,41.769,-0.047947,0.013515,-1.3852e-17
-0.37197,-0.083528,0.01,41.769,-0.047947,0.013515,-1.3852e-17
-0.37713,-0.08207,-0.01,42.565,-0.045016,0.013094,-2.8771e-17
-0.37713,-0.08207,0.01,42.565,-0.045016,0.013094,-2.8771e-17
-0.38228,-0.080568,-0.01,43.357,-0.041995,0.01261,-2.8771e-17
-0.38228,-0.080568,0.01,43.357,-0.041995,0.01261,-2.8771e-17
-0.38741,-0.079022,-0.01,44.145,-0.038886,0.012077,5.9653e-17
-0.38741,-0.079022,0.01,44.145,-0.038886,0.012077,5.9653e-17
-0.39253,-0.077426,-0.01,44.926,-0.035664,0.011464,5.9653e-17
-0.39253,-0.077426,0.01,44.926,-0.035664,0.011464,5.9653e-17
-0.39763,-0.075781,-0.01,45.691,-0.032364,0.010773,3.0852e-17
-0.39763,-0.075781,0.01,45.691,-0.032364,0.010773,3.0852e-17
-0.40272,-0.074083,-0.01,46.435,-0.028944,0.0099864,9.3538e-17
-0.40272,-0.074083,0.01,46.435,-0.028944,0.0099864,9.3538e-17
-0.40779,-0.07233,-0.01,47.148,-0.025355,0.0090791,3.088e-17
-0.40779,-0.07233,0.01,47.148,-0.025355,0.0090791,3.088e-17
-0.41283,-0.070518,-0.01,47.821,-0.021598,0.008033,-3.1807e-17
-0.41283,-0.070518,0.01,47.821,-0.021598,0.008033,-3.1807e-17
-0.41786,-0.068644,-0.01,48.446,-0.017811,0.0068934,3.2644e-17
-0.41786,-0.068644,0.01,48.446,-0.017811,0.0068934,3.2644e-17
-0.42285,-0.066704,-0.01,49.004,-0.014137,0.0056989,-3.4825e-19
-0.42285,-0.066704,0.01,49.004,-0.014137,0.0056989,-3.4825e-19
-0.42782,-0.064694,-0.01,49.471,-0.010521,0.0044254,2.7725e-19
-0.42782,-0.064694,0.01,49.471,-0.010521,0.0044254,2.7725e-19
-0.43276,-0.062606,-0.01,49.818,-0.0065753,0.0028812,3.3269e-17
-0.43276,-0.062606,0.01,49.818,-0.0065753,0.0028812,3.3269e-17
-0.43767,-0.060438,-0.01,50.005,-0.0018996,0.00084577,-1.5958e-23
-0.43767,-0.060438,0.01,50.005,-0.0018996,0.00084577,-1.5958e-23
-0.44253,-0.058183,-0.01,49.972,0.0034391,-0.0017132,3.8931e-23
-0.44253,-0.058183,0.01,49.972,0.0034391,-0.0017132,3.8931e-23
-0.44735,-0.055832,-0.01,49.662,0.0095599,-0.0049537,3.3105e-17
-0.44735,-0.055832,0.01,49.662,0.0095599,-0.0049537,3.3105e-17
-0.45212,-0.053378,-0.01,48.999,0.016768,-0.0091635,5.7985e-19
-0.45212,-0.053378,0.01,48.999,0.016768,-0.0091635,5.7985e-19
-0.45682,-0.050812,-0.01,47.86,0.02589,-0.015,-6.4104e-17
-0.45682,-0.050812,0.01,47.86,0.02589,-0.015,-6.4104e-17
-0.46146,-0.048123,-0.01,46.069,0.037626,-0.023258,-1.4529e-18
-0.46146,-0.048123,0.01,46.069,0.037626,-0.023258,-1.4529e-18
-0.46602,-0.045295,-0.01,43.412,0.052772,-0.035005,3.0126e-17
-0.46602,-0.045295,0.01,43.412,0.052772,-0.035005,3.0126e-17
-0.47047,-0.042316,-0.01,39.554,0.07207,-0.051636,5.4503e-24
-0.47047,-0.042316,0.01,39.554,0.07207,-0.051636,5.4503e-24
-0.47481,-0.03917,-0.01,34.064,0.096677,-0.075543,-6.3195e-24
-0.47481,-0.03917,0.01,34.064,0.096677,-0.075543,-6.3195e-24
-0.47901,-0.035835,-0.01,26.18,0.12696,-0.1095,1.3722e-21
-0.47901,-0.035835,0.01,26.18,0.12696,-0.1095,1.3722e-21
-0.48303,-0.032287,-0.01,15.043,0.16788,-0.16219,1.3752e-21
-0.48303,-0.032287,0.01,15.043,0.16788,-0.16219,1.3752e-21
-0.48683,-0.028502,-0.01,8.5841,0.19243,-0.19514,-4.8477e-24
-0.48683,-0.028502,0.01,8.5841,0.19243,-0.19514,-4.8477e-24


==> Results/ellipse_Re107/Re107_2aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-32.525,-0.22901,-0.043329,6.0948e-17
-0.30408,0.099224,-0.01,-32.525,-0.22901,-0.043329,6.0948e-17
-0.29882,0.10022,-0.01,-32.532,-0.22869,-0.042632,3.0474e-17
-0.29882,0.10022,0.01,-32.532,-0.22869,-0.042632,3.0474e-17
-0.29354,0.10119,-0.01,-32.538,-0.22793,-0.041349,-3.0483e-17
-0.29354,0.10119,0.01,-32.538,-0.22793,-0.041349,-3.0483e-17
-0.28827,0.10213,-0.01,-32.621,-0.22715,-0.040083,-4.5804e-17
-0.28827,0.10213,0.01,-32.621,-0.22715,-0.040083,-4.5804e-17
-0.28298,0.10305,-0.01,-32.705,-0.22631,-0.038829,-3.0641e-17
-0.28298,0.10305,0.01,-32.705,-0.22631,-0.038829,-3.0641e-17
-0.2777,0.10395,-0.01,-32.666,-0.2253,-0.037607,-1.532e-17
-0.2777,0.10395,0.01,-32.666,-0.2253,-0.037607,-1.532e-17
-0.27241,0.10482,-0.01,-32.578,-0.22429,-0.036419,-6.5093e-23
-0.27241,0.10482,0.01,-32.578,-0.22429,-0.036419,-6.5093e-23
-0.26711,0.10567,-0.01,-32.542,-0.22351,-0.035332,-6.8333e-24
-0.26711,0.10567,0.01,-32.542,-0.22351,-0.035332,-6.8333e-24
-0.26181,0.10649,-0.01,-32.564,-0.22278,-0.034221,3.0513e-17
-0.26181,0.10649,0.01,-32.564,-0.22278,-0.034221,3.0513e-17
-0.25651,0.10729,-0.01,-32.553,-0.22199,-0.033189,1.5275e-17
-0.25651,0.10729,0.01,-32.553,-0.22199,-0.033189,1.5275e-17
-0.25121,0.10808,-0.01,-32.541,-0.22119,-0.032139,-1.5238e-17
-0.25121,0.10808,0.01,-32.541,-0.22119,-0.032139,-1.5238e-17
-0.2459,0.10884,-0.01,-32.506,-0.22028,-0.031086,-1.5205e-17
-0.2459,0.10884,0.01,-32.506,-0.22028,-0.031086,-1.5205e-17
-0.24059,0.10958,-0.01,-32.475,-0.21952,-0.030138,-1.5205e-17
-0.24059,0.10958,0.01,-32.475,-0.21952,-0.030138,-1.5205e-17
-0.23528,0.1103,-0.01,-32.484,-0.2188,-0.029156,7.6064e-18
-0.23528,0.1103,0.01,-32.484,-0.2188,-0.029156,7.6064e-18
-0.22996,0.11099,-0.01,-32.455,-0.218,-0.028217,7.6065e-18
-0.22996,0.11099,0.01,-32.455,-0.218,-0.028217,7.6065e-18
-0.22464,0.11167,-0.01,-32.42,-0.21724,-0.027315,-7.5896e-18
-0.22464,0.11167,0.01,-32.42,-0.21724,-0.027315,-7.5896e-18
-0.21932,0.11233,-0.01,-32.384,-0.21644,-0.026393,-7.5896e-18
-0.21932,0.11233,0.01,-32.384,-0.21644,-0.026393,-7.5896e-18
-0.214,0.11297,-0.01,-32.341,-0.21571,-0.025551,2.8927e-23
-0.214,0.11297,0.01,-32.341,-0.21571,-0.025551,2.8927e-23
-0.20868,0.11359,-0.01,-32.335,-0.21507,-0.024704,7.5735e-18
-0.20868,0.11359,0.01,-32.335,-0.21507,-0.024704,7.5735e-18
-0.20335,0.11419,-0.01,-32.313,-0.21428,-0.023821,1.555e-20
-0.20335,0.11419,0.01,-32.313,-0.21428,-0.023821,1.555e-20
-0.19802,0.11478,-0.01,-32.263,-0.21358,-0.02304,-7.558e-18
-0.19802,0.11478,0.01,-32.263,-0.21358,-0.02304,-7.558e-18
-0.19269,0.11534,-0.01,-32.248,-0.21295,-0.022236,1.5102e-17
-0.19269,0.11534,0.01,-32.248,-0.21295,-0.022236,1.5102e-17
-0.18735,0.11589,-0.01,-32.208,-0.21218,-0.021415,2.2633e-17
-0.18735,0.11589,0.01,-32.208,-0.21218,-0.021415,2.2633e-17
-0.18202,0.11642,-0.01,-32.151,-0.21148,-0.020665,7.5308e-18
-0.18202,0.11642,0.01,-32.151,-0.21148,-0.020665,7.5308e-18
-0.17668,0.11693,-0.01,-32.12,-0.21088,-0.019921,-7.5159e-18
-0.17668,0.11693,0.01,-32.12,-0.21088,-0.019921,-7.5159e-18
-0.17134,0.11743,-0.01,-32.09,-0.21022,-0.019162,-6.4495e-21
-0.17134,0.11743,0.01,-32.09,-0.21022,-0.019162,-6.4495e-21
-0.166,0.11791,-0.01,-32.046,-0.20952,-0.018426,1.445e-20
-0.166,0.11791,0.01,-32.046,-0.20952,-0.018426,1.445e-20
-0.16066,0.11837,-0.01,-32.003,-0.20895,-0.017741,-5.7506e-21
-0.16066,0.11837,0.01,-32.003,-0.20895,-0.017741,-5.7506e-21
-0.15532,0.11882,-0.01,-31.984,-0.20834,-0.017008,1.4975e-17
-0.15532,0.11882,0.01,-31.984,-0.20834,-0.017008,1.4975e-17
-0.14997,0.11924,-0.01,-31.932,-0.2076,-0.016285,2.145e-20
-0.14997,0.11924,0.01,-31.932,-0.2076,-0.016285,2.145e-20
-0.14463,0.11965,-0.01,-31.869,-0.207,-0.015647,-1.492e-17
-0.14463,0.11965,0.01,-31.869,-0.207,-0.015647,-1.492e-17
-0.13928,0.12005,-0.01,-31.844,-0.20649,-0.014985,-1.4909e-17
-0.13928,0.12005,0.01,-31.844,-0.20649,-0.014985,-1.4909e-17
-0.13393,0.12043,-0.01,-31.808,-0.20584,-0.014288,-1.375e-20
-0.13393,0.12043,0.01,-31.808,-0.20584,-0.014288,-1.375e-20
-0.12858,0.12079,-0.01,-31.746,-0.20518,-0.01364,7.4388e-18
-0.12858,0.12079,0.01,-31.746,-0.20518,-0.01364,7.4388e-18
-0.12323,0.12114,-0.01,-31.699,-0.20466,-0.013029,-7.9568e-35
-0.12323,0.12114,0.01,-31.699,-0.20466,-0.013029,-7.9568e-35
-0.11788,0.12148,-0.01,-31.668,-0.20415,-0.012393,3.0404e-38
-0.11788,0.12148,0.01,-31.668,-0.20415,-0.012393,3.0404e-38
-0.11253,0.12179,-0.01,-31.628,-0.20351,-0.01173,-3.6985e-18
-0.11253,0.12179,0.01,-31.628,-0.20351,-0.01173,-3.6985e-18
-0.10718,0.12209,-0.01,-31.563,-0.20286,-0.01111,-9.1751e-21
-0.10718,0.12209,0.01,-31.563,-0.20286,-0.01111,-9.1751e-21
-0.10182,0.12238,-0.01,-31.507,-0.20235,-0.010533,3.6894e-18
-0.10182,0.12238,0.01,-31.507,-0.20235,-0.010533,3.6894e-18
-0.096469,0.12265,-0.01,-31.474,-0.20183,-0.0099161,-9.4039e-38
-0.096469,0.12265,0.01,-31.474,-0.20183,-0.0099161,-9.4039e-38
-0.091113,0.12291,-0.01,-31.42,-0.20121,-0.0093079,-3.6724e-18
-0.091113,0.12291,0.01,-31.42,-0.20121,-0.0093079,-3.6724e-18
-0.085757,0.12315,-0.01,-31.36,-0.20063,-0.0087284,-4.9552e-21
-0.085757,0.12315,0.01,-31.36,-0.20063,-0.0087284,-4.9552e-21
-0.0804,0.12337,-0.01,-31.309,-0.20011,-0.0081549,3.6675e-18
-0.0804,0.12337,0.01,-31.309,-0.20011,-0.0081549,3.6675e-18
-0.075043,0.12358,-0.01,-31.261,-0.19961,-0.0075837,-3.2295e-25
-0.075043,0.12358,0.01,-31.261,-0.19961,-0.0075837,-3.2295e-25
-0.069685,0.12378,-0.01,-31.216,-0.19906,-0.0069918,-3.65e-18
-0.069685,0.12378,0.01,-31.216,-0.19906,-0.0069918,-3.65e-18
-0.064327,0.12396,-0.01,-31.152,-0.19841,-0.0064081,-1.8293e-18
-0.064327,0.12396,0.01,-31.152,-0.19841,-0.0064081,-1.8293e-18
-0.058968,0.12413,-0.01,-31.08,-0.19785,-0.0058706,1.8206e-18
-0.058968,0.12413,0.01,-31.08,-0.19785,-0.0058706,1.8206e-18
-0.053608,0.12428,-0.01,-31.044,-0.19763,-0.0056189,-2.3211e-25
-0.053608,0.12428,0.01,-31.044,-0.19763,-0.0056189,-2.3211e-25
-0.5,0,0.01,46.334,-0.0021043,-0.062939,0
-0.5,0,-0.01,46.334,-0.0021043,-0.062939,0
-0.49954,0.0053356,-0.01,39.103,-0.020066,-0.10923,3.3671e-22
-0.49954,0.0053356,0.01,39.103,-0.020066,-0.10923,3.3671e-22
-0.49822,0.010525,-0.01,29.429,-0.05068,-0.14888,3.3671e-22
-0.49822,0.010525,0.01,29.429,-0.05068,-0.14888,3.3671e-22
-0.49615,0.015468,-0.01,19.191,-0.087633,-0.17727,1.8808e-37
-0.49615,0.015468,0.01,19.191,-0.087633,-0.17727,1.8808e-37
-0.49348,0.020112,-0.01,9.8099,-0.12382,-0.19214,-5.1285e-18
-0.49348,0.020112,0.01,9.8099,-0.12382,-0.19214,-5.1285e-18
-0.49034,0.024451,-0.01,1.8763,-0.15523,-0.19691,-6.7385e-18
-0.49034,0.024451,0.01,1.8763,-0.15523,-0.19691,-6.7385e-18
-0.48683,0.028502,-0.01,-4.5886,-0.18059,-0.19485,-1.61e-18
-0.48683,0.028502,0.01,-4.5886,-0.18059,-0.19485,-1.61e-18
-0.48303,0.032287,-0.01,-9.6592,-0.19986,-0.18857,7.7818e-22
-0.48303,0.032287,0.01,-9.6592,-0.19986,-0.18857,7.7818e-22
-0.47901,0.035835,-0.01,-13.538,-0.21405,-0.18015,-1.4258e-17
-0.47901,0.035835,0.01,-13.538,-0.21405,-0.18015,-1.4258e-17
-0.47481,0.03917,-0.01,-16.571,-0.22468,-0.17124,-1.4259e-17
-0.47481,0.03917,0.01,-16.571,-0.22468,-0.17124,-1.4259e-17
-0.47047,0.042316,-0.01,-19.04,-0.23288,-0.1627,-3.7124e-24
-0.47047,0.042316,0.01,-19.04,-0.23288,-0.1627,-3.7124e-24
-0.46602,0.045295,-0.01,-21.089,-0.23923,-0.15463,2.064e-17
-0.46602,0.045295,0.01,-21.089,-0.23923,-0.15463,2.064e-17
-0.46146,0.048123,-0.01,-22.789,-0.24394,-0.14679,-1.4326e-18
-0.46146,0.048123,0.01,-22.789,-0.24394,-0.14679,-1.4326e-18
-0.45682,0.050812,-0.01,-24.142,-0.2473,-0.13937,-4.525e-17
-0.45682,0.050812,0.01,-24.142,-0.2473,-0.13937,-4.525e-17
-0.45212,0.053378,-0.01,-25.293,-0.24983,-0.13268,1.0536e-18
-0.45212,0.053378,0.01,-25.293,-0.24983,-0.13268,1.0536e-18
-0.44735,0.055832,-0.01,-26.312,-0.25165,-0.12641,2.4231e-17
-0.44735,0.055832,0.01,-26.312,-0.25165,-0.12641,2.4231e-17
-0.44253,0.058183,-0.01,-27.157,-0.25272,-0.12041,1.9269e-22
-0.44253,0.058183,0.01,-27.157,-0.25272,-0.12041,1.9269e-22
-0.43767,0.060438,-0.01,-27.854,-0.25332,-0.11489,1.2139e-23
-0.43767,0.060438,0.01,-27.854,-0.25332,-0.11489,1.2139e-23
-0.43276,0.062606,-0.01,-28.492,-0.25365,-0.10985,2.701e-17
-0.43276,0.062606,0.01,-28.492,-0.25365,-0.10985,2.701e-17
-0.42782,0.064694,-0.01,-29.054,-0.25359,-0.105,-4.3855e-19
-0.42782,0.064694,0.01,-29.054,-0.25359,-0.105,-4.3855e-19
-0.42285,0.066704,-0.01,-29.501,-0.25319,-0.10045,4.0055e-19
-0.42285,0.066704,0.01,-29.501,-0.25319,-0.10045,4.0055e-19
-0.41786,0.068644,-0.01,-29.905,-0.25265,-0.096252,2.7849e-17
-0.41786,0.068644,0.01,-29.905,-0.25265,-0.096252,2.7849e-17
-0.41283,0.070518,-0.01,-30.256,-0.25193,-0.092297,-2.8508e-17
-0.41283,0.070518,0.01,-30.256,-0.25193,-0.092297,-2.8508e-17
-0.40779,0.07233,-0.01,-30.56,-0.25111,-0.088598,2.904e-17
-0.40779,0.07233,0.01,-30.56,-0.25111,-0.088598,2.904e-17
-0.40272,0.074083,-0.01,-30.833,-0.2502,-0.085119,8.6567e-17
-0.40272,0.074083,0.01,-30.833,-0.2502,-0.085119,8.6567e-17
-0.39763,0.075781,-0.01,-31.06,-0.24919,-0.081819,2.9018e-17
-0.39763,0.075781,0.01,-31.06,-0.24919,-0.081819,2.9018e-17
-0.39253,0.077426,-0.01,-31.27,-0.24819,-0.078747,5.8821e-17
-0.39253,0.077426,0.01,-31.27,-0.24819,-0.078747,5.8821e-17
-0.38741,0.079022,-0.01,-31.483,-0.24709,-0.075774,5.8821e-17
-0.38741,0.079022,0.01,-31.483,-0.24709,-0.075774,5.8821e-17
-0.38228,0.080568,-0.01,-31.639,-0.24586,-0.072922,-2.8391e-23
-0.38228,0.080568,0.01,-31.639,-0.24586,-0.072922,-2.8391e-23
-0.37713,0.08207,-0.01,-31.77,-0.24467,-0.070307,4.2262e-23
-0.37713,0.08207,0.01,-31.77,-0.24467,-0.070307,4.2262e-23
-0.37197,0.083528,-0.01,-31.89,-0.24355,-0.06785,-1.4963e-17
-0.37197,0.083528,0.01,-31.89,-0.24355,-0.06785,-1.4963e-17
-0.3668,0.084946,-0.01,-32.028,-0.24248,-0.065496,-3.0014e-17
-0.3668,0.084946,0.01,-32.028,-0.24248,-0.065496,-3.0014e-17
-0.36162,0.086323,-0.01,-32.147,-0.24127,-0.063173,-3.0126e-17
-0.36162,0.086323,0.01,-32.147,-0.24127,-0.063173,-3.0126e-17
-0.35643,0.087662,-0.01,-32.165,-0.23999,-0.060984,-1.5075e-17
-0.35643,0.087662,0.01,-32.165,-0.23999,-0.060984,-1.5075e-17
-0.35123,0.088964,-0.01,-32.149,-0.23887,-0.058988,-1.5059e-17
-0.35123,0.088964,0.01,-32.149,-0.23887,-0.058988,-1.5059e-17
-0.34602,0.090232,-0.01,-32.187,-0.23786,-0.05706,4.3351e-20
-0.34602,0.090232,0.01,-32.187,-0.23786,-0.05706,4.3351e-20
-0.3408,0.091464,-0.01,-32.344,-0.23701,-0.055263,1.5102e-17
-0.3408,0.091464,0.01,-32.344,-0.23701,-0.055263,1.5102e-17
-0.33558,0.092664,-0.01,-32.597,-0.23615,-0.053497,5.2836e-23
-0.33558,0.092664,0.01,-32.597,-0.23615,-0.053497,5.2836e-23
-0.33034,0.093832,-0.01,-32.659,-0.23483,-0.051632,1.5263e-17
-0.33034,0.093832,0.01,-32.659,-0.23483,-0.051632,1.5263e-17
-0.3251,0.094968,-0.01,-32.522,-0.23346,-0.04995,1.5263e-17
-0.3251,0.094968,0.01,-32.522,-0.23346,-0.04995,1.5263e-17
-0.31986,0.096076,-0.01,-32.485,-0.23259,-0.048415,2.911e-23
-0.31986,0.096076,0.01,-32.485,-0.23259,-0.048415,2.911e-23
-0.3146,0.097153,-0.01,-32.577,-0.23195,-0.046993,-4.5123e-28
-0.3146,0.097153,0.01,-32.577,-0.23195,-0.046993,-4.5123e-28
-0.30935,0.098204,-0.01,-32.729,-0.23098,-0.045479,-2.9111e-23
-0.30935,0.098204,0.01,-32.729,-0.23098,-0.045479,-2.9111e-23
-0.30408,0.099224,-0.01,-32.808,-0.23034,-0.044609,-1.8808e-36
-0.30408,0.099224,0.01,-32.808,-0.23034,-0.044609,-1.8808e-36
-0.48683,-0.028502,0.01,31.649,-0.08353,0.097802,-5.9351e-17
-0.48683,-0.028502,-0.01,31.649,-0.08353,0.097802,-5.9351e-17
-0.49034,-0.024451,-0.01,34.452,-0.072545,0.092107,4.0198e-17
-0.49034,-0.024451,0.01,34.452,-0.072545,0.092107,4.0198e-17
-0.49348,-0.020112,-0.01,40.071,-0.050029,0.077324,6.9874e-17
-0.49348,-0.020112,0.01,40.071,-0.050029,0.077324,6.9874e-17
-0.49615,-0.015468,-0.01,45.262,-0.028722,0.057253,-7.5231e-37
-0.49615,-0.015468,0.01,45.262,-0.028722,0.057253,-7.5231e-37
-0.49822,-0.010525,-0.01,48.913,-0.010817,0.028471,-2.6974e-23
-0.49822,-0.010525,0.01,48.913,-0.010817,0.028471,-2.6974e-23
-0.49954,-0.0053356,-0.01,49.637,0.00024631,-0.013837,-2.6974e-23
-0.49954,-0.0053356,0.01,49.637,0.00024631,-0.013837,-2.6974e-23
0.44735,0.055832,0.01,4.4729,-0.0063852,0.0027904,1.6776e-17
0.44253,0.058183,0.01,3.7504,-0.010596,0.0046312,8.3879e-18
0.44253,0.058183,-0.01,3.7504,-0.010596,0.0046312,8.3879e-18
0.44735,0.055832,-0.01,4.4729,-0.0063852,0.0027904,1.6776e-17
0.43767,0.060438,0.01,2.207,-0.019594,0.0084149,1.6739e-24
0.43767,0.060438,-0.01,2.207,-0.019594,0.0084149,1.6739e-24
0.43276,0.062606,0.01,0.52073,-0.029423,0.012249,-3.2299e-19
0.43276,0.062606,-0.01,0.52073,-0.029423,0.012249,-3.2299e-19
0.42782,0.064694,0.01,-1.1978,-0.03944,0.015841,1.5999e-18
0.42782,0.064694,-0.01,-1.1978,-0.03944,0.015841,1.5999e-18
0.42285,0.066704,0.01,-2.883,-0.049119,0.01902,-1.56e-18
0.42285,0.066704,-0.01,-2.883,-0.049119,0.01902,-1.56e-18
0.41786,0.068644,0.01,-4.4976,-0.058254,0.021753,-3.4829e-18
0.41786,0.068644,-0.01,-4.4976,-0.058254,0.021753,-3.4829e-18
0.41283,0.070518,0.01,-6.0187,-0.066767,0.024052,-6.3344e-18
0.41283,0.070518,-0.01,-6.0187,-0.066767,0.024052,-6.3344e-18
0.40779,0.07233,0.01,-7.4424,-0.07458,0.025936,-6.3348e-18
0.40779,0.07233,-0.01,-7.4424,-0.07458,0.025936,-6.3348e-18
0.40272,0.074083,0.01,-8.7701,-0.081741,0.027461,8.8234e-18
0.40272,0.074083,-0.01,-8.7701,-0.081741,0.027461,8.8234e-18
0.39763,0.075781,0.01,-9.9971,-0.088285,0.028667,8.8237e-18
0.39763,0.075781,-0.01,-9.9971,-0.088285,0.028667,8.8237e-18
0.39253,0.077426,0.01,-11.145,-0.094298,0.029623,-2.3683e-22
0.39253,0.077426,-0.01,-11.145,-0.094298,0.029623,-2.3683e-22
0.38741,0.079022,0.01,-12.2,-0.09986,0.030354,-2.2506e-22
0.38741,0.079022,-0.01,-12.2,-0.09986,0.030354,-2.2506e-22
0.38228,0.080568,0.01,-13.159,-0.10485,0.030857,1.2567e-23
0.38228,0.080568,-0.01,-13.159,-0.10485,0.030857,1.2567e-23
0.37713,0.08207,0.01,-14.054,-0.10936,0.031203,-1.3575e-17
0.37713,0.08207,-0.01,-14.054,-0.10936,0.031203,-1.3575e-17
0.37197,0.083528,0.01,-14.888,-0.11354,0.031423,-6.4059e-18
0.37197,0.083528,-0.01,-14.888,-0.11354,0.031423,-6.4059e-18
0.3668,0.084946,0.01,-15.663,-0.11743,0.031529,-3.4465e-19
0.3668,0.084946,-0.01,-15.663,-0.11743,0.031529,-3.4465e-19
0.36162,0.086323,0.01,-16.365,-0.12099,0.031514,-1.5341e-17
0.36162,0.086323,-0.01,-16.365,-0.12099,0.031514,-1.5341e-17
0.35643,0.087662,0.01,-17.021,-0.12416,0.031404,-1.5956e-17
0.35643,0.087662,-0.01,-17.021,-0.12416,0.031404,-1.5956e-17
0.35123,0.088964,0.01,-17.663,-0.1272,0.031267,-1.6557e-17
0.35123,0.088964,-0.01,-17.663,-0.1272,0.031267,-1.6557e-17
0.34602,0.090232,0.01,-18.245,-0.13008,0.031054,2.448e-19
0.34602,0.090232,-0.01,-18.245,-0.13008,0.031054,2.448e-19
0.3408,0.091464,0.01,-18.792,-0.13266,0.030778,-2.6775e-19
0.3408,0.091464,-0.01,-18.792,-0.13266,0.030778,-2.6775e-19
0.33558,0.092664,0.01,-19.317,-0.13514,0.030489,-8.9413e-18
0.33558,0.092664,-0.01,-19.317,-0.13514,0.030489,-8.9413e-18
0.33034,0.093832,0.01,-19.784,-0.13739,0.030118,-9.3788e-18
0.33034,0.093832,-0.01,-19.784,-0.13739,0.030118,-9.3788e-18
0.3251,0.094968,0.01,-20.267,-0.13953,0.029766,-9.3788e-18
0.3251,0.094968,-0.01,-20.267,-0.13953,0.029766,-9.3788e-18
0.31986,0.096076,0.01,-20.686,-0.14159,0.029377,-1.8869e-23
0.31986,0.096076,-0.01,-20.686,-0.14159,0.029377,-1.8869e-23
0.3146,0.097153,0.01,-21.109,-0.14351,0.02898,-9.4979e-28
0.3146,0.097153,-0.01,-21.109,-0.14351,0.02898,-9.4979e-28
0.30935,0.098204,0.01,-21.479,-0.1454,0.028556,1.8868e-23
0.30935,0.098204,-0.01,-21.479,-0.1454,0.028556,1.8868e-23
0.30408,0.099224,0.01,-21.838,-0.14704,0.028093,-5.5425e-23
0.30408,0.099224,-0.01,-21.838,-0.14704,0.028093,-5.5425e-23
0.29882,0.10022,0.01,-22.205,-0.14869,0.027652,2.092e-17
0.29882,0.10022,-0.01,-22.205,-0.14869,0.027652,2.092e-17
0.29354,0.10119,0.01,-22.543,-0.15036,0.0272,2.092e-17
0.29354,0.10119,-0.01,-22.543,-0.15036,0.0272,2.092e-17
0.28827,0.10213,0.01,-22.842,-0.15186,0.026727,-1.074e-17
0.28827,0.10213,-0.01,-22.842,-0.15186,0.026727,-1.074e-17
0.28298,0.10305,0.01,-23.12,-0.15318,0.026233,-1.074e-17
0.28298,0.10305,-0.01,-23.12,-0.15318,0.026233,-1.074e-17
0.2777,0.10395,0.01,-23.413,-0.15452,0.025756,4.8677e-23
0.2777,0.10395,-0.01,-23.413,-0.15452,0.025756,4.8677e-23
0.27241,0.10482,0.01,-23.668,-0.15571,0.025238,-2.2335e-17
0.27241,0.10482,-0.01,-23.668,-0.15571,0.025238,-2.2335e-17
0.26711,0.10567,0.01,-23.97,-0.15696,0.024759,-2.2335e-17
0.26711,0.10567,-0.01,-23.97,-0.15696,0.024759,-2.2335e-17
0.26181,0.10649,0.01,-24.187,-0.15814,0.024247,-4.3993e-23
0.26181,0.10649,-0.01,-24.187,-0.15814,0.024247,-4.3993e-23
0.25651,0.10729,0.01,-24.447,-0.15917,0.023756,1.1539e-17
0.25651,0.10729,-0.01,-24.447,-0.15917,0.023756,1.1539e-17
0.25121,0.10808,0.01,-24.684,-0.16044,0.023279,-1.1645e-17
0.25121,0.10808,-0.01,-24.684,-0.16044,0.023279,-1.1645e-17
0.2459,0.10884,0.01,-24.87,-0.16138,0.022743,-1.1471e-17
0.2459,0.10884,-0.01,-24.87,-0.16138,0.022743,-1.1471e-17
0.24059,0.10958,0.01,-25.109,-0.16236,0.022254,1.1713e-17
0.24059,0.10958,-0.01,-25.109,-0.16236,0.022254,1.1713e-17
0.23528,0.1103,0.01,-25.219,-0.16302,0.022024,9.0096e-23
0.23528,0.1103,-0.01,-25.219,-0.16302,0.022024,9.0096e-23
-0.053608,0.12428,0.01,-31.015,-0.19723,-0.0050653,3.6295e-18
-0.053608,0.12428,-0.01,-31.015,-0.19723,-0.0050653,3.6295e-18
-0.048249,0.12442,-0.01,-30.991,-0.1969,-0.0047643,1.8147e-18
-0.048249,0.12442,0.01,-30.991,-0.1969,-0.0047643,1.8147e-18
-0.042889,0.12454,-0.01,-30.918,-0.19621,-0.0041947,-7.08e-24
-0.042889,0.12454,0.01,-30.918,-0.19621,-0.0041947,-7.08e-24
-0.037528,0.12465,-0.01,-30.835,-0.19562,-0.0036703,-6.9012e-24
-0.037528,0.12465,0.01,-30.835,-0.19562,-0.0036703,-6.9012e-24
-0.032168,0.12474,-0.01,-30.772,-0.19518,-0.0031632,-1.034e-35
-0.032168,0.12474,0.01,-30.772,-0.19518,-0.0031632,-1.034e-35
-0.026807,0.12482,-0.01,-30.727,-0.19474,-0.002631,-8.984e-19
-0.026807,0.12482,0.01,-30.727,-0.19474,-0.002631,-8.984e-19
-0.021446,0.12488,-0.01,-30.67,-0.19414,-0.0020696,-1.7946e-18
-0.021446,0.12488,0.01,-30.67,-0.19414,-0.0020696,-1.7946e-18
-0.016084,0.12493,-0.01,-30.586,-0.19351,-0.0015424,-8.9617e-19
-0.016084,0.12493,0.01,-30.586,-0.19351,-0.0015424,-8.9617e-19
-0.010723,0.12497,-0.01,-30.512,-0.19299,-0.0010346,8.4946e-25
-0.010723,0.12497,0.01,-30.512,-0.19299,-0.0010346,8.4946e-25
-0.0053615,0.12499,-0.01,-30.447,-0.19254,-0.00053167,-1.7027e-24
-0.0053615,0.12499,0.01,-30.447,-0.19254,-0.00053167,-1.7027e-24
0,0.125,-0.01,-30.395,-0.19204,2.965e-07,-1.6955e-24
0,0.125,0.01,-30.395,-0.19204,2.965e-07,-1.6955e-24
0.23528,0.1103,0.01,-25.384,-0.16388,0.02148,1.1893e-17
0.22996,0.11099,0.01,-25.494,-0.16428,0.02124,1.1944e-17
0.22996,0.11099,-0.01,-25.494,-0.16428,0.02124,1.1944e-17
0.23528,0.1103,-0.01,-25.384,-0.16388,0.02148,1.1893e-17
0.22464,0.11167,0.01,-25.707,-0.16527,0.020757,-4.805e-20
0.22464,0.11167,-0.01,-25.707,-0.16527,0.020757,-4.805e-20
0.21932,0.11233,0.01,-25.867,-0.16619,0.020245,-6.0458e-18
0.21932,0.11233,-0.01,-25.867,-0.16619,0.020245,-6.0458e-18
0.214,0.11297,0.01,-26.047,-0.16693,0.019748,-2.1159e-37
0.214,0.11297,-0.01,-26.047,-0.16693,0.019748,-2.1159e-37
0.20868,0.11359,0.01,-26.247,-0.16794,0.019268,-6.1659e-18
0.20868,0.11359,-0.01,-26.247,-0.16794,0.019268,-6.1659e-18
0.20335,0.11419,0.01,-26.375,-0.16872,0.018741,-1.2355e-17
0.20335,0.11419,-0.01,-26.375,-0.16872,0.018741,-1.2355e-17
0.19802,0.11478,0.01,-26.556,-0.16942,0.018258,-6.1893e-18
0.19802,0.11478,-0.01,-26.556,-0.16942,0.018258,-6.1893e-18
0.19269,0.11534,0.01,-26.723,-0.17038,0.017774,-4.5562e-24
0.19269,0.11534,-0.01,-26.723,-0.17038,0.017774,-4.5562e-24
0.18735,0.11589,0.01,-26.853,-0.17111,0.017257,6.3112e-18
0.18735,0.11589,-0.01,-26.853,-0.17111,0.017257,6.3112e-18
0.18202,0.11642,0.01,-27.002,-0.17178,0.016771,6.3112e-18
0.18202,0.11642,-0.01,-27.002,-0.17178,0.016771,6.3112e-18
0.17668,0.11693,0.01,-27.153,-0.17256,0.016286,6.3815e-18
0.17668,0.11693,-0.01,-27.153,-0.17256,0.016286,6.3815e-18
0.17134,0.11743,0.01,-27.298,-0.17337,0.015792,-2.3e-20
0.17134,0.11743,-0.01,-27.298,-0.17337,0.015792,-2.3e-20
0.166,0.11791,0.01,-27.407,-0.17397,0.015289,-1.2837e-17
0.166,0.11791,-0.01,-27.407,-0.17397,0.015289,-1.2837e-17
0.16066,0.11837,0.01,-27.565,-0.17465,0.014816,4.605e-20
0.16066,0.11837,-0.01,-27.565,-0.17465,0.014816,4.605e-20
0.15532,0.11882,0.01,-27.699,-0.17553,0.014321,-1.625e-20
0.15532,0.11882,-0.01,-27.699,-0.17553,0.014321,-1.625e-20
0.14997,0.11924,0.01,-27.788,-0.17609,0.013809,2.515e-20
0.14997,0.11924,-0.01,-27.788,-0.17609,0.013809,2.515e-20
0.14463,0.11965,0.01,-27.917,-0.17661,0.013342,6.5196e-18
0.14463,0.11965,-0.01,-27.917,-0.17661,0.013342,6.5196e-18
0.13928,0.12005,0.01,-28.057,-0.1774,0.012866,-6.5851e-18
0.13928,0.12005,-0.01,-28.057,-0.1774,0.012866,-6.5851e-18
0.13393,0.12043,0.01,-28.162,-0.17812,0.012359,1.835e-20
0.13393,0.12043,-0.01,-28.162,-0.17812,0.012359,1.835e-20
0.12858,0.12079,0.01,-28.258,-0.17862,0.01187,6.6034e-18
0.12858,0.12079,-0.01,-28.258,-0.17862,0.01187,6.6034e-18
0.12323,0.12114,0.01,-28.378,-0.17916,0.011399,-7.5162e-35
0.12323,0.12114,-0.01,-28.378,-0.17916,0.011399,-7.5162e-35
0.11788,0.12148,0.01,-28.507,-0.17988,0.010915,2.7941e-38
0.11788,0.12148,-0.01,-28.507,-0.17988,0.010915,2.7941e-38
0.11253,0.12179,0.01,-28.602,-0.18055,0.010405,3.3517e-18
0.11253,0.12179,-0.01,-28.602,-0.18055,0.010405,3.3517e-18
0.10718,0.12209,0.01,-28.683,-0.18099,0.0099109,-1.1895e-20
0.10718,0.12209,-0.01,-28.683,-0.18099,0.0099109,-1.1895e-20
0.10182,0.12238,0.01,-28.801,-0.18153,0.0094465,-3.3636e-18
0.10182,0.12238,-0.01,-28.801,-0.18153,0.0094465,-3.3636e-18
0.096469,0.12265,0.01,-28.902,-0.1822,0.0089503,-1.2861e-23
0.096469,0.12265,-0.01,-28.902,-0.1822,0.0089503,-1.2861e-23
0.091113,0.12291,0.01,-28.989,-0.18274,0.0084529,3.3995e-18
0.091113,0.12291,-0.01,-28.989,-0.18274,0.0084529,3.3995e-18
0.085757,0.12315,0.01,-29.083,-0.18327,0.0079719,6.8085e-18
0.085757,0.12315,-0.01,-29.083,-0.18327,0.0079719,6.8085e-18
0.0804,0.12337,0.01,-29.177,-0.18381,0.0074899,3.409e-18
0.0804,0.12337,-0.01,-29.177,-0.18381,0.0074899,3.409e-18
0.075043,0.12358,0.01,-29.28,-0.18441,0.0070059,6.8661e-18
0.075043,0.12358,-0.01,-29.28,-0.18441,0.0070059,6.8661e-18
0.069685,0.12378,0.01,-29.372,-0.18505,0.0065009,1.0309e-17
0.069685,0.12378,-0.01,-29.372,-0.18505,0.0065009,1.0309e-17
0.064327,0.12396,0.01,-29.442,-0.18556,0.0059945,1.718e-18
0.064327,0.12396,-0.01,-29.442,-0.18556,0.0059945,1.718e-18
0.058968,0.12413,0.01,-29.52,-0.18598,0.0055194,5.745e-21
0.058968,0.12413,-0.01,-29.52,-0.18598,0.0055194,5.745e-21
0.053608,0.12428,0.01,-29.626,-0.18656,0.0050483,3.4675e-18
0.053608,0.12428,-0.01,-29.626,-0.18656,0.0050483,3.4675e-18
0.048249,0.12442,0.01,-29.713,-0.18723,0.0045324,5.2181e-18
0.048249,0.12442,-0.01,-29.713,-0.18723,0.0045324,5.2181e-18
0.042889,0.12454,0.01,-29.776,-0.18775,0.0040171,3.4811e-18
0.042889,0.12454,-0.01,-29.776,-0.18775,0.0040171,3.4811e-18
0.037528,0.12465,0.01,-29.845,-0.18817,0.0035329,6.6468e-24
0.037528,0.12465,-0.01,-29.845,-0.18817,0.0035329,6.6468e-24
0.032168,0.12474,0.01,-29.934,-0.18867,0.0030589,-1.7176e-35
0.032168,0.12474,-0.01,-29.934,-0.18867,0.0030589,-1.7176e-35
0.026807,0.12482,0.01,-30.031,-0.18932,0.0025584,8.7993e-19
0.026807,0.12482,-0.01,-30.031,-0.18932,0.0025584,8.7993e-19
0.021446,0.12488,0.01,-30.098,-0.18992,0.0020262,1.7612e-18
0.021446,0.12488,-0.01,-30.098,-0.18992,0.0020262,1.7612e-18
0.016084,0.12493,0.01,-30.162,-0.19038,0.0015193,8.8128e-19
0.016084,0.12493,-0.01,-30.162,-0.19038,0.0015193,8.8128e-19
0.010723,0.12497,0.01,-30.231,-0.19085,0.0010242,8.4592e-25
0.010723,0.12497,-0.01,-30.231,-0.19085,0.0010242,8.4592e-25
0.0053615,0.12499,0.01,-30.319,-0.19141,0.0005294,1.687e-24
0.0053615,0.12499,-0.01,-30.319,-0.19141,0.0005294,1.687e-24
0.5,0,0.01,7.89,0.00036546,0.002981,0
0.49954,0.0053356,0.01,7.8538,0.0011411,-0.0049173,7.2883e-18
0.49954,0.0053356,-0.01,7.8538,0.0011411,-0.0049173,7.2883e-18
0.5,0,-0.01,7.89,0.00036546,0.002981,0
0.49822,0.010525,0.01,7.628,0.0033461,-0.0097251,7.2883e-18
0.49822,0.010525,-0.01,7.628,0.0033461,-0.0097251,7.2883e-18
0.49615,0.015468,0.01,7.3977,0.004898,-0.01004,-9.4039e-38
0.49615,0.015468,-0.01,7.3977,0.004898,-0.01004,-9.4039e-38
0.49348,0.020112,0.01,7.2782,0.004961,-0.007807,6.8017e-18
0.49348,0.020112,-0.01,7.2782,0.004961,-0.007807,6.8017e-18
0.49034,0.024451,0.01,7.2662,0.0041157,-0.0052741,1.363e-17
0.49034,0.024451,-0.01,7.2662,0.0041157,-0.0052741,1.363e-17
0.48683,0.028502,0.01,7.2871,0.0033263,-0.0035957,6.8285e-18
0.48683,0.028502,-0.01,7.2871,0.0033263,-0.0035957,6.8285e-18
0.48303,0.032287,0.01,7.2842,0.0032049,-0.0030105,1.3644e-17
0.48303,0.032287,-0.01,7.2842,0.0032049,-0.0030105,1.3644e-17
0.47901,0.035835,0.01,7.2483,0.003635,-0.0030488,1.3644e-17
0.47901,0.035835,-0.01,7.2483,0.003635,-0.0030488,1.3644e-17
0.47481,0.03917,0.01,7.1815,0.0041162,-0.0031402,-1.5859e-24
0.47481,0.03917,-0.01,7.1815,0.0041162,-0.0031402,-1.5859e-24
0.47047,0.042316,0.01,7.095,0.0043777,-0.0030734,-4.7242e-24
0.47047,0.042316,-0.01,7.095,0.0043777,-0.0030734,-4.7242e-24
0.46602,0.045295,0.01,6.9768,0.0044918,-0.0029336,-3.6369e-23
0.46602,0.045295,-0.01,6.9768,0.0044918,-0.0029336,-3.6369e-23
0.46146,0.048123,0.01,6.7902,0.0044223,-0.0027211,-6.2591e-18
0.46146,0.048123,-0.01,6.7902,0.0044223,-0.0027211,-6.2591e-18
0.45682,0.050812,0.01,6.4771,0.0037289,-0.002217,-1.2146e-17
0.45682,0.050812,-0.01,6.4771,0.0037289,-0.002217,-1.2146e-17
0.45212,0.053378,0.01,5.9314,0.001499,-0.0010049,-5.8872e-18
0.45212,0.053378,-0.01,5.9314,0.001499,-0.0010049,-5.8872e-18
0.44735,0.055832,0.01,5.5841,-0.0001461,-0.00015606,-4.0171e-22
0.44735,0.055832,-0.01,5.5841,-0.0001461,-0.00015606,-4.0171e-22
0.3146,-0.097153,0.01,-22.298,-0.1608,-0.032922,4.0289e-23
0.31986,-0.096076,0.01,-22.279,-0.16027,-0.03332,2.0144e-23
0.31986,-0.096076,-0.01,-22.279,-0.16027,-0.03332,2.0144e-23
0.3146,-0.097153,-0.01,-22.298,-0.1608,-0.032922,4.0289e-23
0.3251,-0.094968,0.01,-22.116,-0.15891,-0.033978,1.0297e-17
0.3251,-0.094968,-0.01,-22.116,-0.15891,-0.033978,1.0297e-17
0.33034,-0.093832,0.01,-21.914,-0.1576,-0.03461,1.0297e-17
0.33034,-0.093832,-0.01,-21.914,-0.1576,-0.03461,1.0297e-17
0.33558,-0.092664,0.01,-21.719,-0.156,-0.035231,2.023e-17
0.33558,-0.092664,-0.01,-21.719,-0.156,-0.035231,2.023e-17
0.3408,-0.091464,0.01,-21.318,-0.15403,-0.035763,1.0362e-17
0.3408,-0.091464,-0.01,-21.318,-0.15403,-0.035763,1.0362e-17
0.34602,-0.090232,0.01,-20.871,-0.15216,-0.036367,-1.7115e-19
0.34602,-0.090232,-0.01,-20.871,-0.15216,-0.036367,-1.7115e-19
0.35123,-0.088964,0.01,-20.407,-0.14994,-0.036927,9.6961e-18
0.35123,-0.088964,-0.01,-20.407,-0.14994,-0.036927,9.6961e-18
0.35643,-0.087662,0.01,-19.936,-0.14779,-0.037485,9.255e-18
0.35643,-0.087662,-0.01,-19.936,-0.14779,-0.037485,9.255e-18
0.36162,-0.086323,0.01,-19.586,-0.1457,-0.038081,1.836e-17
0.36162,-0.086323,-0.01,-19.586,-0.1457,-0.038081,1.836e-17
0.3668,-0.084946,0.01,-19.242,-0.14314,-0.038557,1.7265e-19
0.3668,-0.084946,-0.01,-19.242,-0.14314,-0.038557,1.7265e-19
0.37197,-0.083528,0.01,-18.807,-0.14023,-0.038916,8.4641e-18
0.37197,-0.083528,-0.01,-18.807,-0.14023,-0.038916,8.4641e-18
0.37713,-0.08207,0.01,-18.247,-0.13702,-0.039186,3.421e-17
0.37713,-0.08207,-0.01,-18.247,-0.13702,-0.039186,3.421e-17
0.38228,-0.080568,0.01,-17.551,-0.13349,-0.039379,1.6814e-17
0.38228,-0.080568,-0.01,-17.551,-0.13349,-0.039379,1.6814e-17
0.38741,-0.079022,0.01,-16.761,-0.12952,-0.039488,2.1491e-22
0.38741,-0.079022,-0.01,-16.761,-0.12952,-0.039488,2.1491e-22
0.39253,-0.077426,0.01,-15.892,-0.12508,-0.039443,1.9922e-22
0.39253,-0.077426,-0.01,-15.892,-0.12508,-0.039443,1.9922e-22
0.39763,-0.075781,0.01,-14.975,-0.1203,-0.039252,-1.3615e-17
0.39763,-0.075781,-0.01,-14.975,-0.1203,-0.039252,-1.3615e-17
0.40272,-0.074083,0.01,-14.036,-0.1151,-0.038892,-1.3614e-17
0.40272,-0.074083,-0.01,-14.036,-0.1151,-0.038892,-1.3614e-17
0.40779,-0.07233,0.01,-13.031,-0.10929,-0.038261,1.173e-17
0.40779,-0.07233,-0.01,-13.031,-0.10929,-0.038261,1.173e-17
0.41283,-0.070518,0.01,-11.932,-0.10278,-0.03731,1.173e-17
0.41283,-0.070518,-0.01,-11.932,-0.10278,-0.03731,1.173e-17
0.41786,-0.068644,0.01,-10.698,-0.09543,-0.035955,9.4165e-18
0.41786,-0.068644,-0.01,-10.698,-0.09543,-0.035955,9.4165e-18
0.42285,-0.066704,0.01,-9.2874,-0.087162,-0.034118,1.4191e-18
0.42285,-0.066704,-0.01,-9.2874,-0.087162,-0.034118,1.4191e-18
0.42782,-0.064694,0.01,-7.6835,-0.077849,-0.031708,-1.5879e-18
0.42782,-0.064694,-0.01,-7.6835,-0.077849,-0.031708,-1.5879e-18
0.43276,-0.062606,0.01,-5.8689,-0.067322,-0.028568,6.4095e-18
0.43276,-0.062606,-0.01,-5.8689,-0.067322,-0.028568,6.4095e-18
0.43767,-0.060438,0.01,-3.851,-0.055722,-0.024641,-7.6571e-25
0.43767,-0.060438,-0.01,-3.851,-0.055722,-0.024641,-7.6571e-25
0.44253,-0.058183,0.01,-1.7034,-0.043202,-0.019924,1.1357e-18
0.44253,-0.058183,-0.01,-1.7034,-0.043202,-0.019924,1.1357e-18
0.44735,-0.055832,0.01,0.50498,-0.030061,-0.014441,1.1357e-18
0.44735,-0.055832,-0.01,0.50498,-0.030061,-0.014441,1.1357e-18
0.45212,-0.053378,0.01,2.638,-0.017227,-0.0085452,3.4316e-18
0.45212,-0.053378,-0.01,2.638,-0.017227,-0.0085452,3.4316e-18
0.45682,-0.050812,0.01,4.4766,-0.00623,-0.0030371,8.3946e-18
0.45682,-0.050812,-0.01,4.4766,-0.00623,-0.0030371,8.3946e-18
0.46146,-0.048123,0.01,5.7684,0.0012334,0.0010371,4.963e-18
0.46146,-0.048123,-0.01,5.7684,0.0012334,0.0010371,4.963e-18
0.46602,-0.045295,0.01,6.4664,0.0045808,0.0030968,4.0963e-24
0.46602,-0.045295,-0.01,6.4664,0.0045808,0.0030968,4.0963e-24
0.47047,-0.042316,0.01,6.8037,0.0052228,0.0037061,-4.4517e-24
0.47047,-0.042316,-0.01,6.8037,0.0052228,0.0037061,-4.4517e-24
0.47481,-0.03917,0.01,6.9885,0.0049778,0.0038215,6.6188e-18
0.47481,-0.03917,-0.01,6.9885,0.0049778,0.0038215,6.6188e-18
0.47901,-0.035835,0.01,7.1144,0.0045445,0.0038346,-6.8281e-18
0.47901,-0.035835,-0.01,7.1144,0.0045445,0.0038346,-6.8281e-18
0.48303,-0.032287,0.01,7.2114,0.003942,0.0037076,-1.3447e-17
0.48303,-0.032287,-0.01,7.2114,0.003942,0.0037076,-1.3447e-17
0.48683,-0.028502,0.01,7.2693,0.0033231,0.0035628,-6.8331e-18
0.48683,-0.028502,-0.01,7.2693,0.0033231,0.0035628,-6.8331e-18
0.49034,-0.024451,0.01,7.2791,0.0032348,0.0041168,-6.8331e-18
0.49034,-0.024451,-0.01,7.2791,0.0032348,0.0041168,-6.8331e-18
0.49348,-0.020112,0.01,7.2594,0.0038348,0.0060557,-4.2934e-24
0.49348,-0.020112,-0.01,7.2594,0.0038348,0.0060557,-4.2934e-24
0.49615,-0.015468,0.01,7.2873,0.0042869,0.0088882,-9.404e-38
0.49615,-0.015468,-0.01,7.2873,0.0042869,0.0088882,-9.404e-38
0.49822,-0.010525,0.01,7.4409,0.0036029,0.010893,-7.0897e-18
0.49822,-0.010525,-0.01,7.4409,0.0036029,0.010893,-7.0897e-18
0.49954,-0.0053356,0.01,7.6959,0.0017566,0.0093277,-7.0897e-18
0.49954,-0.0053356,-0.01,7.6959,0.0017566,0.0093277,-7.0897e-18
0.042889,-0.12454,0.01,-24.786,-0.18743,-0.0042671,-5.8019e-18
0.048249,-0.12442,0.01,-24.815,-0.18728,-0.0045398,-4.3548e-18
0.048249,-0.12442,-0.01,-24.815,-0.18728,-0.0045398,-4.3548e-18
0.042889,-0.12454,-0.01,-24.786,-0.18743,-0.0042671,-5.8019e-18
0.053608,-0.12428,0.01,-24.846,-0.18692,-0.0050638,-4.3622e-18
0.053608,-0.12428,-0.01,-24.846,-0.18692,-0.0050638,-4.3622e-18
0.058968,-0.12413,0.01,-24.859,-0.18664,-0.0055453,-1.4531e-18
0.058968,-0.12413,-0.01,-24.859,-0.18664,-0.0055453,-1.4531e-18
0.064327,-0.12396,0.01,-24.896,-0.18649,-0.0060322,-1.4619e-18
0.064327,-0.12396,-0.01,-24.896,-0.18649,-0.0060322,-1.4619e-18
0.069685,-0.12378,0.01,-24.942,-0.18627,-0.0065521,-8.7602e-18
0.069685,-0.12378,-0.01,-24.942,-0.18627,-0.0065521,-8.7602e-18
0.075043,-0.12358,0.01,-24.969,-0.18595,-0.0070725,-5.843e-18
0.075043,-0.12358,-0.01,-24.969,-0.18595,-0.0070725,-5.843e-18
0.0804,-0.12337,0.01,-24.985,-0.18565,-0.0075731,-2.9253e-18
0.0804,-0.12337,-0.01,-24.985,-0.18565,-0.0075731,-2.9253e-18
0.085757,-0.12315,0.01,-25.008,-0.18539,-0.0080737,-5.8544e-18
0.085757,-0.12315,-0.01,-25.008,-0.18539,-0.0080737,-5.8544e-18
0.091113,-0.12291,0.01,-25.032,-0.18516,-0.0085746,-2.9291e-18
0.091113,-0.12291,-0.01,-25.032,-0.18516,-0.0085746,-2.9291e-18
0.096469,-0.12265,0.01,-25.062,-0.18491,-0.0090936,-1.1199e-23
0.096469,-0.12265,-0.01,-25.062,-0.18491,-0.0090936,-1.1199e-23
0.10182,-0.12238,0.01,-25.08,-0.18455,-0.0096139,2.9353e-18
0.10182,-0.12238,-0.01,-25.08,-0.18455,-0.0096139,2.9353e-18
0.10718,-0.12209,0.01,-25.083,-0.18428,-0.010101,-1.6951e-21
0.10718,-0.12209,-0.01,-25.083,-0.18428,-0.010101,-1.6951e-21
0.11253,-0.12179,0.01,-25.113,-0.18411,-0.010622,-5.8796e-18
0.11253,-0.12179,-0.01,-25.113,-0.18411,-0.010622,-5.8796e-18
0.11788,-0.12148,0.01,-25.137,-0.18376,-0.011163,-2.9426e-18
0.11788,-0.12148,-0.01,-25.137,-0.18376,-0.011163,-2.9426e-18
0.12323,-0.12114,0.01,-25.133,-0.18335,-0.011678,-4.6579e-34
0.12323,-0.12114,-0.01,-25.133,-0.18335,-0.011678,-4.6579e-34
0.12858,-0.12079,0.01,-25.13,-0.18307,-0.012178,-5.8844e-18
0.12858,-0.12079,-0.01,-25.13,-0.18307,-0.012178,-5.8844e-18
0.13393,-0.12043,0.01,-25.146,-0.18286,-0.012702,-5.8845e-18
0.13393,-0.12043,-0.01,-25.146,-0.18286,-0.012702,-5.8845e-18
0.13928,-0.12005,0.01,-25.162,-0.18248,-0.013248,-5.8921e-18
0.13928,-0.12005,-0.01,-25.162,-0.18248,-0.013248,-5.8921e-18
0.14463,-0.11965,0.01,-25.142,-0.18201,-0.013762,-1.1774e-17
0.14463,-0.11965,-0.01,-25.142,-0.18201,-0.013762,-1.1774e-17
0.14997,-0.11924,0.01,-25.128,-0.18179,-0.014269,3.5503e-21
0.14997,-0.11924,-0.01,-25.128,-0.18179,-0.014269,3.5503e-21
0.15532,-0.11882,0.01,-25.156,-0.18153,-0.014824,-1.02e-20
0.15532,-0.11882,-0.01,-25.156,-0.18153,-0.014824,-1.02e-20
0.16066,-0.11837,0.01,-25.139,-0.18096,-0.015366,-1.795e-20
0.16066,-0.11837,-0.01,-25.139,-0.18096,-0.015366,-1.795e-20
0.166,-0.11791,0.01,-25.103,-0.18061,-0.015887,1.1757e-17
0.166,-0.11791,-0.01,-25.103,-0.18061,-0.015887,1.1757e-17
0.17134,-0.11743,0.01,-25.114,-0.1803,-0.016437,-4.15e-21
0.17134,-0.11743,-0.01,-25.114,-0.1803,-0.016437,-4.15e-21
0.17668,-0.11693,0.01,-25.085,-0.17979,-0.016982,-5.8831e-18
0.17668,-0.11693,-0.01,-25.085,-0.17979,-0.016982,-5.8831e-18
0.18202,-0.11642,0.01,-25.049,-0.17932,-0.017521,-5.8663e-18
0.18202,-0.11642,-0.01,-25.049,-0.17932,-0.017521,-5.8663e-18
0.18735,-0.11589,0.01,-25.017,-0.17898,-0.018065,-5.8663e-18
0.18735,-0.11589,-0.01,-25.017,-0.17898,-0.018065,-5.8663e-18
0.19269,-0.11534,0.01,-25.003,-0.17855,-0.018641,2.5688e-25
0.19269,-0.11534,-0.01,-25.003,-0.17855,-0.018641,2.5688e-25
0.19802,-0.11478,0.01,-24.948,-0.17792,-0.019187,5.8259e-18
0.19802,-0.11478,-0.01,-24.948,-0.17792,-0.019187,5.8259e-18
0.20335,-0.11419,0.01,-24.881,-0.17759,-0.01974,1.1655e-17
0.20335,-0.11419,-0.01,-24.881,-0.17759,-0.01974,1.1655e-17
0.20868,-0.11359,0.01,-24.875,-0.17714,-0.020339,5.8289e-18
0.20868,-0.11359,-0.01,-24.875,-0.17714,-0.020339,5.8289e-18
0.214,-0.11297,0.01,-24.784,-0.17643,-0.020886,-5.775e-34
0.214,-0.11297,-0.01,-24.784,-0.17643,-0.020886,-5.775e-34
0.21932,-0.11233,0.01,-24.711,-0.17605,-0.021464,5.7898e-18
0.21932,-0.11233,-0.01,-24.711,-0.17605,-0.021464,5.7898e-18
0.22464,-0.11167,0.01,-24.674,-0.17549,-0.022061,1.1559e-17
0.22464,-0.11167,-0.01,-24.674,-0.17549,-0.022061,1.1559e-17
0.22996,-0.11099,0.01,-24.574,-0.17486,-0.022629,5.7694e-18
0.22996,-0.11099,-0.01,-24.574,-0.17486,-0.022629,5.7694e-18
0.23528,-0.1103,0.01,-24.516,-0.17443,-0.023237,-1.018e-25
0.23528,-0.1103,-0.01,-24.516,-0.17443,-0.023237,-1.018e-25
0.24059,-0.10958,0.01,-24.459,-0.17367,-0.023828,-1.1432e-17
0.24059,-0.10958,-0.01,-24.459,-0.17367,-0.023828,-1.1432e-17
0.2459,-0.10884,0.01,-24.336,-0.17309,-0.024416,1.131e-17
0.2459,-0.10884,-0.01,-24.336,-0.17309,-0.024416,1.131e-17
0.25121,-0.10808,0.01,-24.289,-0.17254,-0.025059,1.1354e-17
0.25121,-0.10808,-0.01,-24.289,-0.17254,-0.025059,1.1354e-17
0.25651,-0.10729,0.01,-24.169,-0.1716,-0.025637,-1.1388e-17
0.25651,-0.10729,-0.01,-24.169,-0.1716,-0.025637,-1.1388e-17
0.26181,-0.10649,0.01,-24.038,-0.17103,-0.026257,-8.568e-24
0.26181,-0.10649,-0.01,-24.038,-0.17103,-0.026257,-8.568e-24
0.26711,-0.10567,0.01,-23.993,-0.17031,-0.026899,2.2434e-17
0.26711,-0.10567,-0.01,-23.993,-0.17031,-0.026899,2.2434e-17
0.27241,-0.10482,0.01,-23.847,-0.16951,-0.027502,2.2434e-17
0.27241,-0.10482,-0.01,-23.847,-0.16951,-0.027502,2.2434e-17
0.2777,-0.10395,0.01,-23.729,-0.1687,-0.028143,1.1107e-17
0.2777,-0.10395,-0.01,-23.729,-0.1687,-0.028143,1.1107e-17
0.28298,-0.10305,0.01,-23.523,-0.16773,-0.028755,2.2045e-17
0.28298,-0.10305,-0.01,-23.523,-0.16773,-0.028755,2.2045e-17
0.28827,-0.10213,0.01,-23.359,-0.16694,-0.029426,1.0938e-17
0.28827,-0.10213,-0.01,-23.359,-0.16694,-0.029426,1.0938e-17
0.29354,-0.10119,0.01,-23.239,-0.16611,-0.030108,-2.1652e-17
0.29354,-0.10119,-0.01,-23.239,-0.16611,-0.030108,-2.1652e-17
0.29882,-0.10022,0.01,-23.143,-0.16511,-0.030762,-2.1652e-17
0.29882,-0.10022,-0.01,-23.143,-0.16511,-0.030762,-2.1652e-17
0.30408,-0.099224,0.01,-22.985,-0.16405,-0.031383,-5.6756e-24
0.30408,-0.099224,-0.01,-22.985,-0.16405,-0.031383,-5.6756e-24
0.30935,-0.098204,0.01,-22.781,-0.16293,-0.032032,2.0143e-23
0.30935,-0.098204,-0.01,-22.781,-0.16293,-0.032032,2.0143e-23
0.3146,-0.097153,0.01,-22.775,-0.16226,-0.032403,4.0287e-23
0.3146,-0.097153,-0.01,-22.775,-0.16226,-0.032403,4.0287e-23
0,-0.125,0.01,-24.457,-0.18953,-5.895e-07,-1.3642e-24
0.0053615,-0.12499,0.01,-24.501,-0.18919,-0.00052396,1.3689e-24
0.0053615,-0.12499,-0.01,-24.501,-0.18919,-0.00052396,1.3689e-24
0,-0.125,-0.01,-24.457,-0.18953,-5.895e-07,-1.3642e-24
0.010723,-0.12497,0.01,-24.53,-0.18891,-0.001015,6.8363e-25
0.010723,-0.12497,-0.01,-24.53,-0.18891,-0.001015,6.8363e-25
0.016084,-0.12493,0.01,-24.575,-0.18873,-0.001508,-7.1953e-19
0.016084,-0.12493,-0.01,-24.575,-0.18873,-0.001508,-7.1953e-19
0.021446,-0.12488,0.01,-24.626,-0.18853,-0.002014,-1.441e-18
0.021446,-0.12488,-0.01,-24.626,-0.18853,-0.002014,-1.441e-18
0.026807,-0.12482,0.01,-24.672,-0.18822,-0.0025464,-1.4437e-18
0.026807,-0.12482,-0.01,-24.672,-0.18822,-0.0025464,-1.4437e-18
0.032168,-0.12474,0.01,-24.69,-0.18786,-0.003049,-7.2224e-19
0.032168,-0.12474,-0.01,-24.69,-0.18786,-0.003049,-7.2224e-19
0.037528,-0.12465,0.01,-24.716,-0.18764,-0.0035273,5.5275e-24
0.037528,-0.12465,-0.01,-24.716,-0.18764,-0.0035273,5.5275e-24
0.042889,-0.12454,0.01,-24.736,-0.18756,-0.003768,1.1055e-23
0.042889,-0.12454,-0.01,-24.736,-0.18756,-0.003768,1.1055e-23
-0.0053615,-0.12499,-0.01,-24.389,-0.18975,0.00052418,-1.3579e-24
-0.0053615,-0.12499,0.01,-24.389,-0.18975,0.00052418,-1.3579e-24
-0.010723,-0.12497,-0.01,-24.332,-0.18991,0.001019,6.8047e-25
-0.010723,-0.12497,0.01,-24.332,-0.18991,0.001019,6.8047e-25
-0.016084,-0.12493,-0.01,-24.282,-0.19014,0.0015176,7.0993e-19
-0.016084,-0.12493,0.01,-24.282,-0.19014,0.0015176,7.0993e-19
-0.021446,-0.12488,-0.01,-24.243,-0.19047,0.0020331,1.4186e-18
-0.021446,-0.12488,0.01,-24.243,-0.19047,0.0020331,1.4186e-18
-0.026807,-0.12482,-0.01,-24.18,-0.19077,0.0025802,2.4e-21
-0.026807,-0.12482,0.01,-24.18,-0.19077,0.0025802,2.4e-21
-0.032168,-0.12474,-0.01,-24.11,-0.19093,0.0030976,-7.0624e-19
-0.032168,-0.12474,0.01,-24.11,-0.19093,0.0030976,-7.0624e-19
-0.037528,-0.12465,-0.01,-24.063,-0.19109,0.0035889,-5.3648e-24
-0.037528,-0.12465,0.01,-24.063,-0.19109,0.0035889,-5.3648e-24
-0.042889,-0.12454,-0.01,-24.033,-0.19139,0.0040963,-5.0967e-24
-0.042889,-0.12454,0.01,-24.033,-0.19139,0.0040963,-5.0967e-24
-0.048249,-0.12442,-0.01,-23.984,-0.19178,0.004646,-1.4012e-18
-0.048249,-0.12442,0.01,-23.984,-0.19178,0.004646,-1.4012e-18
-0.053608,-0.12428,-0.01,-23.886,-0.19201,0.0052019,-2.7955e-18
-0.053608,-0.12428,0.01,-23.886,-0.19201,0.0052019,-2.7955e-18
-0.058968,-0.12413,-0.01,-23.792,-0.19209,0.0057073,-2.7845e-18
-0.058968,-0.12413,0.01,-23.792,-0.19209,0.0057073,-2.7845e-18
-0.064327,-0.12396,-0.01,-23.735,-0.19233,0.0062192,1.385e-18
-0.064327,-0.12396,0.01,-23.735,-0.19233,0.0062192,1.385e-18
-0.069685,-0.12378,-0.01,-23.677,-0.1927,0.006778,2.7752e-18
-0.069685,-0.12378,0.01,-23.677,-0.1927,0.006778,2.7752e-18
-0.075043,-0.12358,-0.01,-23.585,-0.193,0.0073437,7.966e-25
-0.075043,-0.12358,0.01,-23.585,-0.193,0.0073437,7.966e-25
-0.0804,-0.12337,-0.01,-23.467,-0.19318,0.0078861,-2.7394e-18
-0.0804,-0.12337,0.01,-23.467,-0.19318,0.0078861,-2.7394e-18
-0.085757,-0.12315,-0.01,-23.346,-0.1933,0.008423,-1.392e-20
-0.085757,-0.12315,0.01,-23.346,-0.1933,0.008423,-1.392e-20
-0.091113,-0.12291,-0.01,-23.286,-0.1935,0.0089606,2.7255e-18
-0.091113,-0.12291,0.01,-23.286,-0.1935,0.0089606,2.7255e-18
-0.096469,-0.12265,-0.01,-23.265,-0.19387,0.0095321,4.1142e-38
-0.096469,-0.12265,0.01,-23.265,-0.19387,0.0095321,4.1142e-38
-0.10182,-0.12238,-0.01,-23.199,-0.19418,0.010116,-2.7103e-18
-0.10182,-0.12238,0.01,-23.199,-0.19418,0.010116,-2.7103e-18
-0.10718,-0.12209,-0.01,-23.1,-0.19438,0.010659,-1.3135e-20
-0.10718,-0.12209,0.01,-23.1,-0.19438,0.010659,-1.3135e-20
-0.11253,-0.12179,-0.01,-22.964,-0.19463,0.011238,1.848e-20
-0.11253,-0.12179,0.01,-22.964,-0.19463,0.011238,1.848e-20
-0.11788,-0.12148,-0.01,-22.838,-0.19483,0.011844,-2.6787e-18
-0.11788,-0.12148,0.01,-22.838,-0.19483,0.011844,-2.6787e-18
-0.12323,-0.12114,-0.01,-22.783,-0.195,0.012421,-3.6064e-35
-0.12323,-0.12114,0.01,-22.783,-0.195,0.012421,-3.6064e-35
-0.12858,-0.12079,-0.01,-22.777,-0.19529,0.012984,-5.3326e-18
-0.12858,-0.12079,0.01,-22.777,-0.19529,0.012984,-5.3326e-18
-0.13393,-0.12043,-0.01,-22.724,-0.19574,0.013598,-5.3325e-18
-0.13393,-0.12043,0.01,-22.724,-0.19574,0.013598,-5.3325e-18
-0.13928,-0.12005,-0.01,-22.548,-0.19603,0.014249,2.0294e-23
-0.13928,-0.12005,0.01,-22.548,-0.19603,0.014249,2.0294e-23
-0.14463,-0.11965,-0.01,-22.356,-0.19599,0.014838,5.2177e-18
-0.14463,-0.11965,0.01,-22.356,-0.19599,0.014838,5.2177e-18
-0.14997,-0.11924,-0.01,-22.305,-0.19612,0.015394,-8.7503e-21
-0.14997,-0.11924,0.01,-22.305,-0.19612,0.015394,-8.7503e-21
-0.15532,-0.11882,-0.01,-22.328,-0.19663,0.01605,-1.0455e-17
-0.15532,-0.11882,0.01,-22.328,-0.19663,0.01605,-1.0455e-17
-0.16066,-0.11837,-0.01,-22.277,-0.19708,0.016739,-2.615e-20
-0.16066,-0.11837,0.01,-22.277,-0.19708,0.016739,-2.615e-20
-0.166,-0.11791,-0.01,-22.104,-0.19734,0.017382,5.48e-20
-0.166,-0.11791,0.01,-22.104,-0.19734,0.017382,5.48e-20
-0.17134,-0.11743,-0.01,-21.85,-0.19747,0.018044,-6.385e-20
-0.17134,-0.11743,0.01,-21.85,-0.19747,0.018044,-6.385e-20
-0.17668,-0.11693,-0.01,-21.654,-0.19749,0.018692,5.084e-18
-0.17668,-0.11693,0.01,-21.654,-0.19749,0.018692,5.084e-18
-0.18202,-0.11642,-0.01,-21.607,-0.19764,0.019311,-5.0625e-18
-0.18202,-0.11642,0.01,-21.607,-0.19764,0.019311,-5.0625e-18
-0.18735,-0.11589,-0.01,-21.71,-0.19823,0.019984,-1.5271e-17
-0.18735,-0.11589,0.01,-21.71,-0.19823,0.019984,-1.5271e-17
-0.19269,-0.11534,-0.01,-21.662,-0.19893,0.020785,-1.0209e-17
-0.19269,-0.11534,0.01,-21.662,-0.19893,0.020785,-1.0209e-17
-0.19802,-0.11478,-0.01,-21.303,-0.19906,0.021537,4.9364e-18
-0.19802,-0.11478,0.01,-21.303,-0.19906,0.021537,4.9364e-18
-0.20335,-0.11419,-0.01,-21.08,-0.19895,0.021849,9.8727e-18
-0.20335,-0.11419,0.01,-21.08,-0.19895,0.021849,9.8727e-18
-0.20335,-0.11419,0.01,-20.842,-0.19902,0.022532,-9.7613e-18
-0.20335,-0.11419,-0.01,-20.842,-0.19902,0.022532,-9.7613e-18
-0.20868,-0.11359,-0.01,-20.749,-0.19902,0.02291,-4.8806e-18
-0.20868,-0.11359,0.01,-20.749,-0.19902,0.02291,-4.8806e-18
-0.214,-0.11297,-0.01,-20.659,-0.1991,0.023599,1.8529e-23
-0.214,-0.11297,0.01,-20.659,-0.1991,0.023599,1.8529e-23
-0.21932,-0.11233,-0.01,-20.74,-0.19954,0.024314,4.8754e-18
-0.21932,-0.11233,0.01,-20.74,-0.19954,0.024314,4.8754e-18
-0.22464,-0.11167,-0.01,-20.774,-0.2002,0.025164,1.4585e-17
-0.22464,-0.11167,0.01,-20.774,-0.2002,0.025164,1.4585e-17
-0.22996,-0.11099,-0.01,-20.555,-0.2006,0.026009,9.7098e-18
-0.22996,-0.11099,0.01,-20.555,-0.2006,0.026009,9.7098e-18
-0.23528,-0.1103,-0.01,-20.139,-0.20067,0.026828,-1.7636e-23
-0.23528,-0.1103,0.01,-20.139,-0.20067,0.026828,-1.7636e-23
-0.24059,-0.10958,-0.01,-19.74,-0.2005,0.02761,9.1723e-18
-0.24059,-0.10958,0.01,-19.74,-0.2005,0.02761,9.1723e-18
-0.2459,-0.10884,-0.01,-19.561,-0.20047,0.028343,9.1723e-18
-0.2459,-0.10884,0.01,-19.561,-0.20047,0.028343,9.1723e-18
-0.25121,-0.10808,-0.01,-19.559,-0.20076,0.029174,9.1706e-18
-0.25121,-0.10808,0.01,-19.559,-0.20076,0.029174,9.1706e-18
-0.25651,-0.10729,-0.01,-19.675,-0.20125,0.030041,-9.3553e-18
-0.25651,-0.10729,0.01,-19.675,-0.20125,0.030041,-9.3553e-18
-0.26181,-0.10649,-0.01,-19.721,-0.20195,0.030987,-1.8526e-17
-0.26181,-0.10649,0.01,-19.721,-0.20195,0.030987,-1.8526e-17
-0.26711,-0.10567,-0.01,-19.41,-0.2024,0.032039,-5.0616e-23
-0.26711,-0.10567,0.01,-19.41,-0.2024,0.032039,-5.0616e-23
-0.27241,-0.10482,-0.01,-18.855,-0.20239,0.032996,-8.4323e-23
-0.27241,-0.10482,0.01,-18.855,-0.20239,0.032996,-8.4323e-23
-0.2777,-0.10395,-0.01,-18.311,-0.20216,0.033897,1.6927e-17
-0.2777,-0.10395,0.01,-18.311,-0.20216,0.033897,1.6927e-17
-0.28298,-0.10305,-0.01,-17.995,-0.20201,0.034751,2.5325e-17
-0.28298,-0.10305,0.01,-17.995,-0.20201,0.034751,2.5325e-17
-0.28827,-0.10213,-0.01,-17.904,-0.20213,0.035682,2.5155e-17
-0.28827,-0.10213,0.01,-17.904,-0.20213,0.035682,2.5155e-17
-0.29354,-0.10119,-0.01,-18.019,-0.20265,0.036708,1.6756e-17
-0.29354,-0.10119,0.01,-18.019,-0.20265,0.036708,1.6756e-17
-0.29882,-0.10022,-0.01,-18.149,-0.20336,0.037852,-1.7001e-17
-0.29882,-0.10022,0.01,-18.149,-0.20336,0.037852,-1.7001e-17
-0.30408,-0.099224,-0.01,-17.984,-0.20397,0.039078,-1.7001e-17
-0.30408,-0.099224,0.01,-17.984,-0.20397,0.039078,-1.7001e-17
-0.30935,-0.098204,-0.01,-17.428,-0.20416,0.04031,-1.4967e-23
-0.30935,-0.098204,0.01,-17.428,-0.20416,0.04031,-1.4967e-23
-0.3146,-0.097153,-0.01,-16.747,-0.20387,0.041445,-6.5002e-28
-0.3146,-0.097153,0.01,-16.747,-0.20387,0.041445,-6.5002e-28
-0.31986,-0.096076,-0.01,-16.261,-0.20372,0.042537,1.4966e-23
-0.31986,-0.096076,0.01,-16.261,-0.20372,0.042537,1.4966e-23
-0.3251,-0.094968,-0.01,-15.93,-0.20373,0.04369,-7.4034e-18
-0.3251,-0.094968,0.01,-15.93,-0.20373,0.04369,-7.4034e-18
-0.33034,-0.093832,-0.01,-15.778,-0.20396,0.044898,-7.4034e-18
-0.33034,-0.093832,0.01,-15.778,-0.20396,0.044898,-7.4034e-18
-0.33558,-0.092664,-0.01,-15.618,-0.2044,0.046308,7.2543e-18
-0.33558,-0.092664,0.01,-15.618,-0.2044,0.046308,7.2543e-18
-0.3408,-0.091464,-0.01,-15.343,-0.20467,0.047715,1.293e-19
-0.3408,-0.091464,0.01,-15.343,-0.20467,0.047715,1.293e-19
-0.34602,-0.090232,-0.01,-14.988,-0.20488,0.049187,-2.031e-19
-0.34602,-0.090232,0.01,-14.988,-0.20488,0.049187,-2.031e-19
-0.35123,-0.088964,-0.01,-14.507,-0.20499,0.050719,2.48e-19
-0.35123,-0.088964,0.01,-14.507,-0.20499,0.050719,2.48e-19
-0.35643,-0.087662,-0.01,-13.995,-0.20493,0.052194,-2.3155e-19
-0.35643,-0.087662,0.01,-13.995,-0.20493,0.052194,-2.3155e-19
-0.36162,-0.086323,-0.01,-13.511,-0.20494,0.053771,1.2663e-17
-0.36162,-0.086323,0.01,-13.511,-0.20494,0.053771,1.2663e-17
-0.3668,-0.084946,-0.01,-13.028,-0.20497,0.055459,1.221e-17
-0.3668,-0.084946,0.01,-13.028,-0.20497,0.055459,1.221e-17
-0.37197,-0.083528,-0.01,-12.548,-0.20491,0.057173,5.9894e-18
-0.37197,-0.083528,0.01,-12.548,-0.20491,0.057173,5.9894e-18
-0.37713,-0.08207,-0.01,-12.054,-0.20477,0.058931,1.1054e-17
-0.37713,-0.08207,0.01,-12.054,-0.20477,0.058931,1.1054e-17
-0.38228,-0.080568,-0.01,-11.538,-0.20462,0.060782,1.1054e-17
-0.38228,-0.080568,0.01,-11.538,-0.20462,0.060782,1.1054e-17
-0.38741,-0.079022,-0.01,-10.974,-0.20445,0.062796,-1.9996e-17
-0.38741,-0.079022,0.01,-10.974,-0.20445,0.062796,-1.9996e-17
-0.39253,-0.077426,-0.01,-10.323,-0.20408,0.064863,-1.9996e-17
-0.39253,-0.077426,0.01,-10.323,-0.20408,0.064863,-1.9996e-17
-0.39763,-0.075781,-0.01,-9.6243,-0.20352,0.066946,-8.6885e-18
-0.39763,-0.075781,0.01,-9.6243,-0.20352,0.066946,-8.6885e-18
-0.40272,-0.074083,-0.01,-8.8756,-0.20284,0.06914,-2.4588e-17
-0.40272,-0.074083,0.01,-8.8756,-0.20284,0.06914,-2.4588e-17
-0.40779,-0.07233,-0.01,-8.07,-0.20199,0.071406,-8.7209e-18
-0.40779,-0.07233,0.01,-8.07,-0.20199,0.071406,-8.7209e-18
-0.41283,-0.070518,-0.01,-7.221,-0.20096,0.073772,7.1784e-18
-0.41283,-0.070518,0.01,-7.221,-0.20096,0.073772,7.1784e-18
-0.41786,-0.068644,-0.01,-6.306,-0.19974,0.076252,-5.4633e-18
-0.41786,-0.068644,0.01,-6.306,-0.19974,0.076252,-5.4633e-18
-0.42285,-0.066704,-0.01,-5.3213,-0.19826,0.078817,-9.5088e-19
-0.42285,-0.066704,0.01,-5.3213,-0.19826,0.078817,-9.5088e-19
-0.42782,-0.064694,-0.01,-4.2625,-0.19649,0.081535,1.034e-18
-0.42782,-0.064694,0.01,-4.2625,-0.19649,0.081535,1.034e-18
-0.43276,-0.062606,-0.01,-3.0749,-0.19429,0.084326,-3.4784e-18
-0.43276,-0.062606,0.01,-3.0749,-0.19429,0.084326,-3.4784e-18
-0.43767,-0.060438,-0.01,-1.7757,-0.19161,0.087098,1.6779e-25
-0.43767,-0.060438,0.01,-1.7757,-0.19161,0.087098,1.6779e-25
-0.44253,-0.058183,-0.01,-0.36659,-0.18852,0.090036,-3.6241e-22
-0.44253,-0.058183,0.01,-0.36659,-0.18852,0.090036,-3.6241e-22
-0.44735,-0.055832,-0.01,1.2229,-0.18485,0.093087,1.9367e-18
-0.44735,-0.055832,0.01,1.2229,-0.18485,0.093087,1.9367e-18
-0.45212,-0.053378,-0.01,3.0078,-0.18035,0.096036,-1.7647e-18
-0.45212,-0.053378,0.01,3.0078,-0.18035,0.096036,-1.7647e-18
-0.45682,-0.050812,-0.01,4.971,-0.17508,0.098943,-9.3194e-18
-0.45682,-0.050812,0.01,4.971,-0.17508,0.098943,-9.3194e-18
-0.46146,-0.048123,-0.01,7.189,-0.16881,0.10189,2.2422e-18
-0.46146,-0.048123,0.01,7.189,-0.16881,0.10189,2.2422e-18
-0.46602,-0.045295,-0.01,9.7538,-0.16117,0.1045,7.8599e-18
-0.46602,-0.045295,0.01,9.7538,-0.16117,0.1045,7.8599e-18
-0.47047,-0.042316,-0.01,12.669,-0.15189,0.10647,3.5618e-24
-0.47047,-0.042316,0.01,12.669,-0.15189,0.10647,3.5618e-24
-0.47481,-0.03917,-0.01,15.983,-0.14083,0.1077,-2.8283e-24
-0.47481,-0.03917,0.01,15.983,-0.14083,0.1077,-2.8283e-24
-0.47901,-0.035835,-0.01,19.785,-0.12759,0.10775,-8.612e-22
-0.47901,-0.035835,0.01,19.785,-0.12759,0.10775,-8.612e-22
-0.48303,-0.032287,-0.01,24.139,-0.11178,0.1058,-8.6302e-22
-0.48303,-0.032287,0.01,24.139,-0.11178,0.1058,-8.6302e-22
-0.48683,-0.028502,-0.01,26.458,-0.10322,0.10421,-1.0769e-23
-0.48683,-0.028502,0.01,26.458,-0.10322,0.10421,-1.0769e-23


==> Results/ellipse_Re107/Re107_5aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.30408,0.099224,0.01,-44.489,-0.24718,-0.046748,8.3359e-17
-0.30408,0.099224,-0.01,-44.489,-0.24718,-0.046748,8.3359e-17
-0.29882,0.10022,-0.01,-44.415,-0.2465,-0.045922,4.1679e-17
-0.29882,0.10022,0.01,-44.415,-0.2465,-0.045922,4.1679e-17
-0.29354,0.10119,-0.01,-44.205,-0.24506,-0.044397,-4.1283e-17
-0.29354,0.10119,0.01,-44.205,-0.24506,-0.044397,-4.1283e-17
-0.28827,0.10213,-0.01,-43.981,-0.24357,-0.042918,-6.1843e-17
-0.28827,0.10213,0.01,-43.981,-0.24357,-0.042918,-6.1843e-17
-0.28298,0.10305,-0.01,-43.757,-0.24214,-0.041511,-4.0991e-17
-0.28298,0.10305,0.01,-43.757,-0.24214,-0.041511,-4.0991e-17
-0.2777,0.10395,-0.01,-43.54,-0.24078,-0.040178,-2.0431e-17
-0.2777,0.10395,0.01,-43.54,-0.24078,-0.040178,-2.0431e-17
-0.27241,0.10482,-0.01,-43.333,-0.23944,-0.03885,-9.6392e-23
-0.27241,0.10482,0.01,-43.333,-0.23944,-0.03885,-9.6392e-23
-0.26711,0.10567,-0.01,-43.116,-0.23813,-0.037601,-1.8977e-23
-0.26711,0.10567,0.01,-43.116,-0.23813,-0.037601,-1.8977e-23
-0.26181,0.10649,-0.01,-42.916,-0.23682,-0.036341,4.0096e-17
-0.26181,0.10649,0.01,-42.916,-0.23682,-0.036341,4.0096e-17
-0.25651,0.10729,-0.01,-42.697,-0.23559,-0.035193,2.015e-17
-0.25651,0.10729,0.01,-42.697,-0.23559,-0.035193,2.015e-17
-0.25121,0.10808,-0.01,-42.52,-0.23443,-0.034038,-1.9946e-17
-0.25121,0.10808,0.01,-42.52,-0.23443,-0.034038,-1.9946e-17
-0.2459,0.10884,-0.01,-42.319,-0.23312,-0.032871,-1.9756e-17
-0.2459,0.10884,0.01,-42.319,-0.23312,-0.032871,-1.9756e-17
-0.24059,0.10958,-0.01,-42.105,-0.23191,-0.031809,-1.9756e-17
-0.24059,0.10958,0.01,-42.105,-0.23191,-0.031809,-1.9756e-17
-0.23528,0.1103,-0.01,-41.924,-0.23073,-0.030721,9.7933e-18
-0.23528,0.1103,0.01,-41.924,-0.23073,-0.030721,9.7933e-18
-0.22996,0.11099,-0.01,-41.718,-0.22952,-0.029691,9.7934e-18
-0.22996,0.11099,0.01,-41.718,-0.22952,-0.029691,9.7934e-18
-0.22464,0.11167,-0.01,-41.531,-0.22843,-0.028705,-9.7056e-18
-0.22464,0.11167,0.01,-41.531,-0.22843,-0.028705,-9.7056e-18
-0.21932,0.11233,-0.01,-41.347,-0.22726,-0.027693,-9.7055e-18
-0.21932,0.11233,0.01,-41.347,-0.22726,-0.027693,-9.7055e-18
-0.214,0.11297,-0.01,-41.145,-0.22617,-0.026768,3.6929e-23
-0.214,0.11297,0.01,-41.145,-0.22617,-0.026768,3.6929e-23
-0.20868,0.11359,-0.01,-40.98,-0.22517,-0.025844,9.5784e-18
-0.20868,0.11359,0.01,-40.98,-0.22517,-0.025844,9.5784e-18
-0.20335,0.11419,-0.01,-40.797,-0.22401,-0.024884,5.4e-20
-0.20335,0.11419,0.01,-40.797,-0.22401,-0.024884,5.4e-20
-0.19802,0.11478,-0.01,-40.592,-0.22298,-0.024038,-9.5244e-18
-0.19802,0.11478,0.01,-40.592,-0.22298,-0.024038,-9.5244e-18
-0.19269,0.11534,-0.01,-40.44,-0.22204,-0.02317,1.8905e-17
-0.19269,0.11534,0.01,-40.44,-0.22204,-0.02317,1.8905e-17
-0.18735,0.11589,-0.01,-40.259,-0.22093,-0.022282,2.8302e-17
-0.18735,0.11589,0.01,-40.259,-0.22093,-0.022282,2.8302e-17
-0.18202,0.11642,-0.01,-40.062,-0.21992,-0.021474,9.3974e-18
-0.18202,0.11642,0.01,-40.062,-0.21992,-0.021474,9.3974e-18
-0.17668,0.11693,-0.01,-39.896,-0.21901,-0.020674,-9.3196e-18
-0.17668,0.11693,0.01,-39.896,-0.21901,-0.020674,-9.3196e-18
-0.17134,0.11743,-0.01,-39.73,-0.21802,-0.019859,-3.815e-20
-0.17134,0.11743,0.01,-39.73,-0.21802,-0.019859,-3.815e-20
-0.166,0.11791,-0.01,-39.546,-0.21699,-0.019069,4.82e-20
-0.166,0.11791,0.01,-39.546,-0.21699,-0.019069,4.82e-20
-0.16066,0.11837,-0.01,-39.368,-0.21613,-0.018339,-3.555e-20
-0.16066,0.11837,0.01,-39.368,-0.21613,-0.018339,-3.555e-20
-0.15532,0.11882,-0.01,-39.222,-0.21521,-0.017558,1.8362e-17
-0.15532,0.11882,0.01,-39.222,-0.21521,-0.017558,1.8362e-17
-0.14997,0.11924,-0.01,-39.032,-0.21411,-0.016785,5.635e-20
-0.14997,0.11924,0.01,-39.032,-0.21411,-0.016785,5.635e-20
-0.14463,0.11965,-0.01,-38.837,-0.21323,-0.016108,-1.8181e-17
-0.14463,0.11965,0.01,-38.837,-0.21323,-0.016108,-1.8181e-17
-0.13928,0.12005,-0.01,-38.692,-0.21246,-0.01541,-1.8113e-17
-0.13928,0.12005,0.01,-38.692,-0.21246,-0.01541,-1.8113e-17
-0.13393,0.12043,-0.01,-38.53,-0.21148,-0.014671,-4.38e-20
-0.13393,0.12043,0.01,-38.53,-0.21148,-0.014671,-4.38e-20
-0.12858,0.12079,-0.01,-38.339,-0.21051,-0.013985,8.9967e-18
-0.12858,0.12079,0.01,-38.339,-0.21051,-0.013985,8.9967e-18
-0.12323,0.12114,-0.01,-38.168,-0.20973,-0.013344,1.6483e-34
-0.12323,0.12114,0.01,-38.168,-0.20973,-0.013344,1.6483e-34
-0.11788,0.12148,-0.01,-38.02,-0.20895,-0.012678,2.1985e-38
-0.11788,0.12148,0.01,-38.02,-0.20895,-0.012678,2.1985e-38
-0.11253,0.12179,-0.01,-37.86,-0.20801,-0.011983,-4.4207e-18
-0.11253,0.12179,0.01,-37.86,-0.20801,-0.011983,-4.4207e-18
-0.10718,0.12209,-0.01,-37.672,-0.20706,-0.011334,-2.417e-20
-0.10718,0.12209,0.01,-37.672,-0.20706,-0.011334,-2.417e-20
-0.10182,0.12238,-0.01,-37.498,-0.20631,-0.010734,4.3965e-18
-0.10182,0.12238,0.01,-37.498,-0.20631,-0.010734,4.3965e-18
-0.096469,0.12265,-0.01,-37.356,-0.20553,-0.010093,-6.4652e-38
-0.096469,0.12265,0.01,-37.356,-0.20553,-0.010093,-6.4652e-38
-0.091113,0.12291,-0.01,-37.182,-0.20462,-0.0094605,-4.3393e-18
-0.091113,0.12291,0.01,-37.182,-0.20462,-0.0094605,-4.3393e-18
-0.085757,0.12315,-0.01,-37.007,-0.2038,-0.0088611,-1.7385e-20
-0.085757,0.12315,0.01,-37.007,-0.2038,-0.0088611,-1.7385e-20
-0.0804,0.12337,-0.01,-36.846,-0.20303,-0.0082696,4.3219e-18
-0.0804,0.12337,0.01,-36.846,-0.20303,-0.0082696,4.3219e-18
-0.075043,0.12358,-0.01,-36.688,-0.20228,-0.0076814,1.0387e-24
-0.075043,0.12358,0.01,-36.688,-0.20228,-0.0076814,1.0387e-24
-0.069685,0.12378,-0.01,-36.533,-0.20147,-0.0070731,-4.2655e-18
-0.069685,0.12378,0.01,-36.533,-0.20147,-0.0070731,-4.2655e-18
-0.064327,0.12396,-0.01,-36.359,-0.20057,-0.006474,-2.1434e-18
-0.064327,0.12396,0.01,-36.359,-0.20057,-0.006474,-2.1434e-18
-0.058968,0.12413,-0.01,-36.179,-0.19977,-0.0059242,2.1221e-18
-0.058968,0.12413,0.01,-36.179,-0.19977,-0.0059242,2.1221e-18
-0.053608,0.12428,-0.01,-36.089,-0.19943,-0.0056675,9.9678e-25
-0.053608,0.12428,0.01,-36.089,-0.19943,-0.0056675,9.9678e-25
-0.5,0,0.01,27.486,-0.0030513,-0.18136,-1.4349e-42
-0.5,0,-0.01,27.486,-0.0030513,-0.18136,-1.4349e-42
-0.49954,0.0053356,-0.01,12.336,-0.043332,-0.24422,5.7595e-22
-0.49954,0.0053356,0.01,12.336,-0.043332,-0.24422,5.7595e-22
-0.49822,0.010525,-0.01,-3.047,-0.096908,-0.28775,5.7595e-22
-0.49822,0.010525,0.01,-3.047,-0.096908,-0.28775,5.7595e-22
-0.49615,0.015468,-0.01,-16.635,-0.1519,-0.30804,-7.5231e-37
-0.49615,0.015468,0.01,-16.635,-0.1519,-0.30804,-7.5231e-37
-0.49348,0.020112,-0.01,-27.395,-0.19893,-0.30865,2.9958e-17
-0.49348,0.020112,0.01,-27.395,-0.19893,-0.30865,2.9958e-17
-0.49034,0.024451,-0.01,-35.173,-0.23398,-0.29639,-5.9394e-18
-0.49034,0.024451,0.01,-35.173,-0.23398,-0.29639,-5.9394e-18
-0.48683,0.028502,-0.01,-40.329,-0.25841,-0.27821,-3.5897e-17
-0.48683,0.028502,0.01,-40.329,-0.25841,-0.27821,-3.5897e-17
-0.48303,0.032287,-0.01,-43.803,-0.27554,-0.25937,5.249e-22
-0.48303,0.032287,0.01,-43.803,-0.27554,-0.25937,5.249e-22
-0.47901,0.035835,-0.01,-46.31,-0.28743,-0.24138,-4.433e-17
-0.47901,0.035835,0.01,-46.31,-0.28743,-0.24138,-4.433e-17
-0.47481,0.03917,-0.01,-47.995,-0.29524,-0.22454,-4.433e-17
-0.47481,0.03917,0.01,-47.995,-0.29524,-0.22454,-4.433e-17
-0.47047,0.042316,-0.01,-49.135,-0.30032,-0.20938,-1.0728e-23
-0.47047,0.042316,0.01,-49.135,-0.30032,-0.20938,-1.0728e-23
-0.46602,0.045295,-0.01,-49.95,-0.30344,-0.19574,4.7117e-17
-0.46602,0.045295,0.01,-49.95,-0.30344,-0.19574,4.7117e-17
-0.46146,0.048123,-0.01,-50.495,-0.30476,-0.18304,-3.858e-19
-0.46146,0.048123,0.01,-50.495,-0.30476,-0.18304,-3.858e-19
-0.45682,0.050812,-0.01,-50.734,-0.30481,-0.17146,-9.5072e-17
-0.45682,0.050812,0.01,-50.734,-0.30481,-0.17146,-9.5072e-17
-0.45212,0.053378,-0.01,-50.857,-0.30434,-0.16134,1.679e-19
-0.45212,0.053378,0.01,-50.857,-0.30434,-0.16134,1.679e-19
-0.44735,0.055832,-0.01,-50.937,-0.3034,-0.15214,4.7738e-17
-0.44735,0.055832,0.01,-50.937,-0.3034,-0.15214,4.7738e-17
-0.44253,0.058183,-0.01,-50.895,-0.30189,-0.14359,4.8678e-24
-0.44253,0.058183,0.01,-50.895,-0.30189,-0.14359,4.8678e-24
-0.43767,0.060438,-0.01,-50.771,-0.30007,-0.13586,2.2743e-23
-0.43767,0.060438,0.01,-50.771,-0.30007,-0.13586,2.2743e-23
-0.43276,0.062606,-0.01,-50.622,-0.29825,-0.12896,4.7383e-17
-0.43276,0.062606,0.01,-50.622,-0.29825,-0.12896,4.7383e-17
-0.42782,0.064694,-0.01,-50.486,-0.29636,-0.12254,1.452e-19
-0.42782,0.064694,0.01,-50.486,-0.29636,-0.12254,1.452e-19
-0.42285,0.066704,-0.01,-50.294,-0.29419,-0.11655,-2.1395e-19
-0.42285,0.066704,0.01,-50.294,-0.29419,-0.11655,-2.1395e-19
-0.41786,0.068644,-0.01,-50.071,-0.29195,-0.11107,4.7023e-17
-0.41786,0.068644,0.01,-50.071,-0.29195,-0.11107,4.7023e-17
-0.41283,0.070518,-0.01,-49.847,-0.28971,-0.106,-4.6603e-17
-0.41283,0.070518,0.01,-49.847,-0.28971,-0.106,-4.6603e-17
-0.40779,0.07233,-0.01,-49.612,-0.28745,-0.10129,4.6155e-17
-0.40779,0.07233,0.01,-49.612,-0.28745,-0.10129,4.6155e-17
-0.40272,0.074083,-0.01,-49.374,-0.28519,-0.096902,1.3892e-16
-0.40272,0.074083,0.01,-49.374,-0.28519,-0.096902,1.3892e-16
-0.39763,0.075781,-0.01,-49.129,-0.28292,-0.092782,4.6157e-17
-0.39763,0.075781,0.01,-49.129,-0.28292,-0.092782,4.6157e-17
-0.39253,0.077426,-0.01,-48.879,-0.28069,-0.088946,9.1376e-17
-0.39253,0.077426,0.01,-48.879,-0.28069,-0.088946,9.1376e-17
-0.38741,0.079022,-0.01,-48.635,-0.27845,-0.085289,9.1376e-17
-0.38741,0.079022,0.01,-48.635,-0.27845,-0.085289,9.1376e-17
-0.38228,0.080568,-0.01,-48.367,-0.27615,-0.081812,-4.2971e-23
-0.38228,0.080568,0.01,-48.367,-0.27615,-0.081812,-4.2971e-23
-0.37713,0.08207,-0.01,-48.088,-0.27389,-0.078618,1.4174e-23
-0.37713,0.08207,0.01,-48.088,-0.27389,-0.078618,1.4174e-23
-0.37197,0.083528,-0.01,-47.828,-0.27178,-0.07563,-2.2349e-17
-0.37197,0.083528,0.01,-47.828,-0.27178,-0.07563,-2.2349e-17
-0.3668,0.084946,-0.01,-47.579,-0.26971,-0.072771,-4.4584e-17
-0.3668,0.084946,0.01,-47.579,-0.26971,-0.072771,-4.4584e-17
-0.36162,0.086323,-0.01,-47.323,-0.26761,-0.070004,-4.4344e-17
-0.36162,0.086323,0.01,-47.323,-0.26761,-0.070004,-4.4344e-17
-0.35643,0.087662,-0.01,-47.051,-0.26553,-0.067424,-2.2109e-17
-0.35643,0.087662,0.01,-47.051,-0.26553,-0.067424,-2.2109e-17
-0.35123,0.088964,-0.01,-46.795,-0.26361,-0.065038,-2.1869e-17
-0.35123,0.088964,0.01,-46.795,-0.26361,-0.065038,-2.1869e-17
-0.34602,0.090232,-0.01,-46.56,-0.26172,-0.062688,-1.104e-19
-0.34602,0.090232,0.01,-46.56,-0.26172,-0.062688,-1.104e-19
-0.3408,0.091464,-0.01,-46.303,-0.25982,-0.060464,2.1758e-17
-0.3408,0.091464,0.01,-46.303,-0.25982,-0.060464,2.1758e-17
-0.33558,0.092664,-0.01,-46.058,-0.25801,-0.05837,1.5986e-23
-0.33558,0.092664,0.01,-46.058,-0.25801,-0.05837,1.5986e-23
-0.33034,0.093832,-0.01,-45.815,-0.25619,-0.056302,2.1398e-17
-0.33034,0.093832,0.01,-45.815,-0.25619,-0.056302,2.1398e-17
-0.3251,0.094968,-0.01,-45.557,-0.25444,-0.054413,2.1398e-17
-0.3251,0.094968,0.01,-45.557,-0.25444,-0.054413,2.1398e-17
-0.31986,0.096076,-0.01,-45.334,-0.25279,-0.052565,4.0292e-23
-0.31986,0.096076,0.01,-45.334,-0.25279,-0.052565,4.0292e-23
-0.3146,0.097153,-0.01,-45.095,-0.25116,-0.050819,-3.0292e-28
-0.3146,0.097153,0.01,-45.095,-0.25116,-0.050819,-3.0292e-28
-0.30935,0.098204,-0.01,-44.879,-0.24959,-0.049102,-4.0292e-23
-0.30935,0.098204,0.01,-44.879,-0.24959,-0.049102,-4.0292e-23
-0.30408,0.099224,-0.01,-44.798,-0.24879,-0.048168,-1.5046e-36
-0.30408,0.099224,0.01,-44.798,-0.24879,-0.048168,-1.5046e-36
-0.48683,-0.028502,0.01,46.29,-0.034294,0.040394,-8.6819e-17
-0.48683,-0.028502,-0.01,46.29,-0.034294,0.040394,-8.6819e-17
-0.49034,-0.024451,-0.01,47.705,-0.027058,0.034153,4.8731e-17
-0.49034,-0.024451,0.01,47.705,-0.027058,0.034153,4.8731e-17
-0.49348,-0.020112,-0.01,49.898,-0.011405,0.016578,9.2141e-17
-0.49348,-0.020112,0.01,49.898,-0.011405,0.016578,9.2141e-17
-0.49615,-0.015468,-0.01,50.168,0.0051335,-0.013681,5.7397e-42
-0.49615,-0.015468,0.01,50.168,0.0051335,-0.013681,5.7397e-42
-0.49822,-0.010525,-0.01,47.137,0.016991,-0.058063,2.2586e-22
-0.49822,-0.010525,0.01,47.137,0.016991,-0.058063,2.2586e-22
-0.49954,-0.0053356,-0.01,39.65,0.016479,-0.11482,2.2586e-22
-0.49954,-0.0053356,0.01,39.65,0.016479,-0.11482,2.2586e-22
0.44735,0.055832,0.01,6.2415,0.0026525,-0.0013989,2.3408e-17
0.44253,0.058183,0.01,5.9855,0.0014901,-0.0008574,1.1704e-17
0.44253,0.058183,-0.01,5.9855,0.0014901,-0.0008574,1.1704e-17
0.44735,0.055832,-0.01,6.2415,0.0026525,-0.0013989,2.3408e-17
0.43767,0.060438,0.01,5.3346,-0.0017227,0.00055975,2.675e-24
0.43767,0.060438,-0.01,5.3346,-0.0017227,0.00055975,2.675e-24
0.43276,0.062606,0.01,4.4044,-0.0067537,0.0026296,3.6276e-18
0.43276,0.062606,-0.01,4.4044,-0.0067537,0.0026296,3.6276e-18
0.42782,0.064694,0.01,3.2387,-0.013314,0.0051637,1.182e-18
0.42782,0.064694,-0.01,3.2387,-0.013314,0.0051637,1.182e-18
0.42285,0.066704,0.01,1.9146,-0.020776,0.0078637,-1.3009e-18
0.42285,0.066704,-0.01,1.9146,-0.020776,0.0078637,-1.3009e-18
0.41786,0.068644,0.01,0.50213,-0.028657,0.010525,1.1447e-18
0.41786,0.068644,-0.01,0.50213,-0.028657,0.010525,1.1447e-18
0.41283,0.070518,0.01,-0.9434,-0.036634,0.013029,-1.5656e-18
0.41283,0.070518,-0.01,-0.9434,-0.036634,0.013029,-1.5656e-18
0.40779,0.07233,0.01,-2.3829,-0.044481,0.015311,-1.5659e-18
0.40779,0.07233,-0.01,-2.3829,-0.044481,0.015311,-1.5659e-18
0.40272,0.074083,0.01,-3.7886,-0.052046,0.017339,4.201e-18
0.40272,0.074083,-0.01,-3.7886,-0.052046,0.017339,4.201e-18
0.39763,0.075781,0.01,-5.1374,-0.059212,0.019093,4.2014e-18
0.39763,0.075781,-0.01,-5.1374,-0.059212,0.019093,4.2014e-18
0.39253,0.077426,0.01,-6.4328,-0.065985,0.020606,-2.7414e-22
0.39253,0.077426,-0.01,-6.4328,-0.065985,0.020606,-2.7414e-22
0.38741,0.079022,0.01,-7.6547,-0.072365,0.021884,-2.6627e-22
0.38741,0.079022,-0.01,-7.6547,-0.072365,0.021884,-2.6627e-22
0.38228,0.080568,0.01,-8.7985,-0.078207,0.022913,8.8384e-24
0.38228,0.080568,-0.01,-8.7985,-0.078207,0.022913,8.8384e-24
0.37713,0.08207,0.01,-9.8834,-0.08358,0.023752,-9.7562e-18
0.37713,0.08207,-0.01,-9.8834,-0.08358,0.023752,-9.7562e-18
0.37197,0.083528,0.01,-10.911,-0.088638,0.024444,-4.4059e-18
0.37197,0.083528,-0.01,-10.911,-0.088638,0.024444,-4.4059e-18
0.3668,0.084946,0.01,-11.881,-0.093413,0.024999,-4.373e-19
0.3668,0.084946,-0.01,-11.881,-0.093413,0.024999,-4.373e-19
0.36162,0.086323,0.01,-12.78,-0.097836,0.025408,-1.1981e-17
0.36162,0.086323,-0.01,-12.78,-0.097836,0.025408,-1.1981e-17
0.35643,0.087662,0.01,-13.626,-0.10186,0.025691,-1.2774e-17
0.35643,0.087662,-0.01,-13.626,-0.10186,0.025691,-1.2774e-17
0.35123,0.088964,0.01,-14.445,-0.10569,0.025915,-1.3541e-17
0.35123,0.088964,-0.01,-14.445,-0.10569,0.025915,-1.3541e-17
0.34602,0.090232,0.01,-15.2,-0.1093,0.026034,3.272e-19
0.34602,0.090232,-0.01,-15.2,-0.1093,0.026034,3.272e-19
0.3408,0.091464,0.01,-15.916,-0.11258,0.026065,-3.443e-19
0.3408,0.091464,-0.01,-15.916,-0.11258,0.026065,-3.443e-19
0.33558,0.092664,0.01,-16.608,-0.11573,0.026057,-7.6322e-18
0.33558,0.092664,-0.01,-16.608,-0.11573,0.026057,-7.6322e-18
0.33034,0.093832,0.01,-17.234,-0.11862,0.025955,-8.2192e-18
0.33034,0.093832,-0.01,-17.234,-0.11862,0.025955,-8.2192e-18
0.3251,0.094968,0.01,-17.858,-0.1213,0.025834,-8.2192e-18
0.3251,0.094968,-0.01,-17.858,-0.1213,0.025834,-8.2192e-18
0.31986,0.096076,0.01,-18.431,-0.12388,0.02566,-1.6984e-23
0.31986,0.096076,-0.01,-18.431,-0.12388,0.02566,-1.6984e-23
0.3146,0.097153,0.01,-18.999,-0.1263,0.025463,-8.5039e-28
0.3146,0.097153,-0.01,-18.999,-0.1263,0.025463,-8.5039e-28
0.30935,0.098204,0.01,-19.526,-0.12867,0.025229,1.6983e-23
0.30935,0.098204,-0.01,-19.526,-0.12867,0.025229,1.6983e-23
0.30408,0.099224,0.01,-20.026,-0.13082,0.024957,-6.6149e-23
0.30408,0.099224,-0.01,-20.026,-0.13082,0.024957,-6.6149e-23
0.29882,0.10022,0.01,-20.518,-0.13291,0.024685,1.942e-17
0.29882,0.10022,-0.01,-20.518,-0.13291,0.024685,1.942e-17
0.29354,0.10119,0.01,-20.982,-0.13498,0.024386,1.9421e-17
0.29354,0.10119,-0.01,-20.982,-0.13498,0.024386,1.9421e-17
0.28827,0.10213,0.01,-21.424,-0.1369,0.02406,-1.0124e-17
0.28827,0.10213,-0.01,-21.424,-0.1369,0.02406,-1.0124e-17
0.28298,0.10305,0.01,-21.845,-0.13869,0.023718,-1.0124e-17
0.28298,0.10305,-0.01,-21.845,-0.13869,0.023718,-1.0124e-17
0.2777,0.10395,0.01,-22.264,-0.14046,0.023382,5.8151e-23
0.2777,0.10395,-0.01,-22.264,-0.14046,0.023382,5.8151e-23
0.27241,0.10482,0.01,-22.65,-0.14214,0.023013,-2.1422e-17
0.27241,0.10482,-0.01,-22.65,-0.14214,0.023013,-2.1422e-17
0.26711,0.10567,0.01,-23.047,-0.14379,0.022658,-2.1422e-17
0.26711,0.10567,-0.01,-23.047,-0.14379,0.022658,-2.1422e-17
0.26181,0.10649,0.01,-23.394,-0.14533,0.022259,-5.3019e-23
0.26181,0.10649,-0.01,-23.394,-0.14533,0.022259,-5.3019e-23
0.25651,0.10729,0.01,-23.766,-0.14675,0.021878,1.1236e-17
0.25651,0.10729,-0.01,-23.766,-0.14675,0.021878,1.1236e-17
0.25121,0.10808,0.01,-24.119,-0.1483,0.021492,-1.1498e-17
0.25121,0.10808,-0.01,-24.119,-0.1483,0.021492,-1.1498e-17
0.2459,0.10884,0.01,-24.435,-0.14962,0.021063,-1.1203e-17
0.2459,0.10884,-0.01,-24.435,-0.14962,0.021063,-1.1203e-17
0.24059,0.10958,0.01,-24.775,-0.15093,0.020669,1.1532e-17
0.24059,0.10958,-0.01,-24.775,-0.15093,0.020669,1.1532e-17
0.23528,0.1103,0.01,-24.938,-0.1517,0.020474,8.9104e-23
0.23528,0.1103,-0.01,-24.938,-0.1517,0.020474,8.9104e-23
-0.053608,0.12428,0.01,-35.957,-0.19882,-0.005103,4.2077e-18
-0.053608,0.12428,-0.01,-35.957,-0.19882,-0.005103,4.2077e-18
-0.048249,0.12442,-0.01,-35.882,-0.19837,-0.0047981,2.1039e-18
-0.048249,0.12442,0.01,-35.882,-0.19837,-0.0047981,2.1039e-18
-0.042889,0.12454,-0.01,-35.706,-0.19745,-0.00422,-7.6048e-24
-0.042889,0.12454,0.01,-35.706,-0.19745,-0.00422,-7.6048e-24
-0.037528,0.12465,-0.01,-35.521,-0.19664,-0.0036879,-7.9697e-24
-0.037528,0.12465,0.01,-35.521,-0.19664,-0.0036879,-7.9697e-24
-0.032168,0.12474,-0.01,-35.36,-0.19598,-0.0031746,-4.5802e-35
-0.032168,0.12474,0.01,-35.36,-0.19598,-0.0031746,-4.5802e-35
-0.026807,0.12482,-0.01,-35.215,-0.19532,-0.002636,-1.0282e-18
-0.026807,0.12482,0.01,-35.215,-0.19532,-0.002636,-1.0282e-18
-0.021446,0.12488,-0.01,-35.06,-0.19449,-0.0020704,-2.0514e-18
-0.021446,0.12488,0.01,-35.06,-0.19449,-0.0020704,-2.0514e-18
-0.016084,0.12493,-0.01,-34.876,-0.19364,-0.001541,-1.0232e-18
-0.016084,0.12493,0.01,-34.876,-0.19364,-0.001541,-1.0232e-18
-0.010723,0.12497,-0.01,-34.705,-0.1929,-0.0010324,9.6372e-25
-0.010723,0.12497,0.01,-34.705,-0.1929,-0.0010324,9.6372e-25
-0.0053615,0.12499,-0.01,-34.543,-0.19223,-0.00053027,-1.9366e-24
-0.0053615,0.12499,0.01,-34.543,-0.19223,-0.00053027,-1.9366e-24
0,0.125,-0.01,-34.394,-0.19151,3.3499e-08,-1.9186e-24
0,0.125,0.01,-34.394,-0.19151,3.3499e-08,-1.9186e-24
0.23528,0.1103,0.01,-25.217,-0.15288,0.020017,1.1815e-17
0.22996,0.11099,0.01,-25.382,-0.15346,0.019823,1.1892e-17
0.22996,0.11099,-0.01,-25.382,-0.15346,0.019823,1.1892e-17
0.23528,0.1103,-0.01,-25.217,-0.15288,0.020017,1.1815e-17
0.22464,0.11167,0.01,-25.692,-0.15474,0.019417,-6.785e-20
0.22464,0.11167,-0.01,-25.692,-0.15474,0.019417,-6.785e-20
0.21932,0.11233,0.01,-25.964,-0.15591,0.018974,-6.0526e-18
0.21932,0.11233,-0.01,-25.964,-0.15591,0.018974,-6.0526e-18
0.214,0.11297,0.01,-26.255,-0.157,0.018556,-1.8808e-37
0.214,0.11297,-0.01,-26.255,-0.157,0.018556,-1.8808e-37
0.20868,0.11359,0.01,-26.545,-0.15826,0.018141,-6.2477e-18
0.20868,0.11359,-0.01,-26.545,-0.15826,0.018141,-6.2477e-18
0.20335,0.11419,0.01,-26.787,-0.15932,0.017679,-1.2549e-17
0.20335,0.11419,-0.01,-26.787,-0.15932,0.017679,-1.2549e-17
0.19802,0.11478,0.01,-27.064,-0.16032,0.017262,-6.3017e-18
0.19802,0.11478,-0.01,-27.064,-0.16032,0.017262,-6.3017e-18
0.19269,0.11534,0.01,-27.33,-0.16151,0.016834,-7.9054e-24
0.19269,0.11534,-0.01,-27.33,-0.16151,0.016834,-7.9054e-24
0.18735,0.11589,0.01,-27.563,-0.16251,0.016375,6.4859e-18
0.18735,0.11589,-0.01,-27.563,-0.16251,0.016375,6.4859e-18
0.18202,0.11642,0.01,-27.81,-0.16345,0.015944,6.486e-18
0.18202,0.11642,-0.01,-27.81,-0.16345,0.015944,6.486e-18
0.17668,0.11693,0.01,-28.059,-0.1645,0.015512,6.6025e-18
0.17668,0.11693,-0.01,-28.059,-0.1645,0.015512,6.6025e-18
0.17134,0.11743,0.01,-28.295,-0.16553,0.015065,-4.895e-20
0.17134,0.11743,-0.01,-28.295,-0.16553,0.015065,-4.895e-20
0.166,0.11791,0.01,-28.511,-0.16641,0.014611,-1.3355e-17
0.166,0.11791,-0.01,-28.511,-0.16641,0.014611,-1.3355e-17
0.16066,0.11837,0.01,-28.759,-0.16735,0.014186,6.375e-20
0.16066,0.11837,-0.01,-28.759,-0.16735,0.014186,6.375e-20
0.15532,0.11882,0.01,-28.986,-0.16844,0.013731,-4.19e-20
0.15532,0.11882,-0.01,-28.986,-0.16844,0.013731,-4.19e-20
0.14997,0.11924,0.01,-29.177,-0.16925,0.013261,4.73e-20
0.14997,0.11924,-0.01,-29.177,-0.16925,0.013261,4.73e-20
0.14463,0.11965,0.01,-29.401,-0.17004,0.012835,6.8563e-18
0.14463,0.11965,-0.01,-29.401,-0.17004,0.012835,6.8563e-18
0.13928,0.12005,0.01,-29.631,-0.17106,0.012396,-6.964e-18
0.13928,0.12005,-0.01,-29.631,-0.17106,0.012396,-6.964e-18
0.13393,0.12043,0.01,-29.829,-0.172,0.011925,4.2151e-20
0.13393,0.12043,-0.01,-29.829,-0.172,0.011925,4.2151e-20
0.12858,0.12079,0.01,-30.023,-0.17276,0.011471,7.0062e-18
0.12858,0.12079,-0.01,-30.023,-0.17276,0.011471,7.0062e-18
0.12323,0.12114,0.01,-30.237,-0.17358,0.011036,1.2099e-34
0.12323,0.12114,-0.01,-30.237,-0.17358,0.011036,1.2099e-34
0.11788,0.12148,0.01,-30.454,-0.17455,0.010583,4.5912e-38
0.11788,0.12148,-0.01,-30.454,-0.17455,0.010583,4.5912e-38
0.11253,0.12179,0.01,-30.643,-0.17544,0.010103,3.5968e-18
0.11253,0.12179,-0.01,-30.643,-0.17544,0.010103,3.5968e-18
0.10718,0.12209,0.01,-30.82,-0.17613,0.0096369,-2.2405e-20
0.10718,0.12209,-0.01,-30.82,-0.17613,0.0096369,-2.2405e-20
0.10182,0.12238,0.01,-31.029,-0.1769,0.0091985,-3.6192e-18
0.10182,0.12238,-0.01,-31.029,-0.1769,0.0091985,-3.6192e-18
0.096469,0.12265,0.01,-31.221,-0.17779,0.0087268,-1.3856e-23
0.096469,0.12265,-0.01,-31.221,-0.17779,0.0087268,-1.3856e-23
0.091113,0.12291,0.01,-31.401,-0.17855,0.0082526,3.6874e-18
0.091113,0.12291,-0.01,-31.401,-0.17855,0.0082526,3.6874e-18
0.085757,0.12315,0.01,-31.586,-0.1793,0.0077931,7.3948e-18
0.085757,0.12315,-0.01,-31.586,-0.1793,0.0077931,7.3948e-18
0.0804,0.12337,0.01,-31.772,-0.18006,0.0073313,3.7075e-18
0.0804,0.12337,-0.01,-31.772,-0.18006,0.0073313,3.7075e-18
0.075043,0.12358,0.01,-31.967,-0.18087,0.0068662,7.5059e-18
0.075043,0.12358,-0.01,-31.967,-0.18087,0.0068662,7.5059e-18
0.069685,0.12378,0.01,-32.15,-0.18172,0.0063792,1.1279e-17
0.069685,0.12378,-0.01,-32.15,-0.18172,0.0063792,1.1279e-17
0.064327,0.12396,0.01,-32.312,-0.18245,0.0058895,1.878e-18
0.064327,0.12396,-0.01,-32.312,-0.18245,0.0058895,1.878e-18
0.058968,0.12413,0.01,-32.483,-0.18308,0.0054292,1.1185e-20
0.058968,0.12413,-0.01,-32.483,-0.18308,0.0054292,1.1185e-20
0.053608,0.12428,0.01,-32.682,-0.18388,0.0049719,3.8252e-18
0.053608,0.12428,-0.01,-32.682,-0.18388,0.0049719,3.8252e-18
0.048249,0.12442,0.01,-32.861,-0.18477,0.0044691,5.7737e-18
0.048249,0.12442,-0.01,-32.861,-0.18477,0.0044691,5.7737e-18
0.042889,0.12454,0.01,-33.018,-0.18549,0.0039656,3.8551e-18
0.042889,0.12454,-0.01,-33.018,-0.18549,0.0039656,3.8551e-18
0.037528,0.12465,0.01,-33.18,-0.18612,0.0034917,7.3707e-24
0.037528,0.12465,-0.01,-33.18,-0.18612,0.0034917,7.3707e-24
0.032168,0.12474,0.01,-33.363,-0.18684,0.0030268,-5.3137e-35
0.032168,0.12474,-0.01,-33.363,-0.18684,0.0030268,-5.3137e-35
0.026807,0.12482,0.01,-33.554,-0.1877,0.0025346,9.8439e-19
0.026807,0.12482,-0.01,-33.554,-0.1877,0.0025346,9.8439e-19
0.021446,0.12488,0.01,-33.715,-0.18852,0.0020095,1.9729e-18
0.021446,0.12488,-0.01,-33.715,-0.18852,0.0020095,1.9729e-18
0.016084,0.12493,0.01,-33.875,-0.18921,0.0015085,9.885e-19
0.016084,0.12493,-0.01,-33.875,-0.18921,0.0015085,9.885e-19
0.010723,0.12497,0.01,-34.037,-0.18988,0.0010181,9.5481e-25
0.010723,0.12497,-0.01,-34.037,-0.18988,0.0010181,9.5481e-25
0.0053615,0.12499,0.01,-34.222,-0.19066,0.00052674,1.8994e-24
0.0053615,0.12499,-0.01,-34.222,-0.19066,0.00052674,1.8994e-24
0.5,0,0.01,7.6813,0.0002865,0.0071449,4.702e-38
0.49954,0.0053356,0.01,7.792,0.0004333,-0.00043182,7.3038e-18
0.49954,0.0053356,-0.01,7.792,0.0004333,-0.00043182,7.3038e-18
0.5,0,-0.01,7.6813,0.0002865,0.0071449,4.702e-38
0.49822,0.010525,0.01,7.6663,0.0025799,-0.0071247,7.3038e-18
0.49822,0.010525,-0.01,7.6663,0.0025799,-0.0071247,7.3038e-18
0.49615,0.015468,0.01,7.4297,0.0048544,-0.0097909,-1.8808e-37
0.49615,0.015468,-0.01,7.4297,0.0048544,-0.0097909,-1.8808e-37
0.49348,0.020112,0.01,7.2421,0.0057716,-0.0090257,6.7305e-18
0.49348,0.020112,-0.01,7.2421,0.0057716,-0.0090257,6.7305e-18
0.49034,0.024451,0.01,7.1592,0.00532,-0.0068073,1.3429e-17
0.49034,0.024451,-0.01,7.1592,0.00532,-0.0068073,1.3429e-17
0.48683,0.028502,0.01,7.1567,0.004263,-0.0046285,6.6989e-18
0.48683,0.028502,-0.01,7.1567,0.004263,-0.0046285,6.6989e-18
0.48303,0.032287,0.01,7.1757,0.0034277,-0.0032359,1.3467e-17
0.48303,0.032287,-0.01,7.1757,0.0034277,-0.0032359,1.3467e-17
0.47901,0.035835,0.01,7.1729,0.0032249,-0.0027061,1.3467e-17
0.47901,0.035835,-0.01,7.1729,0.0032249,-0.0027061,1.3467e-17
0.47481,0.03917,0.01,7.1443,0.0035042,-0.0026651,-1.5851e-24
0.47481,0.03917,-0.01,7.1443,0.0035042,-0.0026651,-1.5851e-24
0.47047,0.042316,0.01,7.0913,0.0039011,-0.0027282,-4.7362e-24
0.47047,0.042316,-0.01,7.0913,0.0039011,-0.0027282,-4.7362e-24
0.46602,0.045295,0.01,7.0214,0.0041216,-0.0026758,-1.3449e-23
0.46602,0.045295,-0.01,7.0214,0.0041216,-0.0026758,-1.3449e-23
0.46146,0.048123,0.01,6.9377,0.0041659,-0.0025264,-6.4616e-18
0.46146,0.048123,-0.01,6.9377,0.0041659,-0.0025264,-6.4616e-18
0.45682,0.050812,0.01,6.8232,0.0041205,-0.002354,-1.2795e-17
0.45682,0.050812,-0.01,6.8232,0.0041205,-0.002354,-1.2795e-17
0.45212,0.053378,0.01,6.6566,0.0038806,-0.0021138,-6.3336e-18
0.45212,0.053378,-0.01,6.6566,0.0038806,-0.0021138,-6.3336e-18
0.44735,0.055832,0.01,6.5582,0.0036894,-0.0019653,-1.1003e-22
0.44735,0.055832,-0.01,6.5582,0.0036894,-0.0019653,-1.1003e-22
0.3146,-0.097153,0.01,-22.796,-0.17233,-0.035307,4.1011e-23
0.31986,-0.096076,0.01,-22.833,-0.17195,-0.035763,2.0505e-23
0.31986,-0.096076,-0.01,-22.833,-0.17195,-0.035763,2.0505e-23
0.3146,-0.097153,-0.01,-22.796,-0.17233,-0.035307,4.1011e-23
0.3251,-0.094968,0.01,-22.739,-0.17089,-0.036549,1.0595e-17
0.3251,-0.094968,-0.01,-22.739,-0.17089,-0.036549,1.0595e-17
0.33034,-0.093832,0.01,-22.578,-0.16998,-0.037362,1.0595e-17
0.33034,-0.093832,-0.01,-22.578,-0.16998,-0.037362,1.0595e-17
0.33558,-0.092664,0.01,-22.493,-0.16881,-0.038186,2.1033e-17
0.33558,-0.092664,-0.01,-22.493,-0.16881,-0.038186,2.1033e-17
0.3408,-0.091464,0.01,-22.271,-0.16747,-0.038964,1.0675e-17
0.3408,-0.091464,-0.01,-22.271,-0.16747,-0.038964,1.0675e-17
0.34602,-0.090232,0.01,-22.116,-0.16631,-0.039823,1.435e-20
0.34602,-0.090232,-0.01,-22.116,-0.16631,-0.039823,1.435e-20
0.35123,-0.088964,0.01,-21.903,-0.16461,-0.040586,1.0372e-17
0.35123,-0.088964,-0.01,-21.903,-0.16461,-0.040586,1.0372e-17
0.35643,-0.087662,0.01,-21.623,-0.16302,-0.04137,1.011e-17
0.35643,-0.087662,-0.01,-21.623,-0.16302,-0.04137,1.011e-17
0.36162,-0.086323,0.01,-21.388,-0.1614,-0.042188,2.0047e-17
0.36162,-0.086323,-0.01,-21.388,-0.1614,-0.042188,2.0047e-17
0.3668,-0.084946,0.01,-21.076,-0.15931,-0.042935,1.1855e-19
0.3668,-0.084946,-0.01,-21.076,-0.15931,-0.042935,1.1855e-19
0.37197,-0.083528,0.01,-20.721,-0.15705,-0.043644,9.3895e-18
0.37197,-0.083528,-0.01,-20.721,-0.15705,-0.043644,9.3895e-18
0.37713,-0.08207,0.01,-20.322,-0.15462,-0.044312,3.8099e-17
0.37713,-0.08207,-0.01,-20.322,-0.15462,-0.044312,3.8099e-17
0.38228,-0.080568,0.01,-19.887,-0.15203,-0.044959,1.8891e-17
0.38228,-0.080568,-0.01,-19.887,-0.15203,-0.044959,1.8891e-17
0.38741,-0.079022,0.01,-19.413,-0.14901,-0.045539,1.4687e-22
0.38741,-0.079022,-0.01,-19.413,-0.14901,-0.045539,1.4687e-22
0.39253,-0.077426,0.01,-18.844,-0.14544,-0.045957,1.2909e-22
0.39253,-0.077426,-0.01,-18.844,-0.14544,-0.045957,1.2909e-22
0.39763,-0.075781,0.01,-18.181,-0.14157,-0.046276,-1.6761e-17
0.39763,-0.075781,-0.01,-18.181,-0.14157,-0.046276,-1.6761e-17
0.40272,-0.074083,0.01,-17.472,-0.13721,-0.046445,-1.6761e-17
0.40272,-0.074083,-0.01,-17.472,-0.13721,-0.046445,-1.6761e-17
0.40779,-0.07233,0.01,-16.633,-0.13224,-0.046388,1.5188e-17
0.40779,-0.07233,-0.01,-16.633,-0.13224,-0.046388,1.5188e-17
0.41283,-0.070518,0.01,-15.699,-0.12671,-0.046117,1.5187e-17
0.41283,-0.070518,-0.01,-15.699,-0.12671,-0.046117,1.5187e-17
0.41786,-0.068644,0.01,-14.637,-0.12044,-0.045537,1.3197e-17
0.41786,-0.068644,-0.01,-14.637,-0.12044,-0.045537,1.3197e-17
0.42285,-0.066704,0.01,-13.437,-0.11338,-0.04459,1.2004e-18
0.42285,-0.066704,-0.01,-13.437,-0.11338,-0.04459,1.2004e-18
0.42782,-0.064694,0.01,-12.086,-0.10527,-0.043136,-1.3315e-18
0.42782,-0.064694,-0.01,-12.086,-0.10527,-0.043136,-1.3315e-18
0.43276,-0.062606,0.01,-10.537,-0.09578,-0.040957,1.0665e-17
0.43276,-0.062606,-0.01,-10.537,-0.09578,-0.040957,1.0665e-17
0.43767,-0.060438,0.01,-8.7535,-0.085016,-0.037965,-3.0253e-24
0.43767,-0.060438,-0.01,-8.7535,-0.085016,-0.037965,-3.0253e-24
0.44253,-0.058183,0.01,-6.7587,-0.072824,-0.034025,1.0704e-17
0.44253,-0.058183,-0.01,-6.7587,-0.072824,-0.034025,1.0704e-17
0.44735,-0.055832,0.01,-4.5189,-0.058865,-0.028814,1.0704e-17
0.44735,-0.055832,-0.01,-4.5189,-0.058865,-0.028814,1.0704e-17
0.45212,-0.053378,0.01,-2.0475,-0.043466,-0.022271,-7.1855e-19
0.45212,-0.053378,-0.01,-2.0475,-0.043466,-0.022271,-7.1855e-19
0.45682,-0.050812,0.01,0.51731,-0.027539,-0.014707,9.7015e-19
0.45682,-0.050812,-0.01,0.51731,-0.027539,-0.014707,9.7015e-19
0.46146,-0.048123,0.01,2.9406,-0.012598,-0.0068531,1.6887e-18
0.46146,-0.048123,-0.01,2.9406,-0.012598,-0.0068531,1.6887e-18
0.46602,-0.045295,0.01,4.8622,-0.0010306,-0.00015523,2.6507e-24
0.46602,-0.045295,-0.01,4.8622,-0.0010306,-0.00015523,2.6507e-24
0.47047,-0.042316,0.01,6.016,0.0048082,0.0036064,-3.6356e-24
0.47047,-0.042316,-0.01,6.016,0.0048082,0.0036064,-3.6356e-24
0.47481,-0.03917,0.01,6.5658,0.0059657,0.0046355,6.3234e-18
0.47481,-0.03917,-0.01,6.5658,0.0059657,0.0046355,6.3234e-18
0.47901,-0.035835,0.01,6.8344,0.0055293,0.0046768,-6.664e-18
0.47901,-0.035835,-0.01,6.8344,0.0055293,0.0046768,-6.664e-18
0.48303,-0.032287,0.01,6.9844,0.0047877,0.0045104,-1.2987e-17
0.48303,-0.032287,-0.01,6.9844,0.0047877,0.0045104,-1.2987e-17
0.48683,-0.028502,0.01,7.0827,0.0039495,0.0042326,-6.6789e-18
0.48683,-0.028502,-0.01,7.0827,0.0039495,0.0042326,-6.6789e-18
0.49034,-0.024451,0.01,7.1321,0.0032763,0.0041297,-6.679e-18
0.49034,-0.024451,-0.01,7.1321,0.0032763,0.0041297,-6.679e-18
0.49348,-0.020112,0.01,7.1284,0.003284,0.0051588,-3.7755e-25
0.49348,-0.020112,-0.01,7.1284,0.003284,0.0051588,-3.7755e-25
0.49615,-0.015468,0.01,7.1179,0.0037179,0.0077517,-9.4039e-38
0.49615,-0.015468,-0.01,7.1179,0.0037179,0.0077517,-9.4039e-38
0.49822,-0.010525,0.01,7.2027,0.0034559,0.010612,-6.8362e-18
0.49822,-0.010525,-0.01,7.2027,0.0034559,0.010612,-6.8362e-18
0.49954,-0.0053356,0.01,7.4221,0.0019488,0.011157,-6.8362e-18
0.49954,-0.0053356,-0.01,7.4221,0.0019488,0.011157,-6.8362e-18
0.042889,-0.12454,0.01,-20.364,-0.18519,-0.004217,-4.767e-18
0.048249,-0.12442,0.01,-20.432,-0.18513,-0.0044895,-3.5831e-18
0.048249,-0.12442,-0.01,-20.432,-0.18513,-0.0044895,-3.5831e-18
0.042889,-0.12454,-0.01,-20.364,-0.18519,-0.004217,-4.767e-18
0.053608,-0.12428,0.01,-20.54,-0.18496,-0.0050137,-3.6085e-18
0.053608,-0.12428,-0.01,-20.54,-0.18496,-0.0050137,-3.6085e-18
0.058968,-0.12413,0.01,-20.628,-0.18488,-0.0054961,-1.1988e-18
0.058968,-0.12413,-0.01,-20.628,-0.18488,-0.0054961,-1.1988e-18
0.064327,-0.12396,0.01,-20.744,-0.18495,-0.0059847,-1.2261e-18
0.064327,-0.12396,-0.01,-20.744,-0.18495,-0.0059847,-1.2261e-18
0.069685,-0.12378,0.01,-20.87,-0.18492,-0.0065076,-7.3348e-18
0.069685,-0.12378,-0.01,-20.87,-0.18492,-0.0065076,-7.3348e-18
0.075043,-0.12358,0.01,-20.972,-0.18478,-0.007032,-4.8987e-18
0.075043,-0.12358,-0.01,-20.972,-0.18478,-0.007032,-4.8987e-18
0.0804,-0.12337,0.01,-21.063,-0.18468,-0.0075377,-2.4706e-18
0.0804,-0.12337,-0.01,-21.063,-0.18468,-0.0075377,-2.4706e-18
0.085757,-0.12315,0.01,-21.163,-0.18463,-0.0080444,-4.9544e-18
0.085757,-0.12315,-0.01,-21.163,-0.18463,-0.0080444,-4.9544e-18
0.091113,-0.12291,0.01,-21.264,-0.18461,-0.0085524,-2.4837e-18
0.091113,-0.12291,-0.01,-21.264,-0.18461,-0.0085524,-2.4837e-18
0.096469,-0.12265,0.01,-21.371,-0.18456,-0.0090805,-9.585e-24
0.096469,-0.12265,-0.01,-21.371,-0.18456,-0.0090805,-9.585e-24
0.10182,-0.12238,0.01,-21.465,-0.1844,-0.0096113,2.5164e-18
0.10182,-0.12238,-0.01,-21.465,-0.1844,-0.0096113,2.5164e-18
0.10718,-0.12209,0.01,-21.543,-0.18435,-0.01011,-1.07e-20
0.10718,-0.12209,-0.01,-21.543,-0.18435,-0.01011,-1.07e-20
0.11253,-0.12179,0.01,-21.653,-0.18439,-0.010642,-5.0696e-18
0.11253,-0.12179,-0.01,-21.653,-0.18439,-0.010642,-5.0696e-18
0.11788,-0.12148,0.01,-21.757,-0.18426,-0.011199,-2.5424e-18
0.11788,-0.12148,-0.01,-21.757,-0.18426,-0.011199,-2.5424e-18
0.12323,-0.12114,0.01,-21.831,-0.18408,-0.011731,-2.5871e-34
0.12323,-0.12114,-0.01,-21.831,-0.18408,-0.011731,-2.5871e-34
0.12858,-0.12079,0.01,-21.909,-0.18404,-0.012248,-5.1396e-18
0.12858,-0.12079,-0.01,-21.909,-0.18404,-0.012248,-5.1396e-18
0.13393,-0.12043,0.01,-22.009,-0.18405,-0.01279,-5.1396e-18
0.13393,-0.12043,-0.01,-22.009,-0.18405,-0.01279,-5.1396e-18
0.13928,-0.12005,0.01,-22.106,-0.18392,-0.01336,-5.1853e-18
0.13928,-0.12005,-0.01,-22.106,-0.18392,-0.01336,-5.1853e-18
0.14463,-0.11965,0.01,-22.174,-0.18374,-0.013902,-1.0384e-17
0.14463,-0.11965,-0.01,-22.174,-0.18374,-0.013902,-1.0384e-17
0.14997,-0.11924,0.01,-22.247,-0.18373,-0.014429,2.05e-20
0.14997,-0.11924,-0.01,-22.247,-0.18373,-0.014429,2.05e-20
0.15532,-0.11882,0.01,-22.35,-0.18372,-0.015013,-2.82e-20
0.15532,-0.11882,-0.01,-22.35,-0.18372,-0.015013,-2.82e-20
0.16066,-0.11837,0.01,-22.431,-0.18349,-0.015592,9.9001e-21
0.16066,-0.11837,-0.01,-22.431,-0.18349,-0.015592,9.9001e-21
0.166,-0.11791,0.01,-22.488,-0.18333,-0.016136,1.0532e-17
0.166,-0.11791,-0.01,-22.488,-0.18333,-0.016136,1.0532e-17
0.17134,-0.11743,0.01,-22.571,-0.18325,-0.016717,-2.23e-20
0.17134,-0.11743,-0.01,-22.571,-0.18325,-0.016717,-2.23e-20
0.17668,-0.11693,0.01,-22.645,-0.18305,-0.017304,-5.2966e-18
0.17668,-0.11693,-0.01,-22.645,-0.18305,-0.017304,-5.2966e-18
0.18202,-0.11642,0.01,-22.704,-0.18284,-0.017879,-5.3246e-18
0.18202,-0.11642,-0.01,-22.704,-0.18284,-0.017879,-5.3246e-18
0.18735,-0.11589,0.01,-22.767,-0.18273,-0.018457,-5.3247e-18
0.18735,-0.11589,-0.01,-22.767,-0.18273,-0.018457,-5.3247e-18
0.19269,-0.11534,0.01,-22.845,-0.18257,-0.019076,-2.7835e-24
0.19269,-0.11534,-0.01,-22.845,-0.18257,-0.019076,-2.7835e-24
0.19802,-0.11478,0.01,-22.9,-0.18228,-0.019677,5.3648e-18
0.19802,-0.11478,-0.01,-22.9,-0.18228,-0.019677,5.3648e-18
0.20335,-0.11419,0.01,-22.945,-0.18214,-0.020262,1.0748e-17
0.20335,-0.11419,-0.01,-22.945,-0.18214,-0.020262,1.0748e-17
0.20868,-0.11359,0.01,-23.019,-0.18193,-0.020909,5.383e-18
0.20868,-0.11359,-0.01,-23.019,-0.18193,-0.020909,5.383e-18
0.214,-0.11297,0.01,-23.058,-0.18162,-0.021522,-2.7354e-34
0.214,-0.11297,-0.01,-23.058,-0.18162,-0.021522,-2.7354e-34
0.21932,-0.11233,0.01,-23.098,-0.18143,-0.022137,5.4182e-18
0.21932,-0.11233,-0.01,-23.098,-0.18143,-0.022137,5.4182e-18
0.22464,-0.11167,0.01,-23.154,-0.18116,-0.022793,1.0847e-17
0.22464,-0.11167,-0.01,-23.154,-0.18116,-0.022793,1.0847e-17
0.22996,-0.11099,0.01,-23.183,-0.18085,-0.023424,5.4284e-18
0.22996,-0.11099,-0.01,-23.183,-0.18085,-0.023424,5.4284e-18
0.23528,-0.1103,0.01,-23.221,-0.18062,-0.024078,7.0098e-26
0.23528,-0.1103,-0.01,-23.221,-0.18062,-0.024078,7.0098e-26
0.24059,-0.10958,0.01,-23.261,-0.18024,-0.024751,-1.0901e-17
0.24059,-0.10958,-0.01,-23.261,-0.18024,-0.024751,-1.0901e-17
0.2459,-0.10884,0.01,-23.272,-0.17994,-0.025402,1.0907e-17
0.2459,-0.10884,-0.01,-23.272,-0.17994,-0.025402,1.0907e-17
0.25121,-0.10808,0.01,-23.312,-0.17961,-0.026105,1.087e-17
0.25121,-0.10808,-0.01,-23.312,-0.17961,-0.026105,1.087e-17
0.25651,-0.10729,0.01,-23.316,-0.17909,-0.026778,-1.0939e-17
0.25651,-0.10729,-0.01,-23.316,-0.17909,-0.026778,-1.0939e-17
0.26181,-0.10649,0.01,-23.305,-0.17876,-0.02746,-1.9214e-23
0.26181,-0.10649,-0.01,-23.305,-0.17876,-0.02746,-1.9214e-23
0.26711,-0.10567,0.01,-23.334,-0.17832,-0.028184,2.1872e-17
0.26711,-0.10567,-0.01,-23.334,-0.17832,-0.028184,2.1872e-17
0.27241,-0.10482,0.01,-23.305,-0.1778,-0.028873,2.1872e-17
0.27241,-0.10482,-0.01,-23.305,-0.1778,-0.028873,2.1872e-17
0.2777,-0.10395,0.01,-23.298,-0.17728,-0.029604,1.093e-17
0.2777,-0.10395,-0.01,-23.298,-0.17728,-0.029604,1.093e-17
0.28298,-0.10305,0.01,-23.264,-0.17676,-0.030328,2.1801e-17
0.28298,-0.10305,-0.01,-23.264,-0.17676,-0.030328,2.1801e-17
0.28827,-0.10213,0.01,-23.247,-0.17625,-0.031079,1.0871e-17
0.28827,-0.10213,-0.01,-23.247,-0.17625,-0.031079,1.0871e-17
0.29354,-0.10119,0.01,-23.206,-0.17566,-0.031843,-2.1667e-17
0.29354,-0.10119,-0.01,-23.206,-0.17566,-0.031843,-2.1667e-17
0.29882,-0.10022,0.01,-23.162,-0.17494,-0.032605,-2.1667e-17
0.29882,-0.10022,-0.01,-23.162,-0.17494,-0.032605,-2.1667e-17
0.30408,-0.099224,0.01,-23.084,-0.17425,-0.033364,-1.2483e-23
0.30408,-0.099224,-0.01,-23.084,-0.17425,-0.033364,-1.2483e-23
0.30935,-0.098204,0.01,-23.025,-0.17359,-0.034166,2.0504e-23
0.30935,-0.098204,-0.01,-23.025,-0.17359,-0.034166,2.0504e-23
0.3146,-0.097153,0.01,-23.087,-0.17315,-0.034615,4.1009e-23
0.3146,-0.097153,-0.01,-23.087,-0.17315,-0.034615,4.1009e-23
0,-0.125,0.01,-19.334,-0.18545,-8.205e-07,-1.0784e-24
0.0053615,-0.12499,0.01,-19.46,-0.18534,-0.00051418,1.0924e-24
0.0053615,-0.12499,-0.01,-19.46,-0.18534,-0.00051418,1.0924e-24
0,-0.125,-0.01,-19.334,-0.18545,-8.205e-07,-1.0784e-24
0.010723,-0.12497,0.01,-19.573,-0.18529,-0.00099738,5.43e-25
0.010723,-0.12497,-0.01,-19.573,-0.18529,-0.00099738,5.43e-25
0.016084,-0.12493,0.01,-19.702,-0.18532,-0.001483,-5.782e-19
0.016084,-0.12493,-0.01,-19.702,-0.18532,-0.001483,-5.782e-19
0.021446,-0.12488,0.01,-19.836,-0.18534,-0.0019825,-1.1608e-18
0.021446,-0.12488,-0.01,-19.836,-0.18534,-0.0019825,-1.1608e-18
0.026807,-0.12482,0.01,-19.965,-0.18524,-0.0025092,-1.1684e-18
0.026807,-0.12482,-0.01,-19.965,-0.18524,-0.0025092,-1.1684e-18
0.032168,-0.12474,0.01,-20.066,-0.1851,-0.003007,-5.8576e-19
0.032168,-0.12474,-0.01,-20.066,-0.1851,-0.003007,-5.8576e-19
0.037528,-0.12465,0.01,-20.174,-0.18509,-0.0034813,4.5316e-24
0.037528,-0.12465,-0.01,-20.174,-0.18509,-0.0034813,4.5316e-24
0.042889,-0.12454,0.01,-20.235,-0.18511,-0.0037202,9.0632e-24
0.042889,-0.12454,-0.01,-20.235,-0.18511,-0.0037202,9.0632e-24
-0.0053615,-0.12499,-0.01,-19.188,-0.18545,0.00051241,-1.0632e-24
-0.0053615,-0.12499,0.01,-19.188,-0.18545,0.00051241,-1.0632e-24
-0.010723,-0.12497,-0.01,-19.051,-0.18541,0.0009952,5.3538e-25
-0.010723,-0.12497,0.01,-19.051,-0.18541,0.0009952,5.3538e-25
-0.016084,-0.12493,-0.01,-18.921,-0.18542,0.0014805,5.5195e-19
-0.016084,-0.12493,0.01,-18.921,-0.18542,0.0014805,5.5195e-19
-0.021446,-0.12488,-0.01,-18.801,-0.18552,0.0019813,1.1002e-18
-0.021446,-0.12488,0.01,-18.801,-0.18552,0.0019813,1.1002e-18
-0.026807,-0.12482,-0.01,-18.652,-0.1856,0.0025117,4.98e-21
-0.026807,-0.12482,0.01,-18.652,-0.1856,0.0025117,4.98e-21
-0.032168,-0.12474,-0.01,-18.492,-0.18553,0.0030124,-5.4328e-19
-0.032168,-0.12474,0.01,-18.492,-0.18553,0.0030124,-5.4328e-19
-0.037528,-0.12465,-0.01,-18.349,-0.18547,0.0034865,-4.0675e-24
-0.037528,-0.12465,0.01,-18.349,-0.18547,0.0034865,-4.0675e-24
-0.042889,-0.12454,-0.01,-18.22,-0.18553,0.0039744,-3.6555e-24
-0.042889,-0.12454,0.01,-18.22,-0.18553,0.0039744,-3.6555e-24
-0.048249,-0.12442,-0.01,-18.081,-0.18565,0.0045013,-1.0535e-18
-0.048249,-0.12442,0.01,-18.081,-0.18565,0.0045013,-1.0535e-18
-0.053608,-0.12428,-0.01,-17.91,-0.18565,0.0050329,-2.0962e-18
-0.053608,-0.12428,0.01,-17.91,-0.18565,0.0050329,-2.0962e-18
-0.058968,-0.12413,-0.01,-17.748,-0.18555,0.0055154,-2.0773e-18
-0.058968,-0.12413,0.01,-17.748,-0.18555,0.0055154,-2.0773e-18
-0.064327,-0.12396,-0.01,-17.609,-0.18557,0.0060034,1.0184e-18
-0.064327,-0.12396,0.01,-17.609,-0.18557,0.0060034,1.0184e-18
-0.069685,-0.12378,-0.01,-17.46,-0.18567,0.0065341,2.053e-18
-0.069685,-0.12378,0.01,-17.46,-0.18567,0.0065341,2.053e-18
-0.075043,-0.12358,-0.01,-17.291,-0.1857,0.0070682,1.3671e-24
-0.075043,-0.12358,0.01,-17.291,-0.1857,0.0070682,1.3671e-24
-0.0804,-0.12337,-0.01,-17.121,-0.18566,0.0075793,-1.9948e-18
-0.0804,-0.12337,0.01,-17.121,-0.18566,0.0075793,-1.9948e-18
-0.085757,-0.12315,-0.01,-16.953,-0.18563,0.0080895,-2.069e-20
-0.085757,-0.12315,0.01,-16.953,-0.18563,0.0080895,-2.069e-20
-0.091113,-0.12291,-0.01,-16.792,-0.18565,0.0086026,1.9741e-18
-0.091113,-0.12291,0.01,-16.792,-0.18565,0.0086026,1.9741e-18
-0.096469,-0.12265,-0.01,-16.625,-0.18571,0.0091406,2.6449e-38
-0.096469,-0.12265,0.01,-16.625,-0.18571,0.0091406,2.6449e-38
-0.10182,-0.12238,-0.01,-16.433,-0.18566,0.0096823,-1.9124e-18
-0.10182,-0.12238,0.01,-16.433,-0.18566,0.0096823,-1.9124e-18
-0.10718,-0.12209,-0.01,-16.261,-0.1856,0.010183,-1.7835e-20
-0.10718,-0.12209,0.01,-16.261,-0.1856,0.010183,-1.7835e-20
-0.11253,-0.12179,-0.01,-16.097,-0.18568,0.010721,2.035e-20
-0.11253,-0.12179,0.01,-16.097,-0.18568,0.010721,2.035e-20
-0.11788,-0.12148,-0.01,-15.909,-0.18574,0.011296,-1.8742e-18
-0.11788,-0.12148,0.01,-15.909,-0.18574,0.011296,-1.8742e-18
-0.12323,-0.12114,-0.01,-15.704,-0.18566,0.011841,-9.3199e-35
-0.12323,-0.12114,0.01,-15.704,-0.18566,0.011841,-9.3199e-35
-0.12858,-0.12079,-0.01,-15.515,-0.18558,0.012358,-3.6123e-18
-0.12858,-0.12079,0.01,-15.515,-0.18558,0.012358,-3.6123e-18
-0.13393,-0.12043,-0.01,-15.339,-0.18564,0.012909,-3.6122e-18
-0.13393,-0.12043,0.01,-15.339,-0.18564,0.012909,-3.6122e-18
-0.13928,-0.12005,-0.01,-15.133,-0.18569,0.0135,1.37e-23
-0.13928,-0.12005,0.01,-15.133,-0.18569,0.0135,1.37e-23
-0.14463,-0.11965,-0.01,-14.912,-0.18557,0.014053,3.4672e-18
-0.14463,-0.11965,0.01,-14.912,-0.18557,0.014053,3.4672e-18
-0.14997,-0.11924,-0.01,-14.726,-0.18554,0.014581,3.828e-20
-0.14997,-0.11924,0.01,-14.726,-0.18554,0.014581,3.828e-20
-0.15532,-0.11882,-0.01,-14.526,-0.18564,0.015183,-6.8027e-18
-0.15532,-0.11882,0.01,-14.526,-0.18564,0.015183,-6.8027e-18
-0.16066,-0.11837,-0.01,-14.294,-0.18559,0.015786,-5.3195e-20
-0.16066,-0.11837,0.01,-14.294,-0.18559,0.015786,-5.3195e-20
-0.166,-0.11791,-0.01,-14.081,-0.18551,0.016343,4.6495e-20
-0.166,-0.11791,0.01,-14.081,-0.18551,0.016343,4.6495e-20
-0.17134,-0.11743,-0.01,-13.866,-0.18551,0.01694,-5.4245e-20
-0.17134,-0.11743,0.01,-13.866,-0.18551,0.01694,-5.4245e-20
-0.17668,-0.11693,-0.01,-13.633,-0.18546,0.017551,3.2198e-18
-0.17668,-0.11693,0.01,-13.633,-0.18546,0.017551,3.2198e-18
-0.18202,-0.11642,-0.01,-13.395,-0.18533,0.018144,-3.1082e-18
-0.18202,-0.11642,0.01,-13.395,-0.18533,0.018144,-3.1082e-18
-0.18735,-0.11589,-0.01,-13.173,-0.1853,0.018737,-9.2316e-18
-0.18735,-0.11589,0.01,-13.173,-0.1853,0.018737,-9.2316e-18
-0.19269,-0.11534,-0.01,-12.929,-0.18528,0.019384,-6.1235e-18
-0.19269,-0.11534,0.01,-12.929,-0.18528,0.019384,-6.1235e-18
-0.19802,-0.11478,-0.01,-12.663,-0.18509,0.020006,2.9373e-18
-0.19802,-0.11478,0.01,-12.663,-0.18509,0.020006,2.9373e-18
-0.20335,-0.11419,-0.01,-12.542,-0.18497,0.020278,5.8747e-18
-0.20335,-0.11419,0.01,-12.542,-0.18497,0.020278,5.8747e-18
-0.20335,-0.11419,0.01,-12.322,-0.18506,0.020937,-5.7718e-18
-0.20335,-0.11419,-0.01,-12.322,-0.18506,0.020937,-5.7718e-18
-0.20868,-0.11359,-0.01,-12.17,-0.18499,0.02129,-2.8859e-18
-0.20868,-0.11359,0.01,-12.17,-0.18499,0.02129,-2.8859e-18
-0.214,-0.11297,-0.01,-11.89,-0.18481,0.021932,1.0395e-23
-0.214,-0.11297,0.01,-11.89,-0.18481,0.021932,1.0395e-23
-0.21932,-0.11233,-0.01,-11.634,-0.18469,0.022567,2.6948e-18
-0.21932,-0.11233,0.01,-11.634,-0.18469,0.022567,2.6948e-18
-0.22464,-0.11167,-0.01,-11.352,-0.1846,0.023262,7.9403e-18
-0.22464,-0.11167,0.01,-11.352,-0.1846,0.023262,7.9403e-18
-0.22996,-0.11099,-0.01,-11.063,-0.18443,0.023926,5.2455e-18
-0.22996,-0.11099,0.01,-11.063,-0.18443,0.023926,5.2455e-18
-0.23528,-0.1103,-0.01,-10.785,-0.18433,0.024612,-9.3591e-24
-0.23528,-0.1103,0.01,-10.785,-0.18433,0.024612,-9.3591e-24
-0.24059,-0.10958,-0.01,-10.475,-0.18418,0.025335,4.8296e-18
-0.24059,-0.10958,0.01,-10.475,-0.18418,0.025335,4.8296e-18
-0.2459,-0.10884,-0.01,-10.179,-0.18404,0.026026,4.8296e-18
-0.2459,-0.10884,0.01,-10.179,-0.18404,0.026026,4.8296e-18
-0.25121,-0.10808,-0.01,-9.8628,-0.18393,0.026783,4.5333e-18
-0.25121,-0.10808,0.01,-9.8628,-0.18393,0.026783,4.5333e-18
-0.25651,-0.10729,-0.01,-9.5206,-0.18366,0.027517,-4.2416e-18
-0.25651,-0.10729,0.01,-9.5206,-0.18366,0.027517,-4.2416e-18
-0.26181,-0.10649,-0.01,-9.2044,-0.18347,0.028238,-8.7749e-18
-0.26181,-0.10649,0.01,-9.2044,-0.18347,0.028238,-8.7749e-18
-0.26711,-0.10567,-0.01,-8.8576,-0.1833,0.029032,-3.076e-23
-0.26711,-0.10567,0.01,-8.8576,-0.1833,0.029032,-3.076e-23
-0.27241,-0.10482,-0.01,-8.5121,-0.18312,0.029803,-4.5951e-23
-0.27241,-0.10482,0.01,-8.5121,-0.18312,0.029803,-4.5951e-23
-0.2777,-0.10395,-0.01,-8.1403,-0.18288,0.03061,7.4289e-18
-0.2777,-0.10395,0.01,-8.1403,-0.18288,0.03061,7.4289e-18
-0.28298,-0.10305,-0.01,-7.7668,-0.18259,0.031402,1.0993e-17
-0.28298,-0.10305,0.01,-7.7668,-0.18259,0.031402,1.0993e-17
-0.28827,-0.10213,-0.01,-7.39,-0.18236,0.032234,1.0287e-17
-0.28827,-0.10213,0.01,-7.39,-0.18236,0.032234,1.0287e-17
-0.29354,-0.10119,-0.01,-6.9972,-0.18216,0.033108,6.7231e-18
-0.29354,-0.10119,0.01,-6.9972,-0.18216,0.033108,6.7231e-18
-0.29882,-0.10022,-0.01,-6.5699,-0.18184,0.033987,-5.9224e-18
-0.29882,-0.10022,0.01,-6.5699,-0.18184,0.033987,-5.9224e-18
-0.30408,-0.099224,-0.01,-6.1441,-0.18149,0.034849,-5.9224e-18
-0.30408,-0.099224,0.01,-6.1441,-0.18149,0.034849,-5.9224e-18
-0.30935,-0.098204,-0.01,-5.71,-0.18119,0.035766,-4.6877e-24
-0.30935,-0.098204,0.01,-5.71,-0.18119,0.035766,-4.6877e-24
-0.3146,-0.097153,-0.01,-5.2444,-0.18081,0.036708,-7.5021e-28
-0.3146,-0.097153,0.01,-5.2444,-0.18081,0.036708,-7.5021e-28
-0.31986,-0.096076,-0.01,-4.7846,-0.18046,0.037654,4.687e-24
-0.31986,-0.096076,0.01,-4.7846,-0.18046,0.037654,4.687e-24
-0.3251,-0.094968,-0.01,-4.2806,-0.18003,0.038635,-1.8881e-18
-0.3251,-0.094968,0.01,-4.2806,-0.18003,0.038635,-1.8881e-18
-0.33034,-0.093832,-0.01,-3.7916,-0.17964,0.039618,-1.8881e-18
-0.33034,-0.093832,0.01,-3.7916,-0.17964,0.039618,-1.8881e-18
-0.33558,-0.092664,-0.01,-3.259,-0.17922,0.040693,1.389e-18
-0.33558,-0.092664,0.01,-3.259,-0.17922,0.040693,1.389e-18
-0.3408,-0.091464,-0.01,-2.7001,-0.17865,0.041727,2.4742e-19
-0.3408,-0.091464,0.01,-2.7001,-0.17865,0.041727,2.4742e-19
-0.34602,-0.090232,-0.01,-2.1406,-0.17808,0.042813,-2.7695e-19
-0.34602,-0.090232,0.01,-2.1406,-0.17808,0.042813,-2.7695e-19
-0.35123,-0.088964,-0.01,-1.5281,-0.17743,0.043943,2.9712e-19
-0.35123,-0.088964,0.01,-1.5281,-0.17743,0.043943,2.9712e-19
-0.35643,-0.087662,-0.01,-0.90032,-0.17667,0.045034,-2.9125e-19
-0.35643,-0.087662,0.01,-0.90032,-0.17667,0.045034,-2.9125e-19
-0.36162,-0.086323,-0.01,-0.26276,-0.17593,0.046203,2.4613e-19
-0.36162,-0.086323,0.01,-0.26276,-0.17593,0.046203,2.4613e-19
-0.3668,-0.084946,-0.01,0.41941,-0.17512,0.047439,-3.9321e-19
-0.3668,-0.084946,0.01,0.41941,-0.17512,0.047439,-3.9321e-19
-0.37197,-0.083528,-0.01,1.1434,-0.17415,0.048662,-3.6315e-19
-0.37197,-0.083528,0.01,1.1434,-0.17415,0.048662,-3.6315e-19
-0.37713,-0.08207,-0.01,1.9008,-0.17306,0.049884,-2.1463e-18
-0.37713,-0.08207,0.01,1.9008,-0.17306,0.049884,-2.1463e-18
-0.38228,-0.080568,-0.01,2.6814,-0.17194,0.051156,-2.1462e-18
-0.38228,-0.080568,0.01,2.6814,-0.17194,0.051156,-2.1462e-18
-0.38741,-0.079022,-0.01,3.507,-0.17072,0.05252,7.3879e-18
-0.38741,-0.079022,0.01,3.507,-0.17072,0.05252,7.3879e-18
-0.39253,-0.077426,-0.01,4.3984,-0.1693,0.053892,7.3879e-18
-0.39253,-0.077426,0.01,4.3984,-0.1693,0.053892,7.3879e-18
-0.39763,-0.075781,-0.01,5.3347,-0.16769,0.055247,5.4494e-18
-0.39763,-0.075781,0.01,5.3347,-0.16769,0.055247,5.4494e-18
-0.40272,-0.074083,-0.01,6.3262,-0.1659,0.056637,1.8272e-17
-0.40272,-0.074083,0.01,6.3262,-0.1659,0.056637,1.8272e-17
-0.40779,-0.07233,-0.01,7.3787,-0.1639,0.058033,5.3998e-18
-0.40779,-0.07233,0.01,7.3787,-0.1639,0.058033,5.3998e-18
-0.41283,-0.070518,-0.01,8.4938,-0.16167,0.059446,-7.4226e-18
-0.41283,-0.070518,0.01,8.4938,-0.16167,0.059446,-7.4226e-18
-0.41786,-0.068644,-0.01,9.6839,-0.15918,0.060873,9.6538e-18
-0.41786,-0.068644,0.01,9.6839,-0.15918,0.060873,9.6538e-18
-0.42285,-0.066704,-0.01,10.951,-0.15642,0.062303,-1.2244e-18
-0.42285,-0.066704,0.01,10.951,-0.15642,0.062303,-1.2244e-18
-0.42782,-0.064694,-0.01,12.317,-0.15331,0.063742,1.3363e-18
-0.42782,-0.064694,0.01,12.317,-0.15331,0.063742,1.3363e-18
-0.43276,-0.062606,-0.01,13.802,-0.14968,0.0651,1.2214e-17
-0.43276,-0.062606,0.01,13.802,-0.14968,0.0651,1.2214e-17
-0.43767,-0.060438,-0.01,15.389,-0.14562,0.066339,-7.6394e-24
-0.43767,-0.060438,0.01,15.389,-0.14562,0.066339,-7.6394e-24
-0.44253,-0.058183,-0.01,17.1,-0.14109,0.067538,-4.269e-22
-0.44253,-0.058183,0.01,17.1,-0.14109,0.067538,-4.269e-22
-0.44735,-0.055832,-0.01,18.973,-0.13587,0.068585,1.8703e-17
-0.44735,-0.055832,0.01,18.973,-0.13587,0.068585,1.8703e-17
-0.45212,-0.053378,-0.01,21.01,-0.12987,0.069328,-1.985e-18
-0.45212,-0.053378,0.01,21.01,-0.12987,0.069328,-1.985e-18
-0.45682,-0.050812,-0.01,23.209,-0.12312,0.069766,-4.3516e-17
-0.45682,-0.050812,0.01,23.209,-0.12312,0.069766,-4.3516e-17
-0.46146,-0.048123,-0.01,25.618,-0.11538,0.06983,2.3786e-18
-0.46146,-0.048123,0.01,25.618,-0.11538,0.06983,2.3786e-18
-0.46602,-0.045295,-0.01,28.267,-0.10648,0.069237,2.5205e-17
-0.46602,-0.045295,0.01,28.267,-0.10648,0.069237,2.5205e-17
-0.47047,-0.042316,-0.01,31.147,-0.096389,0.067765,7.6491e-24
-0.47047,-0.042316,0.01,31.147,-0.096389,0.067765,7.6491e-24
-0.47481,-0.03917,-0.01,34.26,-0.084981,0.065188,-6.958e-24
-0.47481,-0.03917,0.01,34.26,-0.084981,0.065188,-6.958e-24
-0.47901,-0.035835,-0.01,37.596,-0.072186,0.061131,-6.9089e-22
-0.47901,-0.035835,0.01,37.596,-0.072186,0.061131,-6.9089e-22
-0.48303,-0.032287,-0.01,41.087,-0.057847,0.054859,-6.9241e-22
-0.48303,-0.032287,0.01,41.087,-0.057847,0.054859,-6.9241e-22
-0.48683,-0.028502,-0.01,42.856,-0.050262,0.051029,-1.8353e-23
-0.48683,-0.028502,0.01,42.856,-0.050262,0.051029,-1.8353e-23


==> Results/foil_Re106/karman_Re106_0aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,-24.082,-0.26783,-0.00095145,8.455e-20
-0.24456,-0.072792,0.01,-23.715,-0.2588,-0.0021561,2.4091e-22
-0.24456,-0.072792,-0.01,-23.715,-0.2588,-0.0021561,2.4091e-22
-0.24978,-0.072836,-0.01,-24.082,-0.26783,-0.00095145,8.455e-20
-0.2393,-0.072748,0.01,-23.253,-0.25832,-0.0027039,-4.8401e-19
-0.2393,-0.072748,-0.01,-23.253,-0.25832,-0.0027039,-4.8401e-19
-0.234,-0.072682,0.01,-23.207,-0.25684,-0.003875,-4.8436e-19
-0.234,-0.072682,-0.01,-23.207,-0.25684,-0.003875,-4.8436e-19
-0.22867,-0.072588,0.01,-22.782,-0.25396,-0.0045002,-7.7549e-25
-0.22867,-0.072588,-0.01,-22.782,-0.25396,-0.0045002,-7.7549e-25
-0.2233,-0.072493,0.01,-22.613,-0.25357,-0.0054791,-9.2449e-19
-0.2233,-0.072493,-0.01,-22.613,-0.25357,-0.0054791,-9.2449e-19
-0.21789,-0.072355,0.01,-22.331,-0.24814,-0.0064536,-3.8675e-20
-0.21789,-0.072355,-0.01,-22.331,-0.24814,-0.0064536,-3.8675e-20
-0.21245,-0.072211,0.01,-21.897,-0.24733,-0.0069126,8.8582e-19
-0.21245,-0.072211,-0.01,-21.897,-0.24733,-0.0069126,8.8582e-19
-0.20697,-0.072051,0.01,-21.804,-0.2457,-0.0078849,-1.0727e-22
-0.20697,-0.072051,-0.01,-21.804,-0.2457,-0.0078849,-1.0727e-22
-0.20145,-0.071858,0.01,-21.397,-0.242,-0.0084737,1.6676e-18
-0.20145,-0.071858,-0.01,-21.397,-0.242,-0.0084737,1.6676e-18
-0.19589,-0.071664,0.01,-21.124,-0.24158,-0.0092093,3.3345e-18
-0.19589,-0.071664,-0.01,-21.124,-0.24158,-0.0092093,3.3345e-18
-0.19029,-0.071434,0.01,-20.881,-0.23749,-0.0099966,3.2744e-18
-0.19029,-0.071434,-0.01,-20.881,-0.23749,-0.0099966,3.2744e-18
-0.18465,-0.071193,0.01,-20.462,-0.23619,-0.01037,1.6076e-18
-0.18465,-0.071193,-0.01,-20.462,-0.23619,-0.01037,1.6076e-18
-0.17898,-0.070939,0.01,-20.322,-0.23466,-0.011197,-1.5642e-18
-0.17898,-0.070939,-0.01,-20.322,-0.23466,-0.011197,-1.5642e-18
-0.17327,-0.070651,0.01,-19.929,-0.23063,-0.011701,-1.5643e-18
-0.17327,-0.070651,-0.01,-19.929,-0.23063,-0.011701,-1.5643e-18
-0.16751,-0.07036,0.01,-19.596,-0.23002,-0.012239,-1.4927e-18
-0.16751,-0.07036,-0.01,-19.596,-0.23002,-0.012239,-1.4927e-18
-0.16172,-0.070038,0.01,-19.369,-0.22681,-0.012884,1.3961e-18
-0.16172,-0.070038,-0.01,-19.369,-0.22681,-0.012884,1.3961e-18
-0.15589,-0.069702,0.01,-18.958,-0.22514,-0.013185,8.533e-18
-0.15589,-0.069702,-0.01,-18.958,-0.22514,-0.013185,8.533e-18
-0.15002,-0.069355,0.01,-18.775,-0.22367,-0.013881,5.6442e-18
-0.15002,-0.069355,-0.01,-18.775,-0.22367,-0.013881,5.6442e-18
-0.14411,-0.068973,0.01,-18.39,-0.21971,-0.01427,-2.6704e-18
-0.14411,-0.068973,-0.01,-18.39,-0.21971,-0.01427,-2.6704e-18
-0.13815,-0.068589,0.01,-18.037,-0.21885,-0.014673,-2.6704e-18
-0.13815,-0.068589,-0.01,-18.037,-0.21885,-0.014673,-2.6704e-18
-0.13216,-0.068176,0.01,-17.803,-0.21602,-0.015183,-2.5663e-18
-0.13216,-0.068176,-0.01,-17.803,-0.21602,-0.015183,-2.5663e-18
-0.12613,-0.067746,0.01,-17.392,-0.21418,-0.015411,-2.5663e-18
-0.12613,-0.067746,-0.01,-17.392,-0.21418,-0.015411,-2.5663e-18
-0.12005,-0.067308,0.01,-17.176,-0.2127,-0.015976,-2.4693e-18
-0.12005,-0.067308,-0.01,-17.176,-0.2127,-0.015976,-2.4693e-18
-0.11393,-0.066835,0.01,-16.793,-0.20918,-0.016246,-2.4694e-18
-0.11393,-0.066835,-0.01,-16.793,-0.20918,-0.016246,-2.4694e-18
-0.10777,-0.066359,0.01,-16.441,-0.20813,-0.016581,2.3362e-18
-0.10777,-0.066359,-0.01,-16.441,-0.20813,-0.016581,2.3362e-18
-0.10157,-0.065855,0.01,-16.427,-0.20799,-0.017007,4.6725e-18
-0.10157,-0.065855,-0.01,-16.427,-0.20799,-0.017007,4.6725e-18
-0.25363,-0.072831,-0.01,-23.926,-0.26788,0.0002733,1.2699e-19
-0.25363,-0.072831,0.01,-23.926,-0.26788,0.0002733,1.2699e-19
-0.25747,-0.072827,-0.01,-24.236,-0.26337,0.00028321,-4.4478e-20
-0.25747,-0.072827,0.01,-24.236,-0.26337,0.00028321,-4.4478e-20
-0.26132,-0.072822,-0.01,-24.601,-0.26948,0.0011237,8.7948e-20
-0.26132,-0.072822,0.01,-24.601,-0.26948,0.0011237,8.7948e-20
-0.26517,-0.072794,-0.01,-24.639,-0.27395,0.0024807,1.7555e-19
-0.26517,-0.072794,0.01,-24.639,-0.27395,0.0024807,1.7555e-19
-0.26902,-0.07275,-0.01,-24.715,-0.26937,0.002944,3.5209e-19
-0.26902,-0.07275,0.01,-24.715,-0.26937,0.002944,3.5209e-19
-0.27286,-0.072706,-0.01,-25.173,-0.27128,0.0032948,3.5211e-19
-0.27286,-0.072706,0.01,-25.173,-0.27128,0.0032948,3.5211e-19
-0.27671,-0.072654,-0.01,-25.358,-0.281,0.0050386,7.1395e-19
-0.27671,-0.072654,0.01,-25.358,-0.281,0.0050386,7.1395e-19
-0.28056,-0.072569,-0.01,-25.196,-0.27793,0.0059765,1.4261e-18
-0.28056,-0.072569,0.01,-25.196,-0.27793,0.0059765,1.4261e-18
-0.2844,-0.072483,-0.01,-25.681,-0.27559,0.0057723,7.1427e-19
-0.2844,-0.072483,0.01,-25.681,-0.27559,0.0057723,7.1427e-19
-0.28825,-0.072398,-0.01,-25.979,-0.28696,0.0077811,-1.4602e-18
-0.28825,-0.072398,0.01,-25.979,-0.28696,0.0077811,-1.4602e-18
-0.2921,-0.072274,-0.01,-25.748,-0.287,0.0092881,-4.2e-21
-0.2921,-0.072274,0.01,-25.748,-0.287,0.0092881,-4.2e-21
-0.29594,-0.072146,-0.01,-26.093,-0.28209,0.009035,1.4574e-18
-0.29594,-0.072146,0.01,-26.093,-0.28209,0.009035,1.4574e-18
-0.29979,-0.072018,-0.01,-26.447,-0.29032,0.01075,2.9674e-35
-0.29979,-0.072018,0.01,-26.447,-0.29032,0.01075,2.9674e-35
-0.30363,-0.071859,-0.01,-26.327,-0.2932,0.012549,-3.2363e-35
-0.30363,-0.071859,0.01,-26.327,-0.2932,0.012549,-3.2363e-35
-0.30747,-0.071686,-0.01,-26.544,-0.28893,0.012681,2.9837e-21
-0.30747,-0.071686,0.01,-26.544,-0.28893,0.012681,2.9837e-21
-0.31132,-0.071512,-0.01,-26.915,-0.29478,0.014122,2.9787e-21
-0.31132,-0.071512,0.01,-26.915,-0.29478,0.014122,2.9787e-21
-0.31516,-0.071314,-0.01,-26.868,-0.29941,0.016203,9.011e-24
-0.31516,-0.071314,0.01,-26.868,-0.29941,0.016203,9.011e-24
-0.319,-0.071094,-0.01,-26.993,-0.29586,0.016589,1.544e-18
-0.319,-0.071094,0.01,-26.993,-0.29586,0.016589,1.544e-18
-0.32284,-0.070873,-0.01,-27.377,-0.30028,0.01787,3.107e-18
-0.32284,-0.070873,0.01,-27.377,-0.30028,0.01787,3.107e-18
-0.32668,-0.07063,-0.01,-27.371,-0.30577,0.020247,-1.5294e-18
-0.32668,-0.07063,0.01,-27.371,-0.30577,0.020247,-1.5294e-18
-0.33052,-0.07036,-0.01,-27.455,-0.30295,0.020792,-6.238e-18
-0.33052,-0.07036,0.01,-27.455,-0.30295,0.020792,-6.238e-18
-0.33436,-0.07009,-0.01,-27.844,-0.30679,0.022151,-3.1486e-18
-0.33436,-0.07009,0.01,-27.844,-0.30679,0.022151,-3.1486e-18
-0.3382,-0.069796,-0.01,-27.842,-0.31189,0.024711,-3.0917e-21
-0.3382,-0.069796,0.01,-27.842,-0.31189,0.024711,-3.0917e-21
-0.34203,-0.069475,-0.01,-27.976,-0.3098,0.02531,3.1508e-21
-0.34203,-0.069475,0.01,-27.976,-0.3098,0.02531,3.1508e-21
-0.34586,-0.069153,-0.01,-28.343,-0.31469,0.027263,3.1419e-21
-0.34586,-0.069153,0.01,-28.343,-0.31469,0.027263,3.1419e-21
-0.34969,-0.068802,-0.01,-28.26,-0.31774,0.029843,-3.1509e-21
-0.34969,-0.068802,0.01,-28.26,-0.31774,0.029843,-3.1509e-21
-0.35352,-0.068425,-0.01,-28.52,-0.31577,0.030264,-3.3005e-18
-0.35352,-0.068425,0.01,-28.52,-0.31577,0.030264,-3.3005e-18
-0.35735,-0.068048,-0.01,-28.827,-0.32407,0.033543,-3.3006e-18
-0.35735,-0.068048,0.01,-28.827,-0.32407,0.033543,-3.3006e-18
-0.36118,-0.067633,-0.01,-28.517,-0.32446,0.035934,3.1433e-21
-0.36118,-0.067633,0.01,-28.517,-0.32446,0.035934,3.1433e-21
-0.365,-0.067199,-0.01,-28.935,-0.32228,0.035913,3.1734e-21
-0.365,-0.067199,0.01,-28.935,-0.32228,0.035913,3.1734e-21
-0.36882,-0.066765,-0.01,-29.127,-0.33492,0.040897,-3.2227e-21
-0.36882,-0.066765,0.01,-29.127,-0.33492,0.040897,-3.2227e-21
-0.37264,-0.066275,-0.01,-28.652,-0.33492,0.043268,3.2682e-18
-0.37264,-0.066275,0.01,-28.652,-0.33492,0.043268,3.2682e-18
-0.37646,-0.065781,-0.01,-29.001,-0.33256,0.043442,3.2649e-18
-0.37646,-0.065781,0.01,-29.001,-0.33256,0.043442,3.2649e-18
-0.38027,-0.065272,-0.01,-28.951,-0.34039,0.048044,1.3018e-17
-0.38027,-0.065272,0.01,-28.951,-0.34039,0.048044,1.3018e-17
-0.38408,-0.064714,-0.01,-28.811,-0.3416,0.050081,1.9679e-17
-0.38408,-0.064714,0.01,-28.811,-0.3416,0.050081,1.9679e-17
-0.38788,-0.064156,-0.01,-29.12,-0.34056,0.049492,1.3316e-17
-0.38788,-0.064156,0.01,-29.12,-0.34056,0.049492,1.3316e-17
-0.10157,-0.065855,0.01,-15.934,-0.20279,-0.016912,1.3953e-22
-0.095328,-0.065336,0.01,-15.777,-0.20358,-0.017111,2.1917e-18
-0.095328,-0.065336,-0.01,-15.777,-0.20358,-0.017111,2.1917e-18
-0.10157,-0.065855,-0.01,-15.934,-0.20279,-0.016912,1.3953e-22
-0.089041,-0.064806,0.01,-15.534,-0.20193,-0.01752,3.8585e-20
-0.089041,-0.064806,-0.01,-15.534,-0.20193,-0.01752,3.8585e-20
-0.082712,-0.064246,0.01,-15.147,-0.19907,-0.017691,-6.2636e-18
-0.082712,-0.064246,-0.01,-15.147,-0.19907,-0.017691,-6.2636e-18
-0.076339,-0.063682,0.01,-14.815,-0.19787,-0.018001,-2.0779e-18
-0.076339,-0.063682,-0.01,-14.815,-0.19787,-0.018001,-2.0779e-18
-0.069923,-0.063087,0.01,-14.513,-0.19498,-0.018243,2.0326e-18
-0.069923,-0.063087,-0.01,-14.513,-0.19498,-0.018243,2.0326e-18
-0.063463,-0.062482,0.01,-14.121,-0.19332,-0.018355,3.4428e-34
-0.063463,-0.062482,-0.01,-14.121,-0.19332,-0.018355,3.4428e-34
-0.056959,-0.061861,0.01,-13.855,-0.19142,-0.018629,3.6948e-18
-0.056959,-0.061861,-0.01,-13.855,-0.19142,-0.018629,3.6948e-18
-0.050411,-0.061216,0.01,-13.462,-0.18934,-0.018709,3.6948e-18
-0.050411,-0.061216,-0.01,-13.462,-0.18934,-0.018709,3.6948e-18
-0.043816,-0.060567,0.01,-13.172,-0.18797,-0.01899,6.9816e-18
-0.043816,-0.060567,-0.01,-13.172,-0.18797,-0.01899,6.9816e-18
-0.037179,-0.059884,0.01,-12.816,-0.18484,-0.019097,1.0282e-17
-0.037179,-0.059884,-0.01,-12.816,-0.18484,-0.019097,1.0282e-17
-0.030494,-0.059197,0.01,-12.433,-0.18337,-0.019186,3.3004e-18
-0.030494,-0.059197,-0.01,-12.433,-0.18337,-0.019186,3.3004e-18
-0.023765,-0.058486,0.01,-12.145,-0.18142,-0.019354,-3.1058e-18
-0.023765,-0.058486,-0.01,-12.145,-0.18142,-0.019354,-3.1058e-18
-0.016989,-0.057761,0.01,-11.754,-0.17948,-0.019388,2.8875e-18
-0.016989,-0.057761,-0.01,-11.754,-0.17948,-0.019388,2.8875e-18
-0.010167,-0.057023,0.01,-11.455,-0.17773,-0.019533,5.9933e-18
-0.010167,-0.057023,-0.01,-11.455,-0.17773,-0.019533,5.9933e-18
-0.0032982,-0.056262,0.01,-11.078,-0.1757,-0.019548,-4.4505e-23
-0.0032982,-0.056262,-0.01,-11.078,-0.1757,-0.019548,-4.4505e-23
0.0036184,-0.055496,0.01,-10.759,-0.17416,-0.019678,-2.7092e-18
0.0036184,-0.055496,-0.01,-10.759,-0.17416,-0.019678,-2.7092e-18
0.010581,-0.0547,0.01,-10.404,-0.1716,-0.019697,-2.7091e-18
0.010581,-0.0547,-0.01,-10.404,-0.1716,-0.019697,-2.7091e-18
0.017593,-0.053899,0.01,-10.031,-0.16997,-0.019704,2.486e-18
0.017593,-0.053899,-0.01,-10.031,-0.16997,-0.019704,2.486e-18
0.024651,-0.053076,0.01,-9.714,-0.1681,-0.019753,7.1973e-18
0.024651,-0.053076,-0.01,-9.714,-0.1681,-0.019753,7.1973e-18
0.031759,-0.052241,0.01,-9.3362,-0.16623,-0.01972,6.9773e-18
0.031759,-0.052241,-0.01,-9.3362,-0.16623,-0.01972,6.9773e-18
0.038916,-0.05139,0.01,-9.0122,-0.16447,-0.019745,1.0092e-19
0.038916,-0.05139,-0.01,-9.0122,-0.16447,-0.019745,1.0092e-19
0.046122,-0.050524,0.01,-8.6425,-0.16259,-0.019699,-6.2756e-18
0.046122,-0.050524,-0.01,-8.6425,-0.16259,-0.019699,-6.2756e-18
0.053377,-0.049646,0.01,-8.3091,-0.16085,-0.019691,-4.1106e-18
0.053377,-0.049646,-0.01,-8.3091,-0.16085,-0.019691,-4.1106e-18
0.060682,-0.048749,0.01,-7.9467,-0.15898,-0.019629,-1.3957e-23
0.060682,-0.048749,-0.01,-7.9467,-0.15898,-0.019629,-1.3957e-23
0.068038,-0.047843,0.01,-7.6035,-0.15726,-0.019591,9.4351e-26
0.068038,-0.047843,-0.01,-7.6035,-0.15726,-0.019591,9.4351e-26
0.075444,-0.046917,0.01,-7.2477,-0.15536,-0.019514,-1.3828e-23
0.075444,-0.046917,-0.01,-7.2477,-0.15536,-0.019514,-1.3828e-23
0.082903,-0.045985,0.01,-6.8928,-0.15368,-0.019443,3.1857e-18
0.082903,-0.045985,-0.01,-6.8928,-0.15368,-0.019443,3.1857e-18
0.090411,-0.045032,0.01,-6.546,-0.15182,-0.019355,3.1857e-18
0.090411,-0.045032,-0.01,-6.546,-0.15182,-0.019355,3.1857e-18
0.097973,-0.044072,0.01,-6.1843,-0.15008,-0.019242,-1.8808e-37
0.097973,-0.044072,-0.01,-6.1843,-0.15008,-0.019242,-1.8808e-37
0.10559,-0.043095,0.01,-5.8401,-0.14835,-0.01914,1.2966e-18
0.10559,-0.043095,-0.01,-5.8401,-0.14835,-0.01914,1.2966e-18
0.11325,-0.04211,0.01,-5.4791,-0.14657,-0.019005,-1.1417e-18
0.11325,-0.04211,-0.01,-5.4791,-0.14657,-0.019005,-1.1417e-18
0.12097,-0.04111,0.01,-5.1301,-0.14484,-0.018876,-2.4383e-18
0.12097,-0.04111,-0.01,-5.1301,-0.14484,-0.018876,-2.4383e-18
0.12875,-0.0401,0.01,-4.771,-0.14308,-0.018721,-2.0809e-18
0.12875,-0.0401,-0.01,-4.771,-0.14308,-0.018721,-2.0809e-18
0.13657,-0.039078,0.01,-4.4179,-0.14135,-0.018568,-2.0809e-18
0.13657,-0.039078,-0.01,-4.4179,-0.14135,-0.018568,-2.0809e-18
0.14445,-0.038047,0.01,-4.0598,-0.13964,-0.018398,-1.7337e-18
0.14445,-0.038047,-0.01,-4.0598,-0.13964,-0.018398,-1.7337e-18
0.15239,-0.037004,0.01,-3.7061,-0.13795,-0.018224,-3.2889e-18
0.15239,-0.037004,-0.01,-3.7061,-0.13795,-0.018224,-3.2889e-18
0.16038,-0.035952,0.01,-3.3494,-0.13629,-0.018039,-1.5552e-18
0.16038,-0.035952,-0.01,-3.3494,-0.13629,-0.018039,-1.5552e-18
0.16843,-0.034891,0.01,-2.9975,-0.13463,-0.017849,0
0.16843,-0.034891,-0.01,-2.9975,-0.13463,-0.017849,0
0.17654,-0.033821,0.01,-2.642,-0.13301,-0.017646,-2.1397e-18
0.17654,-0.033821,-0.01,-2.642,-0.13301,-0.017646,-2.1397e-18
0.1847,-0.032744,0.01,-2.2919,-0.13139,-0.017438,-2.1397e-18
0.1847,-0.032744,-0.01,-2.2919,-0.13139,-0.017438,-2.1397e-18
0.19292,-0.031658,0.01,-1.937,-0.12977,-0.017214,-3.7614e-24
0.19292,-0.031658,-0.01,-1.937,-0.12977,-0.017214,-3.7614e-24
0.20119,-0.030567,0.01,-1.5871,-0.12821,-0.01699,-2.0006e-24
0.20119,-0.030567,-0.01,-1.5871,-0.12821,-0.01699,-2.0006e-24
0.20953,-0.029468,0.01,-1.2356,-0.12661,-0.016748,4.4551e-19
0.20953,-0.029468,-0.01,-1.2356,-0.12661,-0.016748,4.4551e-19
0.21792,-0.028365,0.01,-0.88504,-0.12507,-0.016503,4.4551e-19
0.21792,-0.028365,-0.01,-0.88504,-0.12507,-0.016503,4.4551e-19
0.22638,-0.027257,0.01,-0.53848,-0.12348,-0.016247,3.0279e-19
0.22638,-0.027257,-0.01,-0.53848,-0.12348,-0.016247,3.0279e-19
0.23489,-0.026144,0.01,-0.18509,-0.12195,-0.015977,3.0776e-19
0.23489,-0.026144,-0.01,-0.18509,-0.12195,-0.015977,3.0776e-19
0.24346,-0.02503,0.01,0.15869,-0.12041,-0.015713,4.9659e-21
0.24346,-0.02503,-0.01,0.15869,-0.12041,-0.015713,4.9659e-21
0.2521,-0.02391,0.01,0.51344,-0.11887,-0.015417,2.8635e-19
0.2521,-0.02391,-0.01,0.51344,-0.11887,-0.015417,2.8635e-19
0.26079,-0.022794,0.01,0.85638,-0.11758,-0.015137,6.9429e-19
0.26079,-0.022794,-0.01,0.85638,-0.11758,-0.015137,6.9429e-19
0.26955,-0.021675,0.01,1.191,-0.11598,-0.014841,-1.432e-19
0.26955,-0.021675,-0.01,1.191,-0.11598,-0.014841,-1.432e-19
0.27837,-0.020556,0.01,1.5474,-0.11449,-0.014514,-1.2377e-18
0.27837,-0.020556,-0.01,1.5474,-0.11449,-0.014514,-1.2377e-18
0.28726,-0.019442,0.01,1.8824,-0.11323,-0.014222,-6.8651e-19
0.28726,-0.019442,-0.01,1.8824,-0.11323,-0.014222,-6.8651e-19
0.29621,-0.018328,0.01,2.2229,-0.11169,-0.013889,-9.4494e-19
0.29621,-0.018328,-0.01,2.2229,-0.11169,-0.013889,-9.4494e-19
0.30522,-0.017221,0.01,2.5672,-0.11039,-0.013542,-9.4501e-19
0.30522,-0.017221,-0.01,2.5672,-0.11039,-0.013542,-9.4501e-19
0.3143,-0.016121,0.01,2.8945,-0.10917,-0.013223,-3.4992e-23
0.3143,-0.016121,-0.01,2.8945,-0.10917,-0.013223,-3.4992e-23
0.32344,-0.015026,0.01,3.2286,-0.10764,-0.012865,-1.3095e-18
0.32344,-0.015026,-0.01,3.2286,-0.10764,-0.012865,-1.3095e-18
0.33265,-0.01394,0.01,3.5704,-0.1064,-0.012483,-1.3095e-18
0.33265,-0.01394,-0.01,3.5704,-0.1064,-0.012483,-1.3095e-18
0.34192,-0.012869,0.01,3.8905,-0.10541,-0.012126,1.5348e-18
0.34192,-0.012869,-0.01,3.8905,-0.10541,-0.012126,1.5348e-18
0.35127,-0.011809,0.01,4.2074,-0.10412,-0.011759,1.5348e-18
0.35127,-0.011809,-0.01,4.2074,-0.10412,-0.011759,1.5348e-18
0.36068,-0.010762,0.01,4.5348,-0.10272,-0.011359,3.0274e-24
0.36068,-0.010762,-0.01,4.5348,-0.10272,-0.011359,3.0274e-24
0.37016,-0.0097307,0.01,4.862,-0.10164,-0.010933,-1.8713e-18
0.37016,-0.0097307,-0.01,4.862,-0.10164,-0.010933,-1.8713e-18
0.37971,-0.0087254,0.01,5.1692,-0.10085,-0.010514,-1.8713e-18
0.37971,-0.0087254,-0.01,5.1692,-0.10085,-0.010514,-1.8713e-18
0.38933,-0.0077421,0.01,5.4646,-0.099908,-0.010093,2.0623e-18
0.38933,-0.0077421,-0.01,5.4646,-0.099908,-0.010093,2.0623e-18
0.39902,-0.0067842,0.01,5.7658,-0.098944,-0.0096425,6.371e-18
0.39902,-0.0067842,-0.01,5.7658,-0.098944,-0.0096425,6.371e-18
0.40879,-0.0058556,0.01,6.0558,-0.098165,-0.0091773,4.3088e-18
0.40879,-0.0058556,-0.01,6.0558,-0.098165,-0.0091773,4.3088e-18
0.41862,-0.0049607,0.01,6.3372,-0.097479,-0.0086867,9.4039e-38
0.41862,-0.0049607,-0.01,6.3372,-0.097479,-0.0086867,9.4039e-38
0.42853,-0.0041042,0.01,6.6076,-0.096933,-0.0081715,2.4058e-18
0.42853,-0.0041042,-0.01,6.6076,-0.096933,-0.0081715,2.4058e-18
0.43851,-0.0032912,0.01,6.8655,-0.09651,-0.0076171,2.4058e-18
0.43851,-0.0032912,-0.01,6.8655,-0.09651,-0.0076171,2.4058e-18
0.44857,-0.0025293,0.01,7.1122,-0.096571,-0.0070012,2.3875e-24
0.44857,-0.0025293,-0.01,7.1122,-0.096571,-0.0070012,2.3875e-24
0.4587,-0.0018328,0.01,7.3131,-0.096964,-0.0063541,-1.2918e-18
0.4587,-0.0018328,-0.01,7.3131,-0.096964,-0.0063541,-1.2918e-18
0.46891,-0.0012004,0.01,7.4982,-0.09771,-0.005594,2.77e-20
0.46891,-0.0012004,-0.01,7.4982,-0.09771,-0.005594,2.77e-20
0.47919,-0.00066226,0.01,7.6341,-0.099993,-0.0046651,1.3195e-18
0.47919,-0.00066226,-0.01,7.6341,-0.099993,-0.0046651,1.3195e-18
0.48956,-0.00023775,0.01,7.6641,-0.10694,-0.0047455,6.4591e-19
0.48956,-0.00023775,-0.01,7.6641,-0.10694,-0.0047455,6.4591e-19
0.5,0,0.01,7.6642,-0.1122,-0.0053165,1.2918e-18
0.5,0,-0.01,7.6642,-0.1122,-0.0053165,1.2918e-18
-0.51245,0.0015983,0.01,49.244,-0.012948,-0.072328,-1.4433e-18
-0.51245,0.0015983,-0.01,49.244,-0.012948,-0.072328,-1.4433e-18
-0.51187,0.0053556,-0.01,45.795,-0.054054,-0.22799,-5.5229e-21
-0.51187,0.0053556,0.01,45.795,-0.054054,-0.22799,-5.5229e-21
-0.51077,0.0089907,-0.01,39.51,-0.12212,-0.33788,-1.6465e-17
-0.51077,0.0089907,0.01,39.51,-0.12212,-0.33788,-1.6465e-17
-0.5092,0.012452,-0.01,31.731,-0.19501,-0.39593,-1.6461e-17
-0.5092,0.012452,0.01,31.731,-0.19501,-0.39593,-1.6461e-17
-0.50725,0.015712,-0.01,23.716,-0.25693,-0.41081,9.1031e-18
-0.50725,0.015712,0.01,23.716,-0.25693,-0.41081,9.1031e-18
-0.50499,0.018765,-0.01,16.222,-0.30196,-0.39861,3.2513e-18
-0.50499,0.018765,0.01,16.222,-0.30196,-0.39861,3.2513e-18
-0.50247,0.021619,-0.01,9.5988,-0.33122,-0.37342,-5.8532e-18
-0.50247,0.021619,0.01,9.5988,-0.33122,-0.37342,-5.8532e-18
-0.49977,0.024291,-0.01,3.8141,-0.35002,-0.34591,1.028e-18
-0.49977,0.024291,0.01,3.8141,-0.35002,-0.34591,1.028e-18
-0.49691,0.0268,-0.01,-1.3384,-0.35991,-0.31501,1.0282e-18
-0.49691,0.0268,0.01,-1.3384,-0.35991,-0.31501,1.0282e-18
-0.49391,0.029138,-0.01,-5.4775,-0.36008,-0.27967,1.1435e-34
-0.49391,0.029138,0.01,-5.4775,-0.36008,-0.27967,1.1435e-34
-0.49079,0.031323,-0.01,-8.3932,-0.36503,-0.2566,6.2994e-22
-0.49079,0.031323,0.01,-8.3932,-0.36503,-0.2566,6.2994e-22
-0.4876,0.033396,-0.01,-11.082,-0.38657,-0.25307,-9.2502e-25
-0.4876,0.033396,0.01,-11.082,-0.38657,-0.25307,-9.2502e-25
-0.48435,0.035372,-0.01,-14.176,-0.40155,-0.24129,7.3427e-18
-0.48435,0.035372,0.01,-14.176,-0.40155,-0.24129,7.3427e-18
-0.48102,0.037207,-0.01,-15.939,-0.40296,-0.22046,1.482e-17
-0.48102,0.037207,0.01,-15.939,-0.40296,-0.22046,1.482e-17
-0.47764,0.038957,-0.01,-17.187,-0.41818,-0.21831,7.4791e-18
-0.47764,0.038957,0.01,-17.187,-0.41818,-0.21831,7.4791e-18
-0.47423,0.040647,-0.01,-19.741,-0.42491,-0.20707,-9.8524e-18
-0.47423,0.040647,0.01,-19.741,-0.42491,-0.20707,-9.8524e-18
-0.47076,0.042203,-0.01,-20.747,-0.41603,-0.1867,-9.8538e-18
-0.47076,0.042203,0.01,-20.747,-0.41603,-0.1867,-9.8538e-18
-0.46727,0.043718,-0.01,-21.602,-0.418,-0.17915,-1.6523e-21
-0.46727,0.043718,0.01,-21.602,-0.418,-0.17915,-1.6523e-21
-0.46375,0.04515,-0.01,-22.908,-0.41571,-0.16759,-5.121e-21
-0.46375,0.04515,0.01,-22.908,-0.41571,-0.16759,-5.121e-21
-0.4602,0.046516,-0.01,-23.464,-0.415,-0.15914,1.1169e-17
-0.4602,0.046516,0.01,-23.464,-0.415,-0.15914,1.1169e-17
-0.45663,0.047831,-0.01,-24.678,-0.41301,-0.15007,2.2962e-17
-0.45663,0.047831,0.01,-24.678,-0.41301,-0.15007,2.2962e-17
-0.45303,0.049069,-0.01,-25.12,-0.40757,-0.14013,1.179e-17
-0.45303,0.049069,0.01,-25.12,-0.40757,-0.14013,1.179e-17
-0.44942,0.050277,-0.01,-25.811,-0.40642,-0.13315,1.2431e-17
-0.44942,0.050277,0.01,-25.811,-0.40642,-0.13315,1.2431e-17
-0.44579,0.051406,-0.01,-26.363,-0.40213,-0.12513,3.446e-19
-0.44579,0.051406,0.01,-26.363,-0.40213,-0.12513,3.446e-19
-0.44215,0.052512,-0.01,-26.78,-0.39838,-0.11821,-1.2086e-17
-0.44215,0.052512,0.01,-26.78,-0.39838,-0.11821,-1.2086e-17
-0.43848,0.053548,-0.01,-27.213,-0.39376,-0.11104,3.1126e-21
-0.43848,0.053548,0.01,-27.213,-0.39376,-0.11104,3.1126e-21
-0.43482,0.05456,-0.01,-27.441,-0.38999,-0.10525,-6.5053e-18
-0.43482,0.05456,0.01,-27.441,-0.38999,-0.10525,-6.5053e-18
-0.43113,0.055515,-0.01,-27.79,-0.38521,-0.098766,-6.5116e-18
-0.43113,0.055515,0.01,-27.79,-0.38521,-0.098766,-6.5116e-18
-0.42744,0.056439,-0.01,-27.853,-0.38365,-0.094624,-6.3593e-21
-0.42744,0.056439,0.01,-27.853,-0.38365,-0.094624,-6.3593e-21
-0.42374,0.057326,-0.01,-28.304,-0.38037,-0.089309,-3.2072e-21
-0.42374,0.057326,0.01,-28.304,-0.38037,-0.089309,-3.2072e-21
-0.42003,0.058166,-0.01,-28.301,-0.3773,-0.085295,6.5284e-18
-0.42003,0.058166,0.01,-28.301,-0.3773,-0.085295,6.5284e-18
-0.41632,0.058994,-0.01,-28.71,-0.37433,-0.080722,6.5317e-18
-0.41632,0.058994,0.01,-28.71,-0.37433,-0.080722,6.5317e-18
-0.41259,0.059756,-0.01,-28.756,-0.36723,-0.075165,-6.5416e-18
-0.41259,0.059756,0.01,-28.756,-0.36723,-0.075165,-6.5416e-18
-0.40886,0.060518,-0.01,-28.777,-0.36431,-0.07174,2.516e-19
-0.40886,0.060518,0.01,-28.777,-0.36431,-0.07174,2.516e-19
-0.40512,0.061222,-0.01,-28.909,-0.35794,-0.066301,6.7965e-18
-0.40512,0.061222,0.01,-28.909,-0.35794,-0.066301,6.7965e-18
-0.40138,0.06191,-0.01,-28.635,-0.35813,-0.064608,1.959e-36
-0.40138,0.06191,0.01,-28.635,-0.35813,-0.064608,1.959e-36
-0.39764,0.062576,-0.01,-29.009,-0.35685,-0.061046,1.065e-34
-0.39764,0.062576,0.01,-29.009,-0.35685,-0.061046,1.065e-34
-0.39388,0.063194,-0.01,-28.805,-0.35008,-0.056821,1.0867e-34
-0.39388,0.063194,0.01,-28.805,-0.35008,-0.056821,1.0867e-34
-0.39013,0.063812,-0.01,-28.769,-0.34804,-0.054408,6.7453e-18
-0.39013,0.063812,0.01,-28.769,-0.34804,-0.054408,6.7453e-18
-0.38636,0.064378,-0.01,-28.719,-0.34045,-0.049887,6.7421e-18
-0.38636,0.064378,0.01,-28.719,-0.34045,-0.049887,6.7421e-18
-0.3826,0.06493,-0.01,-28.272,-0.33485,-0.047993,-6.397e-21
-0.3826,0.06493,0.01,-28.272,-0.33485,-0.047993,-6.397e-21
-0.38788,-0.064156,0.01,-28.749,-0.35279,0.056734,6.0185e-36
-0.38788,-0.064156,-0.01,-28.749,-0.35279,0.056734,6.0185e-36
-0.39168,-0.063556,-0.01,-28.536,-0.34727,0.056014,-6.4828e-18
-0.39168,-0.063556,0.01,-28.536,-0.34727,0.056014,-6.4828e-18
-0.39548,-0.062931,-0.01,-28.865,-0.34741,0.057113,-6.4796e-18
-0.39548,-0.062931,0.01,-28.865,-0.34741,0.057113,-6.4796e-18
-0.39927,-0.062298,-0.01,-28.866,-0.35646,0.062587,3.226e-21
-0.39927,-0.062298,0.01,-28.866,-0.35646,0.062587,3.226e-21
-0.40306,-0.061602,-0.01,-28.738,-0.35926,0.065866,6.6745e-18
-0.40306,-0.061602,0.01,-28.738,-0.35926,0.065866,6.6745e-18
-0.40684,-0.060906,-0.01,-28.832,-0.36484,0.070026,1.42e-19
-0.40684,-0.060906,0.01,-28.832,-0.36484,0.070026,1.42e-19
-0.41062,-0.06016,-0.01,-28.386,-0.3666,0.074059,-4.865e-20
-0.41062,-0.06016,0.01,-28.386,-0.3666,0.074059,-4.865e-20
-0.41439,-0.059389,-0.01,-28.509,-0.36676,0.076467,6.4806e-18
-0.41439,-0.059389,0.01,-28.509,-0.36676,0.076467,6.4806e-18
-0.41815,-0.058592,-0.01,-28.255,-0.3707,0.081353,-1.2733e-17
-0.41815,-0.058592,0.01,-28.255,-0.3707,0.081353,-1.2733e-17
-0.4219,-0.057742,-0.01,-28.33,-0.37423,0.085219,-1.9361e-17
-0.4219,-0.057742,0.01,-28.33,-0.37423,0.085219,-1.9361e-17
-0.42565,-0.056887,-0.01,-28.115,-0.38116,0.091835,-6.6337e-18
-0.42565,-0.056887,0.01,-28.115,-0.38116,0.091835,-6.6337e-18
-0.42939,-0.055953,-0.01,-27.857,-0.38497,0.097035,-6.5248e-18
-0.42939,-0.055953,0.01,-27.857,-0.38497,0.097035,-6.5248e-18
-0.43312,-0.055019,-0.01,-27.6,-0.38898,0.10276,-6.5155e-18
-0.43312,-0.055019,0.01,-27.6,-0.38898,0.10276,-6.5155e-18
-0.43683,-0.054004,-0.01,-27.224,-0.39268,0.10893,-1.2692e-17
-0.43683,-0.054004,0.01,-27.224,-0.39268,0.10893,-1.2692e-17
-0.44054,-0.052981,-0.01,-26.848,-0.39545,0.11476,-1.2701e-17
-0.44054,-0.052981,0.01,-26.848,-0.39545,0.11476,-1.2701e-17
-0.44423,-0.05188,-0.01,-26.448,-0.39905,0.12164,1.2332e-17
-0.44423,-0.05188,0.01,-26.448,-0.39905,0.12164,1.2332e-17
-0.44791,-0.050761,-0.01,-25.911,-0.40192,0.12867,1.2335e-17
-0.44791,-0.050761,0.01,-25.911,-0.40192,0.12867,1.2335e-17
-0.45156,-0.04956,-0.01,-25.44,-0.40538,0.13629,2.7783e-21
-0.45156,-0.04956,0.01,-25.44,-0.40538,0.13629,2.7783e-21
-0.45521,-0.048339,-0.01,-24.73,-0.40864,0.14501,2.1666e-17
-0.45521,-0.048339,0.01,-24.73,-0.40864,0.14501,2.1666e-17
-0.45882,-0.047021,-0.01,-24.091,-0.41132,0.15348,4.4298e-17
-0.45882,-0.047021,0.01,-24.091,-0.41132,0.15348,4.4298e-17
-0.46243,-0.045684,-0.01,-23.336,-0.41878,0.16671,1.25e-17
-0.46243,-0.045684,0.01,-23.336,-0.41878,0.16671,1.25e-17
-0.466,-0.044236,-0.01,-21.727,-0.41611,0.1751,-1.9982e-17
-0.466,-0.044236,0.01,-21.727,-0.41611,0.1751,-1.9982e-17
-0.46954,-0.042748,-0.01,-21.186,-0.4153,0.18397,-2.053e-19
-0.46954,-0.042748,0.01,-21.186,-0.4153,0.18397,-2.053e-19
-0.47306,-0.041175,-0.01,-19.533,-0.41923,0.19955,1.7955e-17
-0.47306,-0.041175,0.01,-19.533,-0.41923,0.19955,1.7955e-17
-0.47652,-0.039511,-0.01,-18.102,-0.41179,0.20619,1.6638e-17
-0.47652,-0.039511,0.01,-18.102,-0.41179,0.20619,1.6638e-17
-0.47996,-0.037788,-0.01,-16.892,-0.41183,0.22318,8.3251e-18
-0.47996,-0.037788,0.01,-16.892,-0.41183,0.22318,8.3251e-18
-0.48333,-0.035933,-0.01,-14.286,-0.40369,0.23826,6.6891e-22
-0.48333,-0.035933,0.01,-14.286,-0.40369,0.23826,6.6891e-22
-0.48665,-0.033982,-0.01,-11.894,-0.38147,0.23983,1.0008e-17
-0.48665,-0.033982,0.01,-11.894,-0.38147,0.23983,1.0008e-17
-0.48991,-0.031935,-0.01,-9.6827,-0.36979,0.25315,1.0008e-17
-0.48991,-0.031935,0.01,-9.6827,-0.36979,0.25315,1.0008e-17
-0.49307,-0.029752,-0.01,-6.4264,-0.36703,0.28065,1.226e-22
-0.49307,-0.029752,0.01,-6.4264,-0.36703,0.28065,1.226e-22
-0.49613,-0.027409,-0.01,-2.1201,-0.36015,0.30678,2.088e-24
-0.49613,-0.027409,0.01,-2.1201,-0.36015,0.30678,2.088e-24
-0.49906,-0.024922,-0.01,2.6399,-0.34953,0.33254,1.0311e-22
-0.49906,-0.024922,0.01,2.6399,-0.34953,0.33254,1.0311e-22
-0.50184,-0.02227,-0.01,8.1239,-0.33558,0.36369,-9.0599e-25
-0.50184,-0.02227,0.01,8.1239,-0.33558,0.36369,-9.0599e-25
-0.50444,-0.019433,-0.01,14.566,-0.31069,0.39305,8.2151e-18
-0.50444,-0.019433,0.01,14.566,-0.31069,0.39305,8.2151e-18
-0.50679,-0.016392,-0.01,21.968,-0.26918,0.41063,8.2046e-18
-0.50679,-0.016392,0.01,21.968,-0.26918,0.41063,8.2046e-18
-0.50883,-0.013138,-0.01,30.055,-0.20954,0.40294,-1.5551e-17
-0.50883,-0.013138,0.01,30.055,-0.20954,0.40294,-1.5551e-17
-0.51049,-0.009674,-0.01,38.084,-0.13657,0.35372,-1.554e-17
-0.51049,-0.009674,0.01,38.084,-0.13657,0.35372,-1.554e-17
-0.51169,-0.0060258,-0.01,44.85,-0.064934,0.25138,1.0941e-17
-0.51169,-0.0060258,0.01,44.85,-0.064934,0.25138,1.0941e-17
-0.51236,-0.0022436,-0.01,48.922,-0.016953,0.10072,9.4982e-18
-0.51236,-0.0022436,0.01,48.922,-0.016953,0.10072,9.4982e-18
-0.3826,0.06493,0.01,-28.409,-0.34926,-0.05142,1.3116e-17
-0.3826,0.06493,-0.01,-28.409,-0.34926,-0.05142,1.3116e-17
-0.37883,0.065473,-0.01,-28.78,-0.34163,-0.046882,3.1885e-18
-0.37883,0.065473,0.01,-28.78,-0.34163,-0.046882,3.1885e-18
-0.37506,0.065962,-0.01,-28.597,-0.33028,-0.041853,-3.3664e-18
-0.37506,0.065962,0.01,-28.597,-0.33028,-0.041853,-3.3664e-18
-0.37129,0.06645,-0.01,-28.301,-0.33158,-0.041744,6.5967e-18
-0.37129,0.06645,0.01,-28.301,-0.33158,-0.041744,6.5967e-18
-0.36751,0.066914,-0.01,-28.64,-0.33032,-0.039276,6.5901e-18
-0.36751,0.066914,0.01,-28.64,-0.33032,-0.039276,6.5901e-18
-0.36373,0.067343,-0.01,-28.44,-0.32516,-0.036762,-3.2486e-18
-0.36373,0.067343,0.01,-28.44,-0.32516,-0.036762,-3.2486e-18
-0.35995,0.067772,-0.01,-28.453,-0.32597,-0.035642,-3.2421e-18
-0.35995,0.067772,0.01,-28.453,-0.32597,-0.035642,-3.2421e-18
-0.35616,0.068165,-0.01,-28.529,-0.31981,-0.032211,4.0996e-25
-0.35616,0.068165,0.01,-28.529,-0.31981,-0.032211,4.0996e-25
-0.35238,0.068538,-0.01,-28.191,-0.31873,-0.031315,-3.234e-18
-0.35238,0.068538,0.01,-28.191,-0.31873,-0.031315,-3.234e-18
-0.34859,0.06891,-0.01,-28.373,-0.32011,-0.030028,-6.5308e-18
-0.34859,0.06891,0.01,-28.373,-0.32011,-0.030028,-6.5308e-18
-0.3448,0.069242,-0.01,-28.293,-0.31069,-0.026169,-3.3e-18
-0.3448,0.069242,0.01,-28.293,-0.31069,-0.026169,-3.3e-18
-0.34101,0.06956,-0.01,-27.838,-0.31128,-0.025819,3.1914e-18
-0.34101,0.06956,0.01,-27.838,-0.31128,-0.025819,3.1914e-18
-0.33722,0.069879,-0.01,-28.041,-0.31357,-0.024624,6.4466e-18
-0.33722,0.069879,0.01,-28.041,-0.31357,-0.024624,6.4466e-18
-0.33342,0.070156,-0.01,-27.891,-0.30317,-0.021137,3.2552e-18
-0.33342,0.070156,0.01,-27.891,-0.30317,-0.021137,3.2552e-18
-0.32963,0.070423,-0.01,-27.391,-0.30376,-0.020983,-1.5446e-34
-0.32963,0.070423,0.01,-27.391,-0.30376,-0.020983,-1.5446e-34
-0.32583,0.07069,-0.01,-27.552,-0.30676,-0.020013,7.4409e-35
-0.32583,0.07069,0.01,-27.552,-0.30676,-0.020013,7.4409e-35
-0.32203,0.07092,-0.01,-27.414,-0.29705,-0.017004,3.0208e-21
-0.32203,0.07092,0.01,-27.414,-0.29705,-0.017004,3.0208e-21
-0.31824,0.071138,-0.01,-26.933,-0.29629,-0.016644,-1.5389e-18
-0.31824,0.071138,0.01,-26.933,-0.29629,-0.016644,-1.5389e-18
-0.31444,0.071356,-0.01,-26.994,-0.29989,-0.01597,1.6505e-20
-0.31444,0.071356,0.01,-26.994,-0.29989,-0.01597,1.6505e-20
-0.31064,0.071543,-0.01,-26.92,-0.29205,-0.013506,1.5599e-18
-0.31064,0.071543,0.01,-26.92,-0.29205,-0.013506,1.5599e-18
-0.30684,0.071714,-0.01,-26.487,-0.28877,-0.012662,-1.4764e-21
-0.30684,0.071714,0.01,-26.487,-0.28877,-0.012662,-1.4764e-21
-0.30303,0.071886,-0.01,-26.394,-0.29315,-0.012306,-1.483e-21
-0.30303,0.071886,0.01,-26.394,-0.29315,-0.012306,-1.483e-21
-0.29923,0.072036,-0.01,-26.415,-0.28815,-0.010377,-1.5105e-18
-0.29923,0.072036,0.01,-26.415,-0.28815,-0.010377,-1.5105e-18
-0.29543,0.072163,-0.01,-26.023,-0.28207,-0.0090757,-1.5106e-18
-0.29543,0.072163,0.01,-26.023,-0.28207,-0.0090757,-1.5106e-18
-0.29163,0.07229,-0.01,-25.771,-0.28737,-0.0091206,1.4565e-21
-0.29163,0.07229,0.01,-25.771,-0.28737,-0.0091206,1.4565e-21
-0.28782,0.072408,-0.01,-25.934,-0.28574,-0.0074793,-1.4329e-21
-0.28782,0.072408,0.01,-25.934,-0.28574,-0.0074793,-1.4329e-21
-0.28402,0.072492,-0.01,-25.605,-0.27575,-0.0057361,7.2153e-19
-0.28402,0.072492,0.01,-25.605,-0.27575,-0.0057361,7.2153e-19
-0.28022,0.072576,-0.01,-25.178,-0.2793,-0.0060293,7.2367e-19
-0.28022,0.072576,0.01,-25.178,-0.2793,-0.0060293,7.2367e-19
-0.27641,0.07266,-0.01,-25.367,-0.28138,-0.0049456,-1.8504e-25
-0.27641,0.07266,0.01,-25.367,-0.28138,-0.0049456,-1.8504e-25
-0.27261,0.072709,-0.01,-25.152,-0.27064,-0.0031569,-1.4004e-21
-0.27261,0.072709,0.01,-25.152,-0.27064,-0.0031569,-1.4004e-21
-0.2688,0.072753,-0.01,-24.672,-0.2695,-0.0029387,-3.5237e-19
-0.2688,0.072753,0.01,-24.672,-0.2695,-0.0029387,-3.5237e-19
-0.265,0.072796,-0.01,-24.642,-0.27412,-0.0024413,-3.5168e-19
-0.265,0.072796,0.01,-24.642,-0.27412,-0.0024413,-3.5168e-19
-0.26119,0.072822,-0.01,-24.581,-0.26878,-0.0010591,1.4694e-38
-0.26119,0.072822,0.01,-24.581,-0.26878,-0.0010591,1.4694e-38
-0.25739,0.072827,-0.01,-24.205,-0.26313,-0.00027323,3.4376e-39
-0.25739,0.072827,0.01,-24.205,-0.26313,-0.00027323,3.4376e-39
-0.25358,0.072832,-0.01,-23.913,-0.26807,-0.00027217,1.6821e-22
-0.25358,0.072832,0.01,-23.913,-0.26807,-0.00027217,1.6821e-22
-0.24978,0.072836,-0.01,-24.068,-0.26794,0.00095189,1.6647e-22
-0.24978,0.072836,0.01,-24.068,-0.26794,0.00095189,1.6647e-22
-0.24456,0.072792,-0.01,-23.702,-0.25888,0.0021566,-4.8395e-19
-0.24456,0.072792,0.01,-23.702,-0.25888,0.0021566,-4.8395e-19
-0.2393,0.072748,-0.01,-23.24,-0.25837,0.0027044,-9.6771e-19
-0.2393,0.072748,0.01,-23.24,-0.25837,0.0027044,-9.6771e-19
-0.234,0.072682,-0.01,-23.195,-0.25689,0.0038758,-4.8364e-19
-0.234,0.072682,0.01,-23.195,-0.25689,0.0038758,-4.8364e-19
-0.22867,0.072588,-0.01,-22.771,-0.25401,0.0045011,7.75e-25
-0.22867,0.072588,0.01,-22.771,-0.25401,0.0045011,7.75e-25
-0.2233,0.072493,-0.01,-22.602,-0.25362,0.0054801,9.2405e-19
-0.2233,0.072493,0.01,-22.602,-0.25362,0.0054801,9.2405e-19
-0.21789,0.072355,-0.01,-22.32,-0.24818,0.0064548,1.8095e-18
-0.21789,0.072355,0.01,-22.32,-0.24818,0.0064548,1.8095e-18
-0.21245,0.072211,-0.01,-21.887,-0.24738,0.0069138,8.854e-19
-0.21245,0.072211,0.01,-21.887,-0.24738,0.0069138,8.854e-19
-0.20697,0.072051,-0.01,-21.794,-0.24574,0.0078862,1.0722e-22
-0.20697,0.072051,0.01,-21.794,-0.24574,0.0078862,1.0722e-22
-0.20145,0.071858,-0.01,-21.388,-0.24204,0.0084751,1.6669e-18
-0.20145,0.071858,0.01,-21.388,-0.24204,0.0084751,1.6669e-18
-0.19589,0.071664,-0.01,-21.116,-0.24162,0.0092107,6.3507e-22
-0.19589,0.071664,0.01,-21.116,-0.24162,0.0092107,6.3507e-22
-0.19029,0.071434,-0.01,-20.872,-0.23753,0.0099981,-5.922e-20
-0.19029,0.071434,0.01,-20.872,-0.23753,0.0099981,-5.922e-20
-0.18465,0.071193,-0.01,-20.454,-0.23623,0.010372,2.776e-20
-0.18465,0.071193,0.01,-20.454,-0.23623,0.010372,2.776e-20
-0.17898,0.070939,-0.01,-20.314,-0.2347,0.011198,-3.1428e-18
-0.17898,0.070939,0.01,-20.314,-0.2347,0.011198,-3.1428e-18
-0.17327,0.070651,-0.01,-19.921,-0.23067,0.011702,-1.5635e-18
-0.17327,0.070651,0.01,-19.921,-0.23067,0.011702,-1.5635e-18
-0.16751,0.07036,-0.01,-19.589,-0.23006,0.01224,-1.4921e-18
-0.16751,0.07036,0.01,-19.589,-0.23006,0.01224,-1.4921e-18
-0.16172,0.070038,-0.01,-19.362,-0.22684,0.012885,1.3955e-18
-0.16172,0.070038,0.01,-19.362,-0.22684,0.012885,1.3955e-18
-0.15589,0.069702,-0.01,-18.951,-0.22517,0.013186,2.8877e-18
-0.15589,0.069702,0.01,-18.951,-0.22517,0.013186,2.8877e-18
-0.15002,0.069355,-0.01,-18.768,-0.22369,0.013883,-5.6633e-24
-0.15002,0.069355,0.01,-18.768,-0.22369,0.013883,-5.6633e-24
-0.14411,0.068973,-0.01,-18.383,-0.21973,0.014272,-2.6695e-18
-0.14411,0.068973,0.01,-18.383,-0.21973,0.014272,-2.6695e-18
-0.13815,0.068589,-0.01,-18.03,-0.21887,0.014674,-2.6695e-18
-0.13815,0.068589,0.01,-18.03,-0.21887,0.014674,-2.6695e-18
-0.13216,0.068176,-0.01,-17.797,-0.21604,0.015184,2.5655e-18
-0.13216,0.068176,0.01,-17.797,-0.21604,0.015184,2.5655e-18
-0.12613,0.067746,-0.01,-17.386,-0.2142,0.015412,2.5655e-18
-0.12613,0.067746,0.01,-17.386,-0.2142,0.015412,2.5655e-18
-0.12005,0.067308,-0.01,-17.17,-0.21272,0.015977,2.4685e-18
-0.12005,0.067308,0.01,-17.17,-0.21272,0.015977,2.4685e-18
-0.11393,0.066835,-0.01,-16.787,-0.20919,0.016247,2.4686e-18
-0.11393,0.066835,0.01,-16.787,-0.20919,0.016247,2.4686e-18
-0.10777,0.066359,-0.01,-16.435,-0.20814,0.016582,2.3354e-18
-0.10777,0.066359,0.01,-16.435,-0.20814,0.016582,2.3354e-18
-0.10157,0.065855,-0.01,-16.175,-0.2054,0.01696,2.3354e-18
-0.10157,0.065855,0.01,-16.175,-0.2054,0.01696,2.3354e-18
-0.095328,0.065336,-0.01,-15.772,-0.20359,0.017111,-2.1909e-18
-0.095328,0.065336,0.01,-15.772,-0.20359,0.017111,-2.1909e-18
-0.089041,0.064806,-0.01,-15.614,-0.20438,0.017311,-4.3819e-18
-0.089041,0.064806,0.01,-15.614,-0.20438,0.017311,-4.3819e-18
-0.089041,0.064806,0.01,-15.444,-0.1995,0.017731,4.3048e-18
-0.089041,0.064806,-0.01,-15.444,-0.1995,0.017731,4.3048e-18
-0.082712,0.064246,-0.01,-15.143,-0.19908,0.017692,2.1524e-18
-0.082712,0.064246,0.01,-15.143,-0.19908,0.017692,2.1524e-18
-0.076339,0.063682,-0.01,-14.81,-0.19787,0.018001,2.032e-18
-0.076339,0.063682,0.01,-14.81,-0.19787,0.018001,2.032e-18
-0.069923,0.063087,-0.01,-14.509,-0.19499,0.018244,2.032e-18
-0.069923,0.063087,0.01,-14.509,-0.19499,0.018244,2.032e-18
-0.063463,0.062482,-0.01,-14.116,-0.19332,0.018355,1.5018e-34
-0.063463,0.062482,0.01,-14.116,-0.19332,0.018355,1.5018e-34
-0.056959,0.061861,-0.01,-13.851,-0.19142,0.018629,7.3873e-18
-0.056959,0.061861,0.01,-13.851,-0.19142,0.018629,7.3873e-18
-0.050411,0.061216,-0.01,-13.458,-0.18934,0.018709,1.0922e-17
-0.050411,0.061216,0.01,-13.458,-0.18934,0.018709,1.0922e-17
-0.043816,0.060567,-0.01,-13.168,-0.18797,0.01899,3.5351e-18
-0.043816,0.060567,0.01,-13.168,-0.18797,0.01899,3.5351e-18
-0.037179,0.059884,-0.01,-12.812,-0.18484,0.019097,3.2995e-18
-0.037179,0.059884,0.01,-12.812,-0.18484,0.019097,3.2995e-18
-0.030494,0.059197,-0.01,-12.429,-0.18337,0.019185,3.2995e-18
-0.030494,0.059197,0.01,-12.429,-0.18337,0.019185,3.2995e-18
-0.023765,0.058486,-0.01,-12.142,-0.18141,0.019354,3.1049e-18
-0.023765,0.058486,0.01,-12.142,-0.18141,0.019354,3.1049e-18
-0.016989,0.057761,-0.01,-11.75,-0.17948,0.019388,3.1049e-18
-0.016989,0.057761,0.01,-11.75,-0.17948,0.019388,3.1049e-18
-0.010167,0.057023,-0.01,-11.452,-0.17773,0.019533,2.4305e-23
-0.010167,0.057023,0.01,-11.452,-0.17773,0.019533,2.4305e-23
-0.0032982,0.056262,-0.01,-11.074,-0.1757,0.019548,-5.5254e-18
-0.0032982,0.056262,0.01,-11.074,-0.1757,0.019548,-5.5254e-18
0.0036184,0.055496,-0.01,-10.756,-0.17415,0.019678,-8.2338e-18
0.0036184,0.055496,0.01,-10.756,-0.17415,0.019678,-8.2338e-18
0.010581,0.0547,-0.01,-10.401,-0.1716,0.019696,2.3854e-18
0.010581,0.0547,0.01,-10.401,-0.1716,0.019696,2.3854e-18
0.017593,0.053899,-0.01,-10.028,-0.16997,0.019703,7.579e-18
0.017593,0.053899,0.01,-10.028,-0.16997,0.019703,7.579e-18
0.024651,0.053076,-0.01,-9.7111,-0.16809,0.019752,2.4853e-18
0.024651,0.053076,0.01,-9.7111,-0.16809,0.019752,2.4853e-18
0.031759,0.052241,-0.01,-9.3334,-0.16622,0.01972,2.2653e-18
0.031759,0.052241,0.01,-9.3334,-0.16622,0.01972,2.2653e-18
0.038916,0.05139,-0.01,-9.0095,-0.16446,0.019744,1.0092e-19
0.038916,0.05139,0.01,-9.0095,-0.16446,0.019744,1.0092e-19
0.046122,0.050524,-0.01,-8.6398,-0.16258,0.019698,-2.1643e-18
0.046122,0.050524,0.01,-8.6398,-0.16258,0.019698,-2.1643e-18
0.053377,0.049646,-0.01,-8.3064,-0.16084,0.01969,-1.9738e-18
0.053377,0.049646,0.01,-8.3064,-0.16084,0.01969,-1.9738e-18
0.060682,0.048749,-0.01,-7.9442,-0.15897,0.019627,-1.9738e-18
0.060682,0.048749,0.01,-7.9442,-0.15897,0.019627,-1.9738e-18
0.068038,0.047843,-0.01,-7.601,-0.15725,0.01959,-9.4349e-26
0.068038,0.047843,0.01,-7.601,-0.15725,0.01959,-9.4349e-26
0.075444,0.046917,-0.01,-7.2453,-0.15535,0.019513,1.3824e-23
0.075444,0.046917,0.01,-7.2453,-0.15535,0.019513,1.3824e-23
0.082903,0.045985,-0.01,-6.8904,-0.15367,0.019441,3.8198e-23
0.082903,0.045985,0.01,-6.8904,-0.15367,0.019441,3.8198e-23
0.090411,0.045032,-0.01,-6.5437,-0.15181,0.019354,2.6538e-23
0.090411,0.045032,0.01,-6.5437,-0.15181,0.019354,2.6538e-23
0.097973,0.044072,-0.01,-6.1821,-0.15007,0.019241,-1.166e-23
0.097973,0.044072,0.01,-6.1821,-0.15007,0.019241,-1.166e-23
0.10559,0.043095,-0.01,-5.8379,-0.14834,0.019139,-1.2961e-18
0.10559,0.043095,0.01,-5.8379,-0.14834,0.019139,-1.2961e-18
0.11325,0.04211,-0.01,-5.477,-0.14656,0.019003,1.1412e-18
0.11325,0.04211,0.01,-5.477,-0.14656,0.019003,1.1412e-18
0.12097,0.04111,-0.01,-5.1281,-0.14483,0.018874,1.9749e-19
0.12097,0.04111,0.01,-5.1281,-0.14483,0.018874,1.9749e-19
0.12875,0.0401,-0.01,-4.769,-0.14307,0.01872,-1.5983e-19
0.12875,0.0401,0.01,-4.769,-0.14307,0.01872,-1.5983e-19
0.13657,0.039078,-0.01,-4.416,-0.14134,0.018566,2.08e-18
0.13657,0.039078,0.01,-4.416,-0.14134,0.018566,2.08e-18
0.14445,0.038047,-0.01,-4.058,-0.13962,0.018396,1.7329e-18
0.14445,0.038047,0.01,-4.058,-0.13962,0.018396,1.7329e-18
0.15239,0.037004,-0.01,-3.7044,-0.13793,0.018223,3.2874e-18
0.15239,0.037004,0.01,-3.7044,-0.13793,0.018223,3.2874e-18
0.16038,0.035952,-0.01,-3.3477,-0.13627,0.018038,1.5544e-18
0.16038,0.035952,0.01,-3.3477,-0.13627,0.018038,1.5544e-18
0.16843,0.034891,-0.01,-2.9959,-0.13462,0.017847,4.702e-38
0.16843,0.034891,0.01,-2.9959,-0.13462,0.017847,4.702e-38
0.17654,0.033821,-0.01,-2.6404,-0.133,0.017644,-5.2211e-23
0.17654,0.033821,0.01,-2.6404,-0.133,0.017644,-5.2211e-23
0.1847,0.032744,-0.01,-2.2903,-0.13137,0.017436,-4.8452e-23
0.1847,0.032744,0.01,-2.2903,-0.13137,0.017436,-4.8452e-23
0.19292,0.031658,-0.01,-1.9355,-0.12976,0.017212,3.7588e-24
0.19292,0.031658,0.01,-1.9355,-0.12976,0.017212,3.7588e-24
0.20119,0.030567,-0.01,-1.5856,-0.1282,0.016988,1.9981e-24
0.20119,0.030567,0.01,-1.5856,-0.1282,0.016988,1.9981e-24
0.20953,0.029468,-0.01,-1.2341,-0.12659,0.016746,-4.4489e-19
0.20953,0.029468,0.01,-1.2341,-0.12659,0.016746,-4.4489e-19
0.21792,0.028365,-0.01,-0.88358,-0.12506,0.016501,-1.4725e-19
0.21792,0.028365,0.01,-0.88358,-0.12506,0.016501,-1.4725e-19
0.22638,0.027257,-0.01,-0.53705,-0.12347,0.016245,4.4847e-19
0.22638,0.027257,0.01,-0.53705,-0.12347,0.016245,4.4847e-19
0.23489,0.026144,-0.01,-0.1837,-0.12194,0.015975,1.5277e-19
0.23489,0.026144,0.01,-0.1837,-0.12194,0.015975,1.5277e-19
0.24346,0.02503,-0.01,0.16004,-0.1204,0.015711,1.9371e-21
0.24346,0.02503,0.01,0.16004,-0.1204,0.015711,1.9371e-21
0.2521,0.02391,-0.01,0.51475,-0.11886,0.015415,2.8688e-19
0.2521,0.02391,0.01,0.51475,-0.11886,0.015415,2.8688e-19
0.26079,0.022794,-0.01,0.85766,-0.11756,0.015135,6.9533e-19
0.26079,0.022794,0.01,0.85766,-0.11756,0.015135,6.9533e-19
0.26955,0.021675,-0.01,1.1923,-0.11596,0.014839,-1.4318e-19
0.26955,0.021675,0.01,1.1923,-0.11596,0.014839,-1.4318e-19
0.27837,0.020556,-0.01,1.5486,-0.11448,0.014512,-1.2387e-18
0.27837,0.020556,0.01,1.5486,-0.11448,0.014512,-1.2387e-18
0.28726,0.019442,-0.01,1.8836,-0.11322,0.01422,-2.3058e-18
0.28726,0.019442,0.01,1.8836,-0.11322,0.01422,-2.3058e-18
0.29621,0.018328,-0.01,2.224,-0.11168,0.013888,-6.7334e-19
0.29621,0.018328,0.01,2.224,-0.11168,0.013888,-6.7334e-19
0.30522,0.017221,-0.01,2.5683,-0.11038,0.01354,3.0798e-18
0.30522,0.017221,0.01,2.5683,-0.11038,0.01354,3.0798e-18
0.3143,0.016121,-0.01,2.8955,-0.10916,0.013221,2.1343e-18
0.3143,0.016121,0.01,2.8955,-0.10916,0.013221,2.1343e-18
0.32344,0.015026,-0.01,3.2297,-0.10763,0.012864,1.3099e-18
0.32344,0.015026,0.01,3.2297,-0.10763,0.012864,1.3099e-18
0.33265,0.01394,-0.01,3.5713,-0.10639,0.012481,1.3099e-18
0.33265,0.01394,0.01,3.5713,-0.10639,0.012481,1.3099e-18
0.34192,0.012869,-0.01,3.8914,-0.10539,0.012125,4.4329e-25
0.34192,0.012869,0.01,3.8914,-0.10539,0.012125,4.4329e-25
0.35127,0.011809,-0.01,4.2083,-0.1041,0.011757,3.2842e-24
0.35127,0.011809,0.01,4.2083,-0.1041,0.011757,3.2842e-24
0.36068,0.010762,-0.01,4.5357,-0.1027,0.011357,-1.7594e-18
0.36068,0.010762,0.01,4.5357,-0.1027,0.011357,-1.7594e-18
0.37016,0.0097307,-0.01,4.8628,-0.10163,0.010931,1.1218e-19
0.37016,0.0097307,0.01,4.8628,-0.10163,0.010931,1.1218e-19
0.37971,0.0087254,-0.01,5.17,-0.10084,0.010512,1.8716e-18
0.37971,0.0087254,0.01,5.17,-0.10084,0.010512,1.8716e-18
0.38933,0.0077421,-0.01,5.4653,-0.099895,0.010092,2.0625e-18
0.38933,0.0077421,0.01,5.4653,-0.099895,0.010092,2.0625e-18
0.39902,0.0067842,-0.01,5.7665,-0.098931,0.0096412,2.0625e-18
0.39902,0.0067842,0.01,5.7665,-0.098931,0.0096412,2.0625e-18
0.40879,0.0058556,-0.01,6.0565,-0.098152,0.0091761,-2.0761e-23
0.40879,0.0058556,0.01,6.0565,-0.098152,0.0091761,-2.0761e-23
0.41862,0.0049607,-0.01,6.3378,-0.097466,0.0086856,6.3137e-41
0.41862,0.0049607,0.01,6.3378,-0.097466,0.0086856,6.3137e-41
0.42853,0.0041042,-0.01,6.6082,-0.09692,0.0081705,2.406e-18
0.42853,0.0041042,0.01,6.6082,-0.09692,0.0081705,2.406e-18
0.43851,0.0032912,-0.01,6.866,-0.096498,0.0076161,2.406e-18
0.43851,0.0032912,0.01,6.866,-0.096498,0.0076161,2.406e-18
0.44857,0.0025293,-0.01,7.1126,-0.096559,0.0070003,-2.3877e-24
0.44857,0.0025293,0.01,7.1126,-0.096559,0.0070003,-2.3877e-24
0.4587,0.0018328,-0.01,7.3136,-0.096952,0.0063533,-1.2919e-18
0.4587,0.0018328,0.01,7.3136,-0.096952,0.0063533,-1.2919e-18
0.46891,0.0012004,-0.01,7.4986,-0.097698,0.0055933,-2.6114e-18
0.46891,0.0012004,0.01,7.4986,-0.097698,0.0055933,-2.6114e-18
0.47919,0.00066226,-0.01,7.6345,-0.099981,0.0046645,-1.3196e-18
0.47919,0.00066226,0.01,7.6345,-0.099981,0.0046645,-1.3196e-18
0.48956,0.00023775,-0.01,7.6645,-0.10692,0.0047451,-6.4594e-19
0.48956,0.00023775,0.01,7.6645,-0.10692,0.0047451,-6.4594e-19
0.5,0,-0.01,7.6645,-0.11219,0.0053162,-1.2919e-18
0.5,0,0.01,7.6645,-0.11219,0.0053162,-1.2919e-18


==> Results/foil_Re106/karman_Re106_10aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,9.3097,-0.19461,-0.00072364,-3.4264e-20
-0.24456,-0.072792,0.01,9.1291,-0.18999,-0.0016149,-9.4577e-23
-0.24456,-0.072792,-0.01,9.1291,-0.18999,-0.0016149,-9.4577e-23
-0.24978,-0.072836,-0.01,9.3097,-0.19461,-0.00072364,-3.4264e-20
-0.2393,-0.072748,0.01,9.0346,-0.19019,-0.0020214,1.8442e-19
-0.2393,-0.072748,-0.01,9.0346,-0.19019,-0.0020214,1.8442e-19
-0.234,-0.072682,0.01,8.719,-0.1905,-0.0028973,1.8456e-19
-0.234,-0.072682,-0.01,8.719,-0.1905,-0.0028973,1.8456e-19
-0.22867,-0.072588,0.01,8.5949,-0.19014,-0.0033824,3.046e-25
-0.22867,-0.072588,-0.01,8.5949,-0.19014,-0.0033824,3.046e-25
-0.2233,-0.072493,0.01,8.3273,-0.19079,-0.0041273,3.302e-19
-0.2233,-0.072493,-0.01,8.3273,-0.19079,-0.0041273,3.302e-19
-0.21789,-0.072355,0.01,8.1397,-0.18823,-0.0048935,-3.3745e-21
-0.21789,-0.072355,-0.01,8.1397,-0.18823,-0.0048935,-3.3745e-21
-0.21245,-0.072211,0.01,8.0701,-0.18848,-0.005265,-3.3357e-19
-0.21245,-0.072211,-0.01,8.0701,-0.18848,-0.005265,-3.3357e-19
-0.20697,-0.072051,0.01,7.7996,-0.18864,-0.0060484,3.9759e-23
-0.20697,-0.072051,-0.01,7.7996,-0.18864,-0.0060484,3.9759e-23
-0.20145,-0.071858,0.01,7.6993,-0.18752,-0.0065498,-6.1549e-19
-0.20145,-0.071858,-0.01,7.6993,-0.18752,-0.0065498,-6.1549e-19
-0.19589,-0.071664,0.01,7.5246,-0.18793,-0.007145,-1.1941e-18
-0.19589,-0.071664,-0.01,7.5246,-0.18793,-0.007145,-1.1941e-18
-0.19029,-0.071434,0.01,7.3627,-0.18602,-0.0078101,-1.1602e-18
-0.19029,-0.071434,-0.01,7.3627,-0.18602,-0.0078101,-1.1602e-18
-0.18465,-0.071193,0.01,7.3186,-0.18617,-0.0081534,-5.817e-19
-0.18465,-0.071193,-0.01,7.3186,-0.18617,-0.0081534,-5.817e-19
-0.17898,-0.070939,0.01,7.0883,-0.18621,-0.0088528,5.3802e-19
-0.17898,-0.070939,-0.01,7.0883,-0.18621,-0.0088528,5.3802e-19
-0.17327,-0.070651,0.01,7.0136,-0.18456,-0.0093237,5.3805e-19
-0.17327,-0.070651,-0.01,7.0136,-0.18456,-0.0093237,5.3805e-19
-0.16751,-0.07036,0.01,6.9126,-0.18478,-0.0097997,5.1525e-19
-0.16751,-0.07036,-0.01,6.9126,-0.18478,-0.0097997,5.1525e-19
-0.16172,-0.070038,0.01,6.7729,-0.18335,-0.010382,-5.1662e-19
-0.16172,-0.070038,-0.01,6.7729,-0.18335,-0.010382,-5.1662e-19
-0.15589,-0.069702,0.01,6.7497,-0.18329,-0.010693,-3.0507e-18
-0.15589,-0.069702,-0.01,6.7497,-0.18329,-0.010693,-3.0507e-18
-0.15002,-0.069355,0.01,6.5643,-0.1832,-0.011307,-2.0189e-18
-0.15002,-0.069355,-0.01,6.5643,-0.1832,-0.011307,-2.0189e-18
-0.14411,-0.068973,0.01,6.5157,-0.18136,-0.011717,9.8119e-19
-0.14411,-0.068973,-0.01,6.5157,-0.18136,-0.011717,9.8119e-19
-0.13815,-0.068589,0.01,6.4641,-0.18138,-0.012111,9.8119e-19
-0.13815,-0.068589,-0.01,6.4641,-0.18138,-0.012111,9.8119e-19
-0.13216,-0.068176,0.01,6.3517,-0.18021,-0.012615,9.3486e-19
-0.13216,-0.068176,-0.01,6.3517,-0.18021,-0.012615,9.3486e-19
-0.12613,-0.067746,0.01,6.3478,-0.17994,-0.012889,9.3486e-19
-0.12613,-0.067746,-0.01,6.3478,-0.17994,-0.012889,9.3486e-19
-0.12005,-0.067308,0.01,6.2074,-0.17967,-0.013415,8.8139e-19
-0.12005,-0.067308,-0.01,6.2074,-0.17967,-0.013415,8.8139e-19
-0.11393,-0.066835,0.01,6.1863,-0.17797,-0.013752,8.8142e-19
-0.11393,-0.066835,-0.01,6.1863,-0.17797,-0.013752,8.8142e-19
-0.10777,-0.066359,0.01,6.1583,-0.17784,-0.014099,-8.614e-19
-0.10777,-0.066359,-0.01,6.1583,-0.17784,-0.014099,-8.614e-19
-0.10157,-0.065855,0.01,6.0404,-0.17795,-0.014461,-1.7229e-18
-0.10157,-0.065855,-0.01,6.0404,-0.17795,-0.014461,-1.7229e-18
-0.25363,-0.072831,-0.01,9.7155,-0.1927,0.00018517,-5.185e-20
-0.25363,-0.072831,0.01,9.7155,-0.1927,0.00018517,-5.185e-20
-0.25747,-0.072827,-0.01,9.7995,-0.18859,0.00023237,1.7358e-20
-0.25747,-0.072827,0.01,9.7995,-0.18859,0.00023237,1.7358e-20
-0.26132,-0.072822,-0.01,9.8746,-0.1924,0.00086284,-3.6474e-20
-0.26132,-0.072822,0.01,9.8746,-0.1924,0.00086284,-3.6474e-20
-0.26517,-0.072794,-0.01,10.178,-0.1944,0.0018371,-7.171e-20
-0.26517,-0.072794,0.01,10.178,-0.1944,0.0018371,-7.171e-20
-0.26902,-0.07275,-0.01,10.448,-0.19011,0.0021927,-1.5064e-19
-0.26902,-0.07275,0.01,10.448,-0.19011,0.0021927,-1.5064e-19
-0.27286,-0.072706,-0.01,10.483,-0.19077,0.0024751,-1.5065e-19
-0.27286,-0.072706,0.01,10.483,-0.19077,0.0024751,-1.5065e-19
-0.27671,-0.072654,-0.01,10.733,-0.19612,0.0036586,-3.1546e-19
-0.27671,-0.072654,0.01,10.733,-0.19612,0.0036586,-3.1546e-19
-0.28056,-0.072569,-0.01,11.149,-0.19238,0.0043172,-6.3752e-19
-0.28056,-0.072569,0.01,11.149,-0.19238,0.0043172,-6.3752e-19
-0.2844,-0.072483,-0.01,11.186,-0.19013,0.0042908,-3.2298e-19
-0.2844,-0.072483,0.01,11.186,-0.19013,0.0042908,-3.2298e-19
-0.28825,-0.072398,-0.01,11.401,-0.19652,0.0056101,6.6992e-19
-0.28825,-0.072398,0.01,11.401,-0.19652,0.0056101,6.6992e-19
-0.2921,-0.072274,-0.01,11.865,-0.19442,0.0065529,-1.832e-20
-0.2921,-0.072274,0.01,11.865,-0.19442,0.0065529,-1.832e-20
-0.29594,-0.072146,-0.01,12.003,-0.19044,0.0064668,-6.8887e-19
-0.29594,-0.072146,0.01,12.003,-0.19044,0.0064668,-6.8887e-19
-0.29979,-0.072018,-0.01,12.194,-0.19499,0.0075936,-1.6942e-35
-0.29979,-0.072018,0.01,12.194,-0.19499,0.0075936,-1.6942e-35
-0.30363,-0.071859,-0.01,12.63,-0.19508,0.0087304,-8.1285e-37
-0.30363,-0.071859,0.01,12.63,-0.19508,0.0087304,-8.1285e-37
-0.30747,-0.071686,-0.01,12.891,-0.19118,0.0088298,-1.4645e-21
-0.30747,-0.071686,0.01,12.891,-0.19118,0.0088298,-1.4645e-21
-0.31132,-0.071512,-0.01,13.072,-0.19387,0.0097682,-1.5127e-21
-0.31132,-0.071512,0.01,13.072,-0.19387,0.0097682,-1.5127e-21
-0.31516,-0.071314,-0.01,13.504,-0.19537,0.011098,-8.7682e-23
-0.31516,-0.071314,0.01,13.504,-0.19537,0.011098,-8.7682e-23
-0.319,-0.071094,-0.01,13.857,-0.19168,0.01131,-7.98e-19
-0.319,-0.071094,0.01,13.857,-0.19168,0.01131,-7.98e-19
-0.32284,-0.070873,-0.01,14.049,-0.1933,0.012133,-1.6118e-18
-0.32284,-0.070873,0.01,14.049,-0.1933,0.012133,-1.6118e-18
-0.32668,-0.07063,-0.01,14.501,-0.19533,0.013649,8.8911e-19
-0.32668,-0.07063,0.01,14.501,-0.19533,0.013649,8.8911e-19
-0.33052,-0.07036,-0.01,14.91,-0.19177,0.013936,3.4244e-18
-0.33052,-0.07036,0.01,14.91,-0.19177,0.013936,3.4244e-18
-0.33436,-0.07009,-0.01,15.139,-0.19305,0.014786,1.7232e-18
-0.33436,-0.07009,0.01,15.139,-0.19305,0.014786,1.7232e-18
-0.3382,-0.069796,-0.01,15.633,-0.19484,0.016386,1.6993e-21
-0.3382,-0.069796,0.01,15.633,-0.19484,0.016386,1.6993e-21
-0.34203,-0.069475,-0.01,16.064,-0.19152,0.016673,-1.8372e-21
-0.34203,-0.069475,0.01,16.064,-0.19152,0.016673,-1.8372e-21
-0.34586,-0.069153,-0.01,16.355,-0.19322,0.017756,-1.8999e-21
-0.34586,-0.069153,0.01,16.355,-0.19322,0.017756,-1.8999e-21
-0.34969,-0.068802,-0.01,16.915,-0.19399,0.019296,1.8382e-21
-0.34969,-0.068802,0.01,16.915,-0.19399,0.019296,1.8382e-21
-0.35352,-0.068425,-0.01,17.333,-0.19113,0.019548,2.0054e-18
-0.35352,-0.068425,0.01,17.333,-0.19113,0.019548,2.0054e-18
-0.35735,-0.068048,-0.01,17.715,-0.19405,0.021164,2.0054e-18
-0.35735,-0.068048,0.01,17.715,-0.19405,0.021164,2.0054e-18
-0.36118,-0.067633,-0.01,18.371,-0.19286,0.022438,-2.2839e-21
-0.36118,-0.067633,0.01,18.371,-0.19286,0.022438,-2.2839e-21
-0.365,-0.067199,-0.01,18.74,-0.19036,0.02253,-2.0657e-21
-0.365,-0.067199,0.01,18.74,-0.19036,0.02253,-2.0657e-21
-0.36882,-0.066765,-0.01,19.235,-0.19464,0.024894,2.1088e-21
-0.36882,-0.066765,0.01,19.235,-0.19464,0.024894,2.1088e-21
-0.37264,-0.066275,-0.01,19.953,-0.19248,0.026024,-2.3319e-18
-0.37264,-0.066275,0.01,19.953,-0.19248,0.026024,-2.3319e-18
-0.37646,-0.065781,-0.01,20.359,-0.19094,0.026346,-2.3296e-18
-0.37646,-0.065781,0.01,20.359,-0.19094,0.026346,-2.3296e-18
-0.38027,-0.065272,-0.01,21.004,-0.19321,0.028584,-9.9163e-18
-0.38027,-0.065272,0.01,21.004,-0.19321,0.028584,-9.9163e-18
-0.38408,-0.064714,-0.01,21.656,-0.19075,0.029372,-1.4956e-17
-0.38408,-0.064714,0.01,21.656,-0.19075,0.029372,-1.4956e-17
-0.38788,-0.064156,-0.01,21.819,-0.18908,0.029052,-1.0075e-17
-0.38788,-0.064156,0.01,21.819,-0.18908,0.029052,-1.0075e-17
-0.10157,-0.065855,0.01,6.1247,-0.1753,-0.014569,-5.2579e-23
-0.095328,-0.065336,0.01,6.098,-0.17621,-0.014753,-8.5401e-19
-0.095328,-0.065336,-0.01,6.098,-0.17621,-0.014753,-8.5401e-19
-0.10157,-0.065855,-0.01,6.1247,-0.1753,-0.014569,-5.2579e-23
-0.089041,-0.064806,0.01,6.0001,-0.17574,-0.015186,-2.5785e-20
-0.089041,-0.064806,-0.01,6.0001,-0.17574,-0.015186,-2.5785e-20
-0.082712,-0.064246,0.01,6.007,-0.17445,-0.015444,2.5166e-18
-0.082712,-0.064246,-0.01,6.007,-0.17445,-0.015444,2.5166e-18
-0.076339,-0.063682,0.01,5.9801,-0.17419,-0.015779,8.7899e-19
-0.076339,-0.063682,-0.01,5.9801,-0.17419,-0.015779,8.7899e-19
-0.069923,-0.063087,0.01,5.9504,-0.1727,-0.016088,-8.0944e-19
-0.069923,-0.063087,-0.01,5.9504,-0.1727,-0.016088,-8.0944e-19
-0.063463,-0.062482,0.01,5.9847,-0.17222,-0.016291,-1.097e-34
-0.063463,-0.062482,-0.01,5.9847,-0.17222,-0.016291,-1.097e-34
-0.056959,-0.061861,0.01,5.9248,-0.17158,-0.01664,-1.5942e-18
-0.056959,-0.061861,-0.01,5.9248,-0.17158,-0.01664,-1.5942e-18
-0.050411,-0.061216,0.01,5.9592,-0.17081,-0.01682,-1.5942e-18
-0.050411,-0.061216,-0.01,5.9592,-0.17081,-0.01682,-1.5942e-18
-0.043816,-0.060567,0.01,5.9175,-0.17041,-0.017154,-3.1002e-18
-0.043816,-0.060567,-0.01,5.9175,-0.17041,-0.017154,-3.1002e-18
-0.037179,-0.059884,0.01,5.9379,-0.1686,-0.017351,-4.7008e-18
-0.037179,-0.059884,-0.01,5.9379,-0.1686,-0.017351,-4.7008e-18
-0.030494,-0.059197,0.01,5.9869,-0.16807,-0.01752,-1.6005e-18
-0.030494,-0.059197,-0.01,5.9869,-0.16807,-0.01752,-1.6005e-18
-0.023765,-0.058486,0.01,5.9661,-0.16732,-0.017787,1.5678e-18
-0.023765,-0.058486,-0.01,5.9661,-0.16732,-0.017787,1.5678e-18
-0.016989,-0.057761,0.01,6.0178,-0.16657,-0.017929,-1.5525e-18
-0.016989,-0.057761,-0.01,6.0178,-0.16657,-0.017929,-1.5525e-18
-0.010167,-0.057023,0.01,6.0057,-0.16583,-0.018168,-3.1203e-18
-0.010167,-0.057023,-0.01,6.0057,-0.16583,-0.018168,-3.1203e-18
-0.0032982,-0.056262,0.01,6.0554,-0.16496,-0.018293,1.1897e-23
-0.0032982,-0.056262,-0.01,6.0554,-0.16496,-0.018293,1.1897e-23
0.0036184,-0.055496,0.01,6.0606,-0.16438,-0.018511,1.5216e-18
0.0036184,-0.055496,-0.01,6.0606,-0.16438,-0.018511,1.5216e-18
0.010581,-0.0547,0.01,6.1034,-0.16291,-0.018633,1.5216e-18
0.010581,-0.0547,-0.01,6.1034,-0.16291,-0.018633,1.5216e-18
0.017593,-0.053899,0.01,6.1655,-0.1622,-0.018736,-1.5318e-18
0.017593,-0.053899,-0.01,6.1655,-0.1622,-0.018736,-1.5318e-18
0.024651,-0.053076,0.01,6.1852,-0.16136,-0.018892,-4.6374e-18
0.024651,-0.053076,-0.01,6.1852,-0.16136,-0.018892,-4.6374e-18
0.031759,-0.052241,0.01,6.2522,-0.16049,-0.018975,-4.6495e-18
0.031759,-0.052241,-0.01,6.2522,-0.16049,-0.018975,-4.6495e-18
0.038916,-0.05139,0.01,6.2813,-0.15967,-0.019105,1.89e-21
0.038916,-0.05139,-0.01,6.2813,-0.15967,-0.019105,1.89e-21
0.046122,-0.050524,0.01,6.3483,-0.15875,-0.019167,4.6566e-18
0.046122,-0.050524,-0.01,6.3483,-0.15875,-0.019167,4.6566e-18
0.053377,-0.049646,0.01,6.3895,-0.15791,-0.019265,3.1108e-18
0.053377,-0.049646,-0.01,6.3895,-0.15791,-0.019265,3.1108e-18
0.060682,-0.048749,0.01,6.4571,-0.15698,-0.019313,-1.7221e-23
0.060682,-0.048749,-0.01,6.4571,-0.15698,-0.019313,-1.7221e-23
0.068038,-0.047843,0.01,6.5104,-0.15615,-0.019384,-8.305e-26
0.068038,-0.047843,-0.01,6.5104,-0.15615,-0.019384,-8.305e-26
0.075444,-0.046917,0.01,6.5786,-0.15516,-0.019418,1.1842e-23
0.075444,-0.046917,-0.01,6.5786,-0.15516,-0.019418,1.1842e-23
0.082903,-0.045985,0.01,6.6472,-0.15434,-0.019456,-3.1195e-18
0.082903,-0.045985,-0.01,6.6472,-0.15434,-0.019456,-3.1195e-18
0.090411,-0.045032,0.01,6.7142,-0.15334,-0.019479,-3.1195e-18
0.090411,-0.045032,-0.01,6.7142,-0.15334,-0.019479,-3.1195e-18
0.097973,-0.044072,0.01,6.7953,-0.15247,-0.019478,-9.4039e-38
0.097973,-0.044072,-0.01,6.7953,-0.15247,-0.019478,-9.4039e-38
0.10559,-0.043095,0.01,6.8635,-0.1516,-0.019488,-1.5967e-18
0.10559,-0.043095,-0.01,6.8635,-0.1516,-0.019488,-1.5967e-18
0.11325,-0.04211,0.01,6.9475,-0.1507,-0.019468,1.589e-18
0.11325,-0.04211,-0.01,6.9475,-0.1507,-0.019468,1.589e-18
0.12097,-0.04111,0.01,7.0228,-0.14983,-0.019455,3.1857e-18
0.12097,-0.04111,-0.01,7.0228,-0.14983,-0.019455,3.1857e-18
0.12875,-0.0401,0.01,7.1088,-0.14893,-0.019416,3.2196e-18
0.12875,-0.0401,-0.01,7.1088,-0.14893,-0.019416,3.2196e-18
0.13657,-0.039078,0.01,7.1901,-0.14807,-0.019377,3.2196e-18
0.13657,-0.039078,-0.01,7.1901,-0.14807,-0.019377,3.2196e-18
0.14445,-0.038047,0.01,7.2786,-0.14719,-0.01932,3.2542e-18
0.14445,-0.038047,-0.01,7.2786,-0.14719,-0.01932,3.2542e-18
0.15239,-0.037004,0.01,7.3646,-0.14632,-0.019257,6.5323e-18
0.15239,-0.037004,-0.01,7.3646,-0.14632,-0.019257,6.5323e-18
0.16038,-0.035952,0.01,7.4562,-0.14545,-0.019179,3.2781e-18
0.16038,-0.035952,-0.01,7.4562,-0.14545,-0.019179,3.2781e-18
0.16843,-0.034891,0.01,7.5464,-0.14457,-0.019093,0
0.16843,-0.034891,-0.01,7.5464,-0.14457,-0.019093,0
0.17654,-0.033821,0.01,7.6419,-0.14371,-0.018994,6.6549e-18
0.17654,-0.033821,-0.01,7.6419,-0.14371,-0.018994,6.6549e-18
0.1847,-0.032744,0.01,7.735,-0.14287,-0.01889,6.6549e-18
0.1847,-0.032744,-0.01,7.735,-0.14287,-0.01889,6.6549e-18
0.19292,-0.031658,0.01,7.8326,-0.14204,-0.01877,1.2685e-23
0.19292,-0.031658,-0.01,7.8326,-0.14204,-0.01877,1.2685e-23
0.20119,-0.030567,0.01,7.9275,-0.14125,-0.018646,1.298e-23
0.20119,-0.030567,-0.01,7.9275,-0.14125,-0.018646,1.298e-23
0.20953,-0.029468,0.01,8.0252,-0.14042,-0.018503,-3.4012e-18
0.20953,-0.029468,-0.01,8.0252,-0.14042,-0.018503,-3.4012e-18
0.21792,-0.028365,0.01,8.1234,-0.13965,-0.018353,-3.4012e-18
0.21792,-0.028365,-0.01,8.1234,-0.13965,-0.018353,-3.4012e-18
0.22638,-0.027257,0.01,8.2188,-0.13882,-0.018193,-6.8672e-18
0.22638,-0.027257,-0.01,8.2188,-0.13882,-0.018193,-6.8672e-18
0.23489,-0.026144,0.01,8.322,-0.13806,-0.018015,-1.3776e-17
0.23489,-0.026144,-0.01,8.322,-0.13806,-0.018015,-1.3776e-17
0.24346,-0.02503,0.01,8.4163,-0.13729,-0.017843,-6.909e-18
0.24346,-0.02503,-0.01,8.4163,-0.13729,-0.017843,-6.909e-18
0.2521,-0.02391,0.01,8.523,-0.13652,-0.017634,3.4937e-18
0.2521,-0.02391,-0.01,8.523,-0.13652,-0.017634,3.4937e-18
0.26079,-0.022794,0.01,8.6182,-0.13599,-0.017436,6.9865e-18
0.26079,-0.022794,-0.01,8.6182,-0.13599,-0.017436,6.9865e-18
0.26955,-0.021675,0.01,8.7056,-0.13515,-0.017224,-2.293e-20
0.26955,-0.021675,-0.01,8.7056,-0.13515,-0.017224,-2.293e-20
0.27837,-0.020556,0.01,8.8163,-0.13445,-0.016974,-7.0487e-18
0.27837,-0.020556,-0.01,8.8163,-0.13445,-0.016974,-7.0487e-18
0.28726,-0.019442,0.01,8.9034,-0.13399,-0.016758,-3.5329e-18
0.28726,-0.019442,-0.01,8.9034,-0.13399,-0.016758,-3.5329e-18
0.29621,-0.018328,0.01,8.9966,-0.13321,-0.016495,-3.5575e-18
0.29621,-0.018328,-0.01,8.9966,-0.13321,-0.016495,-3.5575e-18
0.30522,-0.017221,0.01,9.0964,-0.13272,-0.016212,-3.5575e-18
0.30522,-0.017221,-0.01,9.0964,-0.13272,-0.016212,-3.5575e-18
0.3143,-0.016121,0.01,9.174,-0.13233,-0.015958,-9.6473e-24
0.3143,-0.016121,-0.01,9.174,-0.13233,-0.015958,-9.6473e-24
0.32344,-0.015026,0.01,9.2599,-0.1316,-0.015659,-3.5824e-18
0.32344,-0.015026,-0.01,9.2599,-0.1316,-0.015659,-3.5824e-18
0.33265,-0.01394,0.01,9.3551,-0.13121,-0.015324,-3.5824e-18
0.33265,-0.01394,-0.01,9.3551,-0.13121,-0.015324,-3.5824e-18
0.34192,-0.012869,0.01,9.4213,-0.13112,-0.015016,3.5831e-18
0.34192,-0.012869,-0.01,9.4213,-0.13112,-0.015016,3.5831e-18
0.35127,-0.011809,0.01,9.4816,-0.13072,-0.014696,3.5831e-18
0.35127,-0.011809,-0.01,9.4816,-0.13072,-0.014696,3.5831e-18
0.36068,-0.010762,0.01,9.5535,-0.13019,-0.014331,6.8152e-24
0.36068,-0.010762,-0.01,9.5535,-0.13019,-0.014331,6.8152e-24
0.37016,-0.0097307,0.01,9.6248,-0.13008,-0.013927,-3.5912e-18
0.37016,-0.0097307,-0.01,9.6248,-0.13008,-0.013927,-3.5912e-18
0.37971,-0.0087254,0.01,9.6658,-0.13036,-0.013525,-3.5912e-18
0.37971,-0.0087254,-0.01,9.6658,-0.13036,-0.013525,-3.5912e-18
0.38933,-0.0077421,0.01,9.6857,-0.13051,-0.013119,3.556e-18
0.38933,-0.0077421,-0.01,9.6857,-0.13051,-0.013119,3.556e-18
0.39902,-0.0067842,0.01,9.7075,-0.13065,-0.012668,1.0625e-17
0.39902,-0.0067842,-0.01,9.7075,-0.13065,-0.012668,1.0625e-17
0.40879,-0.0058556,0.01,9.7105,-0.13107,-0.012191,7.0689e-18
0.40879,-0.0058556,-0.01,9.7105,-0.13107,-0.012191,7.0689e-18
0.41862,-0.0049607,0.01,9.693,-0.13177,-0.011678,1.8808e-37
0.41862,-0.0049607,-0.01,9.693,-0.13177,-0.011678,1.8808e-37
0.42853,-0.0041042,0.01,9.6456,-0.13282,-0.011126,3.4261e-18
0.42853,-0.0041042,-0.01,9.6456,-0.13282,-0.011126,3.4261e-18
0.43851,-0.0032912,0.01,9.5628,-0.13416,-0.010513,3.4261e-18
0.43851,-0.0032912,-0.01,9.5628,-0.13416,-0.010513,3.4261e-18
0.44857,-0.0025293,0.01,9.4449,-0.13644,-0.0098132,3.1589e-24
0.44857,-0.0025293,-0.01,9.4449,-0.13644,-0.0098132,3.1589e-24
0.4587,-0.0018328,0.01,9.2239,-0.13967,-0.0090736,-1.5818e-18
0.4587,-0.0018328,-0.01,9.2239,-0.13967,-0.0090736,-1.5818e-18
0.46891,-0.0012004,0.01,8.9268,-0.14433,-0.008168,-6.0815e-20
0.46891,-0.0012004,-0.01,8.9268,-0.14433,-0.008168,-6.0815e-20
0.47919,-0.00066226,0.01,8.4499,-0.15257,-0.0070045,1.521e-18
0.47919,-0.00066226,-0.01,8.4499,-0.15257,-0.0070045,1.521e-18
0.48956,-0.00023775,0.01,7.6306,-0.17069,-0.0073895,5.9474e-19
0.48956,-0.00023775,-0.01,7.6306,-0.17069,-0.0073895,5.9474e-19
0.5,0,0.01,7.1456,-0.18356,-0.0083987,1.1895e-18
0.5,0,-0.01,7.1456,-0.18356,-0.0083987,1.1895e-18
-0.51245,0.0015983,0.01,-126.19,-0.12473,-1.7236,2.6778e-18
-0.51245,0.0015983,-0.01,-126.19,-0.12473,-1.7236,2.6778e-18
-0.51187,0.0053556,-0.01,-157.1,-0.37255,-1.657,-4.2353e-20
-0.51187,0.0053556,0.01,-157.1,-0.37255,-1.657,-4.2353e-20
-0.51077,0.0089907,-0.01,-177.62,-0.56321,-1.5183,7.5956e-17
-0.51077,0.0089907,0.01,-177.62,-0.56321,-1.5183,7.5956e-17
-0.5092,0.012452,-0.01,-191.05,-0.70092,-1.353,7.6006e-17
-0.5092,0.012452,0.01,-191.05,-0.70092,-1.353,7.6006e-17
-0.50725,0.015712,-0.01,-196.49,-0.78622,-1.1769,-8.3095e-17
-0.50725,0.015712,0.01,-196.49,-0.78622,-1.1769,-8.3095e-17
-0.50499,0.018765,-0.01,-197.24,-0.83141,-1.0201,1.291e-18
-0.50499,0.018765,0.01,-197.24,-0.83141,-1.0201,1.291e-18
-0.50247,0.021619,-0.01,-195.66,-0.85154,-0.88461,8.4398e-17
-0.50247,0.021619,0.01,-195.66,-0.85154,-0.88461,8.4398e-17
-0.49977,0.024291,-0.01,-192.61,-0.86327,-0.77902,-1.6787e-16
-0.49977,0.024291,0.01,-192.61,-0.86327,-0.77902,-1.6787e-16
-0.49691,0.0268,-0.01,-189.55,-0.86161,-0.69097,-1.6788e-16
-0.49691,0.0268,0.01,-189.55,-0.86161,-0.69097,-1.6788e-16
-0.49391,0.029138,-0.01,-185.31,-0.83374,-0.59645,4.3815e-33
-0.49391,0.029138,0.01,-185.31,-0.83374,-0.59645,4.3815e-33
-0.49079,0.031323,-0.01,-179.11,-0.80422,-0.52171,9.5535e-21
-0.49079,0.031323,0.01,-179.11,-0.80422,-0.52171,9.5535e-21
-0.4876,0.033396,-0.01,-173.69,-0.80228,-0.48779,-2.685e-23
-0.4876,0.033396,0.01,-173.69,-0.80228,-0.48779,-2.685e-23
-0.48435,0.035372,-0.01,-170.63,-0.79549,-0.44745,7.6927e-17
-0.48435,0.035372,0.01,-170.63,-0.79549,-0.44745,7.6927e-17
-0.48102,0.037207,-0.01,-166.06,-0.76196,-0.39128,1.51e-16
-0.48102,0.037207,0.01,-166.06,-0.76196,-0.39128,1.51e-16
-0.47764,0.038957,-0.01,-160.87,-0.75368,-0.36962,7.4082e-17
-0.47764,0.038957,0.01,-160.87,-0.75368,-0.36962,7.4082e-17
-0.47423,0.040647,-0.01,-158.76,-0.74788,-0.3426,-7.2336e-17
-0.47423,0.040647,0.01,-158.76,-0.74788,-0.3426,-7.2336e-17
-0.47076,0.042203,-0.01,-154.57,-0.71423,-0.29947,-7.2329e-17
-0.47076,0.042203,0.01,-154.57,-0.71423,-0.29947,-7.2329e-17
-0.46727,0.043718,-0.01,-149.8,-0.69774,-0.27835,7.7226e-21
-0.46727,0.043718,0.01,-149.8,-0.69774,-0.27835,7.7226e-21
-0.46375,0.04515,-0.01,-146.63,-0.68281,-0.25665,-3.2725e-20
-0.46375,0.04515,0.01,-146.63,-0.68281,-0.25665,-3.2725e-20
-0.4602,0.046516,-0.01,-142.65,-0.6655,-0.2379,6.4638e-17
-0.4602,0.046516,0.01,-142.65,-0.6655,-0.2379,6.4638e-17
-0.45663,0.047831,-0.01,-139.67,-0.64884,-0.21972,1.2827e-16
-0.45663,0.047831,0.01,-139.67,-0.64884,-0.21972,1.2827e-16
-0.45303,0.049069,-0.01,-136.15,-0.63036,-0.2023,6.3611e-17
-0.45303,0.049069,0.01,-136.15,-0.63036,-0.2023,6.3611e-17
-0.44942,0.050277,-0.01,-133.27,-0.61521,-0.18833,6.1016e-17
-0.44942,0.050277,0.01,-133.27,-0.61521,-0.18833,6.1016e-17
-0.44579,0.051406,-0.01,-130.4,-0.59816,-0.17434,2.125e-18
-0.44579,0.051406,0.01,-130.4,-0.59816,-0.17434,2.125e-18
-0.44215,0.052512,-0.01,-127.71,-0.58439,-0.16341,-5.8891e-17
-0.44215,0.052512,0.01,-127.71,-0.58439,-0.16341,-5.8891e-17
-0.43848,0.053548,-0.01,-125.4,-0.569,-0.15175,1.3798e-20
-0.43848,0.053548,0.01,-125.4,-0.569,-0.15175,1.3798e-20
-0.43482,0.05456,-0.01,-122.93,-0.55711,-0.14245,-2.8135e-17
-0.43482,0.05456,0.01,-122.93,-0.55711,-0.14245,-2.8135e-17
-0.43113,0.055515,-0.01,-120.99,-0.54426,-0.13257,-2.8163e-17
-0.43113,0.055515,0.01,-120.99,-0.54426,-0.13257,-2.8163e-17
-0.42744,0.056439,-0.01,-118.76,-0.53498,-0.12526,-2.6734e-20
-0.42744,0.056439,0.01,-118.76,-0.53498,-0.12526,-2.6734e-20
-0.42374,0.057326,-0.01,-117.15,-0.52318,-0.11659,-1.2907e-20
-0.42374,0.057326,0.01,-117.15,-0.52318,-0.11659,-1.2907e-20
-0.42003,0.058166,-0.01,-114.98,-0.51386,-0.11027,2.6115e-17
-0.42003,0.058166,0.01,-114.98,-0.51386,-0.11027,2.6115e-17
-0.41632,0.058994,-0.01,-113.51,-0.50408,-0.10273,2.6127e-17
-0.41632,0.058994,0.01,-113.51,-0.50408,-0.10273,2.6127e-17
-0.41259,0.059756,-0.01,-111.4,-0.48849,-0.094043,-2.5122e-17
-0.41259,0.059756,0.01,-111.4,-0.48849,-0.094043,-2.5122e-17
-0.40886,0.060518,-0.01,-109.36,-0.48264,-0.089339,-2.29e-20
-0.40886,0.060518,0.01,-109.36,-0.48264,-0.089339,-2.29e-20
-0.40512,0.061222,-0.01,-107.69,-0.46986,-0.081783,2.5111e-17
-0.40512,0.061222,0.01,-107.69,-0.46986,-0.081783,2.5111e-17
-0.40138,0.06191,-0.01,-105.41,-0.46475,-0.078949,9.1831e-36
-0.40138,0.06191,0.01,-105.41,-0.46475,-0.078949,9.1831e-36
-0.39764,0.062576,-0.01,-104.24,-0.4573,-0.073718,7.7528e-34
-0.39764,0.062576,0.01,-104.24,-0.4573,-0.073718,7.7528e-34
-0.39388,0.063194,-0.01,-102.12,-0.44466,-0.068056,7.8114e-34
-0.39388,0.063194,0.01,-102.12,-0.44466,-0.068056,7.8114e-34
-0.39013,0.063812,-0.01,-100.49,-0.44252,-0.065535,2.3035e-17
-0.39013,0.063812,0.01,-100.49,-0.44252,-0.065535,2.3035e-17
-0.38636,0.064378,-0.01,-99.058,-0.42923,-0.059236,2.3024e-17
-0.38636,0.064378,0.01,-99.058,-0.42923,-0.059236,2.3024e-17
-0.3826,0.06493,-0.01,-97.672,-0.41845,-0.055906,-2.1719e-20
-0.3826,0.06493,0.01,-97.672,-0.41845,-0.055906,-2.1719e-20
-0.38788,-0.064156,0.01,22.581,-0.19425,0.032669,-3.0093e-36
-0.38788,-0.064156,-0.01,22.581,-0.19425,0.032669,-3.0093e-36
-0.39168,-0.063556,-0.01,22.989,-0.19052,0.03242,5.4067e-18
-0.39168,-0.063556,0.01,22.989,-0.19052,0.03242,5.4067e-18
-0.39548,-0.062931,-0.01,23.56,-0.18848,0.032944,5.404e-18
-0.39548,-0.062931,0.01,23.56,-0.18848,0.032944,5.404e-18
-0.39927,-0.062298,-0.01,24.296,-0.18945,0.035235,-2.6582e-21
-0.39927,-0.062298,0.01,24.296,-0.18945,0.035235,-2.6582e-21
-0.40306,-0.061602,-0.01,25.094,-0.18621,0.036234,-5.8526e-18
-0.40306,-0.061602,0.01,25.094,-0.18621,0.036234,-5.8526e-18
-0.40684,-0.060906,-0.01,25.793,-0.18486,0.037487,2.2285e-19
-0.40684,-0.060906,0.01,25.793,-0.18486,0.037487,2.2285e-19
-0.41062,-0.06016,-0.01,26.678,-0.18275,0.039046,-1.9875e-19
-0.41062,-0.06016,0.01,26.678,-0.18275,0.039046,-1.9875e-19
-0.41439,-0.059389,-0.01,27.441,-0.18013,0.039915,-6.271e-18
-0.41439,-0.059389,0.01,27.441,-0.18013,0.039915,-6.271e-18
-0.41815,-0.058592,-0.01,28.37,-0.17776,0.041503,1.3406e-17
-0.41815,-0.058592,0.01,28.37,-0.17776,0.041503,1.3406e-17
-0.4219,-0.057742,-0.01,29.219,-0.17448,0.04233,2.0231e-17
-0.4219,-0.057742,0.01,29.219,-0.17448,0.04233,2.0231e-17
-0.42565,-0.056887,-0.01,30.17,-0.1727,0.044212,6.8307e-18
-0.42565,-0.056887,0.01,30.17,-0.1727,0.044212,6.8307e-18
-0.42939,-0.055953,-0.01,31.165,-0.16947,0.045439,7.3031e-18
-0.42939,-0.055953,0.01,31.165,-0.16947,0.045439,7.3031e-18
-0.43312,-0.055019,-0.01,32.163,-0.16715,0.046976,7.2923e-18
-0.43312,-0.055019,0.01,32.163,-0.16715,0.046976,7.2923e-18
-0.43683,-0.054004,-0.01,33.251,-0.16475,0.048649,1.5599e-17
-0.43683,-0.054004,0.01,33.251,-0.16475,0.048649,1.5599e-17
-0.44054,-0.052981,-0.01,34.338,-0.16211,0.050126,1.561e-17
-0.44054,-0.052981,0.01,34.338,-0.16211,0.050126,1.561e-17
-0.44423,-0.05188,-0.01,35.49,-0.15984,0.05192,-1.6679e-17
-0.44423,-0.05188,0.01,35.49,-0.15984,0.05192,-1.6679e-17
-0.44791,-0.050761,-0.01,36.675,-0.15685,0.053512,-1.6683e-17
-0.44791,-0.050761,0.01,36.675,-0.15685,0.053512,-1.6683e-17
-0.45156,-0.04956,-0.01,37.894,-0.15367,0.05505,-4.434e-21
-0.45156,-0.04956,0.01,37.894,-0.15367,0.05505,-4.434e-21
-0.45521,-0.048339,-0.01,39.154,-0.14985,0.056646,-3.7048e-17
-0.45521,-0.048339,0.01,39.154,-0.14985,0.056646,-3.7048e-17
-0.45882,-0.047021,-0.01,40.455,-0.14476,0.057568,-7.5108e-17
-0.45882,-0.047021,0.01,40.455,-0.14476,0.057568,-7.5108e-17
-0.46243,-0.045684,-0.01,41.743,-0.13969,0.058751,-1.8346e-17
-0.46243,-0.045684,0.01,41.743,-0.13969,0.058751,-1.8346e-17
-0.466,-0.044236,-0.01,43.124,-0.13192,0.058986,4.0047e-17
-0.466,-0.044236,0.01,43.124,-0.13192,0.058986,4.0047e-17
-0.46954,-0.042748,-0.01,44.423,-0.12223,0.057446,-6.153e-19
-0.46954,-0.042748,0.01,44.423,-0.12223,0.057446,-6.153e-19
-0.47306,-0.041175,-0.01,45.737,-0.11081,0.055692,-4.2499e-17
-0.47306,-0.041175,0.01,45.737,-0.11081,0.055692,-4.2499e-17
-0.47652,-0.039511,-0.01,46.973,-0.09603,0.051072,-4.3659e-17
-0.47652,-0.039511,0.01,46.973,-0.09603,0.051072,-4.3659e-17
-0.47996,-0.037788,-0.01,48.096,-0.079124,0.044957,-2.2105e-17
-0.47996,-0.037788,0.01,48.096,-0.079124,0.044957,-2.2105e-17
-0.48333,-0.035933,-0.01,49.056,-0.058122,0.035686,-2.8257e-21
-0.48333,-0.035933,0.01,49.056,-0.058122,0.035686,-2.8257e-21
-0.48665,-0.033982,-0.01,49.745,-0.032265,0.020846,-4.6588e-17
-0.48665,-0.033982,0.01,49.745,-0.032265,0.020846,-4.6588e-17
-0.48991,-0.031935,-0.01,50.02,0.0012079,-0.0019561,-4.6585e-17
-0.48991,-0.031935,0.01,50.02,0.0012079,-0.0019561,-4.6585e-17
-0.49307,-0.029752,-0.01,49.617,0.042105,-0.035237,-2.7376e-21
-0.49307,-0.029752,0.01,49.617,0.042105,-0.035237,-2.7376e-21
-0.49613,-0.027409,-0.01,48.273,0.089999,-0.082044,-9.4201e-24
-0.49613,-0.027409,0.01,48.273,0.089999,-0.082044,-9.4201e-24
-0.49906,-0.024922,-0.01,45.507,0.14733,-0.14858,3.8731e-21
-0.49906,-0.024922,0.01,45.507,0.14733,-0.14858,3.8731e-21
-0.50184,-0.02227,-0.01,40.639,0.21284,-0.24305,1.0185e-23
-0.50184,-0.02227,0.01,40.639,0.21284,-0.24305,1.0185e-23
-0.50444,-0.019433,-0.01,32.757,0.28176,-0.37713,1.2585e-17
-0.50444,-0.019433,0.01,32.757,0.28176,-0.37713,1.2585e-17
-0.50679,-0.016392,-0.01,20.633,0.34121,-0.55612,1.2598e-17
-0.50679,-0.016392,0.01,20.633,0.34121,-0.55612,1.2598e-17
-0.50883,-0.013138,-0.01,3.4284,0.3762,-0.78087,2.8205e-18
-0.50883,-0.013138,0.01,3.4284,0.3762,-0.78087,2.8205e-18
-0.51049,-0.009674,-0.01,-20.114,0.36021,-1.0604,2.8089e-18
-0.51049,-0.009674,0.01,-20.114,0.36021,-1.0604,2.8089e-18
-0.51169,-0.0060258,-0.01,-51.227,0.27495,-1.3617,-1.4027e-17
-0.51169,-0.0060258,0.01,-51.227,0.27495,-1.3617,-1.4027e-17
-0.51236,-0.0022436,-0.01,-87.819,0.11595,-1.6164,-1.135e-17
-0.51236,-0.0022436,0.01,-87.819,0.11595,-1.6164,-1.135e-17
-0.3826,0.06493,0.01,-96.349,-0.43429,-0.06048,4.4124e-17
-0.3826,0.06493,-0.01,-96.349,-0.43429,-0.06048,4.4124e-17
-0.37883,0.065473,-0.01,-96.204,-0.42204,-0.054854,1.1047e-17
-0.37883,0.065473,0.01,-96.204,-0.42204,-0.054854,1.1047e-17
-0.37506,0.065962,-0.01,-94.435,-0.40526,-0.048345,-1.1004e-17
-0.37506,0.065962,0.01,-94.435,-0.40526,-0.048345,-1.1004e-17
-0.37129,0.06645,-0.01,-92.689,-0.40706,-0.048304,2.1213e-17
-0.37129,0.06645,0.01,-92.689,-0.40706,-0.048304,2.1213e-17
-0.36751,0.066914,-0.01,-91.973,-0.40042,-0.044789,2.1191e-17
-0.36751,0.066914,0.01,-91.973,-0.40042,-0.044789,2.1191e-17
-0.36373,0.067343,-0.01,-90.255,-0.38904,-0.04096,-1.0203e-17
-0.36373,0.067343,0.01,-90.255,-0.38904,-0.04096,-1.0203e-17
-0.35995,0.067772,-0.01,-89.009,-0.39108,-0.040226,-1.0183e-17
-0.35995,0.067772,0.01,-89.009,-0.39108,-0.040226,-1.0183e-17
-0.35616,0.068165,-0.01,-88.083,-0.38059,-0.036092,-3.9501e-24
-0.35616,0.068165,0.01,-88.083,-0.38059,-0.036092,-3.9501e-24
-0.35238,0.068538,-0.01,-86.47,-0.37441,-0.034341,-9.7969e-18
-0.35238,0.068538,0.01,-86.47,-0.37441,-0.034341,-9.7969e-18
-0.34859,0.06891,-0.01,-85.578,-0.37562,-0.03315,-1.9556e-17
-0.34859,0.06891,0.01,-85.578,-0.37562,-0.03315,-1.9556e-17
-0.3448,0.069242,-0.01,-84.548,-0.36219,-0.028815,-9.7693e-18
-0.3448,0.069242,0.01,-84.548,-0.36219,-0.028815,-9.7693e-18
-0.34101,0.06956,-0.01,-82.979,-0.35897,-0.028105,9.4032e-18
-0.34101,0.06956,0.01,-82.979,-0.35897,-0.028105,9.4032e-18
-0.33722,0.069879,-0.01,-82.271,-0.36057,-0.026931,1.8788e-17
-0.33722,0.069879,0.01,-82.271,-0.36057,-0.026931,1.8788e-17
-0.33342,0.070156,-0.01,-81.235,-0.34637,-0.022892,9.3849e-18
-0.33342,0.070156,0.01,-81.235,-0.34637,-0.022892,9.3849e-18
-0.32963,0.070423,-0.01,-79.739,-0.34392,-0.022463,-6.4069e-34
-0.32963,0.070423,0.01,-79.739,-0.34392,-0.022463,-6.4069e-34
-0.32583,0.07069,-0.01,-79.073,-0.3461,-0.021485,3.0783e-34
-0.32583,0.07069,0.01,-79.073,-0.3461,-0.021485,3.0783e-34
-0.32203,0.07092,-0.01,-78.106,-0.33283,-0.018034,8.5558e-21
-0.32203,0.07092,0.01,-78.106,-0.33283,-0.018034,8.5558e-21
-0.31824,0.071138,-0.01,-76.709,-0.32942,-0.017449,-4.3451e-18
-0.31824,0.071138,0.01,-76.709,-0.32942,-0.017449,-4.3451e-18
-0.31444,0.071356,-0.01,-75.982,-0.33224,-0.016765,-2.823e-20
-0.31444,0.071356,0.01,-75.982,-0.33224,-0.016765,-2.823e-20
-0.31064,0.071543,-0.01,-75.141,-0.32118,-0.013985,4.3295e-18
-0.31064,0.071543,0.01,-75.141,-0.32118,-0.013985,4.3295e-18
-0.30684,0.071714,-0.01,-73.856,-0.31556,-0.013008,-4.0648e-21
-0.30684,0.071714,0.01,-73.856,-0.31556,-0.013008,-4.0648e-21
-0.30303,0.071886,-0.01,-73.014,-0.31898,-0.012685,-4.1146e-21
-0.30303,0.071886,0.01,-73.014,-0.31898,-0.012685,-4.1146e-21
-0.29923,0.072036,-0.01,-72.327,-0.31124,-0.010573,-4.1028e-18
-0.29923,0.072036,0.01,-72.327,-0.31124,-0.010573,-4.1028e-18
-0.29543,0.072163,-0.01,-71.159,-0.30286,-0.009149,-4.1029e-18
-0.29543,0.072163,0.01,-71.159,-0.30286,-0.009149,-4.1029e-18
-0.29163,0.07229,-0.01,-70.208,-0.30668,-0.009208,3.9662e-21
-0.29163,0.07229,0.01,-70.208,-0.30668,-0.009208,3.9662e-21
-0.28782,0.072408,-0.01,-69.713,-0.30273,-0.0075751,-3.8287e-21
-0.28782,0.072408,0.01,-69.713,-0.30273,-0.0075751,-3.8287e-21
-0.28402,0.072492,-0.01,-68.671,-0.29047,-0.0057473,1.9386e-18
-0.28402,0.072492,0.01,-68.671,-0.29047,-0.0057473,1.9386e-18
-0.28022,0.072576,-0.01,-67.569,-0.29259,-0.0059637,1.9443e-18
-0.28022,0.072576,0.01,-67.569,-0.29259,-0.0059637,1.9443e-18
-0.27641,0.07266,-0.01,-67.135,-0.29306,-0.0046649,-5.8504e-25
-0.27641,0.07266,0.01,-67.135,-0.29306,-0.0046649,-5.8504e-25
-0.27261,0.072709,-0.01,-66.256,-0.28042,-0.0028441,-3.6909e-21
-0.27261,0.072709,0.01,-66.256,-0.28042,-0.0028441,-3.6909e-21
-0.2688,0.072753,-0.01,-65.131,-0.27814,-0.0028591,-9.2543e-19
-0.2688,0.072753,0.01,-65.131,-0.27814,-0.0028591,-9.2543e-19
-0.265,0.072796,-0.01,-64.503,-0.2814,-0.0023393,-9.2361e-19
-0.265,0.072796,0.01,-64.503,-0.2814,-0.0023393,-9.2361e-19
-0.26119,0.072822,-0.01,-63.832,-0.27465,-0.0008956,1.7632e-38
-0.26119,0.072822,0.01,-63.832,-0.27465,-0.0008956,1.7632e-38
-0.25739,0.072827,-0.01,-62.882,-0.26754,-0.0002,8.8901e-39
-0.25739,0.072827,0.01,-62.882,-0.26754,-0.0002,8.8901e-39
-0.25358,0.072832,-0.01,-62.03,-0.27063,-0.00029368,4.304e-22
-0.25358,0.072832,0.01,-62.03,-0.27063,-0.00029368,4.304e-22
-0.24978,0.072836,-0.01,-61.588,-0.26853,0.00090055,4.2467e-22
-0.24978,0.072836,0.01,-61.588,-0.26853,0.00090055,4.2467e-22
-0.24456,0.072792,-0.01,-60.49,-0.25746,0.0021075,-1.2424e-18
-0.24456,0.072792,0.01,-60.49,-0.25746,0.0021075,-1.2424e-18
-0.2393,0.072748,-0.01,-59.297,-0.25598,0.0026572,-2.4664e-18
-0.2393,0.072748,0.01,-59.297,-0.25598,0.0026572,-2.4664e-18
-0.234,0.072682,-0.01,-58.579,-0.25219,0.0037626,-1.2238e-18
-0.234,0.072682,0.01,-58.579,-0.25219,0.0037626,-1.2238e-18
-0.22867,0.072588,-0.01,-57.393,-0.24698,0.0043466,1.874e-24
-0.22867,0.072588,0.01,-57.393,-0.24698,0.0043466,1.874e-24
-0.2233,0.072493,-0.01,-56.532,-0.24569,0.0052885,2.2906e-18
-0.2233,0.072493,0.01,-56.532,-0.24569,0.0052885,2.2906e-18
-0.21789,0.072355,-0.01,-55.596,-0.2383,0.0061959,4.5061e-18
-0.21789,0.072355,0.01,-55.596,-0.2383,0.0061959,4.5061e-18
-0.21245,0.072211,-0.01,-54.493,-0.23586,0.0065979,2.2155e-18
-0.21245,0.072211,0.01,-54.493,-0.23586,0.0065979,2.2155e-18
-0.20697,0.072051,-0.01,-53.763,-0.23256,0.0074831,2.6696e-22
-0.20697,0.072051,0.01,-53.763,-0.23256,0.0074831,2.6696e-22
-0.20145,0.071858,-0.01,-52.685,-0.22702,0.0079959,4.1194e-18
-0.20145,0.071858,0.01,-52.685,-0.22702,0.0079959,4.1194e-18
-0.19589,0.071664,-0.01,-51.783,-0.2256,0.0086398,6.065e-20
-0.19589,0.071664,0.01,-51.783,-0.2256,0.0086398,6.065e-20
-0.19029,0.071434,-0.01,-50.951,-0.21982,0.0092893,-1.2237e-19
-0.19029,0.071434,0.01,-50.951,-0.21982,0.0092893,-1.2237e-19
-0.18465,0.071193,-0.01,-49.92,-0.21688,0.0095883,9.017e-20
-0.18465,0.071193,0.01,-49.92,-0.21688,0.0095883,9.017e-20
-0.17898,0.070939,-0.01,-49.183,-0.21403,0.010301,-7.6162e-18
-0.17898,0.070939,0.01,-49.183,-0.21403,0.010301,-7.6162e-18
-0.17327,0.070651,-0.01,-48.189,-0.20865,0.010656,-3.77e-18
-0.17327,0.070651,0.01,-48.189,-0.20865,0.010656,-3.77e-18
-0.16751,0.07036,-0.01,-47.299,-0.20705,0.011104,-3.5851e-18
-0.16751,0.07036,0.01,-47.299,-0.20705,0.011104,-3.5851e-18
-0.16172,0.070038,-0.01,-46.529,-0.2022,0.011577,3.3736e-18
-0.16172,0.070038,0.01,-46.529,-0.2022,0.011577,3.3736e-18
-0.15589,0.069702,-0.01,-45.548,-0.19908,0.011713,6.9588e-18
-0.15589,0.069702,0.01,-45.548,-0.19908,0.011713,6.9588e-18
-0.15002,0.069355,-0.01,-44.816,-0.19661,0.012242,1.3726e-23
-0.15002,0.069355,0.01,-44.816,-0.19661,0.012242,1.3726e-23
-0.14411,0.068973,-0.01,-43.89,-0.19156,0.012496,-6.4185e-18
-0.14411,0.068973,0.01,-43.89,-0.19156,0.012496,-6.4185e-18
-0.13815,0.068589,-0.01,-43.026,-0.18977,0.012781,-6.4185e-18
-0.13815,0.068589,0.01,-43.026,-0.18977,0.012781,-6.4185e-18
-0.13216,0.068176,-0.01,-42.286,-0.18559,0.013104,6.1166e-18
-0.13216,0.068176,0.01,-42.286,-0.18559,0.013104,6.1166e-18
-0.12613,0.067746,-0.01,-41.357,-0.1825,0.013191,6.1166e-18
-0.12613,0.067746,0.01,-41.357,-0.1825,0.013191,6.1166e-18
-0.12005,0.067308,-0.01,-40.634,-0.1801,0.013569,5.8259e-18
-0.12005,0.067308,0.01,-40.634,-0.1801,0.013569,5.8259e-18
-0.11393,0.066835,-0.01,-39.757,-0.17565,0.0137,5.8261e-18
-0.11393,0.066835,0.01,-39.757,-0.17565,0.0137,5.8261e-18
-0.10777,0.066359,-0.01,-38.935,-0.17372,0.013887,5.5145e-18
-0.10777,0.066359,0.01,-38.935,-0.17372,0.013887,5.5145e-18
-0.10157,0.065855,-0.01,-38.205,-0.16984,0.014082,5.5145e-18
-0.10157,0.065855,0.01,-38.205,-0.16984,0.014082,5.5145e-18
-0.095328,0.065336,-0.01,-37.329,-0.16694,0.014111,-5.1951e-18
-0.095328,0.065336,0.01,-37.329,-0.16694,0.014111,-5.1951e-18
-0.089041,0.064806,-0.01,-36.94,-0.16732,0.014241,-1.0391e-17
-0.089041,0.064806,0.01,-36.94,-0.16732,0.014241,-1.0391e-17
-0.089041,0.064806,0.01,-36.299,-0.16151,0.014441,1.0142e-17
-0.089041,0.064806,-0.01,-36.299,-0.16151,0.014441,1.0142e-17
-0.082712,0.064246,-0.01,-35.779,-0.16067,0.014368,5.0708e-18
-0.082712,0.064246,0.01,-35.779,-0.16067,0.014368,5.0708e-18
-0.076339,0.063682,-0.01,-35.006,-0.15867,0.014508,4.79e-18
-0.076339,0.063682,0.01,-35.006,-0.15867,0.014508,4.79e-18
-0.069923,0.063087,-0.01,-34.272,-0.15489,0.014566,4.7901e-18
-0.069923,0.063087,0.01,-34.272,-0.15489,0.014566,4.7901e-18
-0.063463,0.062482,-0.01,-33.451,-0.15229,0.014552,1.6701e-34
-0.063463,0.062482,0.01,-33.451,-0.15229,0.014552,1.6701e-34
-0.056959,0.061861,-0.01,-32.755,-0.14954,0.014655,1.7507e-17
-0.056959,0.061861,0.01,-32.755,-0.14954,0.014655,1.7507e-17
-0.050411,0.061216,-0.01,-31.945,-0.14654,0.014584,2.5957e-17
-0.050411,0.061216,0.01,-31.945,-0.14654,0.014584,2.5957e-17
-0.043816,0.060567,-0.01,-31.234,-0.14442,0.014685,8.4504e-18
-0.043816,0.060567,0.01,-31.234,-0.14442,0.014685,8.4504e-18
-0.037179,0.059884,-0.01,-30.481,-0.14068,0.01463,7.9385e-18
-0.037179,0.059884,0.01,-30.481,-0.14068,0.01463,7.9385e-18
-0.030494,0.059197,-0.01,-29.71,-0.13839,0.014573,7.9384e-18
-0.030494,0.059197,0.01,-29.71,-0.13839,0.014573,7.9384e-18
-0.023765,0.058486,-0.01,-29.024,-0.13559,0.014563,7.4734e-18
-0.023765,0.058486,0.01,-29.024,-0.13559,0.014563,7.4734e-18
-0.016989,0.057761,-0.01,-28.25,-0.13287,0.014459,7.4734e-18
-0.016989,0.057761,0.01,-28.25,-0.13287,0.014459,7.4734e-18
-0.010167,0.057023,-0.01,-27.566,-0.13042,0.014437,4.8837e-23
-0.010167,0.057023,0.01,-27.566,-0.13042,0.014437,4.8837e-23
-0.0032982,0.056262,-0.01,-26.817,-0.12762,0.014308,-1.3508e-17
-0.0032982,0.056262,0.01,-26.817,-0.12762,0.014308,-1.3508e-17
0.0036184,0.055496,-0.01,-26.123,-0.1254,0.014281,-2.008e-17
0.0036184,0.055496,0.01,-26.123,-0.1254,0.014281,-2.008e-17
0.010581,0.0547,-0.01,-25.411,-0.12229,0.014146,6.0354e-18
0.010581,0.0547,0.01,-25.411,-0.12229,0.014146,6.0354e-18
0.017593,0.053899,-0.01,-24.69,-0.11996,0.014013,1.873e-17
0.017593,0.053899,0.01,-24.69,-0.11996,0.014013,1.873e-17
0.024651,0.053076,-0.01,-24.018,-0.11738,0.013902,6.1221e-18
0.024651,0.053076,0.01,-24.018,-0.11738,0.013902,6.1221e-18
0.031759,0.052241,-0.01,-23.3,-0.11485,0.01373,5.6839e-18
0.031759,0.052241,0.01,-23.3,-0.11485,0.01373,5.6839e-18
0.038916,0.05139,-0.01,-22.633,-0.11245,0.013603,2.071e-19
0.038916,0.05139,0.01,-22.633,-0.11245,0.013603,2.071e-19
0.046122,0.050524,-0.01,-21.932,-0.10993,0.013425,-5.4768e-18
0.046122,0.050524,0.01,-21.932,-0.10993,0.013425,-5.4768e-18
0.053377,0.049646,-0.01,-21.267,-0.10757,0.013271,-5.0803e-18
0.053377,0.049646,0.01,-21.267,-0.10757,0.013271,-5.0803e-18
0.060682,0.048749,-0.01,-20.582,-0.10508,0.013077,-5.0803e-18
0.060682,0.048749,0.01,-20.582,-0.10508,0.013077,-5.0803e-18
0.068038,0.047843,-0.01,-19.919,-0.10275,0.012902,-2.492e-25
0.068038,0.047843,0.01,-19.919,-0.10275,0.012902,-2.492e-25
0.075444,0.046917,-0.01,-19.25,-0.10027,0.012697,3.6336e-23
0.075444,0.046917,0.01,-19.25,-0.10027,0.012697,3.6336e-23
0.082903,0.045985,-0.01,-18.589,-0.097982,0.012506,7.506e-23
0.082903,0.045985,0.01,-18.589,-0.097982,0.012506,7.506e-23
0.090411,0.045032,-0.01,-17.937,-0.095541,0.012295,4.3002e-23
0.090411,0.045032,0.01,-17.937,-0.095541,0.012295,4.3002e-23
0.097973,0.044072,-0.01,-17.28,-0.093251,0.012061,-3.2057e-23
0.097973,0.044072,0.01,-17.28,-0.093251,0.012061,-3.2057e-23
0.10559,0.043095,-0.01,-16.641,-0.090969,0.011848,-3.7626e-18
0.10559,0.043095,0.01,-16.641,-0.090969,0.011848,-3.7626e-18
0.11325,0.04211,-0.01,-15.994,-0.088711,0.011613,3.4443e-18
0.11325,0.04211,0.01,-15.994,-0.088711,0.011613,3.4443e-18
0.12097,0.04111,-0.01,-15.365,-0.086518,0.011375,3.5765e-19
0.12097,0.04111,0.01,-15.365,-0.086518,0.011375,3.5765e-19
0.12875,0.0401,-0.01,-14.731,-0.084312,0.01113,-3.1425e-19
0.12875,0.0401,0.01,-14.731,-0.084312,0.01113,-3.1425e-19
0.13657,0.039078,-0.01,-14.112,-0.082168,0.010896,6.5349e-18
0.13657,0.039078,0.01,-14.112,-0.082168,0.010896,6.5349e-18
0.14445,0.038047,-0.01,-13.491,-0.080023,0.010654,5.8916e-18
0.14445,0.038047,0.01,-13.491,-0.080023,0.010654,5.8916e-18
0.15239,0.037004,-0.01,-12.881,-0.077927,0.010406,1.1465e-17
0.15239,0.037004,0.01,-12.881,-0.077927,0.010406,1.1465e-17
0.16038,0.035952,-0.01,-12.273,-0.075845,0.010148,5.5733e-18
0.16038,0.035952,0.01,-12.273,-0.075845,0.010148,5.5733e-18
0.16843,0.034891,-0.01,-11.675,-0.073796,0.0098889,1.8808e-37
0.16843,0.034891,0.01,-11.675,-0.073796,0.0098889,1.8808e-37
0.17654,0.033821,-0.01,-11.079,-0.071768,0.0096338,-7.8184e-23
0.17654,0.033821,0.01,-11.079,-0.071768,0.0096338,-7.8184e-23
0.1847,0.032744,-0.01,-10.491,-0.069771,0.0093721,-6.0917e-23
0.1847,0.032744,0.01,-10.491,-0.069771,0.0093721,-6.0917e-23
0.19292,0.031658,-0.01,-9.907,-0.067802,0.0090943,1.7267e-23
0.19292,0.031658,0.01,-9.907,-0.067802,0.0090943,1.7267e-23
0.20119,0.030567,-0.01,-9.3314,-0.065889,0.0088301,1.4222e-23
0.20119,0.030567,0.01,-9.3314,-0.065889,0.0088301,1.4222e-23
0.20953,0.029468,-0.01,-8.7607,-0.063973,0.0085605,-3.582e-18
0.20953,0.029468,0.01,-8.7607,-0.063973,0.0085605,-3.582e-18
0.21792,0.028365,-0.01,-8.197,-0.062136,0.008294,-2.5913e-19
0.21792,0.028365,0.01,-8.197,-0.062136,0.008294,-2.5913e-19
0.22638,0.027257,-0.01,-7.6413,-0.060276,0.0080252,6.3927e-18
0.22638,0.027257,0.01,-7.6413,-0.060276,0.0080252,6.3927e-18
0.23489,0.026144,-0.01,-7.0884,-0.058481,0.007754,5.8895e-18
0.23489,0.026144,0.01,-7.0884,-0.058481,0.007754,5.8895e-18
0.24346,0.02503,-0.01,-6.5465,-0.056714,0.0074915,2.8197e-18
0.24346,0.02503,0.01,-6.5465,-0.056714,0.0074915,2.8197e-18
0.2521,0.02391,-0.01,-6.0063,-0.054975,0.007219,-2.3399e-18
0.2521,0.02391,0.01,-6.0063,-0.054975,0.007219,-2.3399e-18
0.26079,0.022794,-0.01,-5.4779,-0.053403,0.0069627,-4.4582e-18
0.26079,0.022794,0.01,-5.4779,-0.053403,0.0069627,-4.4582e-18
0.26955,0.021675,-0.01,-4.9596,-0.051691,0.0067008,-2.2796e-19
0.26955,0.021675,0.01,-4.9596,-0.051691,0.0067008,-2.2796e-19
0.27837,0.020556,-0.01,-4.4392,-0.050076,0.0064326,3.5633e-18
0.27837,0.020556,0.01,-4.4392,-0.050076,0.0064326,3.5633e-18
0.28726,0.019442,-0.01,-3.9344,-0.048603,0.0061878,4.5998e-18
0.28726,0.019442,0.01,-3.9344,-0.048603,0.0061878,4.5998e-18
0.29621,0.018328,-0.01,-3.4334,-0.047037,0.00593,1.672e-18
0.29621,0.018328,0.01,-3.4334,-0.047037,0.00593,1.672e-18
0.30522,0.017221,-0.01,-2.9402,-0.045626,0.0056752,-3.3686e-18
0.30522,0.017221,0.01,-2.9402,-0.045626,0.0056752,-3.3686e-18
0.3143,0.016121,-0.01,-2.4589,-0.044263,0.005437,-2.1139e-18
0.3143,0.016121,0.01,-2.4589,-0.044263,0.005437,-2.1139e-18
0.32344,0.015026,-0.01,-1.9823,-0.042826,0.0051918,-6.7415e-19
0.32344,0.015026,0.01,-1.9823,-0.042826,0.0051918,-6.7415e-19
0.33265,0.01394,-0.01,-1.5123,-0.041553,0.0049456,-6.7415e-19
0.33265,0.01394,0.01,-1.5123,-0.041553,0.0049456,-6.7415e-19
0.34192,0.012869,-0.01,-1.0555,-0.040408,0.0047166,6.6531e-25
0.34192,0.012869,0.01,-1.0555,-0.040408,0.0047166,6.6531e-25
0.35127,0.011809,-0.01,-0.60701,-0.039192,0.0044916,-1.2176e-25
0.35127,0.011809,0.01,-0.60701,-0.039192,0.0044916,-1.2176e-25
0.36068,0.010762,-0.01,-0.16362,-0.037989,0.0042635,-2.0637e-20
0.36068,0.010762,0.01,-0.16362,-0.037989,0.0042635,-2.0637e-20
0.37016,0.0097307,-0.01,0.27184,-0.036941,0.0040337,1.6169e-19
0.37016,0.0097307,0.01,0.27184,-0.036941,0.0040337,1.6169e-19
0.37971,0.0087254,-0.01,0.69449,-0.03607,0.0038174,1.8232e-19
0.37971,0.0087254,0.01,0.69449,-0.03607,0.0038174,1.8232e-19
0.38933,0.0077421,-0.01,1.1054,-0.035164,0.0036071,4.8211e-19
0.38933,0.0077421,0.01,1.1054,-0.035164,0.0036071,4.8211e-19
0.39902,0.0067842,-0.01,1.5119,-0.034315,0.003396,4.8209e-19
0.39902,0.0067842,0.01,1.5119,-0.034315,0.003396,4.8209e-19
0.40879,0.0058556,-0.01,1.9061,-0.033578,0.0031877,-2.6775e-23
0.40879,0.0058556,0.01,1.9061,-0.033578,0.0031877,-2.6775e-23
0.41862,0.0049607,-0.01,2.2923,-0.032932,0.0029793,6.2419e-41
0.41862,0.0049607,0.01,2.2923,-0.032932,0.0029793,6.2419e-41
0.42853,0.0041042,-0.01,2.6664,-0.032374,0.0027713,1.0186e-18
0.42853,0.0041042,0.01,2.6664,-0.032374,0.0027713,1.0186e-18
0.43851,0.0032912,-0.01,3.0326,-0.031941,0.0025594,1.0186e-18
0.43851,0.0032912,0.01,3.0326,-0.031941,0.0025594,1.0186e-18
0.44857,0.0025293,-0.01,3.3854,-0.031678,0.0023322,-1.1406e-24
0.44857,0.0025293,0.01,3.3854,-0.031678,0.0023322,-1.1406e-24
0.4587,0.0018328,-0.01,3.7268,-0.031674,0.0021069,-6.8343e-19
0.4587,0.0018328,0.01,3.7268,-0.031674,0.0021069,-6.8343e-19
0.46891,0.0012004,-0.01,4.0477,-0.031623,0.0018408,-1.4131e-18
0.46891,0.0012004,0.01,4.0477,-0.031623,0.0018408,-1.4131e-18
0.47919,0.00066226,-0.01,4.3764,-0.032526,0.0015238,-7.2967e-19
0.47919,0.00066226,0.01,4.3764,-0.032526,0.0015238,-7.2967e-19
0.48956,0.00023775,-0.01,4.6306,-0.027579,0.0033128,-3.9383e-19
0.48956,0.00023775,0.01,4.6306,-0.027579,0.0033128,-3.9383e-19
0.5,0,-0.01,4.7028,-0.021544,0.0052539,-7.8766e-19
0.5,0,0.01,4.7028,-0.021544,0.0052539,-7.8766e-19


==> Results/foil_Re106/karman_Re106_15aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,19.676,-0.1625,-0.00061375,-7.155e-20
-0.24456,-0.072792,0.01,19.374,-0.15956,-0.0013701,-2.0015e-22
-0.24456,-0.072792,-0.01,19.374,-0.15956,-0.0013701,-2.0015e-22
-0.24978,-0.072836,-0.01,19.676,-0.1625,-0.00061375,-7.155e-20
-0.2393,-0.072748,0.01,19.123,-0.16074,-0.0017192,3.9514e-19
-0.2393,-0.072748,-0.01,19.123,-0.16074,-0.0017192,3.9514e-19
-0.234,-0.072682,0.01,18.701,-0.16148,-0.0024605,3.9543e-19
-0.234,-0.072682,-0.01,18.701,-0.16148,-0.0024605,3.9543e-19
-0.22867,-0.072588,0.01,18.445,-0.16158,-0.0028813,6.62e-25
-0.22867,-0.072588,-0.01,18.445,-0.16158,-0.0028813,6.62e-25
-0.2233,-0.072493,0.01,18.075,-0.16294,-0.0035409,7.2934e-19
-0.2233,-0.072493,-0.01,18.075,-0.16294,-0.0035409,7.2934e-19
-0.21789,-0.072355,0.01,17.752,-0.16162,-0.0042137,7.73e-21
-0.21789,-0.072355,-0.01,17.752,-0.16162,-0.0042137,7.73e-21
-0.21245,-0.072211,0.01,17.536,-0.16242,-0.0045408,-7.2161e-19
-0.21245,-0.072211,-0.01,17.536,-0.16242,-0.0045408,-7.2161e-19
-0.20697,-0.072051,0.01,17.167,-0.16312,-0.0052354,8.6579e-23
-0.20697,-0.072051,-0.01,17.167,-0.16312,-0.0052354,8.6579e-23
-0.20145,-0.071858,0.01,16.931,-0.16271,-0.0056897,-1.3467e-18
-0.20145,-0.071858,-0.01,16.931,-0.16271,-0.0056897,-1.3467e-18
-0.19589,-0.071664,0.01,16.637,-0.1637,-0.0062315,-2.6452e-18
-0.19589,-0.071664,-0.01,16.637,-0.1637,-0.0062315,-2.6452e-18
-0.19029,-0.071434,0.01,16.343,-0.16275,-0.0068294,-2.5804e-18
-0.19029,-0.071434,-0.01,16.343,-0.16275,-0.0068294,-2.5804e-18
-0.18465,-0.071193,0.01,16.16,-0.16329,-0.007137,-1.2819e-18
-0.18465,-0.071193,-0.01,16.16,-0.16329,-0.007137,-1.2819e-18
-0.17898,-0.070939,0.01,15.833,-0.16391,-0.007789,1.2135e-18
-0.17898,-0.070939,-0.01,15.833,-0.16391,-0.007789,1.2135e-18
-0.17327,-0.070651,0.01,15.62,-0.16313,-0.0082393,1.2136e-18
-0.17327,-0.070651,-0.01,15.62,-0.16313,-0.0082393,1.2136e-18
-0.16751,-0.07036,0.01,15.389,-0.16381,-0.0086719,1.1613e-18
-0.16751,-0.07036,-0.01,15.389,-0.16381,-0.0086719,1.1613e-18
-0.16172,-0.070038,0.01,15.127,-0.16311,-0.0092212,-1.13e-18
-0.16172,-0.070038,-0.01,15.127,-0.16311,-0.0092212,-1.13e-18
-0.15589,-0.069702,0.01,14.972,-0.1635,-0.0095324,-6.7787e-18
-0.15589,-0.069702,-0.01,14.972,-0.1635,-0.0095324,-6.7787e-18
-0.15002,-0.069355,0.01,14.683,-0.16398,-0.010108,-4.4874e-18
-0.15002,-0.069355,-0.01,14.683,-0.16398,-0.010108,-4.4874e-18
-0.14411,-0.068973,0.01,14.498,-0.16301,-0.010513,2.1576e-18
-0.14411,-0.068973,-0.01,14.498,-0.16301,-0.010513,2.1576e-18
-0.13815,-0.068589,0.01,14.312,-0.16346,-0.010899,2.1576e-18
-0.13815,-0.068589,-0.01,14.312,-0.16346,-0.010899,2.1576e-18
-0.13216,-0.068176,0.01,14.084,-0.1629,-0.011381,2.061e-18
-0.13216,-0.068176,-0.01,14.084,-0.1629,-0.011381,2.061e-18
-0.12613,-0.067746,0.01,13.952,-0.16313,-0.011663,2.061e-18
-0.12613,-0.067746,-0.01,13.952,-0.16313,-0.011663,2.061e-18
-0.12005,-0.067308,0.01,13.703,-0.16341,-0.012187,1.9603e-18
-0.12005,-0.067308,-0.01,13.703,-0.16341,-0.012187,1.9603e-18
-0.11393,-0.066835,0.01,13.547,-0.16251,-0.01254,1.9604e-18
-0.11393,-0.066835,-0.01,13.547,-0.16251,-0.01254,1.9604e-18
-0.10777,-0.066359,0.01,13.388,-0.16279,-0.012889,-1.888e-18
-0.10777,-0.066359,-0.01,13.388,-0.16279,-0.012889,-1.888e-18
-0.10157,-0.065855,0.01,13.224,-0.16304,-0.013234,-3.7761e-18
-0.10157,-0.065855,-0.01,13.224,-0.16304,-0.013234,-3.7761e-18
-0.25363,-0.072831,-0.01,20.124,-0.16037,0.00015986,-1.0793e-19
-0.25363,-0.072831,0.01,20.124,-0.16037,0.00015986,-1.0793e-19
-0.25747,-0.072827,-0.01,20.319,-0.1566,0.00021144,3.6738e-20
-0.25747,-0.072827,0.01,20.319,-0.1566,0.00021144,3.6738e-20
-0.26132,-0.072822,-0.01,20.514,-0.15944,0.00073755,-7.5232e-20
-0.26132,-0.072822,0.01,20.514,-0.15944,0.00073755,-7.5232e-20
-0.26517,-0.072794,-0.01,20.89,-0.16044,0.0015389,-1.4895e-19
-0.26517,-0.072794,0.01,20.89,-0.16044,0.0015389,-1.4895e-19
-0.26902,-0.07275,-0.01,21.232,-0.15633,0.0018351,-3.067e-19
-0.26902,-0.07275,0.01,21.232,-0.15633,0.0018351,-3.067e-19
-0.27286,-0.072706,-0.01,21.401,-0.15642,0.0020827,-3.0672e-19
-0.27286,-0.072706,0.01,21.401,-0.15642,0.0020827,-3.0672e-19
-0.27671,-0.072654,-0.01,21.741,-0.16003,0.0030419,-6.3282e-19
-0.27671,-0.072654,0.01,21.741,-0.16003,0.0030419,-6.3282e-19
-0.28056,-0.072569,-0.01,22.193,-0.1564,0.0035767,-1.2736e-18
-0.28056,-0.072569,0.01,22.193,-0.1564,0.0035767,-1.2736e-18
-0.2844,-0.072483,-0.01,22.375,-0.15408,0.0035793,-6.4267e-19
-0.2844,-0.072483,0.01,22.375,-0.15408,0.0035793,-6.4267e-19
-0.28825,-0.072398,-0.01,22.688,-0.1587,0.0046375,1.32e-18
-0.28825,-0.072398,0.01,22.688,-0.1587,0.0046375,1.32e-18
-0.2921,-0.072274,-0.01,23.184,-0.15657,0.0053868,-2.3615e-20
-0.2921,-0.072274,0.01,23.184,-0.15657,0.0053868,-2.3615e-20
-0.29594,-0.072146,-0.01,23.451,-0.1527,0.0053237,-1.3449e-18
-0.29594,-0.072146,0.01,23.451,-0.1527,0.0053237,-1.3449e-18
-0.29979,-0.072018,-0.01,23.748,-0.15588,0.0062223,-2.5532e-35
-0.29979,-0.072018,0.01,23.748,-0.15588,0.0062223,-2.5532e-35
-0.30363,-0.071859,-0.01,24.235,-0.15547,0.0071123,3.0794e-35
-0.30363,-0.071859,0.01,24.235,-0.15547,0.0071123,3.0794e-35
-0.30747,-0.071686,-0.01,24.593,-0.15173,0.0071729,-2.7991e-21
-0.30747,-0.071686,0.01,24.593,-0.15173,0.0071729,-2.7991e-21
-0.31132,-0.071512,-0.01,24.893,-0.15356,0.0079119,-2.8541e-21
-0.31132,-0.071512,0.01,24.893,-0.15356,0.0079119,-2.8541e-21
-0.31516,-0.071314,-0.01,25.383,-0.15398,0.0089294,-1.0252e-22
-0.31516,-0.071314,0.01,25.383,-0.15398,0.0089294,-1.0252e-22
-0.319,-0.071094,-0.01,25.807,-0.15037,0.0090795,-1.4916e-18
-0.319,-0.071094,0.01,25.807,-0.15037,0.0090795,-1.4916e-18
-0.32284,-0.070873,-0.01,26.131,-0.15143,0.009732,-3.0085e-18
-0.32284,-0.070873,0.01,26.131,-0.15143,0.009732,-3.0085e-18
-0.32668,-0.07063,-0.01,26.641,-0.15207,0.010846,1.5902e-18
-0.32668,-0.07063,0.01,26.641,-0.15207,0.010846,1.5902e-18
-0.33052,-0.07036,-0.01,27.107,-0.14855,0.011049,6.2477e-18
-0.33052,-0.07036,0.01,27.107,-0.14855,0.011049,6.2477e-18
-0.33436,-0.07009,-0.01,27.47,-0.14931,0.011714,3.1436e-18
-0.33436,-0.07009,0.01,27.47,-0.14931,0.011714,3.1436e-18
-0.3382,-0.069796,-0.01,28.016,-0.14951,0.012838,3.0943e-21
-0.3382,-0.069796,0.01,28.016,-0.14951,0.012838,3.0943e-21
-0.34203,-0.069475,-0.01,28.504,-0.1459,0.013023,-3.2593e-21
-0.34203,-0.069475,0.01,28.504,-0.1459,0.013023,-3.2593e-21
-0.34586,-0.069153,-0.01,28.917,-0.14673,0.013833,-3.3263e-21
-0.34586,-0.069153,0.01,28.917,-0.14673,0.013833,-3.3263e-21
-0.34969,-0.068802,-0.01,29.513,-0.14582,0.014837,3.2607e-21
-0.34969,-0.068802,0.01,29.513,-0.14582,0.014837,3.2607e-21
-0.35352,-0.068425,-0.01,30.002,-0.14198,0.014874,3.4868e-18
-0.35352,-0.068425,0.01,30.002,-0.14198,0.014874,3.4868e-18
-0.35735,-0.068048,-0.01,30.476,-0.14328,0.015988,3.4868e-18
-0.35735,-0.068048,0.01,30.476,-0.14328,0.015988,3.4868e-18
-0.36118,-0.067633,-0.01,31.138,-0.1408,0.016762,-3.7463e-21
-0.36118,-0.067633,0.01,31.138,-0.1408,0.016762,-3.7463e-21
-0.365,-0.067199,-0.01,31.609,-0.13698,0.016629,-3.5128e-21
-0.365,-0.067199,0.01,31.609,-0.13698,0.016629,-3.5128e-21
-0.36882,-0.066765,-0.01,32.156,-0.13892,0.018191,3.5693e-21
-0.36882,-0.066765,0.01,32.156,-0.13892,0.018191,3.5693e-21
-0.37264,-0.066275,-0.01,32.858,-0.13598,0.01886,-3.8385e-18
-0.37264,-0.066275,0.01,32.858,-0.13598,0.01886,-3.8385e-18
-0.37646,-0.065781,-0.01,33.371,-0.13321,0.018876,-3.8348e-18
-0.37646,-0.065781,0.01,33.371,-0.13321,0.018876,-3.8348e-18
-0.38027,-0.065272,-0.01,34.017,-0.13333,0.020204,-1.5941e-17
-0.38027,-0.065272,0.01,34.017,-0.13333,0.020204,-1.5941e-17
-0.38408,-0.064714,-0.01,34.672,-0.1305,0.02063,-2.4029e-17
-0.38408,-0.064714,0.01,34.672,-0.1305,0.02063,-2.4029e-17
-0.38788,-0.064156,-0.01,34.906,-0.129,0.020398,-1.6169e-17
-0.38788,-0.064156,0.01,34.906,-0.129,0.020398,-1.6169e-17
-0.10157,-0.065855,0.01,13.17,-0.1613,-0.013386,-1.1421e-22
-0.095328,-0.065336,0.01,13.086,-0.16224,-0.013558,-1.8308e-18
-0.095328,-0.065336,-0.01,13.086,-0.16224,-0.013558,-1.8308e-18
-0.10157,-0.065855,-0.01,13.17,-0.1613,-0.013386,-1.1421e-22
-0.089041,-0.064806,0.01,12.878,-0.16231,-0.014007,-4.739e-20
-0.089041,-0.064806,-0.01,12.878,-0.16231,-0.014007,-4.739e-20
-0.082712,-0.064246,0.01,12.753,-0.1617,-0.014296,5.3253e-18
-0.082712,-0.064246,-0.01,12.753,-0.1617,-0.014296,5.3253e-18
-0.076339,-0.063682,0.01,12.601,-0.16185,-0.014639,1.825e-18
-0.076339,-0.063682,-0.01,12.601,-0.16185,-0.014639,1.825e-18
-0.069923,-0.063087,0.01,12.451,-0.16101,-0.014971,-1.717e-18
-0.069923,-0.063087,-0.01,12.451,-0.16101,-0.014971,-1.717e-18
-0.063463,-0.062482,0.01,12.36,-0.16094,-0.015196,-7.81e-35
-0.063463,-0.062482,-0.01,12.36,-0.16094,-0.015196,-7.81e-35
-0.056959,-0.061861,0.01,12.191,-0.16083,-0.015577,-3.2727e-18
-0.056959,-0.061861,-0.01,12.191,-0.16083,-0.015577,-3.2727e-18
-0.050411,-0.061216,0.01,12.098,-0.16066,-0.015801,-3.2728e-18
-0.050411,-0.061216,-0.01,12.098,-0.16066,-0.015801,-3.2728e-18
-0.043816,-0.060567,0.01,11.938,-0.16066,-0.01615,-6.2847e-18
-0.043816,-0.060567,-0.01,11.938,-0.16066,-0.01615,-6.2847e-18
-0.037179,-0.059884,0.01,11.831,-0.15954,-0.016395,-9.4246e-18
-0.037179,-0.059884,-0.01,11.831,-0.15954,-0.016395,-9.4246e-18
-0.030494,-0.059197,0.01,11.755,-0.15943,-0.016603,-3.14e-18
-0.030494,-0.059197,-0.01,11.755,-0.15943,-0.016603,-3.14e-18
-0.023765,-0.058486,0.01,11.622,-0.15914,-0.016899,3.0276e-18
-0.023765,-0.058486,-0.01,11.622,-0.15914,-0.016899,3.0276e-18
-0.016989,-0.057761,0.01,11.55,-0.15888,-0.017075,-2.9314e-18
-0.016989,-0.057761,-0.01,11.55,-0.15888,-0.017075,-2.9314e-18
-0.010167,-0.057023,0.01,11.424,-0.15864,-0.017338,-5.959e-18
-0.010167,-0.057023,-0.01,11.424,-0.15864,-0.017338,-5.959e-18
-0.0032982,-0.056262,0.01,11.35,-0.15831,-0.017516,2.9834e-23
-0.0032982,-0.056262,-0.01,11.35,-0.15831,-0.017516,2.9834e-23
0.0036184,-0.055496,0.01,11.237,-0.15815,-0.017778,2.8235e-18
0.0036184,-0.055496,-0.01,11.237,-0.15815,-0.017778,2.8235e-18
0.010581,-0.0547,0.01,11.158,-0.15729,-0.017961,2.8235e-18
0.010581,-0.0547,-0.01,11.158,-0.15729,-0.017961,2.8235e-18
0.017593,-0.053899,0.01,11.099,-0.15705,-0.018125,-2.7552e-18
0.017593,-0.053899,-0.01,11.099,-0.15705,-0.018125,-2.7552e-18
0.024651,-0.053076,0.01,11.004,-0.15669,-0.018329,-8.2254e-18
0.024651,-0.053076,-0.01,11.004,-0.15669,-0.018329,-8.2254e-18
0.031759,-0.052241,0.01,10.949,-0.15633,-0.018463,-8.1602e-18
0.031759,-0.052241,-0.01,10.949,-0.15633,-0.018463,-8.1602e-18
0.038916,-0.05139,0.01,10.863,-0.15598,-0.018635,-3.4915e-20
0.038916,-0.05139,-0.01,10.863,-0.15598,-0.018635,-3.4915e-20
0.046122,-0.050524,0.01,10.809,-0.15559,-0.018741,7.9085e-18
0.046122,-0.050524,-0.01,10.809,-0.15559,-0.018741,7.9085e-18
0.053377,-0.049646,0.01,10.733,-0.15524,-0.018904,5.2534e-18
0.053377,-0.049646,-0.01,10.733,-0.15524,-0.018904,5.2534e-18
0.060682,-0.048749,0.01,10.68,-0.15482,-0.019024,-1.1034e-23
0.060682,-0.048749,-0.01,10.68,-0.15482,-0.019024,-1.1034e-23
0.068038,-0.047843,0.01,10.615,-0.15449,-0.019154,-1.3545e-25
0.068038,-0.047843,-0.01,10.615,-0.15449,-0.019154,-1.3545e-25
0.075444,-0.046917,0.01,10.564,-0.15401,-0.019253,1.9313e-23
0.075444,-0.046917,-0.01,10.564,-0.15401,-0.019253,1.9313e-23
0.082903,-0.045985,0.01,10.512,-0.15368,-0.019344,-4.9127e-18
0.082903,-0.045985,-0.01,10.512,-0.15368,-0.019344,-4.9127e-18
0.090411,-0.045032,0.01,10.461,-0.1532,-0.01942,-4.9127e-18
0.090411,-0.045032,-0.01,10.461,-0.1532,-0.01942,-4.9127e-18
0.097973,-0.044072,0.01,10.422,-0.15283,-0.019482,2.8212e-37
0.097973,-0.044072,-0.01,10.422,-0.15283,-0.019482,2.8212e-37
0.10559,-0.043095,0.01,10.372,-0.15246,-0.019557,-2.3902e-18
0.10559,-0.043095,-0.01,10.372,-0.15246,-0.019557,-2.3902e-18
0.11325,-0.04211,0.01,10.335,-0.15206,-0.019614,2.3192e-18
0.11325,-0.04211,-0.01,10.335,-0.15206,-0.019614,2.3192e-18
0.12097,-0.04111,0.01,10.291,-0.15169,-0.019675,4.7093e-18
0.12097,-0.04111,-0.01,10.291,-0.15169,-0.019675,4.7093e-18
0.12875,-0.0401,0.01,10.256,-0.1513,-0.019702,4.6131e-18
0.12875,-0.0401,-0.01,10.256,-0.1513,-0.019702,4.6131e-18
0.13657,-0.039078,0.01,10.217,-0.15093,-0.019722,4.6131e-18
0.13657,-0.039078,-0.01,10.217,-0.15093,-0.019722,4.6131e-18
0.14445,-0.038047,0.01,10.184,-0.15056,-0.019733,4.52e-18
0.14445,-0.038047,-0.01,10.184,-0.15056,-0.019733,4.52e-18
0.15239,-0.037004,0.01,10.149,-0.1502,-0.019739,9.0006e-18
0.15239,-0.037004,-0.01,10.149,-0.1502,-0.019739,9.0006e-18
0.16038,-0.035952,0.01,10.117,-0.14984,-0.01973,4.4806e-18
0.16038,-0.035952,-0.01,10.117,-0.14984,-0.01973,4.4806e-18
0.16843,-0.034891,0.01,10.084,-0.14948,-0.019722,-1.8808e-37
0.16843,-0.034891,-0.01,10.084,-0.14948,-0.019722,-1.8808e-37
0.17654,-0.033821,0.01,10.055,-0.14915,-0.019683,8.6875e-18
0.17654,-0.033821,-0.01,10.055,-0.14915,-0.019683,8.6875e-18
0.1847,-0.032744,0.01,10.022,-0.14882,-0.019637,8.6875e-18
0.1847,-0.032744,-0.01,10.022,-0.14882,-0.019637,8.6875e-18
0.19292,-0.031658,0.01,9.9944,-0.1485,-0.019587,1.6432e-23
0.19292,-0.031658,-0.01,9.9944,-0.1485,-0.019587,1.6432e-23
0.20119,-0.030567,0.01,9.9623,-0.14824,-0.019536,1.6059e-23
0.20119,-0.030567,-0.01,9.9623,-0.14824,-0.019536,1.6059e-23
0.20953,-0.029468,0.01,9.9319,-0.14794,-0.019462,-4.1755e-18
0.20953,-0.029468,-0.01,9.9319,-0.14794,-0.019462,-4.1755e-18
0.21792,-0.028365,0.01,9.9009,-0.14771,-0.019381,-4.1755e-18
0.21792,-0.028365,-0.01,9.9009,-0.14771,-0.019381,-4.1755e-18
0.22638,-0.027257,0.01,9.8656,-0.14744,-0.019289,-8.1772e-18
0.22638,-0.027257,-0.01,9.8656,-0.14744,-0.019289,-8.1772e-18
0.23489,-0.026144,0.01,9.8366,-0.14724,-0.019179,-1.6277e-17
0.23489,-0.026144,-0.01,9.8366,-0.14724,-0.019179,-1.6277e-17
0.24346,-0.02503,0.01,9.7964,-0.14705,-0.019078,-8.0999e-18
0.24346,-0.02503,-0.01,9.7964,-0.14705,-0.019078,-8.0999e-18
0.2521,-0.02391,0.01,9.7663,-0.14687,-0.018936,3.9696e-18
0.2521,-0.02391,-0.01,9.7663,-0.14687,-0.018936,3.9696e-18
0.26079,-0.022794,0.01,9.7234,-0.14691,-0.018802,7.8788e-18
0.26079,-0.022794,-0.01,9.7234,-0.14691,-0.018802,7.8788e-18
0.26955,-0.021675,0.01,9.6708,-0.14672,-0.018665,3.6705e-20
0.26955,-0.021675,-0.01,9.6708,-0.14672,-0.018665,3.6705e-20
0.27837,-0.020556,0.01,9.6376,-0.14669,-0.018483,-7.7012e-18
0.27837,-0.020556,-0.01,9.6376,-0.14669,-0.018483,-7.7012e-18
0.28726,-0.019442,0.01,9.5754,-0.14683,-0.018329,-3.8287e-18
0.28726,-0.019442,-0.01,9.5754,-0.14683,-0.018329,-3.8287e-18
0.29621,-0.018328,0.01,9.5195,-0.14674,-0.018134,-3.7318e-18
0.29621,-0.018328,-0.01,9.5195,-0.14674,-0.018134,-3.7318e-18
0.30522,-0.017221,0.01,9.4664,-0.147,-0.01792,-3.7318e-18
0.30522,-0.017221,-0.01,9.4664,-0.147,-0.01792,-3.7318e-18
0.3143,-0.016121,0.01,9.3817,-0.14734,-0.017732,9.9793e-24
0.3143,-0.016121,-0.01,9.3817,-0.14734,-0.017732,9.9793e-24
0.32344,-0.015026,0.01,9.303,-0.14736,-0.017498,-3.5648e-18
0.32344,-0.015026,-0.01,9.303,-0.14736,-0.017498,-3.5648e-18
0.33265,-0.01394,0.01,9.2314,-0.14778,-0.017223,-3.5648e-18
0.33265,-0.01394,-0.01,9.2314,-0.14778,-0.017223,-3.5648e-18
0.34192,-0.012869,0.01,9.1201,-0.14861,-0.016982,3.4309e-18
0.34192,-0.012869,-0.01,9.1201,-0.14861,-0.016982,3.4309e-18
0.35127,-0.011809,0.01,8.9924,-0.14915,-0.01673,3.4309e-18
0.35127,-0.011809,-0.01,8.9924,-0.14915,-0.01673,3.4309e-18
0.36068,-0.010762,0.01,8.8702,-0.14955,-0.016421,6.4582e-24
0.36068,-0.010762,-0.01,8.8702,-0.14955,-0.016421,6.4582e-24
0.37016,-0.0097307,0.01,8.7428,-0.15048,-0.016068,-3.223e-18
0.37016,-0.0097307,-0.01,8.7428,-0.15048,-0.016068,-3.223e-18
0.37971,-0.0087254,0.01,8.5682,-0.15202,-0.015731,-3.223e-18
0.37971,-0.0087254,-0.01,8.5682,-0.15202,-0.015731,-3.223e-18
0.38933,-0.0077421,0.01,8.3514,-0.15349,-0.015389,3.0193e-18
0.38933,-0.0077421,-0.01,8.3514,-0.15349,-0.015389,3.0193e-18
0.39902,-0.0067842,0.01,8.1241,-0.15505,-0.01499,8.8358e-18
0.39902,-0.0067842,-0.01,8.1241,-0.15505,-0.01499,8.8358e-18
0.40879,-0.0058556,0.01,7.8552,-0.15712,-0.014568,5.8165e-18
0.40879,-0.0058556,-0.01,7.8552,-0.15712,-0.014568,5.8165e-18
0.41862,-0.0049607,0.01,7.536,-0.15969,-0.014108,4.702e-38
0.41862,-0.0049607,-0.01,7.536,-0.15969,-0.014108,4.702e-38
0.42853,-0.0041042,0.01,7.1539,-0.1629,-0.013608,2.4715e-18
0.42853,-0.0041042,-0.01,7.1539,-0.1629,-0.013608,2.4715e-18
0.43851,-0.0032912,0.01,6.6898,-0.16685,-0.013041,2.4715e-18
0.43851,-0.0032912,-0.01,6.6898,-0.16685,-0.013041,2.4715e-18
0.44857,-0.0025293,0.01,6.1266,-0.17247,-0.012371,2.0229e-24
0.44857,-0.0025293,-0.01,6.1266,-0.17247,-0.012371,2.0229e-24
0.4587,-0.0018328,0.01,5.355,-0.18008,-0.011664,-8.513e-19
0.4587,-0.0018328,-0.01,5.355,-0.18008,-0.011664,-8.513e-19
0.46891,-0.0012004,0.01,4.3641,-0.19115,-0.010782,-1.8848e-19
0.46891,-0.0012004,-0.01,4.3641,-0.19115,-0.010782,-1.8848e-19
0.47919,-0.00066226,0.01,2.8969,-0.21048,-0.0095611,6.6283e-19
0.47919,-0.00066226,-0.01,2.8969,-0.21048,-0.0095611,6.6283e-19
0.48956,-0.00023775,0.01,0.40545,-0.24781,-0.010389,-9.3578e-20
0.48956,-0.00023775,-0.01,0.40545,-0.24781,-0.010389,-9.3578e-20
0.5,0,0.01,-1.1453,-0.27272,-0.011899,-1.8716e-19
0.5,0,-0.01,-1.1453,-0.27272,-0.011899,-1.8716e-19
-0.51245,0.0015983,0.01,-273.85,-0.18453,-2.6238,5.5318e-18
-0.51245,0.0015983,-0.01,-273.85,-0.18453,-2.6238,5.5318e-18
-0.51187,0.0053556,-0.01,-310.35,-0.55829,-2.4854,-5.4738e-20
-0.51187,0.0053556,0.01,-310.35,-0.55829,-2.4854,-5.4738e-20
-0.51077,0.0089907,-0.01,-327.02,-0.82111,-2.1962,1.1996e-16
-0.51077,0.0089907,0.01,-327.02,-0.82111,-2.1962,1.1996e-16
-0.5092,0.012452,-0.01,-332.2,-0.97281,-1.8557,1.2003e-16
-0.5092,0.012452,0.01,-332.2,-0.97281,-1.8557,1.2003e-16
-0.50725,0.015712,-0.01,-329.04,-1.0412,-1.5308,-1.2805e-16
-0.50725,0.015712,0.01,-329.04,-1.0412,-1.5308,-1.2805e-16
-0.50499,0.018765,-0.01,-321.71,-1.0654,-1.2644,7.3849e-19
-0.50499,0.018765,0.01,-321.71,-1.0654,-1.2644,7.3849e-19
-0.50247,0.021619,-0.01,-311.3,-1.0569,-1.0662,1.2881e-16
-0.50247,0.021619,0.01,-311.3,-1.0569,-1.0662,1.2881e-16
-0.49977,0.024291,-0.01,-300.07,-1.0427,-0.93115,-2.5053e-16
-0.49977,0.024291,0.01,-300.07,-1.0427,-0.93115,-2.5053e-16
-0.49691,0.0268,-0.01,-289.76,-1.0264,-0.812,-2.5053e-16
-0.49691,0.0268,0.01,-289.76,-1.0264,-0.812,-2.5053e-16
-0.49391,0.029138,-0.01,-278.69,-0.97842,-0.68335,2.4074e-34
-0.49391,0.029138,0.01,-278.69,-0.97842,-0.68335,2.4074e-34
-0.49079,0.031323,-0.01,-265.7,-0.92524,-0.58288,1.3781e-20
-0.49079,0.031323,0.01,-265.7,-0.92524,-0.58288,1.3781e-20
-0.4876,0.033396,-0.01,-254.51,-0.91168,-0.53952,-7.2501e-23
-0.4876,0.033396,0.01,-254.51,-0.91168,-0.53952,-7.2501e-23
-0.48435,0.035372,-0.01,-247.16,-0.89163,-0.48705,1.0966e-16
-0.48435,0.035372,0.01,-247.16,-0.89163,-0.48705,1.0966e-16
-0.48102,0.037207,-0.01,-237.73,-0.83162,-0.41026,2.1422e-16
-0.48102,0.037207,0.01,-237.73,-0.83162,-0.41026,2.1422e-16
-0.47764,0.038957,-0.01,-227.62,-0.81193,-0.38421,1.0457e-16
-0.47764,0.038957,0.01,-227.62,-0.81193,-0.38421,1.0457e-16
-0.47423,0.040647,-0.01,-222.59,-0.79741,-0.35574,-1.0049e-16
-0.47423,0.040647,0.01,-222.59,-0.79741,-0.35574,-1.0049e-16
-0.47076,0.042203,-0.01,-214.93,-0.74339,-0.30194,-1.0048e-16
-0.47076,0.042203,0.01,-214.93,-0.74339,-0.30194,-1.0048e-16
-0.46727,0.043718,-0.01,-206.82,-0.72053,-0.28041,1.4154e-20
-0.46727,0.043718,0.01,-206.82,-0.72053,-0.28041,1.4154e-20
-0.46375,0.04515,-0.01,-201.59,-0.7019,-0.25908,-4.484e-20
-0.46375,0.04515,0.01,-201.59,-0.7019,-0.25908,-4.484e-20
-0.4602,0.046516,-0.01,-195.27,-0.67791,-0.23671,8.8028e-17
-0.4602,0.046516,0.01,-195.27,-0.67791,-0.23671,8.8028e-17
-0.45663,0.047831,-0.01,-190.24,-0.65662,-0.21694,1.7429e-16
-0.45663,0.047831,0.01,-190.24,-0.65662,-0.21694,1.7429e-16
-0.45303,0.049069,-0.01,-184.65,-0.63344,-0.19777,8.624e-17
-0.45303,0.049069,0.01,-184.65,-0.63344,-0.19777,8.624e-17
-0.44942,0.050277,-0.01,-179.7,-0.61435,-0.18205,8.1834e-17
-0.44942,0.050277,0.01,-179.7,-0.61435,-0.18205,8.1834e-17
-0.44579,0.051406,-0.01,-174.69,-0.59303,-0.16602,3.252e-18
-0.44579,0.051406,0.01,-174.69,-0.59303,-0.16602,3.252e-18
-0.44215,0.052512,-0.01,-169.88,-0.57543,-0.15347,-7.8582e-17
-0.44215,0.052512,0.01,-169.88,-0.57543,-0.15347,-7.8582e-17
-0.43848,0.053548,-0.01,-165.42,-0.55542,-0.14034,1.8042e-20
-0.43848,0.053548,0.01,-165.42,-0.55542,-0.14034,1.8042e-20
-0.43482,0.05456,-0.01,-160.85,-0.53995,-0.13077,-3.665e-17
-0.43482,0.05456,0.01,-160.85,-0.53995,-0.13077,-3.665e-17
-0.43113,0.055515,-0.01,-157.03,-0.52327,-0.12071,-3.6685e-17
-0.43113,0.055515,0.01,-157.03,-0.52327,-0.12071,-3.6685e-17
-0.42744,0.056439,-0.01,-153,-0.51153,-0.11404,-3.4457e-20
-0.42744,0.056439,0.01,-153,-0.51153,-0.11404,-3.4457e-20
-0.42374,0.057326,-0.01,-149.94,-0.49655,-0.10545,-1.6419e-20
-0.42374,0.057326,0.01,-149.94,-0.49655,-0.10545,-1.6419e-20
-0.42003,0.058166,-0.01,-146.27,-0.48518,-0.099362,3.3135e-17
-0.42003,0.058166,0.01,-146.27,-0.48518,-0.099362,3.3135e-17
-0.41632,0.058994,-0.01,-143.64,-0.47407,-0.093086,3.315e-17
-0.41632,0.058994,0.01,-143.64,-0.47407,-0.093086,3.315e-17
-0.41259,0.059756,-0.01,-140.45,-0.45639,-0.084453,-3.165e-17
-0.41259,0.059756,0.01,-140.45,-0.45639,-0.084453,-3.165e-17
-0.40886,0.060518,-0.01,-137.45,-0.45078,-0.080986,-1.3655e-19
-0.40886,0.060518,0.01,-137.45,-0.45078,-0.080986,-1.3655e-19
-0.40512,0.061222,-0.01,-135.12,-0.43583,-0.074119,3.1529e-17
-0.40512,0.061222,0.01,-135.12,-0.43583,-0.074119,3.1529e-17
-0.40138,0.06191,-0.01,-132.08,-0.42914,-0.071139,3.4047e-36
-0.40138,0.06191,0.01,-132.08,-0.42914,-0.071139,3.4047e-36
-0.39764,0.062576,-0.01,-130.2,-0.42015,-0.066054,1.9896e-33
-0.39764,0.062576,0.01,-130.2,-0.42015,-0.066054,1.9896e-33
-0.39388,0.063194,-0.01,-127.35,-0.40581,-0.060209,1.9982e-33
-0.39388,0.063194,0.01,-127.35,-0.40581,-0.060209,1.9982e-33
-0.39013,0.063812,-0.01,-125.02,-0.40391,-0.058286,2.8639e-17
-0.39013,0.063812,0.01,-125.02,-0.40391,-0.058286,2.8639e-17
-0.38636,0.064378,-0.01,-122.95,-0.38848,-0.05199,2.8625e-17
-0.38636,0.064378,0.01,-122.95,-0.38848,-0.05199,2.8625e-17
-0.3826,0.06493,-0.01,-121.24,-0.3757,-0.048229,-2.6968e-20
-0.3826,0.06493,0.01,-121.24,-0.3757,-0.048229,-2.6968e-20
-0.38788,-0.064156,0.01,35.639,-0.13185,0.022723,-1.8056e-35
-0.38788,-0.064156,-0.01,35.639,-0.13185,0.022723,-1.8056e-35
-0.39168,-0.063556,-0.01,36.017,-0.1286,0.022455,8.4365e-18
-0.39168,-0.063556,0.01,36.017,-0.1286,0.022455,8.4365e-18
-0.39548,-0.062931,-0.01,36.634,-0.12608,0.022617,8.4324e-18
-0.39548,-0.062931,0.01,36.634,-0.12608,0.022617,8.4324e-18
-0.39927,-0.062298,-0.01,37.336,-0.12621,0.024047,-4.1458e-21
-0.39927,-0.062298,0.01,37.336,-0.12621,0.024047,-4.1458e-21
-0.40306,-0.061602,-0.01,38.08,-0.12383,0.024694,-8.8907e-18
-0.40306,-0.061602,0.01,38.08,-0.12383,0.024694,-8.8907e-18
-0.40684,-0.060906,-0.01,38.771,-0.12262,0.025448,1.961e-19
-0.40684,-0.060906,0.01,38.771,-0.12262,0.025448,1.961e-19
-0.41062,-0.06016,-0.01,39.558,-0.12069,0.026368,-1.8565e-19
-0.41062,-0.06016,0.01,39.558,-0.12069,0.026368,-1.8565e-19
-0.41439,-0.059389,-0.01,40.278,-0.11823,0.026759,-9.2679e-18
-0.41439,-0.059389,0.01,40.278,-0.11823,0.026759,-9.2679e-18
-0.41815,-0.058592,-0.01,41.07,-0.11594,0.027621,1.9275e-17
-0.41815,-0.058592,0.01,41.07,-0.11594,0.027621,1.9275e-17
-0.4219,-0.057742,-0.01,41.824,-0.11269,0.027876,2.9045e-17
-0.4219,-0.057742,0.01,41.824,-0.11269,0.027876,2.9045e-17
-0.42565,-0.056887,-0.01,42.609,-0.11021,0.028714,9.78e-18
-0.42565,-0.056887,0.01,42.609,-0.11021,0.028714,9.78e-18
-0.42939,-0.055953,-0.01,43.411,-0.10631,0.028995,1.0167e-17
-0.42939,-0.055953,0.01,43.411,-0.10631,0.028995,1.0167e-17
-0.43312,-0.055019,-0.01,44.191,-0.10229,0.029186,1.0152e-17
-0.43312,-0.055019,0.01,44.191,-0.10229,0.029186,1.0152e-17
-0.43683,-0.054004,-0.01,44.995,-0.09737,0.029183,2.106e-17
-0.43683,-0.054004,0.01,44.995,-0.09737,0.029183,2.106e-17
-0.44054,-0.052981,-0.01,45.764,-0.091525,0.028686,2.1075e-17
-0.44054,-0.052981,0.01,45.764,-0.091525,0.028686,2.1075e-17
-0.44423,-0.05188,-0.01,46.531,-0.084945,0.027938,-2.179e-17
-0.44423,-0.05188,0.01,46.531,-0.084945,0.027938,-2.179e-17
-0.44791,-0.050761,-0.01,47.253,-0.077275,0.026652,-2.1795e-17
-0.44791,-0.050761,0.01,47.253,-0.077275,0.026652,-2.1795e-17
-0.45156,-0.04956,-0.01,47.944,-0.068391,0.024761,-5.5145e-21
-0.45156,-0.04956,0.01,47.944,-0.068391,0.024761,-5.5145e-21
-0.45521,-0.048339,-0.01,48.56,-0.058212,0.022133,-4.5484e-17
-0.45521,-0.048339,0.01,48.56,-0.058212,0.022133,-4.5484e-17
-0.45882,-0.047021,-0.01,49.106,-0.046428,0.018586,-9.1423e-17
-0.45882,-0.047021,0.01,49.106,-0.046428,0.018586,-9.1423e-17
-0.46243,-0.045684,-0.01,49.535,-0.032826,0.013743,-2.2796e-17
-0.46243,-0.045684,0.01,49.535,-0.032826,0.013743,-2.2796e-17
-0.466,-0.044236,-0.01,49.826,-0.017296,0.0076361,4.6421e-17
-0.466,-0.044236,0.01,49.826,-0.017296,0.0076361,4.6421e-17
-0.46954,-0.042748,-0.01,49.93,0.0026085,-0.001562,1.01e-20
-0.46954,-0.042748,0.01,49.93,0.0026085,-0.001562,1.01e-20
-0.47306,-0.041175,-0.01,49.752,0.025556,-0.013401,-4.6333e-17
-0.47306,-0.041175,0.01,49.752,0.025556,-0.013401,-4.6333e-17
-0.47652,-0.039511,-0.01,49.246,0.052298,-0.028728,-4.5814e-17
-0.47652,-0.039511,0.01,49.246,0.052298,-0.028728,-4.5814e-17
-0.47996,-0.037788,-0.01,48.239,0.084254,-0.049809,-2.2743e-17
-0.47996,-0.037788,0.01,48.239,0.084254,-0.049809,-2.2743e-17
-0.48333,-0.035933,-0.01,46.615,0.12039,-0.076616,-2.5045e-21
-0.48333,-0.035933,0.01,46.615,0.12039,-0.076616,-2.5045e-21
-0.48665,-0.033982,-0.01,44.226,0.16439,-0.1116,-3.9566e-17
-0.48665,-0.033982,0.01,44.226,0.16439,-0.1116,-3.9566e-17
-0.48991,-0.031935,-0.01,40.616,0.21841,-0.16053,-3.9563e-17
-0.48991,-0.031935,0.01,40.616,0.21841,-0.16053,-3.9563e-17
-0.49307,-0.029752,-0.01,35.376,0.27683,-0.22489,-1.5924e-21
-0.49307,-0.029752,0.01,35.376,0.27683,-0.22489,-1.5924e-21
-0.49613,-0.027409,-0.01,28.316,0.34146,-0.30873,-1.1665e-23
-0.49613,-0.027409,0.01,28.316,0.34146,-0.30873,-1.1665e-23
-0.49906,-0.024922,-0.01,18.516,0.41815,-0.42552,1.7145e-21
-0.49906,-0.024922,0.01,18.516,0.41815,-0.42552,1.7145e-21
-0.50184,-0.02227,-0.01,4.5697,0.50063,-0.58452,3.9915e-24
-0.50184,-0.02227,0.01,4.5697,0.50063,-0.58452,3.9915e-24
-0.50444,-0.019433,-0.01,-14.431,0.57585,-0.78449,-1.1091e-17
-0.50444,-0.019433,0.01,-14.431,0.57585,-0.78449,-1.1091e-17
-0.50679,-0.016392,-0.01,-39.267,0.63482,-1.0392,-1.1063e-17
-0.50679,-0.016392,0.01,-39.267,0.63482,-1.0392,-1.1063e-17
-0.50883,-0.013138,-0.01,-72.175,0.66457,-1.3784,3.716e-17
-0.50883,-0.013138,0.01,-72.175,0.66457,-1.3784,3.716e-17
-0.51049,-0.009674,-0.01,-115.58,0.60024,-1.7844,3.7132e-17
-0.51049,-0.009674,0.01,-115.58,0.60024,-1.7844,3.7132e-17
-0.51169,-0.0060258,-0.01,-166.82,0.44203,-2.1692,-3.5925e-17
-0.51169,-0.0060258,0.01,-166.82,0.44203,-2.1692,-3.5925e-17
-0.51236,-0.0022436,-0.01,-220.98,0.19176,-2.4885,-3.0395e-17
-0.51236,-0.0022436,0.01,-220.98,0.19176,-2.4885,-3.0395e-17
-0.3826,0.06493,0.01,-119.13,-0.39048,-0.052427,5.4686e-17
-0.3826,0.06493,-0.01,-119.13,-0.39048,-0.052427,5.4686e-17
-0.37883,0.065473,-0.01,-118.59,-0.37786,-0.047186,1.3774e-17
-0.37883,0.065473,0.01,-118.59,-0.37786,-0.047186,1.3774e-17
-0.37506,0.065962,-0.01,-116.13,-0.3602,-0.04111,-1.3556e-17
-0.37506,0.065962,0.01,-116.13,-0.3602,-0.04111,-1.3556e-17
-0.37129,0.06645,-0.01,-113.76,-0.36031,-0.041015,2.6039e-17
-0.37129,0.06645,0.01,-113.76,-0.36031,-0.041015,2.6039e-17
-0.36751,0.066914,-0.01,-112.29,-0.35132,-0.037453,2.6012e-17
-0.36751,0.066914,0.01,-112.29,-0.35132,-0.037453,2.6012e-17
-0.36373,0.067343,-0.01,-109.84,-0.33916,-0.033884,-1.2452e-17
-0.36373,0.067343,0.01,-109.84,-0.33916,-0.033884,-1.2452e-17
-0.35995,0.067772,-0.01,-107.98,-0.34085,-0.033479,-1.2427e-17
-0.35995,0.067772,0.01,-107.98,-0.34085,-0.033479,-1.2427e-17
-0.35616,0.068165,-0.01,-106.42,-0.32837,-0.029474,-8.3994e-24
-0.35616,0.068165,0.01,-106.42,-0.32837,-0.029474,-8.3994e-24
-0.35238,0.068538,-0.01,-104.19,-0.32056,-0.027707,-1.1838e-17
-0.35238,0.068538,0.01,-104.19,-0.32056,-0.027707,-1.1838e-17
-0.34859,0.06891,-0.01,-102.68,-0.32135,-0.027005,-2.3563e-17
-0.34859,0.06891,0.01,-102.68,-0.32135,-0.027005,-2.3563e-17
-0.3448,0.069242,-0.01,-101.1,-0.30723,-0.023231,-1.1737e-17
-0.3448,0.069242,0.01,-101.1,-0.30723,-0.023231,-1.1737e-17
-0.34101,0.06956,-0.01,-99.038,-0.30235,-0.022415,1.126e-17
-0.34101,0.06956,0.01,-99.038,-0.30235,-0.022415,1.126e-17
-0.33722,0.069879,-0.01,-97.746,-0.30305,-0.021504,2.2431e-17
-0.33722,0.069879,0.01,-97.746,-0.30305,-0.021504,2.2431e-17
-0.33342,0.070156,-0.01,-96.214,-0.28864,-0.017992,1.117e-17
-0.33342,0.070156,0.01,-96.214,-0.28864,-0.017992,1.117e-17
-0.32963,0.070423,-0.01,-94.297,-0.28462,-0.017543,-3.9115e-34
-0.32963,0.070423,0.01,-94.297,-0.28462,-0.017543,-3.9115e-34
-0.32583,0.07069,-0.01,-93.092,-0.28561,-0.016829,3.5758e-34
-0.32583,0.07069,0.01,-93.092,-0.28561,-0.016829,3.5758e-34
-0.32203,0.07092,-0.01,-91.668,-0.27236,-0.013903,1.0085e-20
-0.32203,0.07092,0.01,-91.668,-0.27236,-0.013903,1.0085e-20
-0.31824,0.071138,-0.01,-89.9,-0.26763,-0.013337,-5.1164e-18
-0.31824,0.071138,0.01,-89.9,-0.26763,-0.013337,-5.1164e-18
-0.31444,0.071356,-0.01,-88.691,-0.26903,-0.012849,-6.04e-20
-0.31444,0.071356,0.01,-88.691,-0.26903,-0.012849,-6.04e-20
-0.31064,0.071543,-0.01,-87.415,-0.25795,-0.010565,5.0709e-18
-0.31064,0.071543,0.01,-87.415,-0.25795,-0.010565,5.0709e-18
-0.30684,0.071714,-0.01,-85.787,-0.25164,-0.0097217,-4.7397e-21
-0.30684,0.071714,0.01,-85.787,-0.25164,-0.0097217,-4.7397e-21
-0.30303,0.071886,-0.01,-84.537,-0.25332,-0.0095205,-4.8109e-21
-0.30303,0.071886,0.01,-84.537,-0.25332,-0.0095205,-4.8109e-21
-0.29923,0.072036,-0.01,-83.417,-0.24531,-0.0078327,-4.7566e-18
-0.29923,0.072036,0.01,-83.417,-0.24531,-0.0078327,-4.7566e-18
-0.29543,0.072163,-0.01,-81.93,-0.23671,-0.0066779,-4.7567e-18
-0.29543,0.072163,0.01,-81.93,-0.23671,-0.0066779,-4.7567e-18
-0.29163,0.07229,-0.01,-80.637,-0.23833,-0.0067621,4.5994e-21
-0.29163,0.07229,0.01,-80.637,-0.23833,-0.0067621,4.5994e-21
-0.28782,0.072408,-0.01,-79.684,-0.23396,-0.0055192,-4.3998e-21
-0.28782,0.072408,0.01,-79.684,-0.23396,-0.0055192,-4.3998e-21
-0.28402,0.072492,-0.01,-78.338,-0.22241,-0.0040771,2.2295e-18
-0.28402,0.072492,0.01,-78.338,-0.22241,-0.0040771,2.2295e-18
-0.28022,0.072576,-0.01,-76.962,-0.22256,-0.004247,2.236e-18
-0.28022,0.072576,0.01,-76.962,-0.22256,-0.004247,2.236e-18
-0.27641,0.07266,-0.01,-76.08,-0.22175,-0.0034467,-6.1493e-25
-0.27641,0.07266,0.01,-76.08,-0.22175,-0.0034467,-6.1493e-25
-0.27261,0.072709,-0.01,-74.881,-0.21005,-0.0020749,-4.2073e-21
-0.27261,0.072709,0.01,-74.881,-0.21005,-0.0020749,-4.2073e-21
-0.2688,0.072753,-0.01,-73.521,-0.20677,-0.0019594,-1.0515e-18
-0.2688,0.072753,0.01,-73.521,-0.20677,-0.0019594,-1.0515e-18
-0.265,0.072796,-0.01,-72.525,-0.20804,-0.0016276,-1.0494e-18
-0.265,0.072796,0.01,-72.525,-0.20804,-0.0016276,-1.0494e-18
-0.26119,0.072822,-0.01,-71.5,-0.20165,-0.00059819,-1.7632e-38
-0.26119,0.072822,0.01,-71.5,-0.20165,-0.00059819,-1.7632e-38
-0.25739,0.072827,-0.01,-70.316,-0.19448,-0.00012016,1.749e-38
-0.25739,0.072827,0.01,-70.316,-0.19448,-0.00012016,1.749e-38
-0.25358,0.072832,-0.01,-69.194,-0.19512,-0.00023517,4.8173e-22
-0.25358,0.072832,0.01,-69.194,-0.19512,-0.00023517,4.8173e-22
-0.24978,0.072836,-0.01,-68.314,-0.19225,0.0005848,4.7411e-22
-0.24978,0.072836,0.01,-68.314,-0.19225,0.0005848,4.7411e-22
-0.24456,0.072792,-0.01,-66.895,-0.18167,0.0014275,-1.384e-18
-0.24456,0.072792,0.01,-66.895,-0.18167,0.0014275,-1.384e-18
-0.2393,0.072748,-0.01,-65.376,-0.17873,0.0018101,-2.7378e-18
-0.2393,0.072748,0.01,-65.376,-0.17873,0.0018101,-2.7378e-18
-0.234,0.072682,-0.01,-64.207,-0.17375,0.0025572,-1.3534e-18
-0.234,0.072682,0.01,-64.207,-0.17375,0.0025572,-1.3534e-18
-0.22867,0.072588,-0.01,-62.688,-0.16749,0.0029324,2.0145e-24
-0.22867,0.072588,0.01,-62.688,-0.16749,0.0029324,2.0145e-24
-0.2233,0.072493,-0.01,-61.424,-0.165,0.0035371,2.4959e-18
-0.2233,0.072493,0.01,-61.424,-0.165,0.0035371,2.4959e-18
-0.21789,0.072355,-0.01,-60.135,-0.1573,0.0040836,4.9072e-18
-0.21789,0.072355,0.01,-60.135,-0.1573,0.0040836,4.9072e-18
-0.21245,0.072211,-0.01,-58.722,-0.15341,0.0042978,2.4113e-18
-0.21245,0.072211,0.01,-58.722,-0.15341,0.0042978,2.4113e-18
-0.20697,0.072051,-0.01,-57.575,-0.149,0.0048176,2.8965e-22
-0.20697,0.072051,0.01,-57.575,-0.149,0.0048176,2.8965e-22
-0.20145,0.071858,-0.01,-56.191,-0.14275,0.0050486,4.4194e-18
-0.20145,0.071858,0.01,-56.191,-0.14275,0.0050486,4.4194e-18
-0.19589,0.071664,-0.01,-54.951,-0.13996,0.0053849,1.0004e-19
-0.19589,0.071664,0.01,-54.951,-0.13996,0.0053849,1.0004e-19
-0.19029,0.071434,-0.01,-53.771,-0.13351,0.0056856,-1.4289e-19
-0.19029,0.071434,0.01,-53.771,-0.13351,0.0056856,-1.4289e-19
-0.18465,0.071193,-0.01,-52.449,-0.12918,0.0057296,1.1965e-19
-0.18465,0.071193,0.01,-52.449,-0.12918,0.0057296,1.1965e-19
-0.17898,0.070939,-0.01,-51.332,-0.12522,0.0060318,-8.0041e-18
-0.17898,0.070939,0.01,-51.332,-0.12522,0.0060318,-8.0041e-18
-0.17327,0.070651,-0.01,-50.06,-0.11923,0.0061212,-3.9473e-18
-0.17327,0.070651,0.01,-50.06,-0.11923,0.0061212,-3.9473e-18
-0.16751,0.07036,-0.01,-48.871,-0.11615,0.0062593,-3.7133e-18
-0.16751,0.07036,0.01,-48.871,-0.11615,0.0062593,-3.7133e-18
-0.16172,0.070038,-0.01,-47.765,-0.11053,0.0063662,3.465e-18
-0.16172,0.070038,0.01,-47.765,-0.11053,0.0063662,3.465e-18
-0.15589,0.069702,-0.01,-46.526,-0.10607,0.0062934,7.1784e-18
-0.15589,0.069702,0.01,-46.526,-0.10607,0.0062934,7.1784e-18
-0.15002,0.069355,-0.01,-45.449,-0.1024,0.0064225,2.8027e-23
-0.15002,0.069355,0.01,-45.449,-0.1024,0.0064225,2.8027e-23
-0.14411,0.068973,-0.01,-44.274,-0.096774,0.0063762,-6.5123e-18
-0.14411,0.068973,0.01,-44.274,-0.096774,0.0063762,-6.5123e-18
-0.13815,0.068589,-0.01,-43.146,-0.093451,0.0063567,-6.5123e-18
-0.13815,0.068589,0.01,-43.146,-0.093451,0.0063567,-6.5123e-18
-0.13216,0.068176,-0.01,-42.098,-0.088456,0.0063134,6.117e-18
-0.13216,0.068176,0.01,-42.098,-0.088456,0.0063134,6.117e-18
-0.12613,0.067746,-0.01,-40.949,-0.084111,0.0061716,6.117e-18
-0.12613,0.067746,0.01,-40.949,-0.084111,0.0061716,6.117e-18
-0.12005,0.067308,-0.01,-39.924,-0.080494,0.0061527,5.7372e-18
-0.12005,0.067308,0.01,-39.924,-0.080494,0.0061527,5.7372e-18
-0.11393,0.066835,-0.01,-38.835,-0.075457,0.0059738,5.7374e-18
-0.11393,0.066835,0.01,-38.835,-0.075457,0.0059738,5.7374e-18
-0.10777,0.066359,-0.01,-37.787,-0.072097,0.0058672,5.3604e-18
-0.10777,0.066359,0.01,-37.787,-0.072097,0.0058672,5.3604e-18
-0.10157,0.065855,-0.01,-36.799,-0.067522,0.0057098,5.3604e-18
-0.10157,0.065855,0.01,-36.799,-0.067522,0.0057098,5.3604e-18
-0.095328,0.065336,-0.01,-35.748,-0.063474,0.005472,-4.9914e-18
-0.095328,0.065336,0.01,-35.748,-0.063474,0.005472,-4.9914e-18
-0.089041,0.064806,-0.01,-35.25,-0.062623,0.0054329,-9.9831e-18
-0.089041,0.064806,0.01,-35.25,-0.062623,0.0054329,-9.9831e-18
-0.089041,0.064806,0.01,-34.331,-0.057123,0.0052115,9.6573e-18
-0.089041,0.064806,-0.01,-34.331,-0.057123,0.0052115,9.6573e-18
-0.082712,0.064246,-0.01,-33.791,-0.055539,0.0050799,4.8286e-18
-0.082712,0.064246,0.01,-33.791,-0.055539,0.0050799,4.8286e-18
-0.076339,0.063682,-0.01,-32.84,-0.052349,0.0049061,4.5e-18
-0.076339,0.063682,0.01,-32.84,-0.052349,0.0049061,4.5e-18
-0.069923,0.063087,-0.01,-31.926,-0.048149,0.0046554,4.5001e-18
-0.069923,0.063087,0.01,-31.926,-0.048149,0.0046554,4.5001e-18
-0.063463,0.062482,-0.01,-30.987,-0.044623,0.004392,-2.193e-34
-0.063463,0.062482,0.01,-30.987,-0.044623,0.004392,-2.193e-34
-0.056959,0.061861,-0.01,-30.121,-0.041203,0.0041629,1.6149e-17
-0.056959,0.061861,0.01,-30.121,-0.041203,0.0041629,1.6149e-17
-0.050411,0.061216,-0.01,-29.229,-0.037591,0.0038732,2.392e-17
-0.050411,0.061216,0.01,-29.229,-0.037591,0.0038732,2.392e-17
-0.043816,0.060567,-0.01,-28.392,-0.034725,0.0036596,7.7708e-18
-0.043816,0.060567,0.01,-28.392,-0.034725,0.0036596,7.7708e-18
-0.037179,0.059884,-0.01,-27.57,-0.031158,0.003375,7.2277e-18
-0.037179,0.059884,0.01,-27.57,-0.031158,0.003375,7.2277e-18
-0.030494,0.059197,-0.01,-26.764,-0.028309,0.003113,7.2277e-18
-0.030494,0.059197,0.01,-26.764,-0.028309,0.003113,7.2277e-18
-0.023765,0.058486,-0.01,-26.006,-0.025301,0.0028503,6.7314e-18
-0.023765,0.058486,0.01,-26.006,-0.025301,0.0028503,6.7314e-18
-0.016989,0.057761,-0.01,-25.244,-0.022435,0.0025711,6.7315e-18
-0.016989,0.057761,0.01,-25.244,-0.022435,0.0025711,6.7315e-18
-0.010167,0.057023,-0.01,-24.534,-0.019879,0.0023316,6.04e-23
-0.010167,0.057023,0.01,-24.534,-0.019879,0.0023316,6.04e-23
-0.0032982,0.056262,-0.01,-23.829,-0.017187,0.0020635,-1.2088e-17
-0.0032982,0.056262,0.01,-23.829,-0.017187,0.0020635,-1.2088e-17
0.0036184,0.055496,-0.01,-23.163,-0.014953,0.0018321,-1.7933e-17
0.0036184,0.055496,0.01,-23.163,-0.014953,0.0018321,-1.7933e-17
0.010581,0.0547,-0.01,-22.522,-0.012505,0.0015788,5.4256e-18
0.010581,0.0547,0.01,-22.522,-0.012505,0.0015788,5.4256e-18
0.017593,0.053899,-0.01,-21.903,-0.010419,0.0013508,1.6725e-17
0.017593,0.053899,0.01,-21.903,-0.010419,0.0013508,1.6725e-17
0.024651,0.053076,-0.01,-21.319,-0.0083156,0.0011204,5.4536e-18
0.024651,0.053076,0.01,-21.319,-0.0083156,0.0011204,5.4536e-18
0.031759,0.052241,-0.01,-20.749,-0.0063646,0.00088141,5.0955e-18
0.031759,0.052241,0.01,-20.749,-0.0063646,0.00088141,5.0955e-18
0.038916,0.05139,-0.01,-20.214,-0.004569,0.00066787,1.6644e-19
0.038916,0.05139,0.01,-20.214,-0.004569,0.00066787,1.6644e-19
0.046122,0.050524,-0.01,-19.696,-0.0028031,0.00046167,-4.9291e-18
0.046122,0.050524,0.01,-19.696,-0.0028031,0.00046167,-4.9291e-18
0.053377,0.049646,-0.01,-19.207,-0.0012314,0.00027287,-4.6229e-18
0.053377,0.049646,0.01,-19.207,-0.0012314,0.00027287,-4.6229e-18
0.060682,0.048749,-0.01,-18.736,0.00033065,7.5763e-05,-4.6229e-18
0.060682,0.048749,0.01,-18.736,0.00033065,7.5763e-05,-4.6229e-18
0.068038,0.047843,-0.01,-18.29,0.0017165,-0.0001072,-2.3755e-25
0.068038,0.047843,0.01,-18.29,0.0017165,-0.0001072,-2.3755e-25
0.075444,0.046917,-0.01,-17.864,0.0030933,-0.00027867,3.3531e-23
0.075444,0.046917,0.01,-17.864,0.0030933,-0.00027867,3.3531e-23
0.082903,0.045985,-0.01,-17.457,0.0043423,-0.00044525,6.0495e-23
0.082903,0.045985,0.01,-17.457,0.0043423,-0.00044525,6.0495e-23
0.090411,0.045032,-0.01,-17.07,0.0055524,-0.00061089,2.9856e-23
0.090411,0.045032,0.01,-17.07,0.0055524,-0.00061089,2.9856e-23
0.097973,0.044072,-0.01,-16.699,0.006672,-0.00076429,-3.0639e-23
0.097973,0.044072,0.01,-16.699,0.006672,-0.00076429,-3.0639e-23
0.10559,0.043095,-0.01,-16.345,0.0077362,-0.00091164,-3.7504e-18
0.10559,0.043095,0.01,-16.345,0.0077362,-0.00091164,-3.7504e-18
0.11325,0.04211,-0.01,-16.006,0.0087386,-0.0010535,3.549e-18
0.11325,0.04211,0.01,-16.006,0.0087386,-0.0010535,3.549e-18
0.12097,0.04111,-0.01,-15.682,0.0096866,-0.001181,1.998e-19
0.12097,0.04111,0.01,-15.682,0.0096866,-0.001181,1.998e-19
0.12875,0.0401,-0.01,-15.371,0.010584,-0.0012992,-1.8525e-19
0.12875,0.0401,0.01,-15.371,0.010584,-0.0012992,-1.8525e-19
0.13657,0.039078,-0.01,-15.072,0.011429,-0.0014184,6.9143e-18
0.13657,0.039078,0.01,-15.072,0.011429,-0.0014184,6.9143e-18
0.14445,0.038047,-0.01,-14.784,0.012239,-0.0015351,6.5598e-18
0.14445,0.038047,0.01,-14.784,0.012239,-0.0015351,6.5598e-18
0.15239,0.037004,-0.01,-14.507,0.012998,-0.0016342,1.2951e-17
0.15239,0.037004,0.01,-14.507,0.012998,-0.0016342,1.2951e-17
0.16038,0.035952,-0.01,-14.24,0.013734,-0.0017286,6.391e-18
0.16038,0.035952,0.01,-14.24,0.013734,-0.0017286,6.391e-18
0.16843,0.034891,-0.01,-13.982,0.014422,-0.0018349,1.8808e-37
0.16843,0.034891,0.01,-13.982,0.014422,-0.0018349,1.8808e-37
0.17654,0.033821,-0.01,-13.731,0.01509,-0.0019291,-4.6257e-23
0.17654,0.033821,0.01,-13.731,0.01509,-0.0019291,-4.6257e-23
0.1847,0.032744,-0.01,-13.489,0.015725,-0.00201,-2.4004e-23
0.1847,0.032744,0.01,-13.489,0.015725,-0.00201,-2.4004e-23
0.19292,0.031658,-0.01,-13.253,0.016334,-0.0020905,2.2252e-23
0.19292,0.031658,0.01,-13.253,0.016334,-0.0020905,2.2252e-23
0.20119,0.030567,-0.01,-13.023,0.016917,-0.0021769,2.0821e-23
0.20119,0.030567,0.01,-13.023,0.016917,-0.0021769,2.0821e-23
0.20953,0.029468,-0.01,-12.799,0.017481,-0.0022536,-5.3735e-18
0.20953,0.029468,0.01,-12.799,0.017481,-0.0022536,-5.3735e-18
0.21792,0.028365,-0.01,-12.581,0.018022,-0.0023113,-1.292e-19
0.21792,0.028365,0.01,-12.581,0.018022,-0.0023113,-1.292e-19
0.22638,0.027257,-0.01,-12.368,0.018547,-0.0023843,1.0365e-17
0.22638,0.027257,0.01,-12.368,0.018547,-0.0023843,1.0365e-17
0.23489,0.026144,-0.01,-12.158,0.019054,-0.0024428,1.0118e-17
0.23489,0.026144,0.01,-12.158,0.019054,-0.0024428,1.0118e-17
0.24346,0.02503,-0.01,-11.953,0.019544,-0.0024883,4.9979e-18
0.24346,0.02503,0.01,-11.953,0.019544,-0.0024883,4.9979e-18
0.2521,0.02391,-0.01,-11.751,0.02002,-0.0025368,-4.7634e-18
0.2521,0.02391,0.01,-11.751,0.02002,-0.0025368,-4.7634e-18
0.26079,0.022794,-0.01,-11.553,0.020485,-0.0025809,-9.4139e-18
0.26079,0.022794,0.01,-11.553,0.020485,-0.0025809,-9.4139e-18
0.26955,0.021675,-0.01,-11.357,0.02093,-0.0026129,-1.1149e-19
0.26955,0.021675,0.01,-11.357,0.02093,-0.0026129,-1.1149e-19
0.27837,0.020556,-0.01,-11.163,0.021366,-0.0026452,8.9701e-18
0.27837,0.020556,0.01,-11.163,0.021366,-0.0026452,8.9701e-18
0.28726,0.019442,-0.01,-10.972,0.021793,-0.0026763,1.3078e-17
0.28726,0.019442,0.01,-10.972,0.021793,-0.0026763,1.3078e-17
0.29621,0.018328,-0.01,-10.783,0.022201,-0.0026984,4.4278e-18
0.29621,0.018328,0.01,-10.783,0.022201,-0.0026984,4.4278e-18
0.30522,0.017221,-0.01,-10.595,0.022601,-0.0027232,-1.2452e-17
0.30522,0.017221,0.01,-10.595,0.022601,-0.0027232,-1.2452e-17
0.3143,0.016121,-0.01,-10.408,0.023007,-0.0027312,-8.2327e-18
0.3143,0.016121,0.01,-10.408,0.023007,-0.0027312,-8.2327e-18
0.32344,0.015026,-0.01,-10.222,0.02339,-0.0027309,-3.9152e-18
0.32344,0.015026,0.01,-10.222,0.02339,-0.0027309,-3.9152e-18
0.33265,0.01394,-0.01,-10.038,0.023765,-0.00273,-3.9152e-18
0.33265,0.01394,0.01,-10.038,0.023765,-0.00273,-3.9152e-18
0.34192,0.012869,-0.01,-9.8533,0.024142,-0.002725,3.1895e-25
0.34192,0.012869,0.01,-9.8533,0.024142,-0.002725,3.1895e-25
0.35127,0.011809,-0.01,-9.6698,0.024524,-0.0027174,-6.8967e-24
0.35127,0.011809,0.01,-9.6698,0.024524,-0.0027174,-6.8967e-24
0.36068,0.010762,-0.01,-9.4848,0.024872,-0.0026997,3.5291e-18
0.36068,0.010762,0.01,-9.4848,0.024872,-0.0026997,3.5291e-18
0.37016,0.0097307,-0.01,-9.302,0.025226,-0.0026641,8.997e-20
0.37016,0.0097307,0.01,-9.302,0.025226,-0.0026641,8.997e-20
0.37971,0.0087254,-0.01,-9.1173,0.025571,-0.0026192,-3.4392e-18
0.37971,0.0087254,0.01,-9.1173,0.025571,-0.0026192,-3.4392e-18
0.38933,0.0077421,-0.01,-8.9361,0.025964,-0.0025779,-3.258e-18
0.38933,0.0077421,0.01,-8.9361,0.025964,-0.0025779,-3.258e-18
0.39902,0.0067842,-0.01,-8.7507,0.026333,-0.0025229,-3.258e-18
0.39902,0.0067842,0.01,-8.7507,0.026333,-0.0025229,-3.258e-18
0.40879,0.0058556,-0.01,-8.5735,0.026834,-0.0024675,-1.5364e-23
0.40879,0.0058556,0.01,-8.5735,0.026834,-0.0024675,-1.5364e-23
0.41862,0.0049607,-0.01,-8.3882,0.027356,-0.0024002,-4.7493e-38
0.41862,0.0049607,0.01,-8.3882,0.027356,-0.0024002,-4.7493e-38
0.42853,0.0041042,-0.01,-8.2197,0.028243,-0.0023456,-2.9203e-18
0.42853,0.0041042,0.01,-8.2197,0.028243,-0.0023456,-2.9203e-18
0.43851,0.0032912,-0.01,-8.0281,0.029117,-0.0022692,-2.9203e-18
0.43851,0.0032912,0.01,-8.0281,0.029117,-0.0022692,-2.9203e-18
0.44857,0.0025293,-0.01,-7.8776,0.030949,-0.0022103,2.6443e-24
0.44857,0.0025293,0.01,-7.8776,0.030949,-0.0022103,2.6443e-24
0.4587,0.0018328,-0.01,-7.631,0.031885,-0.0020738,1.2966e-18
0.4587,0.0018328,0.01,-7.631,0.031885,-0.0020738,1.2966e-18
0.46891,0.0012004,-0.01,-7.5366,0.036293,-0.0020281,2.6308e-18
0.46891,0.0012004,0.01,-7.5366,0.036293,-0.0020281,2.6308e-18
0.47919,0.00066226,-0.01,-7.0076,0.035686,-0.0017852,1.3342e-18
0.47919,0.00066226,0.01,-7.0076,0.035686,-0.0017852,1.3342e-18
0.48956,0.00023775,-0.01,-7.2962,0.08941,0.0021647,6.7796e-19
0.48956,0.00023775,0.01,-7.2962,0.08941,0.0021647,6.7796e-19
0.5,0,-0.01,-8.2483,0.14892,0.0057695,1.3559e-18
0.5,0,0.01,-8.2483,0.14892,0.0057695,1.3559e-18


==> Results/foil_Re106/karman_Re106_1aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,-20.418,-0.26244,-0.00093506,7.1582e-20
-0.24456,-0.072792,0.01,-20.117,-0.2538,-0.0021197,2.0438e-22
-0.24456,-0.072792,-0.01,-20.117,-0.2538,-0.0021197,2.0438e-22
-0.24978,-0.072836,-0.01,-20.418,-0.26244,-0.00093506,7.1582e-20
-0.2393,-0.072748,0.01,-19.72,-0.25337,-0.0026665,-4.1131e-19
-0.2393,-0.072748,-0.01,-19.72,-0.25337,-0.0026665,-4.1131e-19
-0.234,-0.072682,0.01,-19.721,-0.25215,-0.0038116,-4.1161e-19
-0.234,-0.072682,-0.01,-19.721,-0.25215,-0.0038116,-4.1161e-19
-0.22867,-0.072588,0.01,-19.366,-0.24957,-0.004422,-6.62e-25
-0.22867,-0.072588,-0.01,-19.366,-0.24957,-0.004422,-6.62e-25
-0.2233,-0.072493,0.01,-19.252,-0.24928,-0.0053918,-7.8904e-19
-0.2233,-0.072493,-0.01,-19.252,-0.24928,-0.0053918,-7.8904e-19
-0.21789,-0.072355,0.01,-19.026,-0.24412,-0.0063465,-3.492e-20
-0.21789,-0.072355,-0.01,-19.026,-0.24412,-0.0063465,-3.492e-20
-0.21245,-0.072211,0.01,-18.653,-0.24348,-0.0068058,7.5412e-19
-0.21245,-0.072211,-0.01,-18.653,-0.24348,-0.0068058,7.5412e-19
-0.20697,-0.072051,0.01,-18.609,-0.24206,-0.0077766,-9.1417e-23
-0.20697,-0.072051,-0.01,-18.609,-0.24206,-0.0077766,-9.1417e-23
-0.20145,-0.071858,0.01,-18.264,-0.23862,-0.0083624,1.4228e-18
-0.20145,-0.071858,-0.01,-18.264,-0.23862,-0.0083624,1.4228e-18
-0.19589,-0.071664,0.01,-18.046,-0.23829,-0.0090831,2.8496e-18
-0.19589,-0.071664,-0.01,-18.046,-0.23829,-0.0090831,2.8496e-18
-0.19029,-0.071434,0.01,-17.851,-0.23442,-0.009861,2.8004e-18
-0.19029,-0.071434,-0.01,-17.851,-0.23442,-0.009861,2.8004e-18
-0.18465,-0.071193,0.01,-17.489,-0.23331,-0.010234,1.3736e-18
-0.18465,-0.071193,-0.01,-17.489,-0.23331,-0.010234,1.3736e-18
-0.17898,-0.070939,0.01,-17.397,-0.23193,-0.01105,-1.3409e-18
-0.17898,-0.070939,-0.01,-17.397,-0.23193,-0.01105,-1.3409e-18
-0.17327,-0.070651,0.01,-17.059,-0.22811,-0.011564,-1.341e-18
-0.17327,-0.070651,-0.01,-17.059,-0.22811,-0.011564,-1.341e-18
-0.16751,-0.07036,0.01,-16.777,-0.22759,-0.012107,-1.2799e-18
-0.16751,-0.07036,-0.01,-16.777,-0.22759,-0.012107,-1.2799e-18
-0.16172,-0.070038,0.01,-16.595,-0.22459,-0.012751,1.1943e-18
-0.16172,-0.070038,-0.01,-16.595,-0.22459,-0.012751,1.1943e-18
-0.15589,-0.069702,0.01,-16.236,-0.22312,-0.013054,7.31e-18
-0.15589,-0.069702,-0.01,-16.236,-0.22312,-0.013054,7.31e-18
-0.15002,-0.069355,0.01,-16.099,-0.22176,-0.013748,4.8358e-18
-0.15002,-0.069355,-0.01,-16.099,-0.22176,-0.013748,4.8358e-18
-0.14411,-0.068973,0.01,-15.764,-0.21798,-0.014152,-2.2864e-18
-0.14411,-0.068973,-0.01,-15.764,-0.21798,-0.014152,-2.2864e-18
-0.13815,-0.068589,0.01,-15.458,-0.21721,-0.014561,-2.2864e-18
-0.13815,-0.068589,-0.01,-15.458,-0.21721,-0.014561,-2.2864e-18
-0.13216,-0.068176,0.01,-15.266,-0.21456,-0.015066,-2.1998e-18
-0.13216,-0.068176,-0.01,-15.266,-0.21456,-0.015066,-2.1998e-18
-0.12613,-0.067746,0.01,-14.904,-0.21288,-0.015302,-2.1998e-18
-0.12613,-0.067746,-0.01,-14.904,-0.21288,-0.015302,-2.1998e-18
-0.12005,-0.067308,0.01,-14.732,-0.2115,-0.015885,-2.1202e-18
-0.12005,-0.067308,-0.01,-14.732,-0.2115,-0.015885,-2.1202e-18
-0.11393,-0.066835,0.01,-14.395,-0.20813,-0.016164,-2.1203e-18
-0.11393,-0.066835,-0.01,-14.395,-0.20813,-0.016164,-2.1203e-18
-0.10777,-0.066359,0.01,-14.086,-0.20717,-0.016492,2.0039e-18
-0.10777,-0.066359,-0.01,-14.086,-0.20717,-0.016492,2.0039e-18
-0.10157,-0.065855,0.01,-14.089,-0.20707,-0.016912,4.008e-18
-0.10157,-0.065855,-0.01,-14.089,-0.20707,-0.016912,4.008e-18
-0.25363,-0.072831,-0.01,-20.224,-0.26222,0.00026711,1.0745e-19
-0.25363,-0.072831,0.01,-20.224,-0.26222,0.00026711,1.0745e-19
-0.25747,-0.072827,-0.01,-20.487,-0.25758,0.00028529,-3.773e-20
-0.25747,-0.072827,0.01,-20.487,-0.25758,0.00028529,-3.773e-20
-0.26132,-0.072822,-0.01,-20.802,-0.26344,0.0011114,7.4315e-20
-0.26132,-0.072822,0.01,-20.802,-0.26344,0.0011114,7.4315e-20
-0.26517,-0.072794,-0.01,-20.799,-0.26768,0.002436,1.485e-19
-0.26517,-0.072794,0.01,-20.799,-0.26768,0.002436,1.485e-19
-0.26902,-0.07275,-0.01,-20.831,-0.26308,0.0028901,2.9693e-19
-0.26902,-0.07275,0.01,-20.831,-0.26308,0.0028901,2.9693e-19
-0.27286,-0.072706,-0.01,-21.235,-0.26484,0.0032285,2.9695e-19
-0.27286,-0.072706,0.01,-21.235,-0.26484,0.0032285,2.9695e-19
-0.27671,-0.072654,-0.01,-21.37,-0.27417,0.0049261,6.0104e-19
-0.27671,-0.072654,0.01,-21.37,-0.27417,0.0049261,6.0104e-19
-0.28056,-0.072569,-0.01,-21.173,-0.271,0.0058492,1.1995e-18
-0.28056,-0.072569,0.01,-21.173,-0.271,0.0058492,1.1995e-18
-0.2844,-0.072483,-0.01,-21.604,-0.26856,0.0056779,6.0028e-19
-0.2844,-0.072483,0.01,-21.604,-0.26856,0.0056779,6.0028e-19
-0.28825,-0.072398,-0.01,-21.848,-0.27954,0.0076273,-1.2265e-18
-0.28825,-0.072398,0.01,-21.848,-0.27954,0.0076273,-1.2265e-18
-0.2921,-0.072274,-0.01,-21.582,-0.27934,0.0090577,-6.3249e-21
-0.2921,-0.072274,0.01,-21.582,-0.27934,0.0090577,-6.3249e-21
-0.29594,-0.072146,-0.01,-21.876,-0.27439,0.0087711,1.2214e-18
-0.29594,-0.072146,0.01,-21.876,-0.27439,0.0087711,1.2214e-18
-0.29979,-0.072018,-0.01,-22.17,-0.28226,0.010441,8.6605e-36
-0.29979,-0.072018,0.01,-22.17,-0.28226,0.010441,8.6605e-36
-0.30363,-0.071859,-0.01,-22.014,-0.28486,0.012219,-5.9881e-35
-0.30363,-0.071859,0.01,-22.014,-0.28486,0.012219,-5.9881e-35
-0.30747,-0.071686,-0.01,-22.171,-0.28067,0.012357,2.4937e-21
-0.30747,-0.071686,0.01,-22.171,-0.28067,0.012357,2.4937e-21
-0.31132,-0.071512,-0.01,-22.471,-0.28598,0.013752,2.4845e-21
-0.31132,-0.071512,0.01,-22.471,-0.28598,0.013752,2.4845e-21
-0.31516,-0.071314,-0.01,-22.385,-0.29024,0.015783,-3.2265e-24
-0.31516,-0.071314,0.01,-22.385,-0.29024,0.015783,-3.2265e-24
-0.319,-0.071094,-0.01,-22.438,-0.28687,0.016183,1.2842e-18
-0.319,-0.071094,0.01,-22.438,-0.28687,0.016183,1.2842e-18
-0.32284,-0.070873,-0.01,-22.733,-0.29088,0.017457,2.5828e-18
-0.32284,-0.070873,0.01,-22.733,-0.29088,0.017457,2.5828e-18
-0.32668,-0.07063,-0.01,-22.65,-0.29601,0.019882,-1.2555e-18
-0.32668,-0.07063,0.01,-22.65,-0.29601,0.019882,-1.2555e-18
-0.33052,-0.07036,-0.01,-22.629,-0.29326,0.020481,-5.147e-18
-0.33052,-0.07036,0.01,-22.629,-0.29326,0.020481,-5.147e-18
-0.33436,-0.07009,-0.01,-22.889,-0.29684,0.021798,-2.5954e-18
-0.33436,-0.07009,0.01,-22.889,-0.29684,0.021798,-2.5954e-18
-0.3382,-0.069796,-0.01,-22.75,-0.30153,0.024356,-2.5442e-21
-0.3382,-0.069796,0.01,-22.75,-0.30153,0.024356,-2.5442e-21
-0.34203,-0.069475,-0.01,-22.732,-0.29931,0.025034,2.549e-21
-0.34203,-0.069475,0.01,-22.732,-0.29931,0.025034,2.549e-21
-0.34586,-0.069153,-0.01,-22.906,-0.3039,0.026854,2.518e-21
-0.34586,-0.069153,0.01,-22.906,-0.3039,0.026854,2.518e-21
-0.34969,-0.068802,-0.01,-22.623,-0.30638,0.02917,-2.5492e-21
-0.34969,-0.068802,0.01,-22.623,-0.30638,0.02917,-2.5492e-21
-0.35352,-0.068425,-0.01,-22.722,-0.30408,0.029437,-2.6332e-18
-0.35352,-0.068425,0.01,-22.722,-0.30408,0.029437,-2.6332e-18
-0.35735,-0.068048,-0.01,-22.877,-0.31178,0.032431,-2.6333e-18
-0.35735,-0.068048,0.01,-22.877,-0.31178,0.032431,-2.6333e-18
-0.36118,-0.067633,-0.01,-22.477,-0.31153,0.034538,2.4534e-21
-0.36118,-0.067633,0.01,-22.477,-0.31153,0.034538,2.4534e-21
-0.365,-0.067199,-0.01,-22.833,-0.30933,0.034319,2.5041e-21
-0.365,-0.067199,0.01,-22.833,-0.30933,0.034319,2.5041e-21
-0.36882,-0.066765,-0.01,-22.99,-0.3216,0.039022,-2.546e-21
-0.36882,-0.066765,0.01,-22.99,-0.3216,0.039022,-2.546e-21
-0.37264,-0.066275,-0.01,-22.53,-0.32104,0.041293,2.5722e-18
-0.37264,-0.066275,0.01,-22.53,-0.32104,0.041293,2.5722e-18
-0.37646,-0.065781,-0.01,-22.866,-0.31855,0.04148,2.5697e-18
-0.37646,-0.065781,0.01,-22.866,-0.31855,0.04148,2.5697e-18
-0.38027,-0.065272,-0.01,-22.829,-0.32586,0.045731,1.0248e-17
-0.38027,-0.065272,0.01,-22.829,-0.32586,0.045731,1.0248e-17
-0.38408,-0.064714,-0.01,-22.742,-0.32694,0.047788,1.5531e-17
-0.38408,-0.064714,0.01,-22.742,-0.32694,0.047788,1.5531e-17
-0.38788,-0.064156,-0.01,-23.073,-0.32625,0.047538,1.0561e-17
-0.38788,-0.064156,0.01,-23.073,-0.32625,0.047538,1.0561e-17
-0.10157,-0.065855,0.01,-13.644,-0.2021,-0.016857,1.1959e-22
-0.095328,-0.065336,0.01,-13.507,-0.20291,-0.017053,1.8764e-18
-0.095328,-0.065336,-0.01,-13.507,-0.20291,-0.017053,1.8764e-18
-0.10157,-0.065855,-0.01,-13.644,-0.2021,-0.016857,1.1959e-22
-0.089041,-0.064806,0.01,-13.305,-0.20137,-0.017459,3.111e-20
-0.089041,-0.064806,-0.01,-13.305,-0.20137,-0.017459,3.111e-20
-0.082712,-0.064246,0.01,-12.962,-0.19864,-0.017633,-5.3575e-18
-0.082712,-0.064246,-0.01,-12.962,-0.19864,-0.017633,-5.3575e-18
-0.076339,-0.063682,0.01,-12.67,-0.19752,-0.017957,-1.7719e-18
-0.076339,-0.063682,-0.01,-12.67,-0.19752,-0.017957,-1.7719e-18
-0.069923,-0.063087,0.01,-12.407,-0.19477,-0.018214,1.7403e-18
-0.069923,-0.063087,-0.01,-12.407,-0.19477,-0.018214,1.7403e-18
-0.063463,-0.062482,0.01,-12.055,-0.19322,-0.018333,5.5295e-35
-0.063463,-0.062482,-0.01,-12.055,-0.19322,-0.018333,5.5295e-35
-0.056959,-0.061861,0.01,-11.828,-0.19144,-0.01862,3.1539e-18
-0.056959,-0.061861,-0.01,-11.828,-0.19144,-0.01862,3.1539e-18
-0.050411,-0.061216,0.01,-11.475,-0.18948,-0.018714,3.1539e-18
-0.050411,-0.061216,-0.01,-11.475,-0.18948,-0.018714,3.1539e-18
-0.043816,-0.060567,0.01,-11.224,-0.1882,-0.019011,5.9549e-18
-0.043816,-0.060567,-0.01,-11.224,-0.1882,-0.019011,5.9549e-18
-0.037179,-0.059884,0.01,-10.905,-0.18517,-0.01913,8.7563e-18
-0.037179,-0.059884,-0.01,-10.905,-0.18517,-0.01913,8.7563e-18
-0.030494,-0.059197,0.01,-10.56,-0.18379,-0.019226,2.8014e-18
-0.030494,-0.059197,-0.01,-10.56,-0.18379,-0.019226,2.8014e-18
-0.023765,-0.058486,0.01,-10.308,-0.18196,-0.019408,-2.6323e-18
-0.023765,-0.058486,-0.01,-10.308,-0.18196,-0.019408,-2.6323e-18
-0.016989,-0.057761,0.01,-9.9541,-0.18013,-0.019452,2.4393e-18
-0.016989,-0.057761,-0.01,-9.9541,-0.18013,-0.019452,2.4393e-18
-0.010167,-0.057023,0.01,-9.6909,-0.17847,-0.019607,5.0715e-18
-0.010167,-0.057023,-0.01,-9.6909,-0.17847,-0.019607,5.0715e-18
-0.0032982,-0.056262,0.01,-9.3496,-0.17654,-0.019634,-3.8865e-23
-0.0032982,-0.056262,-0.01,-9.3496,-0.17654,-0.019634,-3.8865e-23
0.0036184,-0.055496,0.01,-9.0658,-0.17509,-0.019776,-2.2842e-18
0.0036184,-0.055496,-0.01,-9.0658,-0.17509,-0.019776,-2.2842e-18
0.010581,-0.0547,0.01,-8.7458,-0.17262,-0.019805,-2.2841e-18
0.010581,-0.0547,-0.01,-8.7458,-0.17262,-0.019805,-2.2841e-18
0.017593,-0.053899,0.01,-8.407,-0.17108,-0.019823,2.0838e-18
0.017593,-0.053899,-0.01,-8.407,-0.17108,-0.019823,2.0838e-18
0.024651,-0.053076,0.01,-8.1236,-0.16931,-0.019886,6.0138e-18
0.024651,-0.053076,-0.01,-8.1236,-0.16931,-0.019886,6.0138e-18
0.031759,-0.052241,0.01,-7.7798,-0.16752,-0.019865,5.8159e-18
0.031759,-0.052241,-0.01,-7.7798,-0.16752,-0.019865,5.8159e-18
0.038916,-0.05139,0.01,-7.4886,-0.16585,-0.019901,9.031e-20
0.038916,-0.05139,-0.01,-7.4886,-0.16585,-0.019901,9.031e-20
0.046122,-0.050524,0.01,-7.1518,-0.16405,-0.019866,-5.1886e-18
0.046122,-0.050524,-0.01,-7.1518,-0.16405,-0.019866,-5.1886e-18
0.053377,-0.049646,0.01,-6.8505,-0.1624,-0.019871,-3.393e-18
0.053377,-0.049646,-0.01,-6.8505,-0.1624,-0.019871,-3.393e-18
0.060682,-0.048749,0.01,-6.5202,-0.1606,-0.01982,-1.5054e-23
0.060682,-0.048749,-0.01,-6.5202,-0.1606,-0.01982,-1.5054e-23
0.068038,-0.047843,0.01,-6.2088,-0.15897,-0.019794,7.6901e-26
0.068038,-0.047843,-0.01,-6.2088,-0.15897,-0.019794,7.6901e-26
0.075444,-0.046917,0.01,-5.8843,-0.15714,-0.019727,-1.1291e-23
0.075444,-0.046917,-0.01,-5.8843,-0.15714,-0.019727,-1.1291e-23
0.082903,-0.045985,0.01,-5.5604,-0.15553,-0.019668,2.5661e-18
0.082903,-0.045985,-0.01,-5.5604,-0.15553,-0.019668,2.5661e-18
0.090411,-0.045032,0.01,-5.2439,-0.15374,-0.019591,2.5661e-18
0.090411,-0.045032,-0.01,-5.2439,-0.15374,-0.019591,2.5661e-18
0.097973,-0.044072,0.01,-4.9123,-0.15208,-0.019489,-4.702e-38
0.097973,-0.044072,-0.01,-4.9123,-0.15208,-0.019489,-4.702e-38
0.10559,-0.043095,0.01,-4.598,-0.15044,-0.019401,1.0139e-18
0.10559,-0.043095,-0.01,-4.598,-0.15044,-0.019401,1.0139e-18
0.11325,-0.04211,0.01,-4.2667,-0.14875,-0.019279,-8.7624e-19
0.11325,-0.04211,-0.01,-4.2667,-0.14875,-0.019279,-8.7624e-19
0.12097,-0.04111,0.01,-3.9477,-0.14712,-0.019164,-1.8901e-18
0.12097,-0.04111,-0.01,-3.9477,-0.14712,-0.019164,-1.8901e-18
0.12875,-0.0401,0.01,-3.6178,-0.14543,-0.019021,-1.5666e-18
0.12875,-0.0401,-0.01,-3.6178,-0.14543,-0.019021,-1.5666e-18
0.13657,-0.039078,0.01,-3.2937,-0.14379,-0.018878,-1.5666e-18
0.13657,-0.039078,-0.01,-3.2937,-0.14379,-0.018878,-1.5666e-18
0.14445,-0.038047,0.01,-2.964,-0.14213,-0.018718,-1.2518e-18
0.14445,-0.038047,-0.01,-2.964,-0.14213,-0.018718,-1.2518e-18
0.15239,-0.037004,0.01,-2.6379,-0.1405,-0.018553,-2.3408e-18
0.15239,-0.037004,-0.01,-2.6379,-0.1405,-0.018553,-2.3408e-18
0.16038,-0.035952,0.01,-2.3091,-0.13891,-0.018378,-1.0891e-18
0.16038,-0.035952,-0.01,-2.3091,-0.13891,-0.018378,-1.0891e-18
0.16843,-0.034891,0.01,-1.9845,-0.13732,-0.018197,4.702e-38
0.16843,-0.034891,-0.01,-1.9845,-0.13732,-0.018197,4.702e-38
0.17654,-0.033821,0.01,-1.6561,-0.13576,-0.018002,-1.2973e-18
0.17654,-0.033821,-0.01,-1.6561,-0.13576,-0.018002,-1.2973e-18
0.1847,-0.032744,0.01,-1.3329,-0.1342,-0.017804,-1.2973e-18
0.1847,-0.032744,-0.01,-1.3329,-0.1342,-0.017804,-1.2973e-18
0.19292,-0.031658,0.01,-1.0046,-0.13265,-0.017588,-2.1876e-24
0.19292,-0.031658,-0.01,-1.0046,-0.13265,-0.017588,-2.1876e-24
0.20119,-0.030567,0.01,-0.681,-0.13115,-0.017371,-5.761e-25
0.20119,-0.030567,-0.01,-0.681,-0.13115,-0.017371,-5.761e-25
0.20953,-0.029468,0.01,-0.3555,-0.12961,-0.017137,8.0112e-20
0.20953,-0.029468,-0.01,-0.3555,-0.12961,-0.017137,8.0112e-20
0.21792,-0.028365,0.01,-0.030751,-0.12814,-0.016899,8.0113e-20
0.21792,-0.028365,-0.01,-0.030751,-0.12814,-0.016899,8.0113e-20
0.22638,-0.027257,0.01,0.29015,-0.12661,-0.01665,-3.7528e-19
0.22638,-0.027257,-0.01,0.29015,-0.12661,-0.01665,-3.7528e-19
0.23489,-0.026144,0.01,0.61818,-0.12514,-0.016387,-1.0229e-18
0.23489,-0.026144,-0.01,0.61818,-0.12514,-0.016387,-1.0229e-18
0.24346,-0.02503,0.01,0.9367,-0.12366,-0.016129,-6.4757e-19
0.24346,-0.02503,-0.01,0.9367,-0.12366,-0.016129,-6.4757e-19
0.2521,-0.02391,0.01,1.2667,-0.12218,-0.015838,5.8798e-19
0.2521,-0.02391,-0.01,1.2667,-0.12218,-0.015838,5.8798e-19
0.26079,-0.022794,0.01,1.585,-0.12095,-0.015563,1.2853e-18
0.26079,-0.022794,-0.01,1.585,-0.12095,-0.015563,1.2853e-18
0.26955,-0.021675,0.01,1.895,-0.11941,-0.015273,-1.3153e-19
0.26955,-0.021675,-0.01,1.895,-0.11941,-0.015273,-1.3153e-19
0.27837,-0.020556,0.01,2.2274,-0.11798,-0.014949,-1.7816e-18
0.27837,-0.020556,-0.01,2.2274,-0.11798,-0.014949,-1.7816e-18
0.28726,-0.019442,0.01,2.538,-0.11679,-0.014661,-9.5272e-19
0.28726,-0.019442,-0.01,2.538,-0.11679,-0.014661,-9.5272e-19
0.29621,-0.018328,0.01,2.8543,-0.11531,-0.01433,-1.1885e-18
0.29621,-0.018328,-0.01,2.8543,-0.11531,-0.01433,-1.1885e-18
0.30522,-0.017221,0.01,3.1751,-0.11407,-0.013985,-1.1885e-18
0.30522,-0.017221,-0.01,3.1751,-0.11407,-0.013985,-1.1885e-18
0.3143,-0.016121,0.01,3.4784,-0.11291,-0.013668,-3.2139e-23
0.3143,-0.016121,-0.01,3.4784,-0.11291,-0.013668,-3.2139e-23
0.32344,-0.015026,0.01,3.789,-0.11143,-0.013311,-1.5208e-18
0.32344,-0.015026,-0.01,3.789,-0.11143,-0.013311,-1.5208e-18
0.33265,-0.01394,0.01,4.1078,-0.11026,-0.012927,-1.5208e-18
0.33265,-0.01394,-0.01,4.1078,-0.11026,-0.012927,-1.5208e-18
0.34192,-0.012869,0.01,4.4041,-0.10934,-0.012571,1.725e-18
0.34192,-0.012869,-0.01,4.4041,-0.10934,-0.012571,1.725e-18
0.35127,-0.011809,0.01,4.6972,-0.10811,-0.012204,1.725e-18
0.35127,-0.011809,-0.01,4.6972,-0.10811,-0.012204,1.725e-18
0.36068,-0.010762,0.01,5.0015,-0.10677,-0.011801,3.3793e-24
0.36068,-0.010762,-0.01,5.0015,-0.10677,-0.011801,3.3793e-24
0.37016,-0.0097307,0.01,5.3057,-0.10576,-0.011369,-2.0317e-18
0.37016,-0.0097307,-0.01,5.3057,-0.10576,-0.011369,-2.0317e-18
0.37971,-0.0087254,0.01,5.5892,-0.10505,-0.010945,-2.0317e-18
0.37971,-0.0087254,-0.01,5.5892,-0.10505,-0.010945,-2.0317e-18
0.38933,-0.0077421,0.01,5.8603,-0.10418,-0.010519,2.2026e-18
0.38933,-0.0077421,-0.01,5.8603,-0.10418,-0.010519,2.2026e-18
0.39902,-0.0067842,0.01,6.1377,-0.10329,-0.01006,6.773e-18
0.39902,-0.0067842,-0.01,6.1377,-0.10329,-0.01006,6.773e-18
0.40879,-0.0058556,0.01,6.4033,-0.1026,-0.0095857,4.5704e-18
0.40879,-0.0058556,-0.01,6.4033,-0.1026,-0.0095857,4.5704e-18
0.41862,-0.0049607,0.01,6.6596,-0.10201,-0.0090847,1.8808e-37
0.41862,-0.0049607,-0.01,6.6596,-0.10201,-0.0090847,1.8808e-37
0.42853,-0.0041042,0.01,6.9042,-0.10156,-0.0085569,2.5063e-18
0.42853,-0.0041042,-0.01,6.9042,-0.10156,-0.0085569,2.5063e-18
0.43851,-0.0032912,0.01,7.1352,-0.10125,-0.007987,2.5063e-18
0.43851,-0.0032912,-0.01,7.1352,-0.10125,-0.007987,2.5063e-18
0.44857,-0.0025293,0.01,7.3539,-0.10146,-0.0073507,2.4678e-24
0.44857,-0.0025293,-0.01,7.3539,-0.10146,-0.0073507,2.4678e-24
0.4587,-0.0018328,0.01,7.5227,-0.10204,-0.0066812,-1.325e-18
0.4587,-0.0018328,-0.01,7.5227,-0.10204,-0.0066812,-1.325e-18
0.46891,-0.0012004,0.01,7.6736,-0.10304,-0.0058939,2.17e-20
0.46891,-0.0012004,-0.01,7.6736,-0.10304,-0.0058939,2.17e-20
0.47919,-0.00066226,0.01,7.7658,-0.1057,-0.0049272,1.3468e-18
0.47919,-0.00066226,-0.01,7.7658,-0.1057,-0.0049272,1.3468e-18
0.48956,-0.00023775,0.01,7.741,-0.11347,-0.0049562,6.497e-19
0.48956,-0.00023775,-0.01,7.741,-0.11347,-0.0049562,6.497e-19
0.5,0,0.01,7.7133,-0.11935,-0.0054973,1.2994e-18
0.5,0,-0.01,7.7133,-0.11935,-0.0054973,1.2994e-18
-0.51245,0.0015983,0.01,46.052,-0.022518,-0.23245,-1.3997e-18
-0.51245,0.0015983,-0.01,46.052,-0.022518,-0.23245,-1.3997e-18
-0.51187,0.0053556,-0.01,39.182,-0.084377,-0.37318,-8.3474e-21
-0.51187,0.0053556,0.01,39.182,-0.084377,-0.37318,-8.3474e-21
-0.51077,0.0089907,-0.01,30.204,-0.16469,-0.45968,-1.1576e-17
-0.51077,0.0089907,0.01,30.204,-0.16469,-0.45968,-1.1576e-17
-0.5092,0.012452,-0.01,20.465,-0.24276,-0.49304,-1.1568e-17
-0.5092,0.012452,0.01,20.465,-0.24276,-0.49304,-1.1568e-17
-0.50725,0.015712,-0.01,11.208,-0.3044,-0.48531,3.1263e-18
-0.50725,0.015712,0.01,11.208,-0.3044,-0.48531,3.1263e-18
-0.50499,0.018765,-0.01,3.0445,-0.34569,-0.45449,3.4509e-18
-0.50499,0.018765,0.01,3.0445,-0.34569,-0.45449,3.4509e-18
-0.50247,0.021619,-0.01,-3.8544,-0.37005,-0.41521,3.2417e-19
-0.50247,0.021619,0.01,-3.8544,-0.37005,-0.41521,3.2417e-19
-0.49977,0.024291,-0.01,-9.6867,-0.38543,-0.37865,-1.1443e-17
-0.49977,0.024291,0.01,-9.6867,-0.38543,-0.37865,-1.1443e-17
-0.49691,0.0268,-0.01,-14.728,-0.39487,-0.34279,-1.1443e-17
-0.49691,0.0268,0.01,-14.728,-0.39487,-0.34279,-1.1443e-17
-0.49391,0.029138,-0.01,-18.474,-0.39993,-0.30708,2.0463e-34
-0.49391,0.029138,0.01,-18.474,-0.39993,-0.30708,2.0463e-34
-0.49079,0.031323,-0.01,-20.877,-0.41294,-0.2871,1.3176e-21
-0.49079,0.031323,0.01,-20.877,-0.41294,-0.2871,1.3176e-21
-0.4876,0.033396,-0.01,-23.258,-0.43965,-0.28549,-8.3001e-25
-0.4876,0.033396,0.01,-23.258,-0.43965,-0.28549,-8.3001e-25
-0.48435,0.035372,-0.01,-26.243,-0.45118,-0.26905,1.2912e-17
-0.48435,0.035372,0.01,-26.243,-0.45118,-0.26905,1.2912e-17
-0.48102,0.037207,-0.01,-27.539,-0.44548,-0.24152,2.5558e-17
-0.48102,0.037207,0.01,-27.539,-0.44548,-0.24152,2.5558e-17
-0.47764,0.038957,-0.01,-28.374,-0.45924,-0.23828,1.2649e-17
-0.47764,0.038957,0.01,-28.374,-0.45924,-0.23828,1.2649e-17
-0.47423,0.040647,-0.01,-30.946,-0.46286,-0.22443,-1.5037e-17
-0.47423,0.040647,0.01,-30.946,-0.46286,-0.22443,-1.5037e-17
-0.47076,0.042203,-0.01,-31.575,-0.44745,-0.19895,-1.5038e-17
-0.47076,0.042203,0.01,-31.575,-0.44745,-0.19895,-1.5038e-17
-0.46727,0.043718,-0.01,-31.911,-0.44739,-0.19004,-8.1881e-22
-0.46727,0.043718,0.01,-31.911,-0.44739,-0.19004,-8.1881e-22
-0.46375,0.04515,-0.01,-32.964,-0.44543,-0.17837,-7.3948e-21
-0.46375,0.04515,0.01,-32.964,-0.44543,-0.17837,-7.3948e-21
-0.4602,0.046516,-0.01,-33.259,-0.44433,-0.16929,1.5632e-17
-0.4602,0.046516,0.01,-33.259,-0.44433,-0.16929,1.5632e-17
-0.45663,0.047831,-0.01,-34.274,-0.44211,-0.15974,3.1851e-17
-0.45663,0.047831,0.01,-34.274,-0.44211,-0.15974,3.1851e-17
-0.45303,0.049069,-0.01,-34.548,-0.43499,-0.14868,1.6215e-17
-0.45303,0.049069,0.01,-34.548,-0.43499,-0.14868,1.6215e-17
-0.44942,0.050277,-0.01,-34.974,-0.43166,-0.14044,1.661e-17
-0.44942,0.050277,0.01,-34.974,-0.43166,-0.14044,1.661e-17
-0.44579,0.051406,-0.01,-35.297,-0.42602,-0.13171,4.288e-19
-0.44579,0.051406,0.01,-35.297,-0.42602,-0.13171,4.288e-19
-0.44215,0.052512,-0.01,-35.499,-0.4214,-0.12431,-1.6181e-17
-0.44215,0.052512,0.01,-35.499,-0.4214,-0.12431,-1.6181e-17
-0.43848,0.053548,-0.01,-35.758,-0.41601,-0.11677,4.0596e-21
-0.43848,0.053548,0.01,-35.758,-0.41601,-0.11677,4.0596e-21
-0.43482,0.05456,-0.01,-35.829,-0.41137,-0.11055,-8.4187e-18
-0.43482,0.05456,0.01,-35.829,-0.41137,-0.11055,-8.4187e-18
-0.43113,0.055515,-0.01,-36.032,-0.4058,-0.10358,-8.4268e-18
-0.43113,0.055515,0.01,-36.032,-0.4058,-0.10358,-8.4268e-18
-0.42744,0.056439,-0.01,-35.946,-0.40348,-0.099121,-8.1876e-21
-0.42744,0.056439,0.01,-35.946,-0.40348,-0.099121,-8.1876e-21
-0.42374,0.057326,-0.01,-36.267,-0.40034,-0.093691,-4.0957e-21
-0.42374,0.057326,0.01,-36.267,-0.40034,-0.093691,-4.0957e-21
-0.42003,0.058166,-0.01,-36.179,-0.39648,-0.089324,8.3318e-18
-0.42003,0.058166,0.01,-36.179,-0.39648,-0.089324,8.3318e-18
-0.41632,0.058994,-0.01,-36.427,-0.39225,-0.084159,8.3359e-18
-0.41632,0.058994,0.01,-36.427,-0.39225,-0.084159,8.3359e-18
-0.41259,0.059756,-0.01,-36.323,-0.38513,-0.078415,-8.2733e-18
-0.41259,0.059756,0.01,-36.323,-0.38513,-0.078415,-8.2733e-18
-0.40886,0.060518,-0.01,-36.205,-0.38185,-0.074826,2.122e-19
-0.40886,0.060518,0.01,-36.205,-0.38185,-0.074826,2.122e-19
-0.40512,0.061222,-0.01,-36.185,-0.37478,-0.069146,8.4896e-18
-0.40512,0.061222,0.01,-36.185,-0.37478,-0.069146,8.4896e-18
-0.40138,0.06191,-0.01,-35.798,-0.37383,-0.067246,3.3401e-36
-0.40138,0.06191,0.01,-35.798,-0.37383,-0.067246,3.3401e-36
-0.39764,0.062576,-0.01,-36.033,-0.37181,-0.063358,-7.1304e-35
-0.39764,0.062576,0.01,-36.033,-0.37181,-0.063358,-7.1304e-35
-0.39388,0.063194,-0.01,-35.712,-0.36556,-0.059186,-6.8625e-35
-0.39388,0.063194,0.01,-35.712,-0.36556,-0.059186,-6.8625e-35
-0.39013,0.063812,-0.01,-35.613,-0.36313,-0.056531,8.3097e-18
-0.39013,0.063812,0.01,-35.613,-0.36313,-0.056531,8.3097e-18
-0.38636,0.064378,-0.01,-35.422,-0.35458,-0.051438,8.3058e-18
-0.38636,0.064378,0.01,-35.422,-0.35458,-0.051438,8.3058e-18
-0.3826,0.06493,-0.01,-34.875,-0.34879,-0.049394,-7.8653e-21
-0.3826,0.06493,0.01,-34.875,-0.34879,-0.049394,-7.8653e-21
-0.38788,-0.064156,0.01,-22.582,-0.33911,0.054776,3.0093e-36
-0.38788,-0.064156,-0.01,-22.582,-0.33911,0.054776,3.0093e-36
-0.39168,-0.063556,-0.01,-22.334,-0.33268,0.053873,-5.0605e-18
-0.39168,-0.063556,0.01,-22.334,-0.33268,0.053873,-5.0605e-18
-0.39548,-0.062931,-0.01,-22.562,-0.33188,0.054881,-5.058e-18
-0.39548,-0.062931,0.01,-22.562,-0.33188,0.054881,-5.058e-18
-0.39927,-0.062298,-0.01,-22.423,-0.3408,0.060323,2.5242e-21
-0.39927,-0.062298,0.01,-22.423,-0.3408,0.060323,2.5242e-21
-0.40306,-0.061602,-0.01,-22.129,-0.34299,0.063443,5.1458e-18
-0.40306,-0.061602,0.01,-22.129,-0.34299,0.063443,5.1458e-18
-0.40684,-0.060906,-0.01,-22.084,-0.34773,0.067247,1.6518e-19
-0.40684,-0.060906,0.01,-22.084,-0.34773,0.067247,1.6518e-19
-0.41062,-0.06016,-0.01,-21.518,-0.34874,0.070764,-8.4185e-20
-0.41062,-0.06016,0.01,-21.518,-0.34874,0.070764,-8.4185e-20
-0.41439,-0.059389,-0.01,-21.536,-0.34843,0.072951,4.894e-18
-0.41439,-0.059389,0.01,-21.536,-0.34843,0.072951,4.894e-18
-0.41815,-0.058592,-0.01,-21.172,-0.35258,0.077839,-9.4562e-18
-0.41815,-0.058592,0.01,-21.172,-0.35258,0.077839,-9.4562e-18
-0.4219,-0.057742,-0.01,-21.066,-0.35574,0.081549,-1.44e-17
-0.4219,-0.057742,0.01,-21.066,-0.35574,0.081549,-1.44e-17
-0.42565,-0.056887,-0.01,-20.686,-0.36148,0.087668,-4.9484e-18
-0.42565,-0.056887,0.01,-20.686,-0.36148,0.087668,-4.9484e-18
-0.42939,-0.055953,-0.01,-20.252,-0.36434,0.092443,-4.7562e-18
-0.42939,-0.055953,0.01,-20.252,-0.36434,0.092443,-4.7562e-18
-0.43312,-0.055019,-0.01,-19.815,-0.36725,0.097638,-4.7495e-18
-0.43312,-0.055019,0.01,-19.815,-0.36725,0.097638,-4.7495e-18
-0.43683,-0.054004,-0.01,-19.26,-0.36985,0.10324,-8.9945e-18
-0.43683,-0.054004,0.01,-19.26,-0.36985,0.10324,-8.9945e-18
-0.44054,-0.052981,-0.01,-18.705,-0.37179,0.10857,-9.001e-18
-0.44054,-0.052981,0.01,-18.705,-0.37179,0.10857,-9.001e-18
-0.44423,-0.05188,-0.01,-18.106,-0.3745,0.11488,8.449e-18
-0.44423,-0.05188,0.01,-18.106,-0.3745,0.11488,8.449e-18
-0.44791,-0.050761,-0.01,-17.385,-0.37654,0.1213,8.4511e-18
-0.44791,-0.050761,0.01,-17.385,-0.37654,0.1213,8.4511e-18
-0.45156,-0.04956,-0.01,-16.703,-0.37935,0.12837,1.7763e-21
-0.45156,-0.04956,0.01,-16.703,-0.37935,0.12837,1.7763e-21
-0.45521,-0.048339,-0.01,-15.785,-0.38198,0.13655,1.3407e-17
-0.45521,-0.048339,0.01,-15.785,-0.38198,0.13655,1.3407e-17
-0.45882,-0.047021,-0.01,-14.851,-0.38306,0.14395,2.734e-17
-0.45882,-0.047021,0.01,-14.851,-0.38306,0.14395,2.734e-17
-0.46243,-0.045684,-0.01,-13.891,-0.38764,0.15507,8.1171e-18
-0.46243,-0.045684,0.01,-13.891,-0.38764,0.15507,8.1171e-18
-0.466,-0.044236,-0.01,-12.224,-0.3848,0.16296,-1.1256e-17
-0.466,-0.044236,0.01,-12.224,-0.3848,0.16296,-1.1256e-17
-0.46954,-0.042748,-0.01,-11.331,-0.38254,0.17061,-4.3964e-19
-0.46954,-0.042748,0.01,-11.331,-0.38254,0.17061,-4.3964e-19
-0.47306,-0.041175,-0.01,-9.5101,-0.38182,0.18294,8.7533e-18
-0.47306,-0.041175,0.01,-9.5101,-0.38182,0.18294,8.7533e-18
-0.47652,-0.039511,-0.01,-7.836,-0.3715,0.18762,7.2123e-18
-0.47652,-0.039511,0.01,-7.836,-0.3715,0.18762,7.2123e-18
-0.47996,-0.037788,-0.01,-6.2273,-0.3667,0.20029,3.4579e-18
-0.47996,-0.037788,0.01,-6.2273,-0.3667,0.20029,3.4579e-18
-0.48333,-0.035933,-0.01,-3.5178,-0.35603,0.21177,5.3504e-23
-0.48333,-0.035933,0.01,-3.5178,-0.35603,0.21177,5.3504e-23
-0.48665,-0.033982,-0.01,-0.92198,-0.3385,0.215,-2.3198e-19
-0.48665,-0.033982,0.01,-0.92198,-0.3385,0.215,-2.3198e-19
-0.48991,-0.031935,-0.01,1.6871,-0.3335,0.23074,-2.3203e-19
-0.48991,-0.031935,0.01,1.6871,-0.3335,0.23074,-2.3203e-19
-0.49307,-0.029752,-0.01,5.2275,-0.33429,0.25755,-5.3375e-22
-0.49307,-0.029752,0.01,5.2275,-0.33429,0.25755,-5.3375e-22
-0.49613,-0.027409,-0.01,9.5884,-0.32744,0.28054,1.28e-24
-0.49613,-0.027409,0.01,9.5884,-0.32744,0.28054,1.28e-24
-0.49906,-0.024922,-0.01,14.332,-0.31438,0.30057,1.082e-21
-0.49906,-0.024922,0.01,14.332,-0.31438,0.30057,1.082e-21
-0.50184,-0.02227,-0.01,19.659,-0.29547,0.32157,-4.5499e-25
-0.50184,-0.02227,0.01,19.659,-0.29547,0.32157,-4.5499e-25
-0.50444,-0.019433,-0.01,25.678,-0.26517,0.33659,1.3199e-17
-0.50444,-0.019433,0.01,25.678,-0.26517,0.33659,1.3199e-17
-0.50679,-0.016392,-0.01,32.241,-0.21984,0.33581,1.3191e-17
-0.50679,-0.016392,0.01,32.241,-0.21984,0.33581,1.3191e-17
-0.50883,-0.013138,-0.01,38.918,-0.15955,0.30569,-1.9315e-17
-0.50883,-0.013138,0.01,38.918,-0.15955,0.30569,-1.9315e-17
-0.51049,-0.009674,-0.01,44.832,-0.091429,0.2322,-1.9306e-17
-0.51049,-0.009674,0.01,44.832,-0.091429,0.2322,-1.9306e-17
-0.51169,-0.0060258,-0.01,48.747,-0.031944,0.10895,1.1543e-17
-0.51169,-0.0060258,0.01,48.747,-0.031944,0.10895,1.1543e-17
-0.51236,-0.0022436,-0.01,49.426,-0.002844,-0.056959,1.0143e-17
-0.51236,-0.0022436,0.01,49.426,-0.002844,-0.056959,1.0143e-17
-0.3826,0.06493,0.01,-34.892,-0.36298,-0.052912,1.6093e-17
-0.3826,0.06493,-0.01,-34.892,-0.36298,-0.052912,1.6093e-17
-0.37883,0.065473,-0.01,-35.169,-0.35485,-0.048207,3.9535e-18
-0.37883,0.065473,0.01,-35.169,-0.35485,-0.048207,3.9535e-18
-0.37506,0.065962,-0.01,-34.79,-0.34305,-0.04303,-4.0889e-18
-0.37506,0.065962,0.01,-34.79,-0.34305,-0.04303,-4.0889e-18
-0.37129,0.06645,-0.01,-34.328,-0.344,-0.042772,7.966e-18
-0.37129,0.06645,0.01,-34.328,-0.344,-0.042772,7.966e-18
-0.36751,0.066914,-0.01,-34.484,-0.34217,-0.040113,7.958e-18
-0.36751,0.066914,0.01,-34.484,-0.34217,-0.040113,7.958e-18
-0.36373,0.067343,-0.01,-34.113,-0.33696,-0.037612,-3.8928e-18
-0.36373,0.067343,0.01,-34.113,-0.33696,-0.037612,-3.8928e-18
-0.35995,0.067772,-0.01,-34.013,-0.33779,-0.036437,-3.885e-18
-0.35995,0.067772,0.01,-34.013,-0.33779,-0.036437,-3.885e-18
-0.35616,0.068165,-0.01,-33.964,-0.33109,-0.03296,4.9962e-25
-0.35616,0.068165,0.01,-33.964,-0.33109,-0.03296,4.9962e-25
-0.35238,0.068538,-0.01,-33.495,-0.32946,-0.032027,-3.8327e-18
-0.35238,0.068538,0.01,-33.495,-0.32946,-0.032027,-3.8327e-18
-0.34859,0.06891,-0.01,-33.574,-0.33085,-0.030584,-7.7191e-18
-0.34859,0.06891,0.01,-33.574,-0.33085,-0.030584,-7.7191e-18
-0.3448,0.069242,-0.01,-33.422,-0.32122,-0.026785,-3.8902e-18
-0.3448,0.069242,0.01,-33.422,-0.32122,-0.026785,-3.8902e-18
-0.34101,0.06956,-0.01,-32.885,-0.32136,-0.0266,3.7624e-18
-0.34101,0.06956,0.01,-32.885,-0.32136,-0.0266,3.7624e-18
-0.33722,0.069879,-0.01,-33.032,-0.32367,-0.02529,7.5856e-18
-0.33722,0.069879,0.01,-33.032,-0.32367,-0.02529,7.5856e-18
-0.33342,0.070156,-0.01,-32.845,-0.31301,-0.021725,3.8232e-18
-0.33342,0.070156,0.01,-32.845,-0.31301,-0.021725,3.8232e-18
-0.32963,0.070423,-0.01,-32.289,-0.31319,-0.021653,-1.9953e-34
-0.32963,0.070423,0.01,-32.289,-0.31319,-0.021653,-1.9953e-34
-0.32583,0.07069,-0.01,-32.41,-0.31619,-0.020579,1.3041e-34
-0.32583,0.07069,0.01,-32.41,-0.31619,-0.020579,1.3041e-34
-0.32203,0.07092,-0.01,-32.236,-0.30608,-0.017463,3.551e-21
-0.32203,0.07092,0.01,-32.236,-0.30608,-0.017463,3.551e-21
-0.31824,0.071138,-0.01,-31.694,-0.30488,-0.017084,-1.8081e-18
-0.31824,0.071138,0.01,-31.694,-0.30488,-0.017084,-1.8081e-18
-0.31444,0.071356,-0.01,-31.706,-0.30851,-0.016349,1.432e-20
-0.31444,0.071356,0.01,-31.706,-0.30851,-0.016349,1.432e-20
-0.31064,0.071543,-0.01,-31.59,-0.3003,-0.013819,1.8277e-18
-0.31064,0.071543,0.01,-31.59,-0.3003,-0.013819,1.8277e-18
-0.30684,0.071714,-0.01,-31.09,-0.29663,-0.012958,-1.7289e-21
-0.30684,0.071714,0.01,-31.09,-0.29663,-0.012958,-1.7289e-21
-0.30303,0.071886,-0.01,-30.942,-0.30105,-0.012593,-1.739e-21
-0.30303,0.071886,0.01,-30.942,-0.30105,-0.012593,-1.739e-21
-0.29923,0.072036,-0.01,-30.919,-0.2957,-0.010603,-1.7655e-18
-0.29923,0.072036,0.01,-30.919,-0.2957,-0.010603,-1.7655e-18
-0.29543,0.072163,-0.01,-30.46,-0.28923,-0.0092561,-1.7656e-18
-0.29543,0.072163,0.01,-30.46,-0.28923,-0.0092561,-1.7656e-18
-0.29163,0.07229,-0.01,-30.15,-0.2945,-0.0093001,1.7031e-21
-0.29163,0.07229,0.01,-30.15,-0.2945,-0.0093001,1.7031e-21
-0.28782,0.072408,-0.01,-30.27,-0.29255,-0.0075929,-1.6705e-21
-0.28782,0.072408,0.01,-30.27,-0.29255,-0.0075929,-1.6705e-21
-0.28402,0.072492,-0.01,-29.878,-0.28212,-0.0058056,8.4219e-19
-0.28402,0.072492,0.01,-29.878,-0.28212,-0.0058056,8.4219e-19
-0.28022,0.072576,-0.01,-29.391,-0.28557,-0.0061339,8.4469e-19
-0.28022,0.072576,0.01,-29.391,-0.28557,-0.0061339,8.4469e-19
-0.27641,0.07266,-0.01,-29.536,-0.28749,-0.0050164,-2.1502e-25
-0.27641,0.07266,0.01,-29.536,-0.28749,-0.0050164,-2.1502e-25
-0.27261,0.072709,-0.01,-29.263,-0.2764,-0.0031977,-1.629e-21
-0.27261,0.072709,0.01,-29.263,-0.2764,-0.0031977,-1.629e-21
-0.2688,0.072753,-0.01,-28.72,-0.27516,-0.0029856,-4.0967e-19
-0.2688,0.072753,0.01,-28.72,-0.27516,-0.0029856,-4.0967e-19
-0.265,0.072796,-0.01,-28.642,-0.27975,-0.0024778,-4.0887e-19
-0.265,0.072796,0.01,-28.642,-0.27975,-0.0024778,-4.0887e-19
-0.26119,0.072822,-0.01,-28.531,-0.27418,-0.0010714,2.9387e-39
-0.26119,0.072822,0.01,-28.531,-0.27418,-0.0010714,2.9387e-39
-0.25739,0.072827,-0.01,-28.101,-0.26829,-0.00027489,4.0492e-39
-0.25739,0.072827,0.01,-28.101,-0.26829,-0.00027489,4.0492e-39
-0.25358,0.072832,-0.01,-27.758,-0.27312,-0.00026875,1.9469e-22
-0.25358,0.072832,0.01,-27.758,-0.27312,-0.00026875,1.9469e-22
-0.24978,0.072836,-0.01,-27.869,-0.27274,0.00097366,1.9258e-22
-0.24978,0.072836,0.01,-27.869,-0.27274,0.00097366,1.9258e-22
-0.24456,0.072792,-0.01,-27.434,-0.26333,0.0021848,-5.6062e-19
-0.24456,0.072792,0.01,-27.434,-0.26333,0.0021848,-5.6062e-19
-0.2393,0.072748,-0.01,-26.904,-0.26277,0.0027505,-1.1196e-18
-0.2393,0.072748,0.01,-26.904,-0.26277,0.0027505,-1.1196e-18
-0.234,0.072682,-0.01,-26.805,-0.26104,0.003942,-5.5889e-19
-0.234,0.072682,0.01,-26.805,-0.26104,0.003942,-5.5889e-19
-0.22867,0.072588,-0.01,-26.31,-0.25786,0.0045619,8.91e-25
-0.22867,0.072588,0.01,-26.31,-0.25786,0.0045619,8.91e-25
-0.2233,0.072493,-0.01,-26.081,-0.25739,0.0055517,1.0642e-18
-0.2233,0.072493,0.01,-26.081,-0.25739,0.0055517,1.0642e-18
-0.21789,0.072355,-0.01,-25.741,-0.25169,0.0065465,2.0859e-18
-0.21789,0.072355,0.01,-25.741,-0.25169,0.0065465,2.0859e-18
-0.21245,0.072211,-0.01,-25.246,-0.25072,0.0070047,1.0217e-18
-0.21245,0.072211,0.01,-25.246,-0.25072,0.0070047,1.0217e-18
-0.20697,0.072051,-0.01,-25.1,-0.24888,0.0079853,1.2362e-22
-0.20697,0.072051,0.01,-25.1,-0.24888,0.0079853,1.2362e-22
-0.20145,0.071858,-0.01,-24.631,-0.24493,0.0085804,1.9202e-18
-0.20145,0.071858,0.01,-24.631,-0.24493,0.0085804,1.9202e-18
-0.19589,0.071664,-0.01,-24.302,-0.24443,0.0093148,5.5551e-21
-0.19589,0.071664,0.01,-24.302,-0.24443,0.0093148,5.5551e-21
-0.19029,0.071434,-0.01,-24.008,-0.24012,0.010106,-6.551e-20
-0.19029,0.071434,0.01,-24.008,-0.24012,0.010106,-6.551e-20
-0.18465,0.071193,-0.01,-23.533,-0.23864,0.010486,3.351e-20
-0.18465,0.071193,0.01,-23.533,-0.23864,0.010486,3.351e-20
-0.17898,0.070939,-0.01,-23.342,-0.23695,0.011312,-3.6102e-18
-0.17898,0.070939,0.01,-23.342,-0.23695,0.011312,-3.6102e-18
-0.17327,0.070651,-0.01,-22.892,-0.23274,0.011814,-1.7946e-18
-0.17327,0.070651,0.01,-22.892,-0.23274,0.011814,-1.7946e-18
-0.16751,0.07036,-0.01,-22.509,-0.23201,0.012356,-1.7124e-18
-0.16751,0.07036,0.01,-22.509,-0.23201,0.012356,-1.7124e-18
-0.16172,0.070038,-0.01,-22.235,-0.22855,0.012991,1.6045e-18
-0.16172,0.070038,0.01,-22.235,-0.22855,0.012991,1.6045e-18
-0.15589,0.069702,-0.01,-21.77,-0.22669,0.013284,3.3169e-18
-0.15589,0.069702,0.01,-21.77,-0.22669,0.013284,3.3169e-18
-0.15002,0.069355,-0.01,-21.54,-0.2251,0.013991,-6.1538e-24
-0.15002,0.069355,0.01,-21.54,-0.2251,0.013991,-6.1538e-24
-0.14411,0.068973,-0.01,-21.103,-0.221,0.014364,-3.0675e-18
-0.14411,0.068973,0.01,-21.103,-0.221,0.014364,-3.0675e-18
-0.13815,0.068589,-0.01,-20.703,-0.22004,0.014752,-3.0675e-18
-0.13815,0.068589,0.01,-20.703,-0.22004,0.014752,-3.0675e-18
-0.13216,0.068176,-0.01,-20.425,-0.21701,0.015266,2.9454e-18
-0.13216,0.068176,0.01,-20.425,-0.21701,0.015266,2.9454e-18
-0.12613,0.067746,-0.01,-19.965,-0.21502,0.015476,2.9454e-18
-0.12613,0.067746,0.01,-19.965,-0.21502,0.015476,2.9454e-18
-0.12005,0.067308,-0.01,-19.704,-0.21343,0.016031,2.8305e-18
-0.12005,0.067308,0.01,-19.704,-0.21343,0.016031,2.8305e-18
-0.11393,0.066835,-0.01,-19.274,-0.20977,0.016297,2.8305e-18
-0.11393,0.066835,0.01,-19.274,-0.20977,0.016297,2.8305e-18
-0.10777,0.066359,-0.01,-18.878,-0.20863,0.016629,2.6801e-18
-0.10777,0.066359,0.01,-18.878,-0.20863,0.016629,2.6801e-18
-0.10157,0.065855,-0.01,-18.577,-0.20573,0.016999,2.6801e-18
-0.10157,0.065855,0.01,-18.577,-0.20573,0.016999,2.6801e-18
-0.095328,0.065336,-0.01,-18.127,-0.20379,0.01714,-2.5182e-18
-0.095328,0.065336,0.01,-18.127,-0.20379,0.01714,-2.5182e-18
-0.089041,0.064806,-0.01,-17.948,-0.20456,0.017341,-5.0365e-18
-0.089041,0.064806,0.01,-17.948,-0.20456,0.017341,-5.0365e-18
-0.089041,0.064806,0.01,-17.738,-0.19951,0.017746,4.9439e-18
-0.089041,0.064806,-0.01,-17.738,-0.19951,0.017746,4.9439e-18
-0.082712,0.064246,-0.01,-17.413,-0.19904,0.017696,2.4719e-18
-0.082712,0.064246,0.01,-17.413,-0.19904,0.017696,2.4719e-18
-0.076339,0.063682,-0.01,-17.038,-0.19775,0.017987,2.3358e-18
-0.076339,0.063682,0.01,-17.038,-0.19775,0.017987,2.3358e-18
-0.069923,0.063087,-0.01,-16.697,-0.19476,0.018229,2.3358e-18
-0.069923,0.063087,0.01,-16.697,-0.19476,0.018229,2.3358e-18
-0.063463,0.062482,-0.01,-16.263,-0.19298,0.018339,-1.3918e-35
-0.063463,0.062482,0.01,-16.263,-0.19298,0.018339,-1.3918e-35
-0.056959,0.061861,-0.01,-15.959,-0.19097,0.018594,8.5129e-18
-0.056959,0.061861,0.01,-15.959,-0.19097,0.018594,8.5129e-18
-0.050411,0.061216,-0.01,-15.525,-0.18877,0.018667,1.2595e-17
-0.050411,0.061216,0.01,-15.525,-0.18877,0.018667,1.2595e-17
-0.043816,0.060567,-0.01,-15.196,-0.18731,0.018935,4.0826e-18
-0.043816,0.060567,0.01,-15.196,-0.18731,0.018935,4.0826e-18
-0.037179,0.059884,-0.01,-14.802,-0.18409,0.019019,3.8195e-18
-0.037179,0.059884,0.01,-14.802,-0.18409,0.019019,3.8195e-18
-0.030494,0.059197,-0.01,-14.381,-0.18253,0.019103,3.8195e-18
-0.030494,0.059197,0.01,-14.381,-0.18253,0.019103,3.8195e-18
-0.023765,0.058486,-0.01,-14.057,-0.18047,0.019259,3.5988e-18
-0.023765,0.058486,0.01,-14.057,-0.18047,0.019259,3.5988e-18
-0.016989,0.057761,-0.01,-13.628,-0.17844,0.019282,3.5988e-18
-0.016989,0.057761,0.01,-13.628,-0.17844,0.019282,3.5988e-18
-0.010167,0.057023,-0.01,-13.293,-0.1766,0.019424,2.5339e-23
-0.010167,0.057023,0.01,-13.293,-0.1766,0.019424,2.5339e-23
-0.0032982,0.056262,-0.01,-12.879,-0.17448,0.019428,-6.437e-18
-0.0032982,0.056262,0.01,-12.879,-0.17448,0.019428,-6.437e-18
0.0036184,0.055496,-0.01,-12.524,-0.17286,0.019538,-9.5896e-18
0.0036184,0.055496,0.01,-12.524,-0.17286,0.019538,-9.5896e-18
0.010581,0.0547,-0.01,-12.135,-0.17022,0.019542,2.8053e-18
0.010581,0.0547,0.01,-12.135,-0.17022,0.019542,2.8053e-18
0.017593,0.053899,-0.01,-11.727,-0.16851,0.019536,8.8641e-18
0.017593,0.053899,0.01,-11.727,-0.16851,0.019536,8.8641e-18
0.024651,0.053076,-0.01,-11.376,-0.16655,0.019573,2.9062e-18
0.024651,0.053076,0.01,-11.376,-0.16655,0.019573,2.9062e-18
0.031759,0.052241,-0.01,-10.964,-0.16459,0.01954,2.6636e-18
0.031759,0.052241,0.01,-10.964,-0.16459,0.01954,2.6636e-18
0.038916,0.05139,-0.01,-10.607,-0.16276,0.019552,1.1176e-19
0.038916,0.05139,0.01,-10.607,-0.16276,0.019552,1.1176e-19
0.046122,0.050524,-0.01,-10.204,-0.1608,0.019489,-2.5519e-18
0.046122,0.050524,0.01,-10.204,-0.1608,0.019489,-2.5519e-18
0.053377,0.049646,-0.01,-9.8381,-0.15899,0.019471,-2.3403e-18
0.053377,0.049646,0.01,-9.8381,-0.15899,0.019471,-2.3403e-18
0.060682,0.048749,-0.01,-9.4436,-0.15703,0.019397,-2.3403e-18
0.060682,0.048749,0.01,-9.4436,-0.15703,0.019397,-2.3403e-18
0.068038,0.047843,-0.01,-9.0686,-0.15523,0.019347,-1.1265e-25
0.068038,0.047843,0.01,-9.0686,-0.15523,0.019347,-1.1265e-25
0.075444,0.046917,-0.01,-8.6814,-0.15325,0.019257,1.6494e-23
0.075444,0.046917,0.01,-8.6814,-0.15325,0.019257,1.6494e-23
0.082903,0.045985,-0.01,-8.2956,-0.15148,0.019173,4.2512e-23
0.082903,0.045985,0.01,-8.2956,-0.15148,0.019173,4.2512e-23
0.090411,0.045032,-0.01,-7.9183,-0.14953,0.019072,2.8401e-23
0.090411,0.045032,0.01,-7.9183,-0.14953,0.019072,2.8401e-23
0.097973,0.044072,-0.01,-7.5262,-0.14771,0.018948,-1.4111e-23
0.097973,0.044072,0.01,-7.5262,-0.14771,0.018948,-1.4111e-23
0.10559,0.043095,-0.01,-7.1517,-0.14591,0.018835,-1.5954e-18
0.10559,0.043095,0.01,-7.1517,-0.14591,0.018835,-1.5954e-18
0.11325,0.04211,-0.01,-6.761,-0.14406,0.018687,1.4232e-18
0.11325,0.04211,0.01,-6.761,-0.14406,0.018687,1.4232e-18
0.12097,0.04111,-0.01,-6.3822,-0.14226,0.018549,2.1546e-19
0.12097,0.04111,0.01,-6.3822,-0.14226,0.018549,2.1546e-19
0.12875,0.0401,-0.01,-5.9939,-0.14043,0.018384,-1.762e-19
0.12875,0.0401,0.01,-5.9939,-0.14043,0.018384,-1.762e-19
0.13657,0.039078,-0.01,-5.6119,-0.13863,0.01822,2.627e-18
0.13657,0.039078,0.01,-5.6119,-0.13863,0.01822,2.627e-18
0.14445,0.038047,-0.01,-5.2254,-0.13686,0.018042,2.2469e-18
0.14445,0.038047,0.01,-5.2254,-0.13686,0.018042,2.2469e-18
0.15239,0.037004,-0.01,-4.8441,-0.13511,0.017859,4.2993e-18
0.15239,0.037004,0.01,-4.8441,-0.13511,0.017859,4.2993e-18
0.16038,0.035952,-0.01,-4.4597,-0.13339,0.017665,2.0524e-18
0.16038,0.035952,0.01,-4.4597,-0.13339,0.017665,2.0524e-18
0.16843,0.034891,-0.01,-4.0807,-0.13168,0.017466,1.8808e-37
0.16843,0.034891,0.01,-4.0807,-0.13168,0.017466,1.8808e-37
0.17654,0.033821,-0.01,-3.6983,-0.13,0.017255,-5.7891e-23
0.17654,0.033821,0.01,-3.6983,-0.13,0.017255,-5.7891e-23
0.1847,0.032744,-0.01,-3.3215,-0.12831,0.017039,-5.2439e-23
0.1847,0.032744,0.01,-3.3215,-0.12831,0.017039,-5.2439e-23
0.19292,0.031658,-0.01,-2.9402,-0.12664,0.016806,5.4517e-24
0.19292,0.031658,0.01,-2.9402,-0.12664,0.016806,5.4517e-24
0.20119,0.030567,-0.01,-2.5641,-0.12502,0.016574,3.5402e-24
0.20119,0.030567,0.01,-2.5641,-0.12502,0.016574,3.5402e-24
0.20953,0.029468,-0.01,-2.1866,-0.12335,0.016326,-8.4093e-19
0.20953,0.029468,0.01,-2.1866,-0.12335,0.016326,-8.4093e-19
0.21792,0.028365,-0.01,-1.8104,-0.12176,0.016075,-1.6071e-19
0.21792,0.028365,0.01,-1.8104,-0.12176,0.016075,-1.6071e-19
0.22638,0.027257,-0.01,-1.4385,-0.12011,0.015812,1.2006e-18
0.22638,0.027257,0.01,-1.4385,-0.12011,0.015812,1.2006e-18
0.23489,0.026144,-0.01,-1.0602,-0.11853,0.015536,8.7899e-19
0.23489,0.026144,0.01,-1.0602,-0.11853,0.015536,8.7899e-19
0.24346,0.02503,-0.01,-0.69163,-0.11693,0.015267,3.5865e-19
0.24346,0.02503,0.01,-0.69163,-0.11693,0.015267,3.5865e-19
0.2521,0.02391,-0.01,-0.31252,-0.11533,0.014966,-4.5036e-20
0.2521,0.02391,0.01,-0.31252,-0.11533,0.014966,-4.5036e-20
0.26079,0.022794,-0.01,0.054871,-0.11398,0.014682,4.3959e-20
0.26079,0.022794,0.01,0.054871,-0.11398,0.014682,4.3959e-20
0.26955,0.021675,-0.01,0.41392,-0.11232,0.014382,-1.5494e-19
0.26955,0.021675,0.01,0.41392,-0.11232,0.014382,-1.5494e-19
0.27837,0.020556,-0.01,0.79381,-0.11079,0.014052,-6.3472e-19
0.27837,0.020556,0.01,0.79381,-0.11079,0.014052,-6.3472e-19
0.28726,0.019442,-0.01,1.1526,-0.10947,0.013757,-1.4404e-18
0.28726,0.019442,0.01,1.1526,-0.10947,0.013757,-1.4404e-18
0.29621,0.018328,-0.01,1.5166,-0.10788,0.013423,-3.7789e-19
0.29621,0.018328,0.01,1.5166,-0.10788,0.013423,-3.7789e-19
0.30522,0.017221,-0.01,1.8837,-0.10652,0.013075,2.2807e-18
0.30522,0.017221,0.01,1.8837,-0.10652,0.013075,2.2807e-18
0.3143,0.016121,-0.01,2.2345,-0.10524,0.012755,1.6089e-18
0.3143,0.016121,0.01,2.2345,-0.10524,0.012755,1.6089e-18
0.32344,0.015026,-0.01,2.5915,-0.10366,0.012397,1.0686e-18
0.32344,0.015026,0.01,2.5915,-0.10366,0.012397,1.0686e-18
0.33265,0.01394,-0.01,2.9556,-0.10236,0.012016,1.0686e-18
0.33265,0.01394,0.01,2.9556,-0.10236,0.012016,1.0686e-18
0.34192,0.012869,-0.01,3.2988,-0.1013,0.01166,4.7992e-25
0.34192,0.012869,0.01,3.2988,-0.1013,0.01166,4.7992e-25
0.35127,0.011809,-0.01,3.6387,-0.099964,0.011297,2.8878e-24
0.35127,0.011809,0.01,3.6387,-0.099964,0.011297,2.8878e-24
0.36068,0.010762,-0.01,3.9881,-0.098515,0.0109,-1.5585e-18
0.36068,0.010762,0.01,3.9881,-0.098515,0.0109,-1.5585e-18
0.37016,0.0097307,-0.01,4.3371,-0.097377,0.01048,1.2191e-19
0.37016,0.0097307,0.01,4.3371,-0.097377,0.01048,1.2191e-19
0.37971,0.0087254,-0.01,4.6671,-0.096517,0.010068,1.6804e-18
0.37971,0.0087254,0.01,4.6671,-0.096517,0.010068,1.6804e-18
0.38933,0.0077421,-0.01,4.9858,-0.095503,0.0096534,1.8912e-18
0.38933,0.0077421,0.01,4.9858,-0.095503,0.0096534,1.8912e-18
0.39902,0.0067842,-0.01,5.3096,-0.094473,0.0092127,1.8912e-18
0.39902,0.0067842,0.01,5.3096,-0.094473,0.0092127,1.8912e-18
0.40879,0.0058556,-0.01,5.6228,-0.09362,0.0087582,-2.1266e-23
0.40879,0.0058556,0.01,5.6228,-0.09362,0.0087582,-2.1266e-23
0.41862,0.0049607,-0.01,5.9276,-0.092855,0.0082793,-4.6927e-38
0.41862,0.0049607,0.01,5.9276,-0.092855,0.0082793,-4.6927e-38
0.42853,0.0041042,-0.01,6.2222,-0.092223,0.0077798,2.2733e-18
0.42853,0.0041042,0.01,6.2222,-0.092223,0.0077798,2.2733e-18
0.43851,0.0032912,-0.01,6.5048,-0.091703,0.0072432,2.2733e-18
0.43851,0.0032912,0.01,6.5048,-0.091703,0.0072432,2.2733e-18
0.44857,0.0025293,-0.01,6.7773,-0.09163,0.0066479,-2.2758e-24
0.44857,0.0025293,0.01,6.7773,-0.09163,0.0066479,-2.2758e-24
0.4587,0.0018328,-0.01,7.008,-0.091868,0.0060241,-1.2415e-18
0.4587,0.0018328,0.01,7.008,-0.091868,0.0060241,-1.2415e-18
0.46891,0.0012004,-0.01,7.2247,-0.092399,0.0052939,-2.5166e-18
0.46891,0.0012004,0.01,7.2247,-0.092399,0.0052939,-2.5166e-18
0.47919,0.00066226,-0.01,7.3991,-0.094353,0.0044056,-1.2751e-18
0.47919,0.00066226,0.01,7.3991,-0.094353,0.0044056,-1.2751e-18
0.48956,0.00023775,-0.01,7.4782,-0.10049,0.0045553,-6.3267e-19
0.48956,0.00023775,0.01,7.4782,-0.10049,0.0045553,-6.3267e-19
0.5,0,-0.01,7.5048,-0.10513,0.0051731,-1.2653e-18
0.5,0,0.01,7.5048,-0.10513,0.0051731,-1.2653e-18


==> Results/foil_Re106/karman_Re106_20aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,17.093,-0.17935,-0.00068614,-6.229e-20
-0.24456,-0.072792,0.01,16.771,-0.17618,-0.0015118,-1.7315e-22
-0.24456,-0.072792,-0.01,16.771,-0.17618,-0.0015118,-1.7315e-22
-0.24978,-0.072836,-0.01,17.093,-0.17935,-0.00068614,-6.229e-20
-0.2393,-0.072748,0.01,16.507,-0.17742,-0.0018983,3.3946e-19
-0.2393,-0.072748,-0.01,16.507,-0.17742,-0.0018983,3.3946e-19
-0.234,-0.072682,0.01,16.049,-0.17821,-0.0027244,3.3972e-19
-0.234,-0.072682,-0.01,16.049,-0.17821,-0.0027244,3.3972e-19
-0.22867,-0.072588,0.01,15.776,-0.17835,-0.0031893,5.67e-25
-0.22867,-0.072588,-0.01,15.776,-0.17835,-0.0031893,5.67e-25
-0.2233,-0.072493,0.01,15.372,-0.17984,-0.0038968,6.1649e-19
-0.2233,-0.072493,-0.01,15.372,-0.17984,-0.0038968,6.1649e-19
-0.21789,-0.072355,0.01,15.02,-0.17844,-0.0046403,6.95e-21
-0.21789,-0.072355,-0.01,15.02,-0.17844,-0.0046403,6.95e-21
-0.21245,-0.072211,0.01,14.786,-0.17931,-0.0050115,-6.0955e-19
-0.21245,-0.072211,-0.01,14.786,-0.17931,-0.0050115,-6.0955e-19
-0.20697,-0.072051,0.01,14.38,-0.18009,-0.0057794,7.2906e-23
-0.20697,-0.072051,-0.01,14.38,-0.18009,-0.0057794,7.2906e-23
-0.20145,-0.071858,0.01,14.122,-0.17971,-0.0062834,-1.1208e-18
-0.20145,-0.071858,-0.01,14.122,-0.17971,-0.0062834,-1.1208e-18
-0.19589,-0.071664,0.01,13.795,-0.18084,-0.0068717,-2.1905e-18
-0.19589,-0.071664,-0.01,13.795,-0.18084,-0.0068717,-2.1905e-18
-0.19029,-0.071434,0.01,13.467,-0.17987,-0.0075471,-2.1235e-18
-0.19029,-0.071434,-0.01,13.467,-0.17987,-0.0075471,-2.1235e-18
-0.18465,-0.071193,0.01,13.263,-0.18049,-0.0078992,-1.0538e-18
-0.18465,-0.071193,-0.01,13.263,-0.18049,-0.0078992,-1.0538e-18
-0.17898,-0.070939,0.01,12.898,-0.18125,-0.0086016,9.827e-19
-0.17898,-0.070939,-0.01,12.898,-0.18125,-0.0086016,9.827e-19
-0.17327,-0.070651,0.01,12.658,-0.18052,-0.0091069,9.8277e-19
-0.17327,-0.070651,-0.01,12.658,-0.18052,-0.0091069,9.8277e-19
-0.16751,-0.07036,0.01,12.394,-0.18135,-0.009608,9.2883e-19
-0.16751,-0.07036,-0.01,12.394,-0.18135,-0.009608,9.2883e-19
-0.16172,-0.070038,0.01,12.095,-0.18068,-0.01022,-8.978e-19
-0.16172,-0.070038,-0.01,12.095,-0.18068,-0.01022,-8.978e-19
-0.15589,-0.069702,0.01,11.916,-0.18118,-0.010551,-5.3831e-18
-0.15589,-0.069702,-0.01,11.916,-0.18118,-0.010551,-5.3831e-18
-0.15002,-0.069355,0.01,11.588,-0.18185,-0.011195,-3.5564e-18
-0.15002,-0.069355,-0.01,11.588,-0.18185,-0.011195,-3.5564e-18
-0.14411,-0.068973,0.01,11.37,-0.18096,-0.011666,1.689e-18
-0.14411,-0.068973,-0.01,11.37,-0.18096,-0.011666,1.689e-18
-0.13815,-0.068589,0.01,11.151,-0.18156,-0.012103,1.689e-18
-0.13815,-0.068589,-0.01,11.151,-0.18156,-0.012103,1.689e-18
-0.13216,-0.068176,0.01,10.884,-0.18106,-0.012653,1.5875e-18
-0.13216,-0.068176,-0.01,10.884,-0.18106,-0.012653,1.5875e-18
-0.12613,-0.067746,0.01,10.725,-0.18144,-0.012977,1.5875e-18
-0.12613,-0.067746,-0.01,10.725,-0.18144,-0.012977,1.5875e-18
-0.12005,-0.067308,0.01,10.434,-0.18195,-0.013566,1.4813e-18
-0.12005,-0.067308,-0.01,10.434,-0.18195,-0.013566,1.4813e-18
-0.11393,-0.066835,0.01,10.243,-0.18116,-0.013972,1.4814e-18
-0.11393,-0.066835,-0.01,10.243,-0.18116,-0.013972,1.4814e-18
-0.10777,-0.066359,0.01,10.048,-0.18161,-0.014372,-1.4051e-18
-0.10777,-0.066359,-0.01,10.048,-0.18161,-0.014372,-1.4051e-18
-0.10157,-0.065855,0.01,9.8545,-0.18196,-0.014764,-2.8103e-18
-0.10157,-0.065855,-0.01,9.8545,-0.18196,-0.014764,-2.8103e-18
-0.25363,-0.072831,-0.01,17.578,-0.17705,0.00015532,-9.4068e-20
-0.25363,-0.072831,0.01,17.578,-0.17705,0.00015532,-9.4068e-20
-0.25747,-0.072827,-0.01,17.78,-0.17297,0.00021293,3.2112e-20
-0.25747,-0.072827,0.01,17.78,-0.17297,0.00021293,3.2112e-20
-0.26132,-0.072822,-0.01,17.981,-0.17604,0.00080572,-6.6119e-20
-0.26132,-0.072822,0.01,17.981,-0.17604,0.00080572,-6.6119e-20
-0.26517,-0.072794,-0.01,18.383,-0.17715,0.0016904,-1.3054e-19
-0.26517,-0.072794,0.01,18.383,-0.17715,0.0016904,-1.3054e-19
-0.26902,-0.07275,-0.01,18.748,-0.17268,0.0020046,-2.7064e-19
-0.26902,-0.07275,0.01,18.748,-0.17268,0.0020046,-2.7064e-19
-0.27286,-0.072706,-0.01,18.915,-0.17276,0.0022809,-2.7066e-19
-0.27286,-0.072706,0.01,18.915,-0.17276,0.0022809,-2.7066e-19
-0.27671,-0.072654,-0.01,19.274,-0.17668,0.0033526,-5.6178e-19
-0.27671,-0.072654,0.01,19.274,-0.17668,0.0033526,-5.6178e-19
-0.28056,-0.072569,-0.01,19.759,-0.17272,0.0039439,-1.1321e-18
-0.28056,-0.072569,0.01,19.759,-0.17272,0.0039439,-1.1321e-18
-0.2844,-0.072483,-0.01,19.936,-0.17018,0.0039226,-5.7202e-19
-0.2844,-0.072483,0.01,19.936,-0.17018,0.0039226,-5.7202e-19
-0.28825,-0.072398,-0.01,20.261,-0.17519,0.0050861,1.1802e-18
-0.28825,-0.072398,0.01,20.261,-0.17519,0.0050861,1.1802e-18
-0.2921,-0.072274,-0.01,20.791,-0.17285,0.0059264,-2.47e-20
-0.2921,-0.072274,0.01,20.791,-0.17285,0.0059264,-2.47e-20
-0.29594,-0.072146,-0.01,21.061,-0.16862,0.0058473,-1.206e-18
-0.29594,-0.072146,0.01,21.061,-0.16862,0.0058473,-1.206e-18
-0.29979,-0.072018,-0.01,21.364,-0.17205,0.0068342,2.175e-35
-0.29979,-0.072018,0.01,21.364,-0.17205,0.0068342,2.175e-35
-0.30363,-0.071859,-0.01,21.879,-0.17163,0.0078246,5.824e-35
-0.30363,-0.071859,0.01,21.879,-0.17163,0.0078246,5.824e-35
-0.30747,-0.071686,-0.01,22.247,-0.16756,0.0078952,-2.5318e-21
-0.30747,-0.071686,0.01,22.247,-0.16756,0.0078952,-2.5318e-21
-0.31132,-0.071512,-0.01,22.547,-0.16957,0.0087119,-2.5894e-21
-0.31132,-0.071512,0.01,22.547,-0.16957,0.0087119,-2.5894e-21
-0.31516,-0.071314,-0.01,23.062,-0.17014,0.0098422,-1.0677e-22
-0.31516,-0.071314,0.01,23.062,-0.17014,0.0098422,-1.0677e-22
-0.319,-0.071094,-0.01,23.5,-0.16626,0.010005,-1.3569e-18
-0.319,-0.071094,0.01,23.5,-0.16626,0.010005,-1.3569e-18
-0.32284,-0.070873,-0.01,23.82,-0.16746,0.010721,-2.739e-18
-0.32284,-0.070873,0.01,23.82,-0.16746,0.010721,-2.739e-18
-0.32668,-0.07063,-0.01,24.353,-0.16834,0.011967,1.4602e-18
-0.32668,-0.07063,0.01,24.353,-0.16834,0.011967,1.4602e-18
-0.33052,-0.07036,-0.01,24.834,-0.16461,0.012181,5.7166e-18
-0.33052,-0.07036,0.01,24.834,-0.16461,0.012181,5.7166e-18
-0.33436,-0.07009,-0.01,25.192,-0.16555,0.012921,2.8772e-18
-0.33436,-0.07009,0.01,25.192,-0.16555,0.012921,2.8772e-18
-0.3382,-0.069796,-0.01,25.759,-0.16608,0.014205,2.8342e-21
-0.3382,-0.069796,0.01,25.759,-0.16608,0.014205,2.8342e-21
-0.34203,-0.069475,-0.01,26.26,-0.16243,0.014409,-3.0023e-21
-0.34203,-0.069475,0.01,26.26,-0.16243,0.014409,-3.0023e-21
-0.34586,-0.069153,-0.01,26.668,-0.16365,0.015316,-3.072e-21
-0.34586,-0.069153,0.01,26.668,-0.16365,0.015316,-3.072e-21
-0.34969,-0.068802,-0.01,27.288,-0.16327,0.016509,3.0036e-21
-0.34969,-0.068802,0.01,27.288,-0.16327,0.016509,3.0036e-21
-0.35352,-0.068425,-0.01,27.786,-0.15972,0.016633,3.2253e-18
-0.35352,-0.068425,0.01,27.786,-0.15972,0.016633,3.2253e-18
-0.35735,-0.068048,-0.01,28.26,-0.16164,0.01794,3.2254e-18
-0.35735,-0.068048,0.01,28.26,-0.16164,0.01794,3.2254e-18
-0.36118,-0.067633,-0.01,28.952,-0.15961,0.018893,-3.5e-21
-0.36118,-0.067633,0.01,28.952,-0.15961,0.018893,-3.5e-21
-0.365,-0.067199,-0.01,29.423,-0.15602,0.018806,-3.2623e-21
-0.365,-0.067199,0.01,29.423,-0.15602,0.018806,-3.2623e-21
-0.36882,-0.066765,-0.01,29.978,-0.15837,0.020578,3.3186e-21
-0.36882,-0.066765,0.01,29.978,-0.15837,0.020578,3.3186e-21
-0.37264,-0.066275,-0.01,30.709,-0.15514,0.021343,-3.5862e-18
-0.37264,-0.066275,0.01,30.709,-0.15514,0.021343,-3.5862e-18
-0.37646,-0.065781,-0.01,31.217,-0.15199,0.021363,-3.5827e-18
-0.37646,-0.065781,0.01,31.217,-0.15199,0.021363,-3.5827e-18
-0.38027,-0.065272,-0.01,31.88,-0.15171,0.022815,-1.4949e-17
-0.38027,-0.065272,0.01,31.88,-0.15171,0.022815,-1.4949e-17
-0.38408,-0.064714,-0.01,32.549,-0.14789,0.023194,-2.2536e-17
-0.38408,-0.064714,0.01,32.549,-0.14789,0.023194,-2.2536e-17
-0.38788,-0.064156,-0.01,32.771,-0.1459,0.022876,-1.5167e-17
-0.38788,-0.064156,0.01,32.771,-0.1459,0.022876,-1.5167e-17
-0.10157,-0.065855,0.01,9.7757,-0.18024,-0.014954,-8.4829e-23
-0.095328,-0.065336,0.01,9.6744,-0.18133,-0.015154,-1.3462e-18
-0.095328,-0.065336,-0.01,9.6744,-0.18133,-0.015154,-1.3462e-18
-0.10157,-0.065855,-0.01,9.7757,-0.18024,-0.014954,-8.4829e-23
-0.089041,-0.064806,0.01,9.4235,-0.18164,-0.015669,-5.109e-20
-0.089041,-0.064806,-0.01,9.4235,-0.18164,-0.015669,-5.109e-20
-0.082712,-0.064246,0.01,9.2616,-0.18121,-0.016014,3.8605e-18
-0.082712,-0.064246,-0.01,9.2616,-0.18121,-0.016014,3.8605e-18
-0.076339,-0.063682,0.01,9.0679,-0.18155,-0.016416,1.3416e-18
-0.076339,-0.063682,-0.01,9.0679,-0.18155,-0.016416,1.3416e-18
-0.069923,-0.063087,0.01,8.8737,-0.18086,-0.016819,-1.2239e-18
-0.069923,-0.063087,-0.01,8.8737,-0.18086,-0.016819,-1.2239e-18
-0.063463,-0.062482,0.01,8.7491,-0.18094,-0.017086,-1.0405e-34
-0.063463,-0.062482,-0.01,8.7491,-0.18094,-0.017086,-1.0405e-34
-0.056959,-0.061861,0.01,8.5378,-0.18104,-0.017527,-2.2766e-18
-0.056959,-0.061861,-0.01,8.5378,-0.18104,-0.017527,-2.2766e-18
-0.050411,-0.061216,0.01,8.4053,-0.18115,-0.017803,-2.2766e-18
-0.050411,-0.061216,-0.01,8.4053,-0.18115,-0.017803,-2.2766e-18
-0.043816,-0.060567,0.01,8.1968,-0.18136,-0.018221,-4.2683e-18
-0.043816,-0.060567,-0.01,8.1968,-0.18136,-0.018221,-4.2683e-18
-0.037179,-0.059884,0.01,8.0453,-0.18042,-0.018533,-6.4004e-18
-0.037179,-0.059884,-0.01,8.0453,-0.18042,-0.018533,-6.4004e-18
-0.030494,-0.059197,0.01,7.9288,-0.1805,-0.018782,-2.1321e-18
-0.030494,-0.059197,-0.01,7.9288,-0.1805,-0.018782,-2.1321e-18
-0.023765,-0.058486,0.01,7.7509,-0.18041,-0.019144,2.01e-18
-0.023765,-0.058486,-0.01,7.7509,-0.18041,-0.019144,2.01e-18
-0.016989,-0.057761,0.01,7.6377,-0.18039,-0.01938,-1.9039e-18
-0.016989,-0.057761,-0.01,7.6377,-0.18039,-0.01938,-1.9039e-18
-0.010167,-0.057023,0.01,7.4638,-0.1804,-0.019721,-3.9139e-18
-0.010167,-0.057023,-0.01,7.4638,-0.1804,-0.019721,-3.9139e-18
-0.0032982,-0.056262,0.01,7.3454,-0.18034,-0.019955,2.7176e-23
-0.0032982,-0.056262,-0.01,7.3454,-0.18034,-0.019955,2.7176e-23
0.0036184,-0.055496,0.01,7.1803,-0.1804,-0.020273,1.7831e-18
0.0036184,-0.055496,-0.01,7.1803,-0.1804,-0.020273,1.7831e-18
0.010581,-0.0547,0.01,7.0514,-0.17976,-0.020516,1.7831e-18
0.010581,-0.0547,-0.01,7.0514,-0.17976,-0.020516,1.7831e-18
0.017593,-0.053899,0.01,6.946,-0.17976,-0.020725,-1.7059e-18
0.017593,-0.053899,-0.01,6.946,-0.17976,-0.020725,-1.7059e-18
0.024651,-0.053076,0.01,6.8,-0.17966,-0.020996,-5.0697e-18
0.024651,-0.053076,-0.01,6.8,-0.17966,-0.020996,-5.0697e-18
0.031759,-0.052241,0.01,6.6974,-0.17954,-0.021183,-4.9956e-18
0.031759,-0.052241,-0.01,6.6974,-0.17954,-0.021183,-4.9956e-18
0.038916,-0.05139,0.01,6.5595,-0.17948,-0.021429,-4.0515e-20
0.038916,-0.05139,-0.01,6.5595,-0.17948,-0.021429,-4.0515e-20
0.046122,-0.050524,0.01,6.4534,-0.17938,-0.021611,4.7066e-18
0.046122,-0.050524,-0.01,6.4534,-0.17938,-0.021611,4.7066e-18
0.053377,-0.049646,0.01,6.3228,-0.1793,-0.021828,3.1153e-18
0.053377,-0.049646,-0.01,6.3228,-0.1793,-0.021828,3.1153e-18
0.060682,-0.048749,0.01,6.2162,-0.17916,-0.021997,-2.2598e-24
0.060682,-0.048749,-0.01,6.2162,-0.17916,-0.021997,-2.2598e-24
0.068038,-0.047843,0.01,6.094,-0.17909,-0.022187,-7.81e-26
0.068038,-0.047843,-0.01,6.094,-0.17909,-0.022187,-7.81e-26
0.075444,-0.046917,0.01,5.9859,-0.17891,-0.022345,1.1071e-23
0.075444,-0.046917,-0.01,5.9859,-0.17891,-0.022345,1.1071e-23
0.082903,-0.045985,0.01,5.8761,-0.17886,-0.022503,-2.712e-18
0.082903,-0.045985,-0.01,5.8761,-0.17886,-0.022503,-2.712e-18
0.090411,-0.045032,0.01,5.7647,-0.17868,-0.02265,-2.712e-18
0.090411,-0.045032,-0.01,5.7647,-0.17868,-0.02265,-2.712e-18
0.097973,-0.044072,0.01,5.6663,-0.17861,-0.022771,9.4039e-38
0.097973,-0.044072,-0.01,5.6663,-0.17861,-0.022771,9.4039e-38
0.10559,-0.043095,0.01,5.5535,-0.17856,-0.022907,-1.2716e-18
0.10559,-0.043095,-0.01,5.5535,-0.17856,-0.022907,-1.2716e-18
0.11325,-0.04211,0.01,5.454,-0.17848,-0.023009,1.1853e-18
0.11325,-0.04211,-0.01,5.454,-0.17848,-0.023009,1.1853e-18
0.12097,-0.04111,0.01,5.3446,-0.17843,-0.023118,2.457e-18
0.12097,-0.04111,-0.01,5.3446,-0.17843,-0.023118,2.457e-18
0.12875,-0.0401,0.01,5.2434,-0.17837,-0.023202,2.3319e-18
0.12875,-0.0401,-0.01,5.2434,-0.17837,-0.023202,2.3319e-18
0.13657,-0.039078,0.01,5.1357,-0.17833,-0.023286,2.3319e-18
0.13657,-0.039078,-0.01,5.1357,-0.17833,-0.023286,2.3319e-18
0.14445,-0.038047,0.01,5.0328,-0.1783,-0.023351,2.2082e-18
0.14445,-0.038047,-0.01,5.0328,-0.1783,-0.023351,2.2082e-18
0.15239,-0.037004,0.01,4.9253,-0.17828,-0.023411,4.3612e-18
0.15239,-0.037004,-0.01,4.9253,-0.17828,-0.023411,4.3612e-18
0.16038,-0.035952,0.01,4.82,-0.17828,-0.023454,2.153e-18
0.16038,-0.035952,-0.01,4.82,-0.17828,-0.023454,2.153e-18
0.16843,-0.034891,0.01,4.7107,-0.17829,-0.023491,1.8808e-37
0.16843,-0.034891,-0.01,4.7107,-0.17829,-0.023491,1.8808e-37
0.17654,-0.033821,0.01,4.6028,-0.17833,-0.023511,3.9268e-18
0.17654,-0.033821,-0.01,4.6028,-0.17833,-0.023511,3.9268e-18
0.1847,-0.032744,0.01,4.4893,-0.17836,-0.023525,3.9268e-18
0.1847,-0.032744,-0.01,4.4893,-0.17836,-0.023525,3.9268e-18
0.19292,-0.031658,0.01,4.3789,-0.17844,-0.02352,7.3484e-24
0.19292,-0.031658,-0.01,4.3789,-0.17844,-0.02352,7.3484e-24
0.20119,-0.030567,0.01,4.2594,-0.1786,-0.023516,6.6807e-24
0.20119,-0.030567,-0.01,4.2594,-0.1786,-0.023516,6.6807e-24
0.20953,-0.029468,0.01,4.1386,-0.17874,-0.023493,-1.7152e-18
0.20953,-0.029468,-0.01,4.1386,-0.17874,-0.023493,-1.7152e-18
0.21792,-0.028365,0.01,4.0136,-0.17898,-0.023461,-1.7152e-18
0.21792,-0.028365,-0.01,4.0136,-0.17898,-0.023461,-1.7152e-18
0.22638,-0.027257,0.01,3.8792,-0.17915,-0.023417,-3.1602e-18
0.22638,-0.027257,-0.01,3.8792,-0.17915,-0.023417,-3.1602e-18
0.23489,-0.026144,0.01,3.7487,-0.17944,-0.023351,-6.1925e-18
0.23489,-0.026144,-0.01,3.7487,-0.17944,-0.023351,-6.1925e-18
0.24346,-0.02503,0.01,3.6007,-0.17968,-0.023289,-3.0323e-18
0.24346,-0.02503,-0.01,3.6007,-0.17968,-0.023289,-3.0323e-18
0.2521,-0.02391,0.01,3.4626,-0.17994,-0.023177,1.383e-18
0.2521,-0.02391,-0.01,3.4626,-0.17994,-0.023177,1.383e-18
0.26079,-0.022794,0.01,3.3045,-0.18058,-0.023088,2.673e-18
0.26079,-0.022794,-0.01,3.3045,-0.18058,-0.023088,2.673e-18
0.26955,-0.021675,0.01,3.1265,-0.18094,-0.022992,6.846e-20
0.26955,-0.021675,-0.01,3.1265,-0.18094,-0.022992,6.846e-20
0.27837,-0.020556,0.01,2.967,-0.18144,-0.022836,-2.3667e-18
0.27837,-0.020556,-0.01,2.967,-0.18144,-0.022836,-2.3667e-18
0.28726,-0.019442,0.01,2.7679,-0.18219,-0.022717,-1.1452e-18
0.28726,-0.019442,-0.01,2.7679,-0.18219,-0.022717,-1.1452e-18
0.29621,-0.018328,0.01,2.5681,-0.1827,-0.022551,-9.7263e-19
0.29621,-0.018328,-0.01,2.5681,-0.1827,-0.022551,-9.7263e-19
0.30522,-0.017221,0.01,2.3646,-0.18367,-0.022362,-9.7258e-19
0.30522,-0.017221,-0.01,2.3646,-0.18367,-0.022362,-9.7258e-19
0.3143,-0.016121,0.01,2.1128,-0.18476,-0.022207,2.6278e-23
0.3143,-0.016121,-0.01,2.1128,-0.18476,-0.022207,2.6278e-23
0.32344,-0.015026,0.01,1.859,-0.18547,-0.021993,-6.6756e-19
0.32344,-0.015026,-0.01,1.859,-0.18547,-0.021993,-6.6756e-19
0.33265,-0.01394,0.01,1.6058,-0.1867,-0.021726,-6.6755e-19
0.33265,-0.01394,-0.01,1.6058,-0.1867,-0.021726,-6.6755e-19
0.34192,-0.012869,0.01,1.288,-0.18849,-0.021507,4.1774e-19
0.34192,-0.012869,-0.01,1.288,-0.18849,-0.021507,4.1774e-19
0.35127,-0.011809,0.01,0.935,-0.18998,-0.021276,4.1774e-19
0.35127,-0.011809,-0.01,0.935,-0.18998,-0.021276,4.1774e-19
0.36068,-0.010762,0.01,0.57514,-0.19134,-0.020973,6.7062e-25
0.36068,-0.010762,-0.01,0.57514,-0.19134,-0.020973,6.7062e-25
0.37016,-0.0097307,0.01,0.18862,-0.19343,-0.020615,2.6436e-21
0.37016,-0.0097307,-0.01,0.18862,-0.19343,-0.020615,2.6436e-21
0.37971,-0.0087254,0.01,-0.28096,-0.19634,-0.020275,2.6436e-21
0.37971,-0.0087254,-0.01,-0.28096,-0.19634,-0.020275,2.6436e-21
0.38933,-0.0077421,0.01,-0.83217,-0.19931,-0.019938,-4.0515e-19
0.38933,-0.0077421,-0.01,-0.83217,-0.19931,-0.019938,-4.0515e-19
0.39902,-0.0067842,0.01,-1.4304,-0.20255,-0.019535,-1.6751e-18
0.39902,-0.0067842,-0.01,-1.4304,-0.20255,-0.019535,-1.6751e-18
0.40879,-0.0058556,0.01,-2.1238,-0.20661,-0.019105,-1.27e-18
0.40879,-0.0058556,-0.01,-2.1238,-0.20661,-0.019105,-1.27e-18
0.41862,-0.0049607,0.01,-2.936,-0.21155,-0.018632,2.351e-38
0.41862,-0.0049607,-0.01,-2.936,-0.21155,-0.018632,2.351e-38
0.42853,-0.0041042,0.01,-3.8989,-0.21763,-0.018116,-1.5689e-18
0.42853,-0.0041042,-0.01,-3.8989,-0.21763,-0.018116,-1.5689e-18
0.43851,-0.0032912,0.01,-5.0633,-0.22521,-0.017529,-1.5689e-18
0.43851,-0.0032912,-0.01,-5.0633,-0.22521,-0.017529,-1.5689e-18
0.44857,-0.0025293,0.01,-6.4836,-0.23594,-0.016836,-2.2466e-24
0.44857,-0.0025293,-0.01,-6.4836,-0.23594,-0.016836,-2.2466e-24
0.4587,-0.0018328,0.01,-8.3839,-0.25058,-0.016133,1.6479e-18
0.4587,-0.0018328,-0.01,-8.3839,-0.25058,-0.016133,1.6479e-18
0.46891,-0.0012004,0.01,-10.846,-0.27341,-0.015311,-4.4678e-19
0.46891,-0.0012004,-0.01,-10.846,-0.27341,-0.015311,-4.4678e-19
0.47919,-0.00066226,0.01,-14.553,-0.31215,-0.014066,-2.0947e-18
0.47919,-0.00066226,-0.01,-14.553,-0.31215,-0.014066,-2.0947e-18
0.48956,-0.00023775,0.01,-20.635,-0.39414,-0.015084,-1.9418e-18
0.48956,-0.00023775,-0.01,-20.635,-0.39414,-0.015084,-1.9418e-18
0.5,0,0.01,-24.35,-0.45212,-0.016857,-3.8835e-18
0.5,0,-0.01,-24.35,-0.45212,-0.016857,-3.8835e-18
-0.51245,0.0015983,0.01,-172.73,-0.13191,-1.8428,3.7963e-18
-0.51245,0.0015983,-0.01,-172.73,-0.13191,-1.8428,3.7963e-18
-0.51187,0.0053556,-0.01,-198.27,-0.38396,-1.6941,-3.587e-20
-0.51187,0.0053556,0.01,-198.27,-0.38396,-1.6941,-3.587e-20
-0.51077,0.0089907,-0.01,-209.47,-0.55299,-1.4679,8.5831e-17
-0.51077,0.0089907,0.01,-209.47,-0.55299,-1.4679,8.5831e-17
-0.5092,0.012452,-0.01,-212.1,-0.65105,-1.231,8.5876e-17
-0.5092,0.012452,0.01,-212.1,-0.65105,-1.231,8.5876e-17
-0.50725,0.015712,-0.01,-208.75,-0.69843,-1.0122,-8.7648e-17
-0.50725,0.015712,0.01,-208.75,-0.69843,-1.0122,-8.7648e-17
-0.50499,0.018765,-0.01,-202.46,-0.70822,-0.83477,-1.5275e-18
-0.50499,0.018765,0.01,-202.46,-0.70822,-0.83477,-1.5275e-18
-0.50247,0.021619,-0.01,-193.94,-0.68953,-0.69504,8.6134e-17
-0.50247,0.021619,0.01,-193.94,-0.68953,-0.69504,8.6134e-17
-0.49977,0.024291,-0.01,-184.75,-0.66858,-0.59,-1.6083e-16
-0.49977,0.024291,0.01,-184.75,-0.66858,-0.59,-1.6083e-16
-0.49691,0.0268,-0.01,-176.09,-0.64238,-0.49985,-1.6083e-16
-0.49691,0.0268,0.01,-176.09,-0.64238,-0.49985,-1.6083e-16
-0.49391,0.029138,-0.01,-166.89,-0.59231,-0.40406,2.0704e-33
-0.49391,0.029138,0.01,-166.89,-0.59231,-0.40406,2.0704e-33
-0.49079,0.031323,-0.01,-156.35,-0.53871,-0.32854,8.2088e-21
-0.49079,0.031323,0.01,-156.35,-0.53871,-0.32854,8.2088e-21
-0.4876,0.033396,-0.01,-146.91,-0.51761,-0.29577,-2.45e-23
-0.4876,0.033396,0.01,-146.91,-0.51761,-0.29577,-2.45e-23
-0.48435,0.035372,-0.01,-139.99,-0.49513,-0.26096,6.3162e-17
-0.48435,0.035372,0.01,-139.99,-0.49513,-0.26096,6.3162e-17
-0.48102,0.037207,-0.01,-132.04,-0.4368,-0.20441,1.2201e-16
-0.48102,0.037207,0.01,-132.04,-0.4368,-0.20441,1.2201e-16
-0.47764,0.038957,-0.01,-123.34,-0.40371,-0.17838,5.8854e-17
-0.47764,0.038957,0.01,-123.34,-0.40371,-0.17838,5.8854e-17
-0.47423,0.040647,-0.01,-117.38,-0.3748,-0.15418,-5.35e-17
-0.47423,0.040647,0.01,-117.38,-0.3748,-0.15418,-5.35e-17
-0.47076,0.042203,-0.01,-109.87,-0.31535,-0.1129,-5.3489e-17
-0.47076,0.042203,0.01,-109.87,-0.31535,-0.1129,-5.3489e-17
-0.46727,0.043718,-0.01,-102.31,-0.27893,-0.093564,1.3036e-20
-0.46727,0.043718,0.01,-102.31,-0.27893,-0.093564,1.3036e-20
-0.46375,0.04515,-0.01,-96.433,-0.23971,-0.073461,-2.1878e-20
-0.46375,0.04515,0.01,-96.433,-0.23971,-0.073461,-2.1878e-20
-0.4602,0.046516,-0.01,-89.664,-0.19835,-0.053726,4.0467e-17
-0.4602,0.046516,0.01,-89.664,-0.19835,-0.053726,4.0467e-17
-0.45663,0.047831,-0.01,-84.043,-0.16126,-0.038596,7.8742e-17
-0.45663,0.047831,0.01,-84.043,-0.16126,-0.038596,7.8742e-17
-0.45303,0.049069,-0.01,-78.077,-0.12043,-0.022386,3.8265e-17
-0.45303,0.049069,0.01,-78.077,-0.12043,-0.022386,3.8265e-17
-0.44942,0.050277,-0.01,-72.681,-0.086358,-0.011258,3.3295e-17
-0.44942,0.050277,0.01,-72.681,-0.086358,-0.011258,3.3295e-17
-0.44579,0.051406,-0.01,-67.608,-0.050141,0.00022803,2.9827e-18
-0.44579,0.051406,0.01,-67.608,-0.050141,0.00022803,2.9827e-18
-0.44215,0.052512,-0.01,-62.855,-0.023467,0.0069343,-3.0312e-17
-0.44215,0.052512,0.01,-62.855,-0.023467,0.0069343,-3.0312e-17
-0.43848,0.053548,-0.01,-58.917,0.0029598,0.013004,6.3407e-21
-0.43848,0.053548,0.01,-58.917,0.0029598,0.013004,6.3407e-21
-0.43482,0.05456,-0.01,-55.188,0.020556,0.015971,-1.2673e-17
-0.43482,0.05456,0.01,-55.188,0.020556,0.015971,-1.2673e-17
-0.43113,0.055515,-0.01,-52.377,0.03431,0.017241,-1.2685e-17
-0.43113,0.055515,0.01,-52.377,0.03431,0.017241,-1.2685e-17
-0.42744,0.056439,-0.01,-49.808,0.043681,0.017806,-1.1522e-20
-0.42744,0.056439,0.01,-49.808,0.043681,0.017806,-1.1522e-20
-0.42374,0.057326,-0.01,-47.954,0.047617,0.016493,-5.3249e-21
-0.42374,0.057326,0.01,-47.954,0.047617,0.016493,-5.3249e-21
-0.42003,0.058166,-0.01,-46.363,0.05241,0.016158,1.072e-17
-0.42003,0.058166,0.01,-46.363,0.05241,0.016158,1.072e-17
-0.41632,0.058994,-0.01,-45.149,0.051465,0.014298,1.0725e-17
-0.41632,0.058994,0.01,-45.149,0.051465,0.014298,1.0725e-17
-0.41259,0.059756,-0.01,-44.205,0.05309,0.013463,-1.0269e-17
-0.41259,0.059756,0.01,-44.205,0.05309,0.013463,-1.0269e-17
-0.40886,0.060518,-0.01,-43.404,0.052419,0.012401,-1.3045e-19
-0.40886,0.060518,0.01,-43.404,0.052419,0.012401,-1.3045e-19
-0.40512,0.061222,-0.01,-42.79,0.052444,0.011446,1.0144e-17
-0.40512,0.061222,0.01,-42.79,0.052444,0.011446,1.0144e-17
-0.40138,0.06191,-0.01,-42.233,0.052489,0.010914,1.2272e-36
-0.40138,0.06191,0.01,-42.233,0.052489,0.010914,1.2272e-36
-0.39764,0.062576,-0.01,-41.778,0.052149,0.010123,9.4538e-35
-0.39764,0.062576,0.01,-41.778,0.052149,0.010123,9.4538e-35
-0.39388,0.063194,-0.01,-41.349,0.052552,0.0097426,1.0008e-34
-0.39388,0.063194,0.01,-41.349,0.052552,0.0097426,1.0008e-34
-0.39013,0.063812,-0.01,-40.961,0.052549,0.0092792,9.5816e-18
-0.39013,0.063812,0.01,-40.961,0.052549,0.0092792,9.5816e-18
-0.38636,0.064378,-0.01,-40.589,0.052653,0.0087351,9.577e-18
-0.38636,0.064378,0.01,-40.589,0.052653,0.0087351,9.577e-18
-0.3826,0.06493,-0.01,-40.42,0.052297,0.0085094,-9.2402e-21
-0.3826,0.06493,0.01,-40.42,0.052297,0.0085094,-9.2402e-21
-0.38788,-0.064156,0.01,33.528,-0.14864,0.025434,-2.1065e-35
-0.38788,-0.064156,-0.01,33.528,-0.14864,0.025434,-2.1065e-35
-0.39168,-0.063556,-0.01,33.922,-0.14469,0.025066,7.948e-18
-0.39168,-0.063556,0.01,33.922,-0.14469,0.025066,7.948e-18
-0.39548,-0.062931,-0.01,34.539,-0.14135,0.025167,7.944e-18
-0.39548,-0.062931,0.01,34.539,-0.14135,0.025167,7.944e-18
-0.39927,-0.062298,-0.01,35.261,-0.14111,0.026717,-3.9061e-21
-0.39927,-0.062298,0.01,35.261,-0.14111,0.026717,-3.9061e-21
-0.40306,-0.061602,-0.01,36.03,-0.13816,0.027376,-8.4084e-18
-0.40306,-0.061602,0.01,36.03,-0.13816,0.027376,-8.4084e-18
-0.40684,-0.060906,-0.01,36.733,-0.13677,0.028218,2.056e-19
-0.40684,-0.060906,0.01,36.733,-0.13677,0.028218,2.056e-19
-0.41062,-0.06016,-0.01,37.554,-0.1348,0.029297,-1.911e-19
-0.41062,-0.06016,0.01,37.554,-0.1348,0.029297,-1.911e-19
-0.41439,-0.059389,-0.01,38.292,-0.13247,0.029833,-8.8008e-18
-0.41439,-0.059389,0.01,38.292,-0.13247,0.029833,-8.8008e-18
-0.41815,-0.058592,-0.01,39.125,-0.13052,0.030934,1.8377e-17
-0.41815,-0.058592,0.01,39.125,-0.13052,0.030934,1.8377e-17
-0.4219,-0.057742,-0.01,39.907,-0.12777,0.031433,2.7697e-17
-0.4219,-0.057742,0.01,39.907,-0.12777,0.031433,2.7697e-17
-0.42565,-0.056887,-0.01,40.735,-0.12604,0.032658,9.3285e-18
-0.42565,-0.056887,0.01,40.735,-0.12604,0.032658,9.3285e-18
-0.42939,-0.055953,-0.01,41.587,-0.12294,0.033337,9.7377e-18
-0.42939,-0.055953,0.01,41.587,-0.12294,0.033337,9.7377e-18
-0.43312,-0.055019,-0.01,42.423,-0.11996,0.034032,9.7233e-18
-0.43312,-0.055019,0.01,42.423,-0.11996,0.034032,9.7233e-18
-0.43683,-0.054004,-0.01,43.297,-0.11624,0.03461,2.0266e-17
-0.43683,-0.054004,0.01,43.297,-0.11624,0.03461,2.0266e-17
-0.44054,-0.052981,-0.01,44.145,-0.11178,0.034803,2.0281e-17
-0.44054,-0.052981,0.01,44.145,-0.11178,0.034803,2.0281e-17
-0.44423,-0.05188,-0.01,45.011,-0.10683,0.034905,-2.1085e-17
-0.44423,-0.05188,0.01,45.011,-0.10683,0.034905,-2.1085e-17
-0.44791,-0.050761,-0.01,45.854,-0.10089,0.034582,-2.109e-17
-0.44791,-0.050761,0.01,45.854,-0.10089,0.034582,-2.109e-17
-0.45156,-0.04956,-0.01,46.691,-0.094031,0.033815,-5.3883e-21
-0.45156,-0.04956,0.01,46.691,-0.094031,0.033815,-5.3883e-21
-0.45521,-0.048339,-0.01,47.487,-0.086167,0.032627,-4.4562e-17
-0.45521,-0.048339,0.01,47.487,-0.086167,0.032627,-4.4562e-17
-0.45882,-0.047021,-0.01,48.256,-0.076804,0.030608,-8.9763e-17
-0.45882,-0.047021,0.01,48.256,-0.076804,0.030608,-8.9763e-17
-0.46243,-0.045684,-0.01,48.944,-0.06607,0.027695,-2.2281e-17
-0.46243,-0.045684,0.01,48.944,-0.06607,0.027695,-2.2281e-17
-0.466,-0.044236,-0.01,49.561,-0.053403,0.023767,4.6129e-17
-0.466,-0.044236,0.01,49.561,-0.053403,0.023767,4.6129e-17
-0.46954,-0.042748,-0.01,50.046,-0.038515,0.01788,-2.0445e-19
-0.46954,-0.042748,0.01,50.046,-0.038515,0.01788,-2.0445e-19
-0.47306,-0.041175,-0.01,50.371,-0.021449,0.010409,-4.6925e-17
-0.47306,-0.041175,0.01,50.371,-0.021449,0.010409,-4.6925e-17
-0.47652,-0.039511,-0.01,50.477,0.00012415,-0.00058167,-4.7027e-17
-0.47652,-0.039511,0.01,50.477,0.00012415,-0.00058167,-4.7027e-17
-0.47996,-0.037788,-0.01,50.252,0.025803,-0.015694,-2.3509e-17
-0.47996,-0.037788,0.01,50.252,0.025803,-0.015694,-2.3509e-17
-0.48333,-0.035933,-0.01,49.602,0.054909,-0.035243,-2.7474e-21
-0.48333,-0.035933,0.01,49.602,0.054909,-0.035243,-2.7474e-21
-0.48665,-0.033982,-0.01,48.404,0.090035,-0.061588,-4.4199e-17
-0.48665,-0.033982,0.01,48.404,0.090035,-0.061588,-4.4199e-17
-0.48991,-0.031935,-0.01,46.36,0.133,-0.098419,-4.4196e-17
-0.48991,-0.031935,0.01,46.36,0.133,-0.098419,-4.4196e-17
-0.49307,-0.029752,-0.01,43.187,0.18031,-0.14664,-2.1838e-21
-0.49307,-0.029752,0.01,43.187,0.18031,-0.14664,-2.1838e-21
-0.49613,-0.027409,-0.01,38.714,0.2334,-0.20968,-1.119e-23
-0.49613,-0.027409,0.01,38.714,0.2334,-0.20968,-1.119e-23
-0.49906,-0.024922,-0.01,32.288,0.29641,-0.29747,2.818e-21
-0.49906,-0.024922,0.01,32.288,0.29641,-0.29747,2.818e-21
-0.50184,-0.02227,-0.01,23.005,0.36556,-0.41799,8.04e-24
-0.50184,-0.02227,0.01,23.005,0.36556,-0.41799,8.04e-24
-0.50444,-0.019433,-0.01,9.9828,0.43066,-0.57307,1.0445e-18
-0.50444,-0.019433,0.01,9.9828,0.43066,-0.57307,1.0445e-18
-0.50679,-0.016392,-0.01,-7.496,0.47861,-0.7684,1.0638e-18
-0.50679,-0.016392,0.01,-7.496,0.47861,-0.7684,1.0638e-18
-0.50883,-0.013138,-0.01,-30.446,0.49766,-1.0211,1.8473e-17
-0.50883,-0.013138,0.01,-30.446,0.49766,-1.0211,1.8473e-17
-0.51049,-0.009674,-0.01,-60.721,0.44636,-1.3239,1.8454e-17
-0.51049,-0.009674,0.01,-60.721,0.44636,-1.3239,1.8454e-17
-0.51169,-0.0060258,-0.01,-97.011,0.32292,-1.5979,-2.3249e-17
-0.51169,-0.0060258,0.01,-97.011,0.32292,-1.5979,-2.3249e-17
-0.51236,-0.0022436,-0.01,-135.46,0.13469,-1.7979,-1.9454e-17
-0.51236,-0.0022436,0.01,-135.46,0.13469,-1.7979,-1.9454e-17
-0.3826,0.06493,0.01,-40.088,0.052363,0.0083373,1.8836e-17
-0.3826,0.06493,-0.01,-40.088,0.052363,0.0083373,1.8836e-17
-0.37883,0.065473,-0.01,-39.936,0.052184,0.0079098,4.7381e-18
-0.37883,0.065473,0.01,-39.936,0.052184,0.0079098,4.7381e-18
-0.37506,0.065962,-0.01,-39.64,0.051332,0.0073375,-4.6754e-18
-0.37506,0.065962,0.01,-39.64,0.051332,0.0073375,-4.6754e-18
-0.37129,0.06645,-0.01,-39.385,0.05054,0.006987,9.2393e-18
-0.37129,0.06645,0.01,-39.385,0.05054,0.006987,9.2393e-18
-0.36751,0.066914,-0.01,-39.139,0.050045,0.0064902,9.2301e-18
-0.36751,0.066914,0.01,-39.139,0.050045,0.0064902,9.2301e-18
-0.36373,0.067343,-0.01,-38.912,0.049017,0.0060784,-4.5658e-18
-0.36373,0.067343,0.01,-38.912,0.049017,0.0060784,-4.5658e-18
-0.35995,0.067772,-0.01,-38.715,0.048526,0.0057354,-4.5568e-18
-0.35995,0.067772,0.01,-38.715,0.048526,0.0057354,-4.5568e-18
-0.35616,0.068165,-0.01,-38.513,0.047908,0.0052668,2.6536e-25
-0.35616,0.068165,0.01,-38.513,0.047908,0.0052668,2.6536e-25
-0.35238,0.068538,-0.01,-38.342,0.046785,0.0049488,-4.5009e-18
-0.35238,0.068538,0.01,-38.342,0.046785,0.0049488,-4.5009e-18
-0.34859,0.06891,-0.01,-38.188,0.04663,0.0046578,-8.9734e-18
-0.34859,0.06891,0.01,-38.188,0.04663,0.0046578,-8.9734e-18
-0.3448,0.069242,-0.01,-38.022,0.04592,0.0042459,-4.4769e-18
-0.3448,0.069242,0.01,-38.022,0.04592,0.0042459,-4.4769e-18
-0.34101,0.06956,-0.01,-37.89,0.044801,0.0040118,4.4456e-18
-0.34101,0.06956,0.01,-37.89,0.044801,0.0040118,4.4456e-18
-0.33722,0.069879,-0.01,-37.766,0.044833,0.0037655,8.8736e-18
-0.33722,0.069879,0.01,-37.766,0.044833,0.0037655,8.8736e-18
-0.33342,0.070156,-0.01,-37.625,0.044125,0.0033978,4.428e-18
-0.33342,0.070156,0.01,-37.625,0.044125,0.0033978,4.428e-18
-0.32963,0.070423,-0.01,-37.514,0.042989,0.0032096,-1.6565e-34
-0.32963,0.070423,0.01,-37.514,0.042989,0.0032096,-1.6565e-34
-0.32583,0.07069,-0.01,-37.405,0.043026,0.0029908,2.4588e-34
-0.32583,0.07069,0.01,-37.405,0.043026,0.0029908,2.4588e-34
-0.32203,0.07092,-0.01,-37.278,0.042353,0.0026639,4.2648e-21
-0.32203,0.07092,0.01,-37.278,0.042353,0.0026639,4.2648e-21
-0.31824,0.071138,-0.01,-37.176,0.041208,0.0025008,-2.1812e-18
-0.31824,0.071138,0.01,-37.176,0.041208,0.0025008,-2.1812e-18
-0.31444,0.071356,-0.01,-37.079,0.041109,0.0023287,-1.091e-20
-0.31444,0.071356,0.01,-37.079,0.041109,0.0023287,-1.091e-20
-0.31064,0.071543,-0.01,-36.968,0.040588,0.0020563,2.1767e-18
-0.31064,0.071543,0.01,-36.968,0.040588,0.0020563,2.1767e-18
-0.30684,0.071714,-0.01,-36.873,0.039506,0.0018849,-2.1103e-21
-0.30684,0.071714,0.01,-36.873,0.039506,0.0018849,-2.1103e-21
-0.30303,0.071886,-0.01,-36.79,0.039234,0.0017459,-2.115e-21
-0.30303,0.071886,0.01,-36.79,0.039234,0.0017459,-2.115e-21
-0.29923,0.072036,-0.01,-36.697,0.039086,0.001523,-2.1524e-18
-0.29923,0.072036,0.01,-36.697,0.039086,0.001523,-2.1524e-18
-0.29543,0.072163,-0.01,-36.606,0.038169,0.0013567,-2.1524e-18
-0.29543,0.072163,0.01,-36.606,0.038169,0.0013567,-2.1524e-18
-0.29163,0.07229,-0.01,-36.537,0.037745,0.0012761,2.0997e-21
-0.29163,0.07229,0.01,-36.537,0.037745,0.0012761,2.0997e-21
-0.28782,0.072408,-0.01,-36.459,0.038114,0.0010824,-2.0859e-21
-0.28782,0.072408,0.01,-36.459,0.038114,0.0010824,-2.0859e-21
-0.28402,0.072492,-0.01,-36.368,0.037413,0.00089469,1.0668e-18
-0.28402,0.072492,0.01,-36.368,0.037413,0.00089469,1.0668e-18
-0.28022,0.072576,-0.01,-36.308,0.036814,0.00085635,1.07e-18
-0.28022,0.072576,0.01,-36.308,0.036814,0.00085635,1.07e-18
-0.27641,0.07266,-0.01,-36.239,0.037382,0.00069491,1.4944e-26
-0.27641,0.07266,0.01,-36.239,0.037382,0.00069491,1.4944e-26
-0.27261,0.072709,-0.01,-36.153,0.037048,0.00049322,-2.0741e-21
-0.27261,0.072709,0.01,-36.153,0.037048,0.00049322,-2.0741e-21
-0.2688,0.072753,-0.01,-36.088,0.036311,0.00044544,-5.2945e-19
-0.2688,0.072753,0.01,-36.088,0.036311,0.00044544,-5.2945e-19
-0.265,0.072796,-0.01,-36.026,0.036467,0.00035482,-5.2842e-19
-0.265,0.072796,0.01,-36.026,0.036467,0.00035482,-5.2842e-19
-0.26119,0.072822,-0.01,-35.954,0.03671,0.00015923,1.7632e-38
-0.26119,0.072822,0.01,-35.954,0.03671,0.00015923,1.7632e-38
-0.25739,0.072827,-0.01,-35.876,0.036043,5.1848e-05,8.1436e-39
-0.25739,0.072827,0.01,-35.876,0.036043,5.1848e-05,8.1436e-39
-0.25358,0.072832,-0.01,-35.824,0.035721,4.7038e-05,2.5639e-22
-0.25358,0.072832,0.01,-35.824,0.035721,4.7038e-05,2.5639e-22
-0.24978,0.072836,-0.01,-35.752,0.036297,-0.00013703,2.5584e-22
-0.24978,0.072836,0.01,-35.752,0.036297,-0.00013703,2.5584e-22
-0.24456,0.072792,-0.01,-35.657,0.035937,-0.00031043,-7.5797e-19
-0.24456,0.072792,0.01,-35.657,0.035937,-0.00031043,-7.5797e-19
-0.2393,0.072748,-0.01,-35.58,0.035638,-0.00037873,-1.5084e-18
-0.2393,0.072748,0.01,-35.58,0.035638,-0.00037873,-1.5084e-18
-0.234,0.072682,-0.01,-35.483,0.035592,-0.00053796,-7.5022e-19
-0.234,0.072682,0.01,-35.483,0.035592,-0.00053796,-7.5022e-19
-0.22867,0.072588,-0.01,-35.402,0.035276,-0.00062716,1.261e-24
-0.22867,0.072588,0.01,-35.402,0.035276,-0.00062716,1.261e-24
-0.2233,0.072493,-0.01,-35.317,0.03549,-0.00076731,1.4583e-18
-0.2233,0.072493,0.01,-35.317,0.03549,-0.00076731,1.4583e-18
-0.21789,0.072355,-0.01,-35.219,0.035213,-0.00091058,2.9034e-18
-0.21789,0.072355,0.01,-35.219,0.035213,-0.00091058,2.9034e-18
-0.21245,0.072211,-0.01,-35.143,0.035007,-0.00097285,1.4451e-18
-0.21245,0.072211,0.01,-35.143,0.035007,-0.00097285,1.4451e-18
-0.20697,0.072051,-0.01,-35.05,0.035099,-0.0011187,1.7499e-22
-0.20697,0.072051,0.01,-35.05,0.035099,-0.0011187,1.7499e-22
-0.20145,0.071858,-0.01,-34.964,0.034853,-0.001209,2.8106e-18
-0.20145,0.071858,0.01,-34.964,0.034853,-0.001209,2.8106e-18
-0.19589,0.071664,-0.01,-34.881,0.034978,-0.001331,2.7825e-20
-0.19589,0.071664,0.01,-34.881,0.034978,-0.001331,2.7825e-20
-0.19029,0.071434,-0.01,-34.784,0.034803,-0.0014696,-2.642e-20
-0.19029,0.071434,0.01,-34.784,0.034803,-0.0014696,-2.642e-20
-0.18465,0.071193,-0.01,-34.705,0.034657,-0.0015267,2.453e-20
-0.18465,0.071193,0.01,-34.705,0.034657,-0.0015267,2.453e-20
-0.17898,0.070939,-0.01,-34.614,0.034835,-0.0016527,-5.4351e-18
-0.17898,0.070939,0.01,-34.614,0.034835,-0.0016527,-5.4351e-18
-0.17327,0.070651,-0.01,-34.522,0.034641,-0.001744,-2.7034e-18
-0.17327,0.070651,0.01,-34.522,0.034641,-0.001744,-2.7034e-18
-0.16751,0.07036,-0.01,-34.438,0.034716,-0.0018364,-2.6531e-18
-0.16751,0.07036,0.01,-34.438,0.034716,-0.0018364,-2.6531e-18
-0.16172,0.070038,-0.01,-34.34,0.034626,-0.0019531,2.6015e-18
-0.16172,0.070038,0.01,-34.34,0.034626,-0.0019531,2.6015e-18
-0.15589,0.069702,-0.01,-34.257,0.034535,-0.0020058,5.2545e-18
-0.15589,0.069702,0.01,-34.257,0.034535,-0.0020058,5.2545e-18
-0.15002,0.069355,-0.01,-34.163,0.034741,-0.0021245,-1.0041e-24
-0.15002,0.069355,0.01,-34.163,0.034741,-0.0021245,-1.0041e-24
-0.14411,0.068973,-0.01,-34.067,0.034584,-0.0022224,-5.1064e-18
-0.14411,0.068973,0.01,-34.067,0.034584,-0.0022224,-5.1064e-18
-0.13815,0.068589,-0.01,-33.979,0.034638,-0.0023,-5.1064e-18
-0.13815,0.068589,0.01,-33.979,0.034638,-0.0023,-5.1064e-18
-0.13216,0.068176,-0.01,-33.877,0.034593,-0.0024061,5.0053e-18
-0.13216,0.068176,0.01,-33.877,0.034593,-0.0024061,5.0053e-18
-0.12613,0.067746,-0.01,-33.788,0.034533,-0.0024681,5.0053e-18
-0.12613,0.067746,0.01,-33.788,0.034533,-0.0024681,5.0053e-18
-0.12005,0.067308,-0.01,-33.689,0.034713,-0.0025746,4.9067e-18
-0.12005,0.067308,0.01,-33.689,0.034713,-0.0025746,4.9067e-18
-0.11393,0.066835,-0.01,-33.589,0.034595,-0.0026523,4.9068e-18
-0.11393,0.066835,0.01,-33.589,0.034595,-0.0026523,4.9068e-18
-0.10777,0.066359,-0.01,-33.494,0.034655,-0.0027259,4.8115e-18
-0.10777,0.066359,0.01,-33.494,0.034655,-0.0027259,4.8115e-18
-0.10157,0.065855,-0.01,-33.387,0.034617,-0.0028203,4.8115e-18
-0.10157,0.065855,0.01,-33.387,0.034617,-0.0028203,4.8115e-18
-0.095328,0.065336,-0.01,-33.293,0.034589,-0.0028717,-4.7177e-18
-0.095328,0.065336,0.01,-33.293,0.034589,-0.0028717,-4.7177e-18
-0.089041,0.064806,-0.01,-33.249,0.034768,-0.0028991,-9.4356e-18
-0.089041,0.064806,0.01,-33.249,0.034768,-0.0028991,-9.4356e-18
-0.089041,0.064806,0.01,-33.125,0.034647,-0.0030519,9.3348e-18
-0.089041,0.064806,-0.01,-33.125,0.034647,-0.0030519,9.3348e-18
-0.082712,0.064246,-0.01,-33.084,0.034601,-0.0030469,4.6674e-18
-0.082712,0.064246,0.01,-33.084,0.034601,-0.0030469,4.6674e-18
-0.076339,0.063682,-0.01,-32.983,0.034683,-0.0031236,4.5747e-18
-0.076339,0.063682,0.01,-32.983,0.034683,-0.0031236,4.5747e-18
-0.069923,0.063087,-0.01,-32.874,0.034623,-0.0032077,4.5747e-18
-0.069923,0.063087,0.01,-32.874,0.034623,-0.0032077,4.5747e-18
-0.063463,0.062482,-0.01,-32.776,0.034593,-0.0032526,5.8399e-34
-0.063463,0.062482,0.01,-32.776,0.034593,-0.0032526,5.8399e-34
-0.056959,0.061861,-0.01,-32.668,0.034621,-0.0033239,1.7747e-17
-0.056959,0.061861,0.01,-32.668,0.034621,-0.0033239,1.7747e-17
-0.050411,0.061216,-0.01,-32.568,0.034565,-0.0033735,2.6538e-17
-0.050411,0.061216,0.01,-32.568,0.034565,-0.0033735,2.6538e-17
-0.043816,0.060567,-0.01,-32.464,0.034705,-0.0034737,8.7903e-18
-0.043816,0.060567,0.01,-32.464,0.034705,-0.0034737,8.7903e-18
-0.037179,0.059884,-0.01,-32.357,0.034635,-0.0035422,8.6111e-18
-0.037179,0.059884,0.01,-32.357,0.034635,-0.0035422,8.6111e-18
-0.030494,0.059197,-0.01,-32.258,0.034644,-0.0035901,8.6111e-18
-0.030494,0.059197,0.01,-32.258,0.034644,-0.0035901,8.6111e-18
-0.023765,0.058486,-0.01,-32.152,0.034657,-0.0036498,8.4357e-18
-0.023765,0.058486,0.01,-32.152,0.034657,-0.0036498,8.4357e-18
-0.016989,0.057761,-0.01,-32.056,0.034657,-0.0036961,8.4357e-18
-0.016989,0.057761,0.01,-32.056,0.034657,-0.0036961,8.4357e-18
-0.010167,0.057023,-0.01,-31.953,0.034711,-0.0037792,8.2472e-24
-0.010167,0.057023,0.01,-31.953,0.034711,-0.0037792,8.2472e-24
-0.0032982,0.056262,-0.01,-31.858,0.034708,-0.0038147,-1.6377e-17
-0.0032982,0.056262,0.01,-31.858,0.034708,-0.0038147,-1.6377e-17
0.0036184,0.055496,-0.01,-31.763,0.034855,-0.0038904,-2.4479e-17
0.0036184,0.055496,0.01,-31.763,0.034855,-0.0038904,-2.4479e-17
0.010581,0.0547,-0.01,-31.667,0.034865,-0.0039644,7.9502e-18
0.010581,0.0547,0.01,-31.667,0.034865,-0.0039644,7.9502e-18
0.017593,0.053899,-0.01,-31.579,0.034949,-0.0040168,2.3997e-17
0.017593,0.053899,0.01,-31.579,0.034949,-0.0040168,2.3997e-17
0.024651,0.053076,-0.01,-31.488,0.035042,-0.0040837,7.945e-18
0.024651,0.053076,0.01,-31.488,0.035042,-0.0040837,7.945e-18
0.031759,0.052241,-0.01,-31.405,0.03515,-0.0041371,7.7936e-18
0.031759,0.052241,0.01,-31.405,0.03515,-0.0041371,7.7936e-18
0.038916,0.05139,-0.01,-31.321,0.035301,-0.0042062,7.545e-20
0.038916,0.05139,0.01,-31.321,0.035301,-0.0042062,7.545e-20
0.046122,0.050524,-0.01,-31.245,0.03545,-0.0042646,-7.7182e-18
0.046122,0.050524,0.01,-31.245,0.03545,-0.0042646,-7.7182e-18
0.053377,0.049646,-0.01,-31.168,0.035661,-0.0043248,-7.5737e-18
0.053377,0.049646,0.01,-31.168,0.035661,-0.0043248,-7.5737e-18
0.060682,0.048749,-0.01,-31.099,0.035861,-0.0043884,-7.5738e-18
0.060682,0.048749,0.01,-31.099,0.035861,-0.0043884,-7.5738e-18
0.068038,0.047843,-0.01,-31.032,0.036134,-0.0044733,-3.995e-25
0.068038,0.047843,0.01,-31.032,0.036134,-0.0044733,-3.995e-25
0.075444,0.046917,-0.01,-30.97,0.036396,-0.0045328,5.6807e-23
0.075444,0.046917,0.01,-30.97,0.036396,-0.0045328,5.6807e-23
0.082903,0.045985,-0.01,-30.912,0.036728,-0.0046014,5.2805e-23
0.082903,0.045985,0.01,-30.912,0.036728,-0.0046014,5.2805e-23
0.090411,0.045032,-0.01,-30.858,0.037064,-0.0046817,-2.51e-24
0.090411,0.045032,0.01,-30.858,0.037064,-0.0046817,-2.51e-24
0.097973,0.044072,-0.01,-30.811,0.037447,-0.0047605,-5.5315e-23
0.097973,0.044072,0.01,-30.811,0.037447,-0.0047605,-5.5315e-23
0.10559,0.043095,-0.01,-30.767,0.037871,-0.0048454,-7.1246e-18
0.10559,0.043095,0.01,-30.767,0.037871,-0.0048454,-7.1246e-18
0.11325,0.04211,-0.01,-30.729,0.038327,-0.0049289,7.0043e-18
0.11325,0.04211,0.01,-30.729,0.038327,-0.0049289,7.0043e-18
0.12097,0.04111,-0.01,-30.695,0.03883,-0.0050326,1.0905e-19
0.12097,0.04111,0.01,-30.695,0.03883,-0.0050326,1.0905e-19
0.12875,0.0401,-0.01,-30.668,0.039367,-0.0051286,-1.1275e-19
0.12875,0.0401,0.01,-30.668,0.039367,-0.0051286,-1.1275e-19
0.13657,0.039078,-0.01,-30.644,0.039954,-0.005217,1.3907e-17
0.13657,0.039078,0.01,-30.644,0.039954,-0.005217,1.3907e-17
0.14445,0.038047,-0.01,-30.627,0.040574,-0.0053141,1.3697e-17
0.14445,0.038047,0.01,-30.627,0.040574,-0.0053141,1.3697e-17
0.15239,0.037004,-0.01,-30.613,0.041238,-0.0054184,2.7296e-17
0.15239,0.037004,0.01,-30.613,0.041238,-0.0054184,2.7296e-17
0.16038,0.035952,-0.01,-30.606,0.041943,-0.0055248,1.3599e-17
0.16038,0.035952,0.01,-30.606,0.041943,-0.0055248,1.3599e-17
0.16843,0.034891,-0.01,-30.602,0.042689,-0.0056353,3.7616e-37
0.16843,0.034891,0.01,-30.602,0.042689,-0.0056353,3.7616e-37
0.17654,0.033821,-0.01,-30.604,0.043471,-0.005735,-3.3958e-23
0.17654,0.033821,0.01,-30.604,0.043471,-0.005735,-3.3958e-23
0.1847,0.032744,-0.01,-30.609,0.044292,-0.0058478,1.6478e-23
0.1847,0.032744,0.01,-30.609,0.044292,-0.0058478,1.6478e-23
0.19292,0.031658,-0.01,-30.62,0.045137,-0.005966,5.0436e-23
0.19292,0.031658,0.01,-30.62,0.045137,-0.005966,5.0436e-23
0.20119,0.030567,-0.01,-30.634,0.046034,-0.0060807,4.98e-23
0.20119,0.030567,0.01,-30.634,0.046034,-0.0060807,4.98e-23
0.20953,0.029468,-0.01,-30.652,0.046937,-0.0061935,-1.2968e-17
0.20953,0.029468,0.01,-30.652,0.046937,-0.0061935,-1.2968e-17
0.21792,0.028365,-0.01,-30.674,0.047888,-0.0062929,-8.055e-20
0.21792,0.028365,0.01,-30.674,0.047888,-0.0062929,-8.055e-20
0.22638,0.027257,-0.01,-30.697,0.048842,-0.006391,2.5693e-17
0.22638,0.027257,0.01,-30.697,0.048842,-0.006391,2.5693e-17
0.23489,0.026144,-0.01,-30.726,0.049819,-0.0064918,2.5537e-17
0.23489,0.026144,0.01,-30.726,0.049819,-0.0064918,2.5537e-17
0.24346,0.02503,-0.01,-30.755,0.050823,-0.0066072,1.2731e-17
0.24346,0.02503,0.01,-30.755,0.050823,-0.0066072,1.2731e-17
0.2521,0.02391,-0.01,-30.786,0.051763,-0.0066993,-1.2578e-17
0.2521,0.02391,0.01,-30.786,0.051763,-0.0066993,-1.2578e-17
0.26079,0.022794,-0.01,-30.821,0.052773,-0.0067782,-2.5081e-17
0.26079,0.022794,0.01,-30.821,0.052773,-0.0067782,-2.5081e-17
0.26955,0.021675,-0.01,-30.852,0.053738,-0.0068486,-7.46e-20
0.26955,0.021675,0.01,-30.852,0.053738,-0.0068486,-7.46e-20
0.27837,0.020556,-0.01,-30.889,0.054631,-0.0068993,2.4785e-17
0.27837,0.020556,0.01,-30.889,0.054631,-0.0068993,2.4785e-17
0.28726,0.019442,-0.01,-30.923,0.055539,-0.0069593,3.6921e-17
0.28726,0.019442,0.01,-30.923,0.055539,-0.0069593,3.6921e-17
0.29621,0.018328,-0.01,-30.958,0.056344,-0.0069776,1.2353e-17
0.29621,0.018328,0.01,-30.958,0.056344,-0.0069776,1.2353e-17
0.30522,0.017221,-0.01,-30.992,0.057067,-0.0069696,-3.6487e-17
0.30522,0.017221,0.01,-30.992,0.057067,-0.0069696,-3.6487e-17
0.3143,0.016121,-0.01,-31.027,0.057759,-0.0069742,-2.4275e-17
0.3143,0.016121,0.01,-31.027,0.057759,-0.0069742,-2.4275e-17
0.32344,0.015026,-0.01,-31.056,0.058251,-0.0069402,-1.1991e-17
0.32344,0.015026,0.01,-31.056,0.058251,-0.0069402,-1.1991e-17
0.33265,0.01394,-0.01,-31.09,0.058589,-0.0068414,-1.1991e-17
0.33265,0.01394,0.01,-31.09,0.058589,-0.0068414,-1.1991e-17
0.34192,0.012869,-0.01,-31.12,0.058787,-0.0067321,1.1255e-25
0.34192,0.012869,0.01,-31.12,0.058787,-0.0067321,1.1255e-25
0.35127,0.011809,-0.01,-31.154,0.058833,-0.0066222,-2.2634e-23
0.35127,0.011809,0.01,-31.154,0.058833,-0.0066222,-2.2634e-23
0.36068,0.010762,-0.01,-31.18,0.058494,-0.0064463,1.1702e-17
0.36068,0.010762,0.01,-31.18,0.058494,-0.0064463,1.1702e-17
0.37016,0.0097307,-0.01,-31.218,0.057897,-0.0062078,5.205e-20
0.37016,0.0097307,0.01,-31.218,0.057897,-0.0062078,5.205e-20
0.37971,0.0087254,-0.01,-31.252,0.056899,-0.005918,-1.165e-17
0.37971,0.0087254,0.01,-31.252,0.056899,-0.005918,-1.165e-17
0.38933,0.0077421,-0.01,-31.31,0.05568,-0.0056128,-1.1531e-17
0.38933,0.0077421,0.01,-31.31,0.05568,-0.0056128,-1.1531e-17
0.39902,0.0067842,-0.01,-31.354,0.053668,-0.0052279,-1.1531e-17
0.39902,0.0067842,0.01,-31.354,0.053668,-0.0052279,-1.1531e-17
0.40879,0.0058556,-0.01,-31.461,0.05147,-0.0048134,-1.1708e-23
0.40879,0.0058556,0.01,-31.461,0.05147,-0.0048134,-1.1708e-23
0.41862,0.0049607,-0.01,-31.532,0.047985,-0.0042855,-5.1712e-40
0.41862,0.0049607,0.01,-31.532,0.047985,-0.0042855,-5.1712e-40
0.42853,0.0041042,-0.01,-31.741,0.044531,-0.003756,-1.1441e-17
0.42853,0.0041042,0.01,-31.741,0.044531,-0.003756,-1.1441e-17
0.43851,0.0032912,-0.01,-31.874,0.038755,-0.0030814,-1.1441e-17
0.43851,0.0032912,0.01,-31.874,0.038755,-0.0030814,-1.1441e-17
0.44857,0.0025293,-0.01,-32.293,0.033517,-0.0024558,1.0873e-23
0.44857,0.0025293,0.01,-32.293,0.033517,-0.0024558,1.0873e-23
0.4587,0.0018328,-0.01,-32.577,0.023894,-0.0016292,5.6572e-18
0.4587,0.0018328,0.01,-32.577,0.023894,-0.0016292,5.6572e-18
0.46891,0.0012004,-0.01,-33.42,0.016053,-0.00095176,1.1662e-17
0.46891,0.0012004,0.01,-33.42,0.016053,-0.00095176,1.1662e-17
0.47919,0.00066226,-0.01,-34.118,-0.0029153,-0.00017458,6.005e-18
0.47919,0.00066226,0.01,-34.118,-0.0029153,-0.00017458,6.005e-18
0.48956,0.00023775,-0.01,-35.865,0.057979,0.0056226,3.0499e-18
0.48956,0.00023775,0.01,-35.865,0.057979,0.0056226,3.0499e-18
0.5,0,-0.01,-38.024,0.13957,0.010617,6.0998e-18
0.5,0,0.01,-38.024,0.13957,0.010617,6.0998e-18


==> Results/foil_Re106/karman_Re106_2aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,-16.711,-0.25612,-0.00091904,5.8456e-20
-0.24456,-0.072792,0.01,-16.473,-0.24787,-0.0020798,1.6734e-22
-0.24456,-0.072792,-0.01,-16.473,-0.24787,-0.0020798,1.6734e-22
-0.24978,-0.072836,-0.01,-16.711,-0.25612,-0.00091904,5.8456e-20
-0.2393,-0.072748,0.01,-16.139,-0.2475,-0.0026035,-3.3751e-19
-0.2393,-0.072748,-0.01,-16.139,-0.2475,-0.0026035,-3.3751e-19
-0.234,-0.072682,0.01,-16.183,-0.24653,-0.0037247,-3.3776e-19
-0.234,-0.072682,-0.01,-16.183,-0.24653,-0.0037247,-3.3776e-19
-0.22867,-0.072588,0.01,-15.893,-0.24426,-0.0043326,-5.46e-25
-0.22867,-0.072588,-0.01,-15.893,-0.24426,-0.0043326,-5.46e-25
-0.2233,-0.072493,0.01,-15.833,-0.24407,-0.0052834,-6.5101e-19
-0.2233,-0.072493,-0.01,-15.833,-0.24407,-0.0052834,-6.5101e-19
-0.21789,-0.072355,0.01,-15.66,-0.23922,-0.0062309,-3.118e-20
-0.21789,-0.072355,-0.01,-15.66,-0.23922,-0.0062309,-3.118e-20
-0.21245,-0.072211,0.01,-15.345,-0.23875,-0.0066739,6.1983e-19
-0.21245,-0.072211,-0.01,-15.345,-0.23875,-0.0066739,6.1983e-19
-0.20697,-0.072051,0.01,-15.347,-0.23754,-0.0076196,-7.5242e-23
-0.20697,-0.072051,-0.01,-15.347,-0.23754,-0.0076196,-7.5242e-23
-0.20145,-0.071858,0.01,-15.061,-0.23437,-0.0081988,1.1724e-18
-0.20145,-0.071858,-0.01,-15.061,-0.23437,-0.0081988,1.1724e-18
-0.19589,-0.071664,0.01,-14.897,-0.23414,-0.00892,2.3534e-18
-0.19589,-0.071664,-0.01,-14.897,-0.23414,-0.00892,2.3534e-18
-0.19029,-0.071434,0.01,-14.749,-0.23051,-0.0097005,2.3147e-18
-0.19029,-0.071434,-0.01,-14.749,-0.23051,-0.0097005,2.3147e-18
-0.18465,-0.071193,0.01,-14.44,-0.22958,-0.010076,1.1339e-18
-0.18465,-0.071193,-0.01,-14.44,-0.22958,-0.010076,1.1339e-18
-0.17898,-0.070939,0.01,-14.395,-0.22837,-0.01089,-1.1115e-18
-0.17898,-0.070939,-0.01,-14.395,-0.22837,-0.01089,-1.1115e-18
-0.17327,-0.070651,0.01,-14.112,-0.22478,-0.011392,-1.1116e-18
-0.17327,-0.070651,-0.01,-14.112,-0.22478,-0.011392,-1.1116e-18
-0.16751,-0.07036,0.01,-13.878,-0.22436,-0.01193,-1.0611e-18
-0.16751,-0.07036,-0.01,-13.878,-0.22436,-0.01193,-1.0611e-18
-0.16172,-0.070038,0.01,-13.74,-0.22156,-0.012574,9.8632e-19
-0.16172,-0.070038,-0.01,-13.74,-0.22156,-0.012574,9.8632e-19
-0.15589,-0.069702,0.01,-13.432,-0.22026,-0.012875,6.05e-18
-0.15589,-0.069702,-0.01,-13.432,-0.22026,-0.012875,6.05e-18
-0.15002,-0.069355,0.01,-13.34,-0.21904,-0.013565,4.0026e-18
-0.15002,-0.069355,-0.01,-13.34,-0.21904,-0.013565,4.0026e-18
-0.14411,-0.068973,0.01,-13.055,-0.21545,-0.013967,-1.8899e-18
-0.14411,-0.068973,-0.01,-13.055,-0.21545,-0.013967,-1.8899e-18
-0.13815,-0.068589,0.01,-12.793,-0.21477,-0.014372,-1.8899e-18
-0.13815,-0.068589,-0.01,-12.793,-0.21477,-0.014372,-1.8899e-18
-0.13216,-0.068176,0.01,-12.643,-0.2123,-0.014901,-1.8205e-18
-0.13216,-0.068176,-0.01,-12.643,-0.2123,-0.014901,-1.8205e-18
-0.12613,-0.067746,0.01,-12.329,-0.21078,-0.015149,-1.8205e-18
-0.12613,-0.067746,-0.01,-12.329,-0.21078,-0.015149,-1.8205e-18
-0.12005,-0.067308,0.01,-12.198,-0.20951,-0.01572,-1.7581e-18
-0.12005,-0.067308,-0.01,-12.198,-0.20951,-0.01572,-1.7581e-18
-0.11393,-0.066835,0.01,-11.907,-0.20629,-0.016007,-1.7582e-18
-0.11393,-0.066835,-0.01,-11.907,-0.20629,-0.016007,-1.7582e-18
-0.10777,-0.066359,0.01,-11.64,-0.20542,-0.016337,1.6586e-18
-0.10777,-0.066359,-0.01,-11.64,-0.20542,-0.016337,1.6586e-18
-0.10157,-0.065855,0.01,-11.659,-0.20535,-0.016755,3.3174e-18
-0.10157,-0.065855,-0.01,-11.659,-0.20535,-0.016755,3.3174e-18
-0.25363,-0.072831,-0.01,-16.482,-0.25564,0.00026057,8.7683e-20
-0.25363,-0.072831,0.01,-16.482,-0.25564,0.00026057,8.7683e-20
-0.25747,-0.072827,-0.01,-16.699,-0.25095,0.00028277,-3.0899e-20
-0.25747,-0.072827,0.01,-16.699,-0.25095,0.00028277,-3.0899e-20
-0.26132,-0.072822,-0.01,-16.964,-0.25658,0.0010931,6.051e-20
-0.26132,-0.072822,0.01,-16.964,-0.25658,0.0010931,6.051e-20
-0.26517,-0.072794,-0.01,-16.915,-0.26059,0.0023887,1.2111e-19
-0.26517,-0.072794,0.01,-16.915,-0.26059,0.0023887,1.2111e-19
-0.26902,-0.07275,-0.01,-16.9,-0.25599,0.0028327,2.4098e-19
-0.26902,-0.07275,0.01,-16.9,-0.25599,0.0028327,2.4098e-19
-0.27286,-0.072706,-0.01,-17.239,-0.25762,0.0031723,2.4099e-19
-0.27286,-0.072706,0.01,-17.239,-0.25762,0.0031723,2.4099e-19
-0.27671,-0.072654,-0.01,-17.313,-0.26658,0.0048314,4.8577e-19
-0.27671,-0.072654,0.01,-17.313,-0.26658,0.0048314,4.8577e-19
-0.28056,-0.072569,-0.01,-17.065,-0.26329,0.0057216,9.6773e-19
-0.28056,-0.072569,0.01,-17.065,-0.26329,0.0057216,9.6773e-19
-0.2844,-0.072483,-0.01,-17.419,-0.26075,0.0055958,4.834e-19
-0.2844,-0.072483,0.01,-17.419,-0.26075,0.0055958,4.834e-19
-0.28825,-0.072398,-0.01,-17.583,-0.27133,0.0075035,-9.8404e-19
-0.28825,-0.072398,0.01,-17.583,-0.27133,0.0075035,-9.8404e-19
-0.2921,-0.072274,-0.01,-17.252,-0.27083,0.0088631,-1.0195e-20
-0.2921,-0.072274,0.01,-17.252,-0.27083,0.0088631,-1.0195e-20
-0.29594,-0.072146,-0.01,-17.465,-0.26584,0.0086041,9.7481e-19
-0.29594,-0.072146,0.01,-17.465,-0.26584,0.0086041,9.7481e-19
-0.29979,-0.072018,-0.01,-17.66,-0.27339,0.010217,-1.348e-36
-0.29979,-0.072018,0.01,-17.66,-0.27339,0.010217,-1.348e-36
-0.30363,-0.071859,-0.01,-17.418,-0.27545,0.011905,1.7344e-35
-0.30363,-0.071859,0.01,-17.418,-0.27545,0.011905,1.7344e-35
-0.30747,-0.071686,-0.01,-17.496,-0.27108,0.011996,1.9675e-21
-0.30747,-0.071686,0.01,-17.496,-0.27108,0.011996,1.9675e-21
-0.31132,-0.071512,-0.01,-17.709,-0.27618,0.01331,1.9511e-21
-0.31132,-0.071512,0.01,-17.709,-0.27618,0.01331,1.9511e-21
-0.31516,-0.071314,-0.01,-17.559,-0.28002,0.015237,-1.4954e-23
-0.31516,-0.071314,0.01,-17.559,-0.28002,0.015237,-1.4954e-23
-0.319,-0.071094,-0.01,-17.571,-0.27656,0.015579,1.0078e-18
-0.319,-0.071094,0.01,-17.571,-0.27656,0.015579,1.0078e-18
-0.32284,-0.070873,-0.01,-17.828,-0.28036,0.01679,2.0279e-18
-0.32284,-0.070873,0.01,-17.828,-0.28036,0.01679,2.0279e-18
-0.32668,-0.07063,-0.01,-17.732,-0.28509,0.01906,-9.776e-19
-0.32668,-0.07063,0.01,-17.732,-0.28509,0.01906,-9.776e-19
-0.33052,-0.07036,-0.01,-17.707,-0.28243,0.019613,-4.0322e-18
-0.33052,-0.07036,0.01,-17.707,-0.28243,0.019613,-4.0322e-18
-0.33436,-0.07009,-0.01,-17.933,-0.28606,0.020962,-2.0366e-18
-0.33436,-0.07009,0.01,-17.933,-0.28606,0.020962,-2.0366e-18
-0.3382,-0.069796,-0.01,-17.759,-0.29005,0.023396,-1.9956e-21
-0.3382,-0.069796,0.01,-17.759,-0.29005,0.023396,-1.9956e-21
-0.34203,-0.069475,-0.01,-17.735,-0.28762,0.024037,1.992e-21
-0.34203,-0.069475,0.01,-17.735,-0.28762,0.024037,1.992e-21
-0.34586,-0.069153,-0.01,-17.88,-0.29247,0.025874,1.9585e-21
-0.34586,-0.069153,0.01,-17.88,-0.29247,0.025874,1.9585e-21
-0.34969,-0.068802,-0.01,-17.576,-0.29441,0.028078,-1.992e-21
-0.34969,-0.068802,0.01,-17.576,-0.29441,0.028078,-1.992e-21
-0.35352,-0.068425,-0.01,-17.663,-0.29192,0.028448,-2.0557e-18
-0.35352,-0.068425,0.01,-17.663,-0.29192,0.028448,-2.0557e-18
-0.35735,-0.068048,-0.01,-17.747,-0.29988,0.031436,-2.0558e-18
-0.35735,-0.068048,0.01,-17.747,-0.29988,0.031436,-2.0558e-18
-0.36118,-0.067633,-0.01,-17.274,-0.29901,0.033319,1.8344e-21
-0.36118,-0.067633,0.01,-17.274,-0.29901,0.033319,1.8344e-21
-0.365,-0.067199,-0.01,-17.541,-0.29654,0.033349,1.9268e-21
-0.365,-0.067199,0.01,-17.541,-0.29654,0.033349,1.9268e-21
-0.36882,-0.066765,-0.01,-17.544,-0.30874,0.038048,-1.958e-21
-0.36882,-0.066765,0.01,-17.544,-0.30874,0.038048,-1.958e-21
-0.37264,-0.066275,-0.01,-16.941,-0.3072,0.039913,1.9282e-18
-0.37264,-0.066275,0.01,-16.941,-0.3072,0.039913,1.9282e-18
-0.37646,-0.065781,-0.01,-17.156,-0.30414,0.039958,1.9263e-18
-0.37646,-0.065781,0.01,-17.156,-0.30414,0.039958,1.9263e-18
-0.38027,-0.065272,-0.01,-16.981,-0.31177,0.044132,7.5463e-18
-0.38027,-0.065272,0.01,-16.981,-0.31177,0.044132,7.5463e-18
-0.38408,-0.064714,-0.01,-16.73,-0.31238,0.04603,1.1437e-17
-0.38408,-0.064714,0.01,-16.73,-0.31238,0.04603,1.1437e-17
-0.38788,-0.064156,-0.01,-16.973,-0.31103,0.045653,7.778e-18
-0.38788,-0.064156,0.01,-16.973,-0.31103,0.045653,7.778e-18
-0.10157,-0.065855,0.01,-11.261,-0.20064,-0.01672,9.8852e-23
-0.095328,-0.065336,0.01,-11.145,-0.20146,-0.016928,1.5482e-18
-0.095328,-0.065336,-0.01,-11.145,-0.20146,-0.016928,1.5482e-18
-0.10157,-0.065855,-0.01,-11.261,-0.20064,-0.01672,9.8852e-23
-0.089041,-0.064806,0.01,-10.983,-0.20002,-0.01735,2.3755e-20
-0.089041,-0.064806,-0.01,-10.983,-0.20002,-0.01735,2.3755e-20
-0.082712,-0.064246,0.01,-10.681,-0.19743,-0.017531,-4.4122e-18
-0.082712,-0.064246,-0.01,-10.681,-0.19743,-0.017531,-4.4122e-18
-0.076339,-0.063682,0.01,-10.431,-0.1964,-0.017864,-1.4531e-18
-0.076339,-0.063682,-0.01,-10.431,-0.1964,-0.017864,-1.4531e-18
-0.069923,-0.063087,0.01,-10.205,-0.19377,-0.018126,1.4347e-18
-0.069923,-0.063087,-0.01,-10.205,-0.19377,-0.018126,1.4347e-18
-0.063463,-0.062482,0.01,-9.893,-0.19234,-0.018254,7.9933e-37
-0.063463,-0.062482,-0.01,-9.893,-0.19234,-0.018254,7.9933e-37
-0.056959,-0.061861,0.01,-9.7033,-0.19067,-0.018549,2.5864e-18
-0.056959,-0.061861,-0.01,-9.7033,-0.19067,-0.018549,2.5864e-18
-0.050411,-0.061216,0.01,-9.3898,-0.18883,-0.018644,2.5865e-18
-0.050411,-0.061216,-0.01,-9.3898,-0.18883,-0.018644,2.5865e-18
-0.043816,-0.060567,0.01,-9.1757,-0.18764,-0.018946,4.8749e-18
-0.043816,-0.060567,-0.01,-9.1757,-0.18764,-0.018946,4.8749e-18
-0.037179,-0.059884,0.01,-8.894,-0.18473,-0.019074,7.151e-18
-0.037179,-0.059884,-0.01,-8.894,-0.18473,-0.019074,7.151e-18
-0.030494,-0.059197,0.01,-8.5853,-0.18344,-0.019179,2.276e-18
-0.030494,-0.059197,-0.01,-8.5853,-0.18344,-0.019179,2.276e-18
-0.023765,-0.058486,0.01,-8.3686,-0.18172,-0.019371,-2.1322e-18
-0.023765,-0.058486,-0.01,-8.3686,-0.18172,-0.019371,-2.1322e-18
-0.016989,-0.057761,0.01,-8.0518,-0.18,-0.019428,1.9645e-18
-0.016989,-0.057761,-0.01,-8.0518,-0.18,-0.019428,1.9645e-18
-0.010167,-0.057023,0.01,-7.8233,-0.17843,-0.019596,4.0968e-18
-0.010167,-0.057023,-0.01,-7.8233,-0.17843,-0.019596,4.0968e-18
-0.0032982,-0.056262,0.01,-7.5179,-0.17661,-0.019634,-3.185e-23
-0.0032982,-0.056262,-0.01,-7.5179,-0.17661,-0.019634,-3.185e-23
0.0036184,-0.055496,0.01,-7.2687,-0.17523,-0.019785,-1.8326e-18
0.0036184,-0.055496,-0.01,-7.2687,-0.17523,-0.019785,-1.8326e-18
0.010581,-0.0547,0.01,-6.9825,-0.17286,-0.019824,-1.8326e-18
0.010581,-0.0547,-0.01,-6.9825,-0.17286,-0.019824,-1.8326e-18
0.017593,-0.053899,0.01,-6.6774,-0.17141,-0.019855,1.6552e-18
0.017593,-0.053899,-0.01,-6.6774,-0.17141,-0.019855,1.6552e-18
0.024651,-0.053076,0.01,-6.4268,-0.16973,-0.019929,4.7511e-18
0.024651,-0.053076,-0.01,-6.4268,-0.16973,-0.019929,4.7511e-18
0.031759,-0.052241,0.01,-6.1166,-0.16804,-0.019919,4.5757e-18
0.031759,-0.052241,-0.01,-6.1166,-0.16804,-0.019919,4.5757e-18
0.038916,-0.05139,0.01,-5.8578,-0.16645,-0.019966,7.9585e-20
0.038916,-0.05139,-0.01,-5.8578,-0.16645,-0.019966,7.9585e-20
0.046122,-0.050524,0.01,-5.5537,-0.16474,-0.019942,-4.0235e-18
0.046122,-0.050524,-0.01,-5.5537,-0.16474,-0.019942,-4.0235e-18
0.053377,-0.049646,0.01,-5.2843,-0.16317,-0.019957,-2.6234e-18
0.053377,-0.049646,-0.01,-5.2843,-0.16317,-0.019957,-2.6234e-18
0.060682,-0.048749,0.01,-4.9857,-0.16146,-0.019918,-1.4633e-23
0.060682,-0.048749,-0.01,-4.9857,-0.16146,-0.019918,-1.4633e-23
0.068038,-0.047843,0.01,-4.7054,-0.15991,-0.019902,5.81e-26
0.068038,-0.047843,-0.01,-4.7054,-0.15991,-0.019902,5.81e-26
0.075444,-0.046917,0.01,-4.4116,-0.15817,-0.019849,-8.5569e-24
0.075444,-0.046917,-0.01,-4.4116,-0.15817,-0.019849,-8.5569e-24
0.082903,-0.045985,0.01,-4.1182,-0.15664,-0.0198,1.8948e-18
0.082903,-0.045985,-0.01,-4.1182,-0.15664,-0.0198,1.8948e-18
0.090411,-0.045032,0.01,-3.8318,-0.15493,-0.019734,1.8948e-18
0.090411,-0.045032,-0.01,-3.8318,-0.15493,-0.019734,1.8948e-18
0.097973,-0.044072,0.01,-3.53,-0.15336,-0.019645,-4.702e-38
0.097973,-0.044072,-0.01,-3.53,-0.15336,-0.019645,-4.702e-38
0.10559,-0.043095,0.01,-3.2452,-0.15179,-0.019566,7.0567e-19
0.10559,-0.043095,-0.01,-3.2452,-0.15179,-0.019566,7.0567e-19
0.11325,-0.04211,0.01,-2.9431,-0.15019,-0.019456,-5.8536e-19
0.11325,-0.04211,-0.01,-2.9431,-0.15019,-0.019456,-5.8536e-19
0.12097,-0.04111,0.01,-2.6536,-0.14864,-0.019354,-1.291e-18
0.12097,-0.04111,-0.01,-2.6536,-0.14864,-0.019354,-1.291e-18
0.12875,-0.0401,0.01,-2.3527,-0.14704,-0.019223,-1.0019e-18
0.12875,-0.0401,-0.01,-2.3527,-0.14704,-0.019223,-1.0019e-18
0.13657,-0.039078,0.01,-2.0574,-0.14548,-0.019092,-1.0019e-18
0.13657,-0.039078,-0.01,-2.0574,-0.14548,-0.019092,-1.0019e-18
0.14445,-0.038047,0.01,-1.7562,-0.14391,-0.018943,-7.2011e-19
0.14445,-0.038047,-0.01,-1.7562,-0.14391,-0.018943,-7.2011e-19
0.15239,-0.037004,0.01,-1.4578,-0.14236,-0.01879,-1.2937e-18
0.15239,-0.037004,-0.01,-1.4578,-0.14236,-0.01879,-1.2937e-18
0.16038,-0.035952,0.01,-1.1565,-0.14085,-0.018626,-5.7355e-19
0.16038,-0.035952,-0.01,-1.1565,-0.14085,-0.018626,-5.7355e-19
0.16843,-0.034891,0.01,-0.85895,-0.13934,-0.018455,-2.351e-38
0.16843,-0.034891,-0.01,-0.85895,-0.13934,-0.018455,-2.351e-38
0.17654,-0.033821,0.01,-0.55762,-0.13785,-0.018271,-3.5746e-19
0.17654,-0.033821,-0.01,-0.55762,-0.13785,-0.018271,-3.5746e-19
0.1847,-0.032744,0.01,-0.26121,-0.13636,-0.018081,-3.5746e-19
0.1847,-0.032744,-0.01,-0.26121,-0.13636,-0.018081,-3.5746e-19
0.19292,-0.031658,0.01,0.040572,-0.13487,-0.017874,-4.2922e-25
0.19292,-0.031658,-0.01,0.040572,-0.13487,-0.017874,-4.2922e-25
0.20119,-0.030567,0.01,0.33779,-0.13344,-0.017666,1.0301e-24
0.20119,-0.030567,-0.01,0.33779,-0.13344,-0.017666,1.0301e-24
0.20953,-0.029468,0.01,0.63716,-0.13196,-0.01744,-3.3259e-19
0.20953,-0.029468,-0.01,0.63716,-0.13196,-0.01744,-3.3259e-19
0.21792,-0.028365,0.01,0.9361,-0.13056,-0.017209,-3.3259e-19
0.21792,-0.028365,-0.01,0.9361,-0.13056,-0.017209,-3.3259e-19
0.22638,-0.027257,0.01,1.2314,-0.12909,-0.016968,-1.1469e-18
0.22638,-0.027257,-0.01,1.2314,-0.12909,-0.016968,-1.1469e-18
0.23489,-0.026144,0.01,1.5342,-0.12769,-0.016712,-2.5398e-18
0.23489,-0.026144,-0.01,1.5342,-0.12769,-0.016712,-2.5398e-18
0.24346,-0.02503,0.01,1.8274,-0.12627,-0.016461,-1.3929e-18
0.24346,-0.02503,-0.01,1.8274,-0.12627,-0.016461,-1.3929e-18
0.2521,-0.02391,0.01,2.1325,-0.12485,-0.016176,9.3522e-19
0.2521,-0.02391,-0.01,2.1325,-0.12485,-0.016176,9.3522e-19
0.26079,-0.022794,0.01,2.4258,-0.12369,-0.015906,1.9671e-18
0.26079,-0.022794,-0.01,2.4258,-0.12369,-0.015906,1.9671e-18
0.26955,-0.021675,0.01,2.7109,-0.1222,-0.015621,-1.194e-19
0.26955,-0.021675,-0.01,2.7109,-0.1222,-0.015621,-1.194e-19
0.27837,-0.020556,0.01,3.019,-0.12084,-0.015302,-2.4147e-18
0.27837,-0.020556,-0.01,3.019,-0.12084,-0.015302,-2.4147e-18
0.28726,-0.019442,0.01,3.3051,-0.11972,-0.01502,-1.2633e-18
0.28726,-0.019442,-0.01,3.3051,-0.11972,-0.01502,-1.2633e-18
0.29621,-0.018328,0.01,3.5972,-0.11829,-0.014695,-1.4757e-18
0.29621,-0.018328,-0.01,3.5972,-0.11829,-0.014695,-1.4757e-18
0.30522,-0.017221,0.01,3.8941,-0.11712,-0.014353,-1.4758e-18
0.30522,-0.017221,-0.01,3.8941,-0.11712,-0.014353,-1.4758e-18
0.3143,-0.016121,0.01,4.1731,-0.11603,-0.014039,-2.9807e-23
0.3143,-0.016121,-0.01,4.1731,-0.11603,-0.014039,-2.9807e-23
0.32344,-0.015026,0.01,4.4597,-0.11462,-0.013684,-1.7744e-18
0.32344,-0.015026,-0.01,4.4597,-0.11462,-0.013684,-1.7744e-18
0.33265,-0.01394,0.01,4.7549,-0.11351,-0.013302,-1.7744e-18
0.33265,-0.01394,-0.01,4.7549,-0.11351,-0.013302,-1.7744e-18
0.34192,-0.012869,0.01,5.027,-0.11266,-0.012947,1.9566e-18
0.34192,-0.012869,-0.01,5.027,-0.11266,-0.012947,1.9566e-18
0.35127,-0.011809,0.01,5.2957,-0.1115,-0.01258,1.9566e-18
0.35127,-0.011809,-0.01,5.2957,-0.1115,-0.01258,1.9566e-18
0.36068,-0.010762,0.01,5.5765,-0.11022,-0.012176,3.8094e-24
0.36068,-0.010762,-0.01,5.5765,-0.11022,-0.012176,3.8094e-24
0.37016,-0.0097307,0.01,5.857,-0.10929,-0.011741,-2.232e-18
0.37016,-0.0097307,-0.01,5.857,-0.10929,-0.011741,-2.232e-18
0.37971,-0.0087254,0.01,6.116,-0.10867,-0.011315,-2.232e-18
0.37971,-0.0087254,-0.01,6.116,-0.10867,-0.011315,-2.232e-18
0.38933,-0.0077421,0.01,6.3621,-0.10788,-0.010886,2.3817e-18
0.38933,-0.0077421,-0.01,6.3621,-0.10788,-0.010886,2.3817e-18
0.39902,-0.0067842,0.01,6.6145,-0.10708,-0.010423,7.2899e-18
0.39902,-0.0067842,-0.01,6.6145,-0.10708,-0.010423,7.2899e-18
0.40879,-0.0058556,0.01,6.8546,-0.10647,-0.009942,4.9082e-18
0.40879,-0.0058556,-0.01,6.8546,-0.10647,-0.009942,4.9082e-18
0.41862,-0.0049607,0.01,7.085,-0.10598,-0.0094333,1.4106e-37
0.41862,-0.0049607,-0.01,7.085,-0.10598,-0.0094333,1.4106e-37
0.42853,-0.0041042,0.01,7.3025,-0.10565,-0.0088962,2.6429e-18
0.42853,-0.0041042,-0.01,7.3025,-0.10565,-0.0088962,2.6429e-18
0.43851,-0.0032912,0.01,7.5051,-0.10547,-0.0083132,2.6429e-18
0.43851,-0.0032912,-0.01,7.5051,-0.10547,-0.0083132,2.6429e-18
0.44857,-0.0025293,0.01,7.6941,-0.10583,-0.0076622,2.5813e-24
0.44857,-0.0025293,-0.01,7.6941,-0.10583,-0.0076622,2.5813e-24
0.4587,-0.0018328,0.01,7.8294,-0.10661,-0.0069763,-1.3752e-18
0.4587,-0.0018328,-0.01,7.8294,-0.10661,-0.0069763,-1.3752e-18
0.46891,-0.0012004,0.01,7.9428,-0.10788,-0.0061665,1.4535e-20
0.46891,-0.0012004,-0.01,7.9428,-0.10788,-0.0061665,1.4535e-20
0.47919,-0.00066226,0.01,7.9911,-0.11093,-0.0051677,1.3898e-18
0.47919,-0.00066226,-0.01,7.9911,-0.11093,-0.0051677,1.3898e-18
0.48956,-0.00023775,0.01,7.9072,-0.1196,-0.0051654,6.6037e-19
0.48956,-0.00023775,-0.01,7.9072,-0.1196,-0.0051654,6.6037e-19
0.5,0,0.01,7.8449,-0.12612,-0.0056936,1.3207e-18
0.5,0,-0.01,7.8449,-0.12612,-0.0056936,1.3207e-18
-0.51245,0.0015983,0.01,39.552,-0.032473,-0.39253,-1.2532e-18
-0.51245,0.0015983,-0.01,39.552,-0.032473,-0.39253,-1.2532e-18
-0.51187,0.0053556,-0.01,29.371,-0.11449,-0.51529,-1.1532e-20
-0.51187,0.0053556,0.01,29.371,-0.11449,-0.51529,-1.1532e-20
-0.51077,0.0089907,-0.01,17.968,-0.2061,-0.57656,-5.4786e-18
-0.51077,0.0089907,0.01,17.968,-0.2061,-0.57656,-5.4786e-18
-0.5092,0.012452,-0.01,6.542,-0.28874,-0.58523,-5.4672e-18
-0.5092,0.012452,0.01,6.542,-0.28874,-0.58523,-5.4672e-18
-0.50725,0.015712,-0.01,-3.6615,-0.34951,-0.55511,-3.8065e-18
-0.50725,0.015712,0.01,-3.6615,-0.34951,-0.55511,-3.8065e-18
-0.50499,0.018765,-0.01,-12.221,-0.38658,-0.50588,3.5524e-18
-0.50499,0.018765,0.01,-12.221,-0.38658,-0.50588,3.5524e-18
-0.50247,0.021619,-0.01,-19.142,-0.40647,-0.45331,7.3594e-18
-0.50247,0.021619,0.01,-19.142,-0.40647,-0.45331,7.3594e-18
-0.49977,0.024291,-0.01,-24.719,-0.42218,-0.41122,-2.5104e-17
-0.49977,0.024291,0.01,-24.719,-0.42218,-0.41122,-2.5104e-17
-0.49691,0.0268,-0.01,-29.355,-0.43824,-0.3764,-2.5104e-17
-0.49691,0.0268,0.01,-29.355,-0.43824,-0.3764,-2.5104e-17
-0.49391,0.029138,-0.01,-32.581,-0.45014,-0.34185,9.3889e-34
-0.49391,0.029138,0.01,-32.581,-0.45014,-0.34185,9.3889e-34
-0.49079,0.031323,-0.01,-34.411,-0.4655,-0.32064,2.0554e-21
-0.49079,0.031323,0.01,-34.411,-0.4655,-0.32064,2.0554e-21
-0.4876,0.033396,-0.01,-36.389,-0.49077,-0.31645,-9.6491e-25
-0.4876,0.033396,0.01,-36.389,-0.49077,-0.31645,-9.6491e-25
-0.48435,0.035372,-0.01,-39.165,-0.49696,-0.29444,1.8827e-17
-0.48435,0.035372,0.01,-39.165,-0.49696,-0.29444,1.8827e-17
-0.48102,0.037207,-0.01,-40.006,-0.4838,-0.26016,3.7059e-17
-0.48102,0.037207,0.01,-40.006,-0.4838,-0.26016,3.7059e-17
-0.47764,0.038957,-0.01,-40.272,-0.49599,-0.25557,1.8235e-17
-0.47764,0.038957,0.01,-40.272,-0.49599,-0.25557,1.8235e-17
-0.47423,0.040647,-0.01,-42.729,-0.5001,-0.24122,-2.0511e-17
-0.47423,0.040647,0.01,-42.729,-0.5001,-0.24122,-2.0511e-17
-0.47076,0.042203,-0.01,-43.038,-0.47817,-0.21086,-2.0511e-17
-0.47076,0.042203,0.01,-43.038,-0.47817,-0.21086,-2.0511e-17
-0.46727,0.043718,-0.01,-42.706,-0.47573,-0.20028,5.4875e-22
-0.46727,0.043718,0.01,-42.706,-0.47573,-0.20028,5.4875e-22
-0.46375,0.04515,-0.01,-43.53,-0.47533,-0.18922,-9.7711e-21
-0.46375,0.04515,0.01,-43.53,-0.47533,-0.18922,-9.7711e-21
-0.4602,0.046516,-0.01,-43.525,-0.47202,-0.1785,2.0217e-17
-0.4602,0.046516,0.01,-43.525,-0.47202,-0.1785,2.0217e-17
-0.45663,0.047831,-0.01,-44.152,-0.46933,-0.16829,4.0979e-17
-0.45663,0.047831,0.01,-44.152,-0.46933,-0.16829,4.0979e-17
-0.45303,0.049069,-0.01,-44.205,-0.4601,-0.15599,2.0757e-17
-0.45303,0.049069,0.01,-44.205,-0.4601,-0.15599,2.0757e-17
-0.44942,0.050277,-0.01,-44.186,-0.45452,-0.14634,2.0744e-17
-0.44942,0.050277,0.01,-44.186,-0.45452,-0.14634,2.0744e-17
-0.44579,0.051406,-0.01,-44.206,-0.44934,-0.13763,4.623e-19
-0.44579,0.051406,0.01,-44.206,-0.44934,-0.13763,4.623e-19
-0.44215,0.052512,-0.01,-44.178,-0.4441,-0.12976,-2.0281e-17
-0.44215,0.052512,0.01,-44.178,-0.4441,-0.12976,-2.0281e-17
-0.43848,0.053548,-0.01,-44.175,-0.43742,-0.12163,4.9847e-21
-0.43848,0.053548,0.01,-44.175,-0.43742,-0.12163,4.9847e-21
-0.43482,0.05456,-0.01,-44.041,-0.4323,-0.11537,-1.0281e-17
-0.43482,0.05456,0.01,-44.041,-0.4323,-0.11537,-1.0281e-17
-0.43113,0.055515,-0.01,-44.101,-0.42687,-0.10859,-1.0291e-17
-0.43113,0.055515,0.01,-44.101,-0.42687,-0.10859,-1.0291e-17
-0.42744,0.056439,-0.01,-43.919,-0.4227,-0.10347,-9.971e-21
-0.42744,0.056439,0.01,-43.919,-0.4227,-0.10347,-9.971e-21
-0.42374,0.057326,-0.01,-44.038,-0.41845,-0.097476,-4.9606e-21
-0.42374,0.057326,0.01,-44.038,-0.41845,-0.097476,-4.9606e-21
-0.42003,0.058166,-0.01,-43.862,-0.41571,-0.093685,1.0106e-17
-0.42003,0.058166,0.01,-43.862,-0.41571,-0.093685,1.0106e-17
-0.41632,0.058994,-0.01,-44.104,-0.41069,-0.08809,1.0111e-17
-0.41632,0.058994,0.01,-44.104,-0.41069,-0.08809,1.0111e-17
-0.41259,0.059756,-0.01,-43.872,-0.40212,-0.081458,-9.9875e-18
-0.41259,0.059756,0.01,-43.872,-0.40212,-0.081458,-9.9875e-18
-0.40886,0.060518,-0.01,-43.622,-0.3982,-0.077523,1.9525e-19
-0.40886,0.060518,0.01,-43.622,-0.3982,-0.077523,1.9525e-19
-0.40512,0.061222,-0.01,-43.492,-0.39045,-0.071748,1.0188e-17
-0.40512,0.061222,0.01,-43.492,-0.39045,-0.071748,1.0188e-17
-0.40138,0.06191,-0.01,-43.006,-0.389,-0.070091,6.5027e-36
-0.40138,0.06191,0.01,-43.006,-0.389,-0.070091,6.5027e-36
-0.39764,0.062576,-0.01,-43.173,-0.38639,-0.066112,5.7359e-34
-0.39764,0.062576,0.01,-43.173,-0.38639,-0.066112,5.7359e-34
-0.39388,0.063194,-0.01,-42.76,-0.37997,-0.061733,5.7687e-34
-0.39388,0.063194,0.01,-42.76,-0.37997,-0.061733,5.7687e-34
-0.39013,0.063812,-0.01,-42.595,-0.37758,-0.058903,9.9075e-18
-0.39013,0.063812,0.01,-42.595,-0.37758,-0.058903,9.9075e-18
-0.38636,0.064378,-0.01,-42.336,-0.36856,-0.053518,9.9028e-18
-0.38636,0.064378,0.01,-42.336,-0.36856,-0.053518,9.9028e-18
-0.3826,0.06493,-0.01,-41.739,-0.36244,-0.051306,-9.3917e-21
-0.3826,0.06493,0.01,-41.739,-0.36244,-0.051306,-9.3917e-21
-0.38788,-0.064156,0.01,-16.453,-0.32299,0.052393,-1.5046e-36
-0.38788,-0.064156,-0.01,-16.453,-0.32299,0.052393,-1.5046e-36
-0.39168,-0.063556,-0.01,-16.161,-0.317,0.051583,-3.6399e-18
-0.39168,-0.063556,0.01,-16.161,-0.317,0.051583,-3.6399e-18
-0.39548,-0.062931,-0.01,-16.272,-0.31641,0.05263,-3.6381e-18
-0.39548,-0.062931,0.01,-16.272,-0.31641,0.05263,-3.6381e-18
-0.39927,-0.062298,-0.01,-16.012,-0.3248,0.057859,1.8223e-21
-0.39927,-0.062298,0.01,-16.012,-0.3248,0.057859,1.8223e-21
-0.40306,-0.061602,-0.01,-15.582,-0.32585,0.060586,3.6285e-18
-0.40306,-0.061602,0.01,-15.582,-0.32585,0.060586,3.6285e-18
-0.40684,-0.060906,-0.01,-15.445,-0.32936,0.063965,1.6741e-19
-0.40684,-0.060906,0.01,-15.445,-0.32936,0.063965,1.6741e-19
-0.41062,-0.06016,-0.01,-14.801,-0.33038,0.067415,-1.2094e-19
-0.41062,-0.06016,0.01,-14.801,-0.33038,0.067415,-1.2094e-19
-0.41439,-0.059389,-0.01,-14.676,-0.33005,0.069531,3.3385e-18
-0.41439,-0.059389,0.01,-14.676,-0.33005,0.069531,3.3385e-18
-0.41815,-0.058592,-0.01,-14.185,-0.33368,0.074144,-6.2279e-18
-0.41815,-0.058592,0.01,-14.185,-0.33368,0.074144,-6.2279e-18
-0.4219,-0.057742,-0.01,-13.91,-0.33615,0.077569,-9.5068e-18
-0.4219,-0.057742,0.01,-13.91,-0.33615,0.077569,-9.5068e-18
-0.42565,-0.056887,-0.01,-13.386,-0.34069,0.083118,-3.282e-18
-0.42565,-0.056887,0.01,-13.386,-0.34069,0.083118,-3.282e-18
-0.42939,-0.055953,-0.01,-12.812,-0.3427,0.087455,-3.0226e-18
-0.42939,-0.055953,0.01,-12.812,-0.3427,0.087455,-3.0226e-18
-0.43312,-0.055019,-0.01,-12.233,-0.34488,0.092229,-3.0184e-18
-0.43312,-0.055019,0.01,-12.233,-0.34488,0.092229,-3.0184e-18
-0.43683,-0.054004,-0.01,-11.532,-0.34665,0.097328,-5.3946e-18
-0.43683,-0.054004,0.01,-11.532,-0.34665,0.097328,-5.3946e-18
-0.44054,-0.052981,-0.01,-10.839,-0.34793,0.10221,-5.3985e-18
-0.44054,-0.052981,0.01,-10.839,-0.34793,0.10221,-5.3985e-18
-0.44423,-0.05188,-0.01,-10.075,-0.3501,0.10804,4.6936e-18
-0.44423,-0.05188,0.01,-10.075,-0.3501,0.10804,4.6936e-18
-0.44791,-0.050761,-0.01,-9.2066,-0.35142,0.1139,4.6948e-18
-0.44791,-0.050761,0.01,-9.2066,-0.35142,0.1139,4.6948e-18
-0.45156,-0.04956,-0.01,-8.3433,-0.35365,0.12045,8.1859e-22
-0.45156,-0.04956,0.01,-8.3433,-0.35365,0.12045,8.1859e-22
-0.45521,-0.048339,-0.01,-7.2537,-0.35529,0.1279,5.5631e-18
-0.45521,-0.048339,0.01,-7.2537,-0.35529,0.1279,5.5631e-18
-0.45882,-0.047021,-0.01,-6.0972,-0.35479,0.1342,1.1234e-17
-0.45882,-0.047021,0.01,-6.0972,-0.35479,0.1342,1.1234e-17
-0.46243,-0.045684,-0.01,-4.971,-0.35624,0.14316,3.9274e-18
-0.46243,-0.045684,0.01,-4.971,-0.35624,0.14316,3.9274e-18
-0.466,-0.044236,-0.01,-3.266,-0.35156,0.14988,-3.0104e-18
-0.466,-0.044236,0.01,-3.266,-0.35156,0.14988,-3.0104e-18
-0.46954,-0.042748,-0.01,-2.0585,-0.34679,0.15583,-6.3424e-19
-0.46954,-0.042748,0.01,-2.0585,-0.34679,0.15583,-6.3424e-19
-0.47306,-0.041175,-0.01,-0.10881,-0.34174,0.1649,9.601e-20
-0.47306,-0.041175,0.01,-0.10881,-0.34174,0.1649,9.601e-20
-0.47652,-0.039511,-0.01,1.7323,-0.33067,0.16853,-1.6024e-18
-0.47652,-0.039511,0.01,1.7323,-0.33067,0.16853,-1.6024e-18
-0.47996,-0.037788,-0.01,3.6597,-0.32535,0.17928,-1.0665e-18
-0.47996,-0.037788,0.01,3.6597,-0.32535,0.17928,-1.0665e-18
-0.48333,-0.035933,-0.01,6.4532,-0.31668,0.18993,-5.1643e-22
-0.48333,-0.035933,0.01,6.4532,-0.31668,0.18993,-5.1643e-22
-0.48665,-0.033982,-0.01,9.2019,-0.3055,0.19579,-9.6944e-18
-0.48665,-0.033982,0.01,9.2019,-0.3055,0.19579,-9.6944e-18
-0.48991,-0.031935,-0.01,12.048,-0.30394,0.21189,-9.6939e-18
-0.48991,-0.031935,0.01,12.048,-0.30394,0.21189,-9.6939e-18
-0.49307,-0.029752,-0.01,15.655,-0.30318,0.23481,-1.1146e-21
-0.49307,-0.029752,0.01,15.655,-0.30318,0.23481,-1.1146e-21
-0.49613,-0.027409,-0.01,19.913,-0.29308,0.25226,1.005e-24
-0.49613,-0.027409,0.01,19.913,-0.29308,0.25226,1.005e-24
-0.49906,-0.024922,-0.01,24.472,-0.27588,0.2649,1.9385e-21
-0.49906,-0.024922,0.01,24.472,-0.27588,0.2649,1.9385e-21
-0.50184,-0.02227,-0.01,29.439,-0.25171,0.27493,-6.4002e-25
-0.50184,-0.02227,0.01,29.439,-0.25171,0.27493,-6.4002e-25
-0.50444,-0.019433,-0.01,34.79,-0.2164,0.27525,1.7238e-17
-0.50444,-0.019433,0.01,34.79,-0.2164,0.27525,1.7238e-17
-0.50679,-0.016392,-0.01,40.262,-0.16737,0.25521,1.7232e-17
-0.50679,-0.016392,0.01,40.262,-0.16737,0.25521,1.7232e-17
-0.50883,-0.013138,-0.01,45.241,-0.10671,0.20181,-2.1885e-17
-0.50883,-0.013138,0.01,45.241,-0.10671,0.20181,-2.1885e-17
-0.51049,-0.009674,-0.01,48.751,-0.044477,0.10501,-2.1878e-17
-0.51049,-0.009674,0.01,48.751,-0.044477,0.10501,-2.1878e-17
-0.51169,-0.0060258,-0.01,49.619,0.001556,-0.038649,1.1313e-17
-0.51169,-0.0060258,0.01,49.619,0.001556,-0.038649,1.1313e-17
-0.51236,-0.0022436,-0.01,46.738,0.01096,-0.2182,1.006e-17
-0.51236,-0.0022436,0.01,46.738,0.01096,-0.2182,1.006e-17
-0.3826,0.06493,0.01,-41.656,-0.37633,-0.054611,1.9192e-17
-0.3826,0.06493,-0.01,-41.656,-0.37633,-0.054611,1.9192e-17
-0.37883,0.065473,-0.01,-41.886,-0.36789,-0.049844,4.7379e-18
-0.37883,0.065473,0.01,-41.886,-0.36789,-0.049844,4.7379e-18
-0.37506,0.065962,-0.01,-41.381,-0.35573,-0.044476,-4.8532e-18
-0.37506,0.065962,0.01,-41.381,-0.35573,-0.044476,-4.8532e-18
-0.37129,0.06645,-0.01,-40.781,-0.35646,-0.043993,9.4318e-18
-0.37129,0.06645,0.01,-40.781,-0.35646,-0.043993,9.4318e-18
-0.36751,0.066914,-0.01,-40.802,-0.35377,-0.041012,9.4223e-18
-0.36751,0.066914,0.01,-40.802,-0.35377,-0.041012,9.4223e-18
-0.36373,0.067343,-0.01,-40.263,-0.34795,-0.038355,-4.586e-18
-0.36373,0.067343,0.01,-40.263,-0.34795,-0.038355,-4.586e-18
-0.35995,0.067772,-0.01,-40.025,-0.34895,-0.037175,-4.5767e-18
-0.35995,0.067772,0.01,-40.025,-0.34895,-0.037175,-4.5767e-18
-0.35616,0.068165,-0.01,-39.873,-0.34172,-0.033621,3.6028e-25
-0.35616,0.068165,0.01,-39.873,-0.34172,-0.033621,3.6028e-25
-0.35238,0.068538,-0.01,-39.271,-0.33946,-0.03269,-4.484e-18
-0.35238,0.068538,0.01,-39.271,-0.33946,-0.03269,-4.484e-18
-0.34859,0.06891,-0.01,-39.246,-0.34097,-0.031185,-9.0136e-18
-0.34859,0.06891,0.01,-39.246,-0.34097,-0.031185,-9.0136e-18
-0.3448,0.069242,-0.01,-39.014,-0.33085,-0.027342,-4.5341e-18
-0.3448,0.069242,0.01,-39.014,-0.33085,-0.027342,-4.5341e-18
-0.34101,0.06956,-0.01,-38.365,-0.3304,-0.027196,4.3803e-18
-0.34101,0.06956,0.01,-38.365,-0.3304,-0.027196,4.3803e-18
-0.33722,0.069879,-0.01,-38.425,-0.3327,-0.025758,8.8148e-18
-0.33722,0.069879,0.01,-38.425,-0.3327,-0.025758,8.8148e-18
-0.33342,0.070156,-0.01,-38.156,-0.32154,-0.022078,4.4346e-18
-0.33342,0.070156,0.01,-38.156,-0.32154,-0.022078,4.4346e-18
-0.32963,0.070423,-0.01,-37.493,-0.32122,-0.022054,-3.3978e-34
-0.32963,0.070423,0.01,-37.493,-0.32122,-0.022054,-3.3978e-34
-0.32583,0.07069,-0.01,-37.531,-0.32421,-0.020887,1.5559e-34
-0.32583,0.07069,0.01,-37.531,-0.32421,-0.020887,1.5559e-34
-0.32203,0.07092,-0.01,-37.279,-0.31372,-0.017709,4.1016e-21
-0.32203,0.07092,0.01,-37.279,-0.31372,-0.017709,4.1016e-21
-0.31824,0.071138,-0.01,-36.642,-0.31221,-0.017391,-2.0871e-18
-0.31824,0.071138,0.01,-36.642,-0.31221,-0.017391,-2.0871e-18
-0.31444,0.071356,-0.01,-36.58,-0.31583,-0.016587,1.0525e-20
-0.31444,0.071356,0.01,-36.58,-0.31583,-0.016587,1.0525e-20
-0.31064,0.071543,-0.01,-36.393,-0.30723,-0.013998,2.1037e-18
-0.31064,0.071543,0.01,-36.393,-0.30723,-0.013998,2.1037e-18
-0.30684,0.071714,-0.01,-35.807,-0.30328,-0.013164,-1.9867e-21
-0.30684,0.071714,0.01,-35.807,-0.30328,-0.013164,-1.9867e-21
-0.30303,0.071886,-0.01,-35.588,-0.30766,-0.012786,-2.001e-21
-0.30303,0.071886,0.01,-35.588,-0.30766,-0.012786,-2.001e-21
-0.29923,0.072036,-0.01,-35.502,-0.30195,-0.010758,-2.0242e-18
-0.29923,0.072036,0.01,-35.502,-0.30195,-0.010758,-2.0242e-18
-0.29543,0.072163,-0.01,-34.965,-0.29517,-0.0094011,-2.0243e-18
-0.29543,0.072163,0.01,-34.965,-0.29517,-0.0094011,-2.0243e-18
-0.29163,0.07229,-0.01,-34.59,-0.30041,-0.0094528,1.9534e-21
-0.29163,0.07229,0.01,-34.59,-0.30041,-0.0094528,1.9534e-21
-0.28782,0.072408,-0.01,-34.655,-0.29816,-0.0077044,-1.9102e-21
-0.28782,0.072408,0.01,-34.655,-0.29816,-0.0077044,-1.9102e-21
-0.28402,0.072492,-0.01,-34.193,-0.28735,-0.0058801,9.6385e-19
-0.28402,0.072492,0.01,-34.193,-0.28735,-0.0058801,9.6385e-19
-0.28022,0.072576,-0.01,-33.639,-0.2907,-0.0062276,9.667e-19
-0.28022,0.072576,0.01,-33.639,-0.2907,-0.0062276,9.667e-19
-0.27641,0.07266,-0.01,-33.731,-0.29247,-0.0050726,-2.5001e-25
-0.27641,0.07266,0.01,-33.731,-0.29247,-0.0050726,-2.5001e-25
-0.27261,0.072709,-0.01,-33.396,-0.28105,-0.003203,-1.8587e-21
-0.27261,0.072709,0.01,-33.396,-0.28105,-0.003203,-1.8587e-21
-0.2688,0.072753,-0.01,-32.788,-0.27972,-0.0030143,-4.6718e-19
-0.2688,0.072753,0.01,-32.788,-0.27972,-0.0030143,-4.6718e-19
-0.265,0.072796,-0.01,-32.656,-0.28425,-0.0025097,-4.6626e-19
-0.265,0.072796,0.01,-32.656,-0.28425,-0.0025097,-4.6626e-19
-0.26119,0.072822,-0.01,-32.491,-0.27845,-0.0010719,2.204e-38
-0.26119,0.072822,0.01,-32.491,-0.27845,-0.0010719,2.204e-38
-0.25739,0.072827,-0.01,-32.004,-0.27238,-0.00026764,5.382e-39
-0.25739,0.072827,0.01,-32.004,-0.27238,-0.00026764,5.382e-39
-0.25358,0.072832,-0.01,-31.608,-0.27711,-0.00027631,2.2116e-22
-0.25358,0.072832,0.01,-31.608,-0.27711,-0.00027631,2.2116e-22
-0.24978,0.072836,-0.01,-31.67,-0.27645,0.00097571,2.1866e-22
-0.24978,0.072836,0.01,-31.67,-0.27645,0.00097571,2.1866e-22
-0.24456,0.072792,-0.01,-31.162,-0.26672,0.002206,-6.3719e-19
-0.24456,0.072792,0.01,-31.162,-0.26672,0.002206,-6.3719e-19
-0.2393,0.072748,-0.01,-30.561,-0.2661,0.0027791,-1.2713e-18
-0.2393,0.072748,0.01,-30.561,-0.2661,0.0027791,-1.2713e-18
-0.234,0.072682,-0.01,-30.405,-0.26414,0.0039835,-6.3392e-19
-0.234,0.072682,0.01,-30.405,-0.26414,0.0039835,-6.3392e-19
-0.22867,0.072588,-0.01,-29.835,-0.26069,0.0046097,1.0055e-24
-0.22867,0.072588,0.01,-29.835,-0.26069,0.0046097,1.0055e-24
-0.2233,0.072493,-0.01,-29.542,-0.26012,0.0056096,1.2034e-18
-0.2233,0.072493,0.01,-29.542,-0.26012,0.0056096,1.2034e-18
-0.21789,0.072355,-0.01,-29.141,-0.25417,0.0066117,2.3606e-18
-0.21789,0.072355,0.01,-29.141,-0.25417,0.0066117,2.3606e-18
-0.21245,0.072211,-0.01,-28.581,-0.25304,0.0070719,1.1571e-18
-0.21245,0.072211,0.01,-28.581,-0.25304,0.0070719,1.1571e-18
-0.20697,0.072051,-0.01,-28.378,-0.25102,0.0080567,1.3991e-22
-0.20697,0.072051,0.01,-28.378,-0.25102,0.0080567,1.3991e-22
-0.20145,0.071858,-0.01,-27.843,-0.24684,0.0086607,2.171e-18
-0.20145,0.071858,0.01,-27.843,-0.24684,0.0086607,2.171e-18
-0.19589,0.071664,-0.01,-27.455,-0.24623,0.0094057,1.081e-20
-0.19589,0.071664,0.01,-27.455,-0.24623,0.0094057,1.081e-20
-0.19029,0.071434,-0.01,-27.106,-0.24171,0.010186,-7.1935e-20
-0.19029,0.071434,0.01,-27.106,-0.24171,0.010186,-7.1935e-20
-0.18465,0.071193,-0.01,-26.571,-0.24006,0.010555,3.9495e-20
-0.18465,0.071193,0.01,-26.571,-0.24006,0.010555,3.9495e-20
-0.17898,0.070939,-0.01,-26.326,-0.23821,0.011389,-4.0709e-18
-0.17898,0.070939,0.01,-26.326,-0.23821,0.011389,-4.0709e-18
-0.17327,0.070651,-0.01,-25.818,-0.23379,0.011875,-2.0222e-18
-0.17327,0.070651,0.01,-25.818,-0.23379,0.011875,-2.0222e-18
-0.16751,0.07036,-0.01,-25.381,-0.23293,0.012405,-1.929e-18
-0.16751,0.07036,0.01,-25.381,-0.23293,0.012405,-1.929e-18
-0.16172,0.070038,-0.01,-25.057,-0.22927,0.013043,1.8094e-18
-0.16172,0.070038,0.01,-25.057,-0.22927,0.013043,1.8094e-18
-0.15589,0.069702,-0.01,-24.535,-0.22726,0.013327,3.7383e-18
-0.15589,0.069702,0.01,-24.535,-0.22726,0.013327,3.7383e-18
-0.15002,0.069355,-0.01,-24.255,-0.22554,0.014024,-7.0258e-24
-0.15002,0.069355,0.01,-24.255,-0.22554,0.014024,-7.0258e-24
-0.14411,0.068973,-0.01,-23.764,-0.22128,0.014397,-3.4569e-18
-0.14411,0.068973,0.01,-23.764,-0.22128,0.014397,-3.4569e-18
-0.13815,0.068589,-0.01,-23.315,-0.22023,0.014794,-3.4569e-18
-0.13815,0.068589,0.01,-23.315,-0.22023,0.014794,-3.4569e-18
-0.13216,0.068176,-0.01,-22.99,-0.21704,0.015278,3.316e-18
-0.13216,0.068176,0.01,-22.99,-0.21704,0.015278,3.316e-18
-0.12613,0.067746,-0.01,-22.478,-0.21491,0.015469,3.316e-18
-0.12613,0.067746,0.01,-22.478,-0.21491,0.015469,3.316e-18
-0.12005,0.067308,-0.01,-22.17,-0.21322,0.016015,3.1825e-18
-0.12005,0.067308,0.01,-22.17,-0.21322,0.016015,3.1825e-18
-0.11393,0.066835,-0.01,-21.691,-0.20944,0.016269,3.1826e-18
-0.11393,0.066835,0.01,-21.691,-0.20944,0.016269,3.1826e-18
-0.10777,0.066359,-0.01,-21.25,-0.20821,0.016607,3.0145e-18
-0.10777,0.066359,0.01,-21.25,-0.20821,0.016607,3.0145e-18
-0.10157,0.065855,-0.01,-20.904,-0.20516,0.016968,3.0145e-18
-0.10157,0.065855,0.01,-20.904,-0.20516,0.016968,3.0145e-18
-0.095328,0.065336,-0.01,-20.407,-0.20311,0.017087,-2.8349e-18
-0.095328,0.065336,0.01,-20.407,-0.20311,0.017087,-2.8349e-18
-0.089041,0.064806,-0.01,-20.205,-0.20386,0.017274,-5.6699e-18
-0.089041,0.064806,0.01,-20.205,-0.20386,0.017274,-5.6699e-18
-0.089041,0.064806,0.01,-19.953,-0.19866,0.017683,5.5613e-18
-0.089041,0.064806,-0.01,-19.953,-0.19866,0.017683,5.5613e-18
-0.082712,0.064246,-0.01,-19.604,-0.19814,0.01763,2.7806e-18
-0.082712,0.064246,0.01,-19.604,-0.19814,0.01763,2.7806e-18
-0.076339,0.063682,-0.01,-19.186,-0.19677,0.017913,2.6284e-18
-0.076339,0.063682,0.01,-19.186,-0.19677,0.017913,2.6284e-18
-0.069923,0.063087,-0.01,-18.803,-0.19366,0.018132,2.6284e-18
-0.069923,0.063087,0.01,-18.803,-0.19366,0.018132,2.6284e-18
-0.063463,0.062482,-0.01,-18.327,-0.19178,0.018225,2.7309e-34
-0.063463,0.062482,0.01,-18.327,-0.19178,0.018225,2.7309e-34
-0.056959,0.061861,-0.01,-17.981,-0.18967,0.018474,9.5925e-18
-0.056959,0.061861,0.01,-17.981,-0.18967,0.018474,9.5925e-18
-0.050411,0.061216,-0.01,-17.506,-0.18737,0.01853,1.42e-17
-0.050411,0.061216,0.01,-17.506,-0.18737,0.01853,1.42e-17
-0.043816,0.060567,-0.01,-17.137,-0.18583,0.018798,4.6072e-18
-0.043816,0.060567,0.01,-17.137,-0.18583,0.018798,4.6072e-18
-0.037179,0.059884,-0.01,-16.703,-0.18251,0.018883,4.3163e-18
-0.037179,0.059884,0.01,-16.703,-0.18251,0.018883,4.3163e-18
-0.030494,0.059197,-0.01,-16.243,-0.18086,0.018947,4.3163e-18
-0.030494,0.059197,0.01,-16.243,-0.18086,0.018947,4.3163e-18
-0.023765,0.058486,-0.01,-15.88,-0.1787,0.01909,4.069e-18
-0.023765,0.058486,0.01,-15.88,-0.1787,0.01909,4.069e-18
-0.016989,0.057761,-0.01,-15.412,-0.17658,0.019089,4.069e-18
-0.016989,0.057761,0.01,-15.412,-0.17658,0.019089,4.069e-18
-0.010167,0.057023,-0.01,-15.04,-0.17467,0.019208,3.5901e-23
-0.010167,0.057023,0.01,-15.04,-0.17467,0.019208,3.5901e-23
-0.0032982,0.056262,-0.01,-14.588,-0.17246,0.019202,-7.3005e-18
-0.0032982,0.056262,0.01,-14.588,-0.17246,0.019202,-7.3005e-18
0.0036184,0.055496,-0.01,-14.197,-0.17075,0.01931,-1.0873e-17
0.0036184,0.055496,0.01,-14.197,-0.17075,0.01931,-1.0873e-17
0.010581,0.0547,-0.01,-13.772,-0.16804,0.019299,3.2014e-18
0.010581,0.0547,0.01,-13.772,-0.16804,0.019299,3.2014e-18
0.017593,0.053899,-0.01,-13.329,-0.16624,0.019277,1.0077e-17
0.017593,0.053899,0.01,-13.329,-0.16624,0.019277,1.0077e-17
0.024651,0.053076,-0.01,-12.943,-0.16418,0.019308,3.3028e-18
0.024651,0.053076,0.01,-12.943,-0.16418,0.019308,3.3028e-18
0.031759,0.052241,-0.01,-12.496,-0.16214,0.019254,3.0376e-18
0.031759,0.052241,0.01,-12.496,-0.16214,0.019254,3.0376e-18
0.038916,0.05139,-0.01,-12.104,-0.16022,0.019253,1.2263e-19
0.038916,0.05139,0.01,-12.104,-0.16022,0.019253,1.2263e-19
0.046122,0.050524,-0.01,-11.668,-0.15818,0.019182,-2.9149e-18
0.046122,0.050524,0.01,-11.668,-0.15818,0.019182,-2.9149e-18
0.053377,0.049646,-0.01,-11.268,-0.15628,0.019148,-2.6823e-18
0.053377,0.049646,0.01,-11.268,-0.15628,0.019148,-2.6823e-18
0.060682,0.048749,-0.01,-10.841,-0.15424,0.019063,-2.6823e-18
0.060682,0.048749,0.01,-10.841,-0.15424,0.019063,-2.6823e-18
0.068038,0.047843,-0.01,-10.433,-0.15238,0.018993,-1.297e-25
0.068038,0.047843,0.01,-10.433,-0.15238,0.018993,-1.297e-25
0.075444,0.046917,-0.01,-10.014,-0.15033,0.01889,1.8979e-23
0.075444,0.046917,0.01,-10.014,-0.15033,0.01889,1.8979e-23
0.082903,0.045985,-0.01,-9.5963,-0.14849,0.018803,4.7987e-23
0.082903,0.045985,0.01,-9.5963,-0.14849,0.018803,4.7987e-23
0.090411,0.045032,-0.01,-9.1877,-0.14648,0.018693,3.1612e-23
0.090411,0.045032,0.01,-9.1877,-0.14648,0.018693,3.1612e-23
0.097973,0.044072,-0.01,-8.7648,-0.14459,0.018558,-1.6375e-23
0.097973,0.044072,0.01,-8.7648,-0.14459,0.018558,-1.6375e-23
0.10559,0.043095,-0.01,-8.3591,-0.1427,0.018432,-1.8702e-18
0.10559,0.043095,0.01,-8.3591,-0.1427,0.018432,-1.8702e-18
0.11325,0.04211,-0.01,-7.9379,-0.14078,0.018273,1.6809e-18
0.11325,0.04211,0.01,-7.9379,-0.14078,0.018273,1.6809e-18
0.12097,0.04111,-0.01,-7.5289,-0.13892,0.018123,2.3337e-19
0.12097,0.04111,0.01,-7.5289,-0.13892,0.018123,2.3337e-19
0.12875,0.0401,-0.01,-7.1106,-0.13703,0.017949,-1.9259e-19
0.12875,0.0401,0.01,-7.1106,-0.13703,0.017949,-1.9259e-19
0.13657,0.039078,-0.01,-6.6995,-0.13518,0.017774,3.1251e-18
0.13657,0.039078,0.01,-6.6995,-0.13518,0.017774,3.1251e-18
0.14445,0.038047,-0.01,-6.2842,-0.13335,0.017587,2.7127e-18
0.14445,0.038047,0.01,-6.2842,-0.13335,0.017587,2.7127e-18
0.15239,0.037004,-0.01,-5.875,-0.13154,0.017397,5.2151e-18
0.15239,0.037004,0.01,-5.875,-0.13154,0.017397,5.2151e-18
0.16038,0.035952,-0.01,-5.4625,-0.12976,0.017195,2.5024e-18
0.16038,0.035952,0.01,-5.4625,-0.12976,0.017195,2.5024e-18
0.16843,0.034891,-0.01,-5.0559,-0.12799,0.016987,0
0.16843,0.034891,0.01,-5.0559,-0.12799,0.016987,0
0.17654,0.033821,-0.01,-4.6462,-0.12625,0.016768,-6.1504e-23
0.17654,0.033821,0.01,-4.6462,-0.12625,0.016768,-6.1504e-23
0.1847,0.032744,-0.01,-4.2423,-0.12451,0.016544,-5.4539e-23
0.1847,0.032744,0.01,-4.2423,-0.12451,0.016544,-5.4539e-23
0.19292,0.031658,-0.01,-3.8343,-0.12278,0.016304,6.9641e-24
0.19292,0.031658,0.01,-3.8343,-0.12278,0.016304,6.9641e-24
0.20119,0.030567,-0.01,-3.4319,-0.1211,0.016065,4.904e-24
0.20119,0.030567,0.01,-3.4319,-0.1211,0.016065,4.904e-24
0.20953,0.029468,-0.01,-3.0285,-0.11938,0.01581,-1.1906e-18
0.20953,0.029468,0.01,-3.0285,-0.11938,0.01581,-1.1906e-18
0.21792,0.028365,-0.01,-2.6267,-0.11774,0.015552,-1.7392e-19
0.21792,0.028365,0.01,-2.6267,-0.11774,0.015552,-1.7392e-19
0.22638,0.027257,-0.01,-2.2293,-0.11603,0.015284,1.8606e-18
0.22638,0.027257,0.01,-2.2293,-0.11603,0.015284,1.8606e-18
0.23489,0.026144,-0.01,-1.826,-0.1144,0.015004,1.5137e-18
0.23489,0.026144,0.01,-1.826,-0.1144,0.015004,1.5137e-18
0.24346,0.02503,-0.01,-1.4324,-0.11275,0.014729,6.6975e-19
0.24346,0.02503,0.01,-1.4324,-0.11275,0.014729,6.6975e-19
0.2521,0.02391,-0.01,-1.029,-0.1111,0.014426,-3.3204e-19
0.2521,0.02391,0.01,-1.029,-0.1111,0.014426,-3.3204e-19
0.26079,0.022794,-0.01,-0.63736,-0.10969,0.014139,-5.1792e-19
0.26079,0.022794,0.01,-0.63736,-0.10969,0.014139,-5.1792e-19
0.26955,0.021675,-0.01,-0.25417,-0.10799,0.013836,-1.662e-19
0.26955,0.021675,0.01,-0.25417,-0.10799,0.013836,-1.662e-19
0.27837,0.020556,-0.01,0.14893,-0.1064,0.013505,-1.1857e-19
0.27837,0.020556,0.01,0.14893,-0.1064,0.013505,-1.1857e-19
0.28726,0.019442,-0.01,0.53143,-0.10503,0.013207,-7.0557e-19
0.28726,0.019442,0.01,0.53143,-0.10503,0.013207,-7.0557e-19
0.29621,0.018328,-0.01,0.9187,-0.10339,0.012873,-1.2622e-19
0.29621,0.018328,0.01,0.9187,-0.10339,0.012873,-1.2622e-19
0.30522,0.017221,-0.01,1.3084,-0.10198,0.012527,1.6097e-18
0.30522,0.017221,0.01,1.3084,-0.10198,0.012527,1.6097e-18
0.3143,0.016121,-0.01,1.6823,-0.10065,0.012206,1.1686e-18
0.3143,0.016121,0.01,1.6823,-0.10065,0.012206,1.1686e-18
0.32344,0.015026,-0.01,2.0617,-0.099024,0.01185,8.6874e-19
0.32344,0.015026,0.01,2.0617,-0.099024,0.01185,8.6874e-19
0.33265,0.01394,-0.01,2.4474,-0.097674,0.011474,8.6874e-19
0.33265,0.01394,0.01,2.4474,-0.097674,0.011474,8.6874e-19
0.34192,0.012869,-0.01,2.8131,-0.096555,0.011123,5.1521e-25
0.34192,0.012869,0.01,2.8131,-0.096555,0.011123,5.1521e-25
0.35127,0.011809,-0.01,3.1755,-0.095167,0.010763,2.568e-24
0.35127,0.011809,0.01,3.1755,-0.095167,0.010763,2.568e-24
0.36068,0.010762,-0.01,3.5463,-0.093675,0.010374,-1.3971e-18
0.36068,0.010762,0.01,3.5463,-0.093675,0.010374,-1.3971e-18
0.37016,0.0097307,-0.01,3.9165,-0.092483,0.0099615,1.3106e-19
0.37016,0.0097307,0.01,3.9165,-0.092483,0.0099615,1.3106e-19
0.37971,0.0087254,-0.01,4.2683,-0.091558,0.0095581,1.5282e-18
0.37971,0.0087254,0.01,4.2683,-0.091558,0.0095581,1.5282e-18
0.38933,0.0077421,-0.01,4.6095,-0.090491,0.009155,1.7576e-18
0.38933,0.0077421,0.01,4.6095,-0.090491,0.009155,1.7576e-18
0.39902,0.0067842,-0.01,4.9546,-0.089408,0.008726,1.7576e-18
0.39902,0.0067842,0.01,4.9546,-0.089408,0.008726,1.7576e-18
0.40879,0.0058556,-0.01,5.2898,-0.088489,0.0082844,-2.3827e-23
0.40879,0.0058556,0.01,5.2898,-0.088489,0.0082844,-2.3827e-23
0.41862,0.0049607,-0.01,5.6169,-0.087652,0.007822,2.095e-40
0.41862,0.0049607,0.01,5.6169,-0.087652,0.007822,2.095e-40
0.42853,0.0041042,-0.01,5.9344,-0.086943,0.0073397,2.1755e-18
0.42853,0.0041042,0.01,5.9344,-0.086943,0.0073397,2.1755e-18
0.43851,0.0032912,-0.01,6.2404,-0.086338,0.0068252,2.1755e-18
0.43851,0.0032912,0.01,6.2404,-0.086338,0.0068252,2.1755e-18
0.44857,0.0025293,-0.01,6.537,-0.086147,0.0062562,-2.1959e-24
0.44857,0.0025293,0.01,6.537,-0.086147,0.0062562,-2.1959e-24
0.4587,0.0018328,-0.01,6.7956,-0.086249,0.0056606,-1.2072e-18
0.4587,0.0018328,0.01,6.7956,-0.086249,0.0056606,-1.2072e-18
0.46891,0.0012004,-0.01,7.0414,-0.086592,0.0049657,-2.4533e-18
0.46891,0.0012004,0.01,7.0414,-0.086592,0.0049657,-2.4533e-18
0.47919,0.00066226,-0.01,7.2513,-0.088245,0.0041238,-1.2461e-18
0.47919,0.00066226,0.01,7.2513,-0.088245,0.0041238,-1.2461e-18
0.48956,0.00023775,-0.01,7.3761,-0.093573,0.0043622,-6.2629e-19
0.48956,0.00023775,0.01,7.3761,-0.093573,0.0043622,-6.2629e-19
0.5,0,-0.01,7.4276,-0.097592,0.0050433,-1.2526e-18
0.5,0,0.01,7.4276,-0.097592,0.0050433,-1.2526e-18


==> Results/foil_Re106/karman_Re106_5aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
-0.24978,-0.072836,0.01,-6.1528,-0.23463,-0.0008525,2.0958e-20
-0.24456,-0.072792,0.01,-6.1015,-0.22766,-0.0019221,6.1596e-23
-0.24456,-0.072792,-0.01,-6.1015,-0.22766,-0.0019221,6.1596e-23
-0.24978,-0.072836,-0.01,-6.1528,-0.23463,-0.0008525,2.0958e-20
-0.2393,-0.072748,0.01,-5.9506,-0.22741,-0.0024023,-1.2702e-19
-0.2393,-0.072748,-0.01,-5.9506,-0.22741,-0.0024023,-1.2702e-19
-0.234,-0.072682,0.01,-6.1156,-0.22708,-0.0034393,-1.2712e-19
-0.234,-0.072682,-0.01,-6.1156,-0.22708,-0.0034393,-1.2712e-19
-0.22867,-0.072588,0.01,-6.01,-0.22569,-0.0040051,-2.0925e-25
-0.22867,-0.072588,-0.01,-6.01,-0.22569,-0.0040051,-2.0925e-25
-0.2233,-0.072493,0.01,-6.0989,-0.22577,-0.0048803,-2.5711e-19
-0.2233,-0.072493,-0.01,-6.0989,-0.22577,-0.0048803,-2.5711e-19
-0.21789,-0.072355,0.01,-6.0774,-0.22179,-0.0057677,-2.0098e-20
-0.21789,-0.072355,-0.01,-6.0774,-0.22179,-0.0057677,-2.0098e-20
-0.21245,-0.072211,0.01,-5.9255,-0.22171,-0.0061955,2.3701e-19
-0.21245,-0.072211,-0.01,-5.9255,-0.22171,-0.0061955,2.3701e-19
-0.20697,-0.072051,0.01,-6.05,-0.22113,-0.0070944,-2.9105e-23
-0.20697,-0.072051,-0.01,-6.05,-0.22113,-0.0070944,-2.9105e-23
-0.20145,-0.071858,0.01,-5.9305,-0.2188,-0.0076505,4.5742e-19
-0.20145,-0.071858,-0.01,-5.9305,-0.2188,-0.0076505,4.5742e-19
-0.19589,-0.071664,0.01,-5.9125,-0.21883,-0.0083286,9.3545e-19
-0.19589,-0.071664,-0.01,-5.9125,-0.21883,-0.0083286,9.3545e-19
-0.19029,-0.071434,0.01,-5.8947,-0.2159,-0.0090765,9.2649e-19
-0.19029,-0.071434,-0.01,-5.8947,-0.2159,-0.0090765,9.2649e-19
-0.18465,-0.071193,0.01,-5.7354,-0.2155,-0.0094504,4.4849e-19
-0.18465,-0.071193,-0.01,-5.7354,-0.2155,-0.0094504,4.4849e-19
-0.17898,-0.070939,0.01,-5.8131,-0.21483,-0.010227,-4.5438e-19
-0.17898,-0.070939,-0.01,-5.8131,-0.21483,-0.010227,-4.5438e-19
-0.17327,-0.070651,0.01,-5.6804,-0.212,-0.010732,-4.5441e-19
-0.17327,-0.070651,-0.01,-5.6804,-0.212,-0.010732,-4.5441e-19
-0.16751,-0.07036,0.01,-5.5869,-0.21184,-0.011257,-4.3398e-19
-0.16751,-0.07036,-0.01,-5.5869,-0.21184,-0.011257,-4.3398e-19
-0.16172,-0.070038,0.01,-5.5663,-0.20961,-0.011889,3.8923e-19
-0.16172,-0.070038,-0.01,-5.5663,-0.20961,-0.011889,3.8923e-19
-0.15589,-0.069702,0.01,-5.3989,-0.20884,-0.012203,2.4351e-18
-0.15589,-0.069702,-0.01,-5.3989,-0.20884,-0.012203,2.4351e-18
-0.15002,-0.069355,0.01,-5.4277,-0.20807,-0.012866,1.6119e-18
-0.15002,-0.069355,-0.01,-5.4277,-0.20807,-0.012866,1.6119e-18
-0.14411,-0.068973,0.01,-5.281,-0.20511,-0.013278,-7.5153e-19
-0.14411,-0.068973,-0.01,-5.281,-0.20511,-0.013278,-7.5153e-19
-0.13815,-0.068589,0.01,-5.1473,-0.2047,-0.013691,-7.5153e-19
-0.13815,-0.068589,-0.01,-5.1473,-0.2047,-0.013691,-7.5153e-19
-0.13216,-0.068176,0.01,-5.1082,-0.20281,-0.014221,-7.2994e-19
-0.13216,-0.068176,-0.01,-5.1082,-0.20281,-0.014221,-7.2994e-19
-0.12613,-0.067746,0.01,-4.9288,-0.2018,-0.01448,-7.2994e-19
-0.12613,-0.067746,-0.01,-4.9288,-0.2018,-0.01448,-7.2994e-19
-0.12005,-0.067308,0.01,-4.9138,-0.2009,-0.015037,-7.1563e-19
-0.12005,-0.067308,-0.01,-4.9138,-0.2009,-0.015037,-7.1563e-19
-0.11393,-0.066835,0.01,-4.7513,-0.19821,-0.015353,-7.1565e-19
-0.11393,-0.066835,-0.01,-4.7513,-0.19821,-0.015353,-7.1565e-19
-0.10777,-0.066359,0.01,-4.6041,-0.19762,-0.015693,6.6406e-19
-0.10777,-0.066359,-0.01,-4.6041,-0.19762,-0.015693,6.6406e-19
-0.10157,-0.065855,0.01,-4.6644,-0.19765,-0.01609,1.3282e-18
-0.10157,-0.065855,-0.01,-4.6644,-0.19765,-0.01609,1.3282e-18
-0.25363,-0.072831,-0.01,-5.8305,-0.23344,0.00023131,3.1214e-20
-0.25363,-0.072831,0.01,-5.8305,-0.23344,0.00023131,3.1214e-20
-0.25747,-0.072827,-0.01,-5.9163,-0.22873,0.00026328,-1.1363e-20
-0.25747,-0.072827,0.01,-5.9163,-0.22873,0.00026328,-1.1363e-20
-0.26132,-0.072822,-0.01,-6.0367,-0.2337,0.0010127,2.1113e-20
-0.26132,-0.072822,0.01,-6.0367,-0.2337,0.0010127,2.1113e-20
-0.26517,-0.072794,-0.01,-5.8693,-0.23702,0.0021969,4.2892e-20
-0.26517,-0.072794,0.01,-5.8693,-0.23702,0.0021969,4.2892e-20
-0.26902,-0.07275,-0.01,-5.7361,-0.23242,0.0026082,8.1723e-20
-0.26902,-0.07275,0.01,-5.7361,-0.23242,0.0026082,8.1723e-20
-0.27286,-0.072706,-0.01,-5.9167,-0.23366,0.0029305,8.1726e-20
-0.27286,-0.072706,0.01,-5.9167,-0.23366,0.0029305,8.1726e-20
-0.27671,-0.072654,-0.01,-5.8475,-0.2414,0.004425,1.5939e-19
-0.27671,-0.072654,0.01,-5.8475,-0.2414,0.004425,1.5939e-19
-0.28056,-0.072569,-0.01,-5.5099,-0.23778,0.0052196,3.1343e-19
-0.28056,-0.072569,0.01,-5.5099,-0.23778,0.0052196,3.1343e-19
-0.2844,-0.072483,-0.01,-5.7074,-0.23519,0.0051333,1.5452e-19
-0.2844,-0.072483,0.01,-5.7074,-0.23519,0.0051333,1.5452e-19
-0.28825,-0.072398,-0.01,-5.7144,-0.24449,0.0068403,-3.0942e-19
-0.28825,-0.072398,0.01,-5.7144,-0.24449,0.0068403,-3.0942e-19
-0.2921,-0.072274,-0.01,-5.3083,-0.24329,0.0080298,-1.4489e-20
-0.2921,-0.072274,0.01,-5.3083,-0.24329,0.0080298,-1.4489e-20
-0.29594,-0.072146,-0.01,-5.3833,-0.23845,0.0078734,2.9525e-19
-0.29594,-0.072146,0.01,-5.3833,-0.23845,0.0078734,2.9525e-19
-0.29979,-0.072018,-0.01,-5.4243,-0.24502,0.0093291,-3.202e-36
-0.29979,-0.072018,0.01,-5.4243,-0.24502,0.0093291,-3.202e-36
-0.30363,-0.071859,-0.01,-5.0923,-0.2463,0.010769,1.376e-36
-0.30363,-0.071859,0.01,-5.0923,-0.2463,0.010769,1.376e-36
-0.30747,-0.071686,-0.01,-5.0364,-0.24209,0.010862,5.6683e-22
-0.30747,-0.071686,0.01,-5.0364,-0.24209,0.010862,5.6683e-22
-0.31132,-0.071512,-0.01,-5.0842,-0.2466,0.012087,5.3387e-22
-0.31132,-0.071512,0.01,-5.0842,-0.2466,0.012087,5.3387e-22
-0.31516,-0.071314,-0.01,-4.7861,-0.24959,0.013833,-5.1559e-23
-0.31516,-0.071314,0.01,-4.7861,-0.24959,0.013833,-5.1559e-23
-0.319,-0.071094,-0.01,-4.6183,-0.24572,0.014091,2.6694e-19
-0.319,-0.071094,0.01,-4.6183,-0.24572,0.014091,2.6694e-19
-0.32284,-0.070873,-0.01,-4.6675,-0.24886,0.015191,5.3267e-19
-0.32284,-0.070873,0.01,-4.6675,-0.24886,0.015191,5.3267e-19
-0.32668,-0.07063,-0.01,-4.3669,-0.25275,0.017227,-2.0049e-19
-0.32668,-0.07063,0.01,-4.3669,-0.25275,0.017227,-2.0049e-19
-0.33052,-0.07036,-0.01,-4.1325,-0.24925,0.017622,-9.441e-19
-0.33052,-0.07036,0.01,-4.1325,-0.24925,0.017622,-9.441e-19
-0.33436,-0.07009,-0.01,-4.1583,-0.25194,0.018777,-4.7836e-19
-0.33436,-0.07009,0.01,-4.1583,-0.25194,0.018777,-4.7836e-19
-0.3382,-0.069796,-0.01,-3.8166,-0.25559,0.020945,-4.6423e-22
-0.3382,-0.069796,0.01,-3.8166,-0.25559,0.020945,-4.6423e-22
-0.34203,-0.069475,-0.01,-3.5741,-0.25248,0.021387,3.9609e-22
-0.34203,-0.069475,0.01,-3.5741,-0.25248,0.021387,3.9609e-22
-0.34586,-0.069153,-0.01,-3.5417,-0.25575,0.022901,3.49e-22
-0.34586,-0.069153,0.01,-3.5417,-0.25575,0.022901,3.49e-22
-0.34969,-0.068802,-0.01,-3.1177,-0.25787,0.024986,-3.9557e-22
-0.34969,-0.068802,0.01,-3.1177,-0.25787,0.024986,-3.9557e-22
-0.35352,-0.068425,-0.01,-2.9357,-0.25518,0.025357,-3.5217e-19
-0.35352,-0.068425,0.01,-2.9357,-0.25518,0.025357,-3.5217e-19
-0.35735,-0.068048,-0.01,-2.8027,-0.26035,0.027686,-3.5222e-19
-0.35735,-0.068048,0.01,-2.8027,-0.26035,0.027686,-3.5222e-19
-0.36118,-0.067633,-0.01,-2.2499,-0.25964,0.029412,9.9509e-23
-0.36118,-0.067633,0.01,-2.2499,-0.25964,0.029412,9.9509e-23
-0.365,-0.067199,-0.01,-2.2049,-0.25756,0.029587,2.5172e-22
-0.365,-0.067199,0.01,-2.2049,-0.25756,0.029587,2.5172e-22
-0.36882,-0.066765,-0.01,-1.9374,-0.266,0.033232,-2.4701e-22
-0.36882,-0.066765,0.01,-1.9374,-0.266,0.033232,-2.4701e-22
-0.37264,-0.066275,-0.01,-1.2644,-0.26355,0.034702,1.2616e-19
-0.37264,-0.066275,0.01,-1.2644,-0.26355,0.034702,1.2616e-19
-0.37646,-0.065781,-0.01,-1.2093,-0.26151,0.035,1.2603e-19
-0.37646,-0.065781,0.01,-1.2093,-0.26151,0.035,1.2603e-19
-0.38027,-0.065272,-0.01,-0.7603,-0.26761,0.038601,9.1275e-20
-0.38027,-0.065272,0.01,-0.7603,-0.26761,0.038601,9.1275e-20
-0.38408,-0.064714,-0.01,-0.24899,-0.2658,0.0398,1.5968e-19
-0.38408,-0.064714,0.01,-0.24899,-0.2658,0.0398,1.5968e-19
-0.38788,-0.064156,-0.01,-0.29792,-0.26309,0.039143,1.3655e-19
-0.38788,-0.064156,0.01,-0.29792,-0.26309,0.039143,1.3655e-19
-0.10157,-0.065855,0.01,-4.398,-0.19374,-0.016124,3.9115e-23
-0.095328,-0.065336,0.01,-4.3416,-0.19459,-0.016321,6.0185e-19
-0.095328,-0.065336,-0.01,-4.3416,-0.19459,-0.016321,6.0185e-19
-0.10157,-0.065855,-0.01,-4.398,-0.19374,-0.016124,3.9115e-23
-0.089041,-0.064806,0.01,-4.2881,-0.1935,-0.016766,3.31e-21
-0.089041,-0.064806,-0.01,-4.2881,-0.1935,-0.016766,3.31e-21
-0.082712,-0.064246,0.01,-4.1072,-0.19137,-0.016987,-1.6857e-18
-0.082712,-0.064246,-0.01,-4.1072,-0.19137,-0.016987,-1.6857e-18
-0.076339,-0.063682,0.01,-3.9702,-0.19062,-0.017307,-5.3442e-19
-0.076339,-0.063682,-0.01,-3.9702,-0.19062,-0.017307,-5.3442e-19
-0.069923,-0.063087,0.01,-3.8499,-0.18839,-0.01759,5.5271e-19
-0.069923,-0.063087,-0.01,-3.8499,-0.18839,-0.01759,5.5271e-19
-0.063463,-0.062482,0.01,-3.6515,-0.18733,-0.01776,9.7355e-35
-0.063463,-0.062482,-0.01,-3.6515,-0.18733,-0.01776,9.7355e-35
-0.056959,-0.061861,0.01,-3.5659,-0.18604,-0.01808,9.4678e-19
-0.056959,-0.061861,-0.01,-3.5659,-0.18604,-0.01808,9.4678e-19
-0.050411,-0.061216,0.01,-3.3657,-0.18458,-0.018206,9.4679e-19
-0.050411,-0.061216,-0.01,-3.3657,-0.18458,-0.018206,9.4679e-19
-0.043816,-0.060567,0.01,-3.2567,-0.18368,-0.018538,1.7517e-18
-0.043816,-0.060567,-0.01,-3.2567,-0.18368,-0.018538,1.7517e-18
-0.037179,-0.059884,0.01,-3.0806,-0.18114,-0.018693,2.5093e-18
-0.037179,-0.059884,-0.01,-3.0806,-0.18114,-0.018693,2.5093e-18
-0.030494,-0.059197,0.01,-2.8773,-0.18014,-0.018826,7.5755e-19
-0.030494,-0.059197,-0.01,-2.8773,-0.18014,-0.018826,7.5755e-19
-0.023765,-0.058486,0.01,-2.7591,-0.17877,-0.01905,-6.8564e-19
-0.023765,-0.058486,-0.01,-2.7591,-0.17877,-0.01905,-6.8564e-19
-0.016989,-0.057761,0.01,-2.5487,-0.17738,-0.019127,5.9067e-19
-0.016989,-0.057761,-0.01,-2.5487,-0.17738,-0.019127,5.9067e-19
-0.010167,-0.057023,0.01,-2.4185,-0.17611,-0.019323,1.2763e-18
-0.010167,-0.057023,-0.01,-2.4185,-0.17611,-0.019323,1.2763e-18
-0.0032982,-0.056262,0.01,-2.2159,-0.17462,-0.019391,-1.5928e-23
-0.0032982,-0.056262,-0.01,-2.2159,-0.17462,-0.019391,-1.5928e-23
0.0036184,-0.055496,0.01,-2.0652,-0.17353,-0.01957,-5.2469e-19
0.0036184,-0.055496,-0.01,-2.0652,-0.17353,-0.01957,-5.2469e-19
0.010581,-0.0547,0.01,-1.8766,-0.17146,-0.019642,-5.2466e-19
0.010581,-0.0547,-0.01,-1.8766,-0.17146,-0.019642,-5.2466e-19
0.017593,-0.053899,0.01,-1.6688,-0.17028,-0.019702,4.1362e-19
0.017593,-0.053899,-0.01,-1.6688,-0.17028,-0.019702,4.1362e-19
0.024651,-0.053076,0.01,-1.5118,-0.16891,-0.01981,1.094e-18
0.024651,-0.053076,-0.01,-1.5118,-0.16891,-0.01981,1.094e-18
0.031759,-0.052241,0.01,-1.2986,-0.16751,-0.019835,9.8313e-19
0.031759,-0.052241,-0.01,-1.2986,-0.16751,-0.019835,9.8313e-19
0.038916,-0.05139,0.01,-1.1322,-0.16619,-0.019914,4.871e-20
0.038916,-0.05139,-0.01,-1.1322,-0.16619,-0.019914,4.871e-20
0.046122,-0.050524,0.01,-0.92241,-0.16476,-0.019922,-6.4716e-19
0.046122,-0.050524,-0.01,-0.92241,-0.16476,-0.019922,-6.4716e-19
0.053377,-0.049646,0.01,-0.7443,-0.16345,-0.01997,-3.9312e-19
0.053377,-0.049646,-0.01,-0.7443,-0.16345,-0.01997,-3.9312e-19
0.060682,-0.048749,0.01,-0.53733,-0.16201,-0.019964,-1.6479e-23
0.060682,-0.048749,-0.01,-0.53733,-0.16201,-0.019964,-1.6479e-23
0.068038,-0.047843,0.01,-0.34751,-0.16072,-0.019982,3.505e-27
0.068038,-0.047843,-0.01,-0.34751,-0.16072,-0.019982,3.505e-27
0.075444,-0.046917,0.01,-0.14311,-0.15924,-0.01996,-6.3251e-25
0.075444,-0.046917,-0.01,-0.14311,-0.15924,-0.01996,-6.3251e-25
0.082903,-0.045985,0.01,0.061453,-0.15795,-0.019944,-5.075e-20
0.082903,-0.045985,-0.01,0.061453,-0.15795,-0.019944,-5.075e-20
0.090411,-0.045032,0.01,0.26109,-0.15649,-0.019911,-5.075e-20
0.090411,-0.045032,-0.01,0.26109,-0.15649,-0.019911,-5.075e-20
0.097973,-0.044072,0.01,0.47597,-0.15516,-0.019854,1.6163e-38
0.097973,-0.044072,-0.01,0.47597,-0.15516,-0.019854,1.6163e-38
0.10559,-0.043095,0.01,0.67523,-0.15384,-0.019808,-1.8715e-19
0.10559,-0.043095,-0.01,0.67523,-0.15384,-0.019808,-1.8715e-19
0.11325,-0.04211,0.01,0.89165,-0.15249,-0.019732,2.5682e-19
0.11325,-0.04211,-0.01,0.89165,-0.15249,-0.019732,2.5682e-19
0.12097,-0.04111,0.01,1.0965,-0.15118,-0.019663,4.4397e-19
0.12097,-0.04111,-0.01,1.0965,-0.15118,-0.019663,4.4397e-19
0.12875,-0.0401,0.01,1.313,-0.14984,-0.019566,6.3323e-19
0.12875,-0.0401,-0.01,1.313,-0.14984,-0.019566,6.3323e-19
0.13657,-0.039078,0.01,1.5232,-0.14853,-0.01947,6.3324e-19
0.13657,-0.039078,-0.01,1.5232,-0.14853,-0.01947,6.3324e-19
0.14445,-0.038047,0.01,1.7411,-0.14718,-0.019352,8.1856e-19
0.14445,-0.038047,-0.01,1.7411,-0.14718,-0.019352,8.1856e-19
0.15239,-0.037004,0.01,1.9573,-0.14586,-0.019231,1.7357e-18
0.15239,-0.037004,-0.01,1.9573,-0.14586,-0.019231,1.7357e-18
0.16038,-0.035952,0.01,2.1774,-0.14456,-0.019095,9.1713e-19
0.16038,-0.035952,-0.01,2.1774,-0.14456,-0.019095,9.1713e-19
0.16843,-0.034891,0.01,2.3955,-0.14327,-0.018954,2.351e-38
0.16843,-0.034891,-0.01,2.3955,-0.14327,-0.018954,2.351e-38
0.17654,-0.033821,0.01,2.6169,-0.14203,-0.018802,2.3571e-18
0.17654,-0.033821,-0.01,2.6169,-0.14203,-0.018802,2.3571e-18
0.1847,-0.032744,0.01,2.8345,-0.14077,-0.018643,2.3571e-18
0.1847,-0.032744,-0.01,2.8345,-0.14077,-0.018643,2.3571e-18
0.19292,-0.031658,0.01,3.0578,-0.13952,-0.018468,4.6482e-24
0.19292,-0.031658,-0.01,3.0578,-0.13952,-0.018468,4.6482e-24
0.20119,-0.030567,0.01,3.2772,-0.13832,-0.018291,5.6596e-24
0.20119,-0.030567,-0.01,3.2772,-0.13832,-0.018291,5.6596e-24
0.20953,-0.029468,0.01,3.4992,-0.13708,-0.018095,-1.5216e-18
0.20953,-0.029468,-0.01,3.4992,-0.13708,-0.018095,-1.5216e-18
0.21792,-0.028365,0.01,3.7213,-0.1359,-0.017891,-1.5216e-18
0.21792,-0.028365,-0.01,3.7213,-0.1359,-0.017891,-1.5216e-18
0.22638,-0.027257,0.01,3.9402,-0.13466,-0.017678,-3.3652e-18
0.22638,-0.027257,-0.01,3.9402,-0.13466,-0.017678,-3.3652e-18
0.23489,-0.026144,0.01,4.167,-0.13349,-0.01745,-6.8986e-18
0.23489,-0.026144,-0.01,4.167,-0.13349,-0.01745,-6.8986e-18
0.24346,-0.02503,0.01,4.3848,-0.1323,-0.017227,-3.5335e-18
0.24346,-0.02503,-0.01,4.3848,-0.1323,-0.017227,-3.5335e-18
0.2521,-0.02391,0.01,4.615,-0.13111,-0.016966,1.9298e-18
0.2521,-0.02391,-0.01,4.615,-0.13111,-0.016966,1.9298e-18
0.26079,-0.022794,0.01,4.8335,-0.13018,-0.016721,3.9191e-18
0.26079,-0.022794,-0.01,4.8335,-0.13018,-0.016721,3.9191e-18
0.26955,-0.021675,0.01,5.0441,-0.12892,-0.016459,-8.3075e-20
0.26955,-0.021675,-0.01,5.0441,-0.12892,-0.016459,-8.3075e-20
0.27837,-0.020556,0.01,5.2785,-0.12778,-0.01616,-4.2211e-18
0.27837,-0.020556,-0.01,5.2785,-0.12778,-0.01616,-4.2211e-18
0.28726,-0.019442,0.01,5.4903,-0.12688,-0.015898,-2.1487e-18
0.28726,-0.019442,-0.01,5.4903,-0.12688,-0.015898,-2.1487e-18
0.29621,-0.018328,0.01,5.7084,-0.12566,-0.015589,-2.2907e-18
0.29621,-0.018328,-0.01,5.7084,-0.12566,-0.015589,-2.2907e-18
0.30522,-0.017221,0.01,5.9325,-0.12471,-0.015261,-2.2907e-18
0.30522,-0.017221,-0.01,5.9325,-0.12471,-0.015261,-2.2907e-18
0.3143,-0.016121,0.01,6.1372,-0.12385,-0.014964,-2.2948e-23
0.3143,-0.016121,-0.01,6.1372,-0.12385,-0.014964,-2.2948e-23
0.32344,-0.015026,0.01,6.3503,-0.12265,-0.014623,-2.4877e-18
0.32344,-0.015026,-0.01,6.3503,-0.12265,-0.014623,-2.4877e-18
0.33265,-0.01394,0.01,6.5728,-0.12177,-0.014252,-2.4877e-18
0.33265,-0.01394,-0.01,6.5728,-0.12177,-0.014252,-2.4877e-18
0.34192,-0.012869,0.01,6.7701,-0.12118,-0.013906,2.6033e-18
0.34192,-0.012869,-0.01,6.7701,-0.12118,-0.013906,2.6033e-18
0.35127,-0.011809,0.01,6.9636,-0.12025,-0.013547,2.6033e-18
0.35127,-0.011809,-0.01,6.9636,-0.12025,-0.013547,2.6033e-18
0.36068,-0.010762,0.01,7.1702,-0.1192,-0.013149,5.0074e-24
0.36068,-0.010762,-0.01,7.1702,-0.1192,-0.013149,5.0074e-24
0.37016,-0.0097307,0.01,7.3764,-0.11853,-0.012717,-2.7821e-18
0.37016,-0.0097307,-0.01,7.3764,-0.11853,-0.012717,-2.7821e-18
0.37971,-0.0087254,0.01,7.5588,-0.11819,-0.012289,-2.7821e-18
0.37971,-0.0087254,-0.01,7.5588,-0.11819,-0.012289,-2.7821e-18
0.38933,-0.0077421,0.01,7.7261,-0.11769,-0.011859,2.8663e-18
0.38933,-0.0077421,-0.01,7.7261,-0.11769,-0.011859,2.8663e-18
0.39902,-0.0067842,0.01,7.899,-0.11719,-0.01139,8.6788e-18
0.39902,-0.0067842,-0.01,7.899,-0.11719,-0.01139,8.6788e-18
0.40879,-0.0058556,0.01,8.0577,-0.11691,-0.010899,5.8125e-18
0.40879,-0.0058556,-0.01,8.0577,-0.11691,-0.010899,5.8125e-18
0.41862,-0.0049607,0.01,8.2037,-0.11678,-0.010377,4.702e-38
0.41862,-0.0049607,-0.01,8.2037,-0.11678,-0.010377,4.702e-38
0.42853,-0.0041042,0.01,8.3329,-0.11686,-0.0098223,2.9929e-18
0.42853,-0.0041042,-0.01,8.3329,-0.11686,-0.0098223,2.9929e-18
0.43851,-0.0032912,0.01,8.4418,-0.11711,-0.0092152,2.9929e-18
0.43851,-0.0032912,-0.01,8.4418,-0.11711,-0.0092152,2.9929e-18
0.44857,-0.0025293,0.01,8.5322,-0.11804,-0.0085296,2.8599e-24
0.44857,-0.0025293,-0.01,8.5322,-0.11804,-0.0085296,2.8599e-24
0.4587,-0.0018328,0.01,8.5551,-0.11952,-0.0078052,-1.4903e-18
0.4587,-0.0018328,-0.01,8.5551,-0.11952,-0.0078052,-1.4903e-18
0.46891,-0.0012004,0.01,8.5431,-0.12175,-0.0069409,-8.3699e-21
0.46891,-0.0012004,-0.01,8.5431,-0.12175,-0.0069409,-8.3699e-21
0.47919,-0.00066226,0.01,8.4345,-0.12625,-0.0058587,1.482e-18
0.47919,-0.00066226,-0.01,8.4345,-0.12625,-0.0058587,1.482e-18
0.48956,-0.00023775,0.01,8.1403,-0.13781,-0.0058743,6.6818e-19
0.48956,-0.00023775,-0.01,8.1403,-0.13781,-0.0058743,6.6818e-19
0.5,0,0.01,7.9612,-0.14639,-0.0064682,1.3364e-18
0.5,0,-0.01,7.9612,-0.14639,-0.0064682,1.3364e-18
-0.51245,0.0015983,0.01,-0.1309,-0.06415,-0.87538,-2.8048e-19
-0.51245,0.0015983,-0.01,-0.1309,-0.06415,-0.87538,-2.8048e-19
-0.51187,0.0053556,-0.01,-19.36,-0.20456,-0.92697,-2.2763e-20
-0.51187,0.0053556,0.01,-19.36,-0.20456,-0.92697,-2.2763e-20
-0.51077,0.0089907,-0.01,-36.334,-0.32682,-0.90683,1.9624e-17
-0.51077,0.0089907,0.01,-36.334,-0.32682,-0.90683,1.9624e-17
-0.5092,0.012452,-0.01,-51.075,-0.41935,-0.83972,1.965e-17
-0.5092,0.012452,0.01,-51.075,-0.41935,-0.83972,1.965e-17
-0.50725,0.015712,-0.01,-62.381,-0.47646,-0.74402,-3.0169e-17
-0.50725,0.015712,0.01,-62.381,-0.47646,-0.74402,-3.0169e-17
-0.50499,0.018765,-0.01,-70.053,-0.51452,-0.65605,2.8282e-18
-0.50499,0.018765,0.01,-70.053,-0.51452,-0.65605,2.8282e-18
-0.50247,0.021619,-0.01,-74.855,-0.55392,-0.59828,3.3002e-17
-0.50247,0.021619,0.01,-74.855,-0.55392,-0.59828,3.3002e-17
-0.49977,0.024291,-0.01,-78.315,-0.59406,-0.56163,-7.2586e-17
-0.49977,0.024291,0.01,-78.315,-0.59406,-0.56163,-7.2586e-17
-0.49691,0.0268,-0.01,-81.185,-0.61569,-0.515,-7.2588e-17
-0.49691,0.0268,0.01,-81.185,-0.61569,-0.515,-7.2588e-17
-0.49391,0.029138,-0.01,-82.305,-0.61047,-0.45083,1.4083e-33
-0.49391,0.029138,0.01,-82.305,-0.61047,-0.45083,1.4083e-33
-0.49079,0.031323,-0.01,-81.685,-0.60347,-0.40432,4.5703e-21
-0.49079,0.031323,0.01,-81.685,-0.60347,-0.40432,4.5703e-21
-0.4876,0.033396,-0.01,-81.608,-0.61812,-0.38992,-3.2897e-24
-0.4876,0.033396,0.01,-81.608,-0.61812,-0.38992,-3.2897e-24
-0.48435,0.035372,-0.01,-83.135,-0.62016,-0.35918,3.8732e-17
-0.48435,0.035372,0.01,-83.135,-0.62016,-0.35918,3.8732e-17
-0.48102,0.037207,-0.01,-82.529,-0.59314,-0.31151,7.5988e-17
-0.48102,0.037207,0.01,-82.529,-0.59314,-0.31151,7.5988e-17
-0.47764,0.038957,-0.01,-80.817,-0.59275,-0.29862,3.7261e-17
-0.47764,0.038957,0.01,-80.817,-0.59275,-0.29862,3.7261e-17
-0.47423,0.040647,-0.01,-81.812,-0.5976,-0.28238,-3.8191e-17
-0.47423,0.040647,0.01,-81.812,-0.5976,-0.28238,-3.8191e-17
-0.47076,0.042203,-0.01,-81.048,-0.5741,-0.2493,-3.8189e-17
-0.47076,0.042203,0.01,-81.048,-0.5741,-0.2493,-3.8189e-17
-0.46727,0.043718,-0.01,-79.487,-0.56519,-0.23335,2.6641e-21
-0.46727,0.043718,0.01,-79.487,-0.56519,-0.23335,2.6641e-21
-0.46375,0.04515,-0.01,-79.071,-0.56235,-0.21886,-1.7774e-20
-0.46375,0.04515,0.01,-79.071,-0.56235,-0.21886,-1.7774e-20
-0.4602,0.046516,-0.01,-78.079,-0.55438,-0.20496,3.5903e-17
-0.4602,0.046516,0.01,-78.079,-0.55438,-0.20496,3.5903e-17
-0.45663,0.047831,-0.01,-77.525,-0.54631,-0.19157,7.1676e-17
-0.45663,0.047831,0.01,-77.525,-0.54631,-0.19157,7.1676e-17
-0.45303,0.049069,-0.01,-76.677,-0.53676,-0.17967,3.5764e-17
-0.45303,0.049069,0.01,-76.677,-0.53676,-0.17967,3.5764e-17
-0.44942,0.050277,-0.01,-76.139,-0.52854,-0.16897,3.5273e-17
-0.44942,0.050277,0.01,-76.139,-0.52854,-0.16897,3.5273e-17
-0.44579,0.051406,-0.01,-75.505,-0.51928,-0.15808,7.319e-19
-0.44579,0.051406,0.01,-75.505,-0.51928,-0.15808,7.319e-19
-0.44215,0.052512,-0.01,-74.867,-0.51135,-0.14832,-3.4541e-17
-0.44215,0.052512,0.01,-74.867,-0.51135,-0.14832,-3.4541e-17
-0.43848,0.053548,-0.01,-74.168,-0.50232,-0.13742,8.2556e-21
-0.43848,0.053548,0.01,-74.168,-0.50232,-0.13742,8.2556e-21
-0.43482,0.05456,-0.01,-73.192,-0.49418,-0.12817,-1.687e-17
-0.43482,0.05456,0.01,-73.192,-0.49418,-0.12817,-1.687e-17
-0.43113,0.055515,-0.01,-72.231,-0.48536,-0.1183,-1.6886e-17
-0.43113,0.055515,0.01,-72.231,-0.48536,-0.1183,-1.6886e-17
-0.42744,0.056439,-0.01,-70.993,-0.47844,-0.11108,-1.6047e-20
-0.42744,0.056439,0.01,-70.993,-0.47844,-0.11108,-1.6047e-20
-0.42374,0.057326,-0.01,-70.076,-0.47025,-0.10341,-7.7635e-21
-0.42374,0.057326,0.01,-70.076,-0.47025,-0.10341,-7.7635e-21
-0.42003,0.058166,-0.01,-68.86,-0.46457,-0.098811,1.5728e-17
-0.42003,0.058166,0.01,-68.86,-0.46457,-0.098811,1.5728e-17
-0.41632,0.058994,-0.01,-68.257,-0.45771,-0.093294,1.5736e-17
-0.41632,0.058994,0.01,-68.257,-0.45771,-0.093294,1.5736e-17
-0.41259,0.059756,-0.01,-67.264,-0.44766,-0.087397,-1.525e-17
-0.41259,0.059756,0.01,-67.264,-0.44766,-0.087397,-1.525e-17
-0.40886,0.060518,-0.01,-66.492,-0.44299,-0.084334,1.4705e-19
-0.40886,0.060518,0.01,-66.492,-0.44299,-0.084334,1.4705e-19
-0.40512,0.061222,-0.01,-65.954,-0.43287,-0.078431,1.5404e-17
-0.40512,0.061222,0.01,-65.954,-0.43287,-0.078431,1.5404e-17
-0.40138,0.06191,-0.01,-65.015,-0.43034,-0.076645,9.2696e-36
-0.40138,0.06191,0.01,-65.015,-0.43034,-0.076645,9.2696e-36
-0.39764,0.062576,-0.01,-64.905,-0.42614,-0.072247,-7.807e-35
-0.39764,0.062576,0.01,-64.905,-0.42614,-0.072247,-7.807e-35
-0.39388,0.063194,-0.01,-64.09,-0.41791,-0.067447,-6.9284e-35
-0.39388,0.063194,0.01,-64.09,-0.41791,-0.067447,-6.9284e-35
-0.39013,0.063812,-0.01,-63.61,-0.41584,-0.064487,1.47e-17
-0.39013,0.063812,0.01,-63.61,-0.41584,-0.064487,1.47e-17
-0.38636,0.064378,-0.01,-63.095,-0.4045,-0.058373,1.4693e-17
-0.38636,0.064378,0.01,-63.095,-0.4045,-0.058373,1.4693e-17
-0.3826,0.06493,-0.01,-62.29,-0.39603,-0.055559,-1.3934e-20
-0.3826,0.06493,0.01,-62.29,-0.39603,-0.055559,-1.3934e-20
-0.38788,-0.064156,0.01,0.28644,-0.27228,0.044693,-2.351e-38
-0.38788,-0.064156,-0.01,0.28644,-0.27228,0.044693,-2.351e-38
-0.39168,-0.063556,-0.01,0.6599,-0.26811,0.044328,2.378e-19
-0.39168,-0.063556,0.01,0.6599,-0.26811,0.044328,2.378e-19
-0.39548,-0.062931,-0.01,0.90397,-0.268,0.045467,2.377e-19
-0.39548,-0.062931,0.01,0.90397,-0.268,0.045467,2.377e-19
-0.39927,-0.062298,-0.01,1.4682,-0.27353,0.049629,-1.0144e-22
-0.39927,-0.062298,0.01,1.4682,-0.27353,0.049629,-1.0144e-22
-0.40306,-0.061602,-0.01,2.1613,-0.27202,0.051436,-4.9763e-19
-0.40306,-0.061602,0.01,2.1613,-0.27202,0.051436,-4.9763e-19
-0.40684,-0.060906,-0.01,2.5704,-0.27249,0.053609,1.889e-19
-0.40684,-0.060906,0.01,2.5704,-0.27249,0.053609,1.889e-19
-0.41062,-0.06016,-0.01,3.3124,-0.27365,0.056704,-1.5446e-19
-0.41062,-0.06016,0.01,3.3124,-0.27365,0.056704,-1.5446e-19
-0.41439,-0.059389,-0.01,3.7955,-0.2749,0.059082,-8.4056e-19
-0.41439,-0.059389,0.01,3.7955,-0.2749,0.059082,-8.4056e-19
-0.41815,-0.058592,-0.01,4.6162,-0.27664,0.062675,2.438e-18
-0.41815,-0.058592,0.01,4.6162,-0.27664,0.062675,2.438e-18
-0.4219,-0.057742,-0.01,5.2493,-0.27707,0.065125,3.639e-18
-0.4219,-0.057742,0.01,5.2493,-0.27707,0.065125,3.639e-18
-0.42565,-0.056887,-0.01,6.0721,-0.27934,0.069377,1.2021e-18
-0.42565,-0.056887,0.01,6.0721,-0.27934,0.069377,1.2021e-18
-0.42939,-0.055953,-0.01,6.961,-0.27889,0.072392,1.6154e-18
-0.42939,-0.055953,0.01,6.961,-0.27889,0.072392,1.6154e-18
-0.43312,-0.055019,-0.01,7.8044,-0.27903,0.07589,1.6128e-18
-0.43312,-0.055019,0.01,7.8044,-0.27903,0.07589,1.6128e-18
-0.43683,-0.054004,-0.01,8.8146,-0.27877,0.079647,4.1601e-18
-0.43683,-0.054004,0.01,8.8146,-0.27877,0.079647,4.1601e-18
-0.44054,-0.052981,-0.01,9.8005,-0.27744,0.082971,4.1631e-18
-0.44054,-0.052981,0.01,9.8005,-0.27744,0.082971,4.1631e-18
-0.44423,-0.05188,-0.01,10.897,-0.27636,0.086894,-5.1778e-18
-0.44423,-0.05188,0.01,10.897,-0.27636,0.086894,-5.1778e-18
-0.44791,-0.050761,-0.01,12.081,-0.27342,0.090345,-5.1789e-18
-0.44791,-0.050761,0.01,12.081,-0.27342,0.090345,-5.1789e-18
-0.45156,-0.04956,-0.01,13.306,-0.27028,0.093886,-1.6547e-21
-0.45156,-0.04956,0.01,13.306,-0.27028,0.093886,-1.6547e-21
-0.45521,-0.048339,-0.01,14.68,-0.26605,0.097644,-1.4529e-17
-0.45521,-0.048339,0.01,14.68,-0.26605,0.097644,-1.4529e-17
-0.45882,-0.047021,-0.01,16.129,-0.26009,0.10053,-2.9841e-17
-0.45882,-0.047021,0.01,16.129,-0.26009,0.10053,-2.9841e-17
-0.46243,-0.045684,-0.01,17.62,-0.25578,0.10494,-6.67e-18
-0.46243,-0.045684,0.01,17.62,-0.25578,0.10494,-6.67e-18
-0.466,-0.044236,-0.01,19.454,-0.24904,0.10873,1.8003e-17
-0.466,-0.044236,0.01,19.454,-0.24904,0.10873,1.8003e-17
-0.46954,-0.042748,-0.01,21.138,-0.24432,0.11252,-8.499e-19
-0.46954,-0.042748,0.01,21.138,-0.24432,0.11252,-8.499e-19
-0.47306,-0.041175,-0.01,23.234,-0.24087,0.11893,-2.1509e-17
-0.47306,-0.041175,0.01,23.234,-0.24087,0.11893,-2.1509e-17
-0.47652,-0.039511,-0.01,25.31,-0.23638,0.12336,-2.3427e-17
-0.47652,-0.039511,0.01,25.31,-0.23638,0.12336,-2.3427e-17
-0.47996,-0.037788,-0.01,27.508,-0.23536,0.13235,-1.2128e-17
-0.47996,-0.037788,0.01,27.508,-0.23536,0.13235,-1.2128e-17
-0.48333,-0.035933,-0.01,30.174,-0.22967,0.14018,-1.8534e-21
-0.48333,-0.035933,0.01,30.174,-0.22967,0.14018,-1.8534e-21
-0.48665,-0.033982,-0.01,32.843,-0.21935,0.14302,-3.1603e-17
-0.48665,-0.033982,0.01,32.843,-0.21935,0.14302,-3.1603e-17
-0.48991,-0.031935,-0.01,35.564,-0.20953,0.14815,-3.1601e-17
-0.48991,-0.031935,0.01,35.564,-0.20953,0.14815,-3.1601e-17
-0.49307,-0.029752,-0.01,38.561,-0.19487,0.15253,-2.3504e-21
-0.49307,-0.029752,0.01,38.561,-0.19487,0.15253,-2.3504e-21
-0.49613,-0.027409,-0.01,41.68,-0.17121,0.1487,2.0799e-24
-0.49613,-0.027409,0.01,41.68,-0.17121,0.1487,2.0799e-24
-0.49906,-0.024922,-0.01,44.677,-0.13977,0.13498,3.6893e-21
-0.49906,-0.024922,0.01,44.677,-0.13977,0.13498,3.6893e-21
-0.50184,-0.02227,-0.01,47.341,-0.1001,0.10888,-2.2251e-24
-0.50184,-0.02227,0.01,47.341,-0.1001,0.10888,-2.2251e-24
-0.50444,-0.019433,-0.01,49.309,-0.050988,0.06212,2.3255e-17
-0.50444,-0.019433,0.01,49.309,-0.050988,0.06212,2.3255e-17
-0.50679,-0.016392,-0.01,49.944,0.0064672,-0.017428,2.3256e-17
-0.50679,-0.016392,0.01,49.944,0.0064672,-0.017428,2.3256e-17
-0.50883,-0.013138,-0.01,48.272,0.063913,-0.13961,-2.1374e-17
-0.50883,-0.013138,0.01,48.272,0.063913,-0.13961,-2.1374e-17
-0.51049,-0.009674,-0.01,43.11,0.10375,-0.3048,-2.1374e-17
-0.51049,-0.009674,0.01,43.11,0.10375,-0.3048,-2.1374e-17
-0.51169,-0.0060258,-0.01,33.513,0.10118,-0.50529,6.0922e-18
-0.51169,-0.0060258,0.01,33.513,0.10118,-0.50529,6.0922e-18
-0.51236,-0.0022436,-0.01,18.905,0.047829,-0.71924,5.8116e-18
-0.51236,-0.0022436,0.01,18.905,0.047829,-0.71924,5.8116e-18
-0.3826,0.06493,0.01,-61.809,-0.41034,-0.058948,2.839e-17
-0.3826,0.06493,-0.01,-61.809,-0.41034,-0.058948,2.839e-17
-0.37883,0.065473,-0.01,-61.964,-0.40046,-0.053783,7.0518e-18
-0.37883,0.065473,0.01,-61.964,-0.40046,-0.053783,7.0518e-18
-0.37506,0.065962,-0.01,-61.078,-0.38643,-0.047819,-7.1363e-18
-0.37506,0.065962,0.01,-61.078,-0.38643,-0.047819,-7.1363e-18
-0.37129,0.06645,-0.01,-60.102,-0.38763,-0.047211,1.3827e-17
-0.37129,0.06645,0.01,-60.102,-0.38763,-0.047211,1.3827e-17
-0.36751,0.066914,-0.01,-59.904,-0.38298,-0.043868,1.3812e-17
-0.36751,0.066914,0.01,-59.904,-0.38298,-0.043868,1.3812e-17
-0.36373,0.067343,-0.01,-58.929,-0.37433,-0.040735,-6.6818e-18
-0.36373,0.067343,0.01,-58.929,-0.37433,-0.040735,-6.6818e-18
-0.35995,0.067772,-0.01,-58.316,-0.37592,-0.039669,-6.6684e-18
-0.35995,0.067772,0.01,-58.316,-0.37592,-0.039669,-6.6684e-18
-0.35616,0.068165,-0.01,-57.9,-0.3672,-0.035732,-8.9988e-25
-0.35616,0.068165,0.01,-57.9,-0.3672,-0.035732,-8.9988e-25
-0.35238,0.068538,-0.01,-56.904,-0.36306,-0.034323,-6.4678e-18
-0.35238,0.068538,0.01,-56.904,-0.36306,-0.034323,-6.4678e-18
-0.34859,0.06891,-0.01,-56.563,-0.36457,-0.032989,-1.2955e-17
-0.34859,0.06891,0.01,-56.563,-0.36457,-0.032989,-1.2955e-17
-0.3448,0.069242,-0.01,-56.04,-0.3529,-0.028827,-6.4936e-18
-0.3448,0.069242,0.01,-56.04,-0.3529,-0.028827,-6.4936e-18
-0.34101,0.06956,-0.01,-55.031,-0.35127,-0.028333,6.256e-18
-0.34101,0.06956,0.01,-55.031,-0.35127,-0.028333,6.256e-18
-0.33722,0.069879,-0.01,-54.824,-0.35342,-0.027081,1.2544e-17
-0.33722,0.069879,0.01,-54.824,-0.35342,-0.027081,1.2544e-17
-0.33342,0.070156,-0.01,-54.281,-0.34084,-0.023178,6.2878e-18
-0.33342,0.070156,0.01,-54.281,-0.34084,-0.023178,6.2878e-18
-0.32963,0.070423,-0.01,-53.303,-0.33974,-0.022909,-3.5841e-34
-0.32963,0.070423,0.01,-53.303,-0.33974,-0.022909,-3.5841e-34
-0.32583,0.07069,-0.01,-53.107,-0.34256,-0.021783,2.1257e-34
-0.32583,0.07069,0.01,-53.107,-0.34256,-0.021783,2.1257e-34
-0.32203,0.07092,-0.01,-52.605,-0.3307,-0.018401,5.7719e-21
-0.32203,0.07092,0.01,-52.605,-0.3307,-0.018401,5.7719e-21
-0.31824,0.071138,-0.01,-51.685,-0.32849,-0.017993,-2.9341e-18
-0.31824,0.071138,0.01,-51.685,-0.32849,-0.017993,-2.9341e-18
-0.31444,0.071356,-0.01,-51.403,-0.332,-0.017106,-1.6149e-21
-0.31444,0.071356,0.01,-51.403,-0.332,-0.017106,-1.6149e-21
-0.31064,0.071543,-0.01,-50.994,-0.32217,-0.014355,2.941e-18
-0.31064,0.071543,0.01,-50.994,-0.32217,-0.014355,2.941e-18
-0.30684,0.071714,-0.01,-50.151,-0.31746,-0.013548,-2.7695e-21
-0.30684,0.071714,0.01,-50.151,-0.31746,-0.013548,-2.7695e-21
-0.30303,0.071886,-0.01,-49.717,-0.32169,-0.013078,-2.7963e-21
-0.30303,0.071886,0.01,-49.717,-0.32169,-0.013078,-2.7963e-21
-0.29923,0.072036,-0.01,-49.431,-0.315,-0.010948,-2.8094e-18
-0.29923,0.072036,0.01,-49.431,-0.315,-0.010948,-2.8094e-18
-0.29543,0.072163,-0.01,-48.665,-0.30748,-0.0096287,-2.8094e-18
-0.29543,0.072163,0.01,-48.665,-0.30748,-0.0096287,-2.8094e-18
-0.29163,0.07229,-0.01,-48.086,-0.31245,-0.0096546,2.7133e-21
-0.29163,0.07229,0.01,-48.086,-0.31245,-0.0096546,2.7133e-21
-0.28782,0.072408,-0.01,-47.973,-0.3094,-0.0078906,-2.6376e-21
-0.28782,0.072408,0.01,-47.973,-0.3094,-0.0078906,-2.6376e-21
-0.28402,0.072492,-0.01,-47.3,-0.29767,-0.0060389,1.3332e-18
-0.28402,0.072492,0.01,-47.3,-0.29767,-0.0060389,1.3332e-18
-0.28022,0.072576,-0.01,-46.543,-0.3007,-0.0063473,1.3371e-18
-0.28022,0.072576,0.01,-46.543,-0.3007,-0.0063473,1.3371e-18
-0.27641,0.07266,-0.01,-46.467,-0.30205,-0.0051056,-3.6997e-25
-0.27641,0.07266,0.01,-46.467,-0.30205,-0.0051056,-3.6997e-25
-0.27261,0.072709,-0.01,-45.938,-0.28985,-0.0031844,-2.5555e-21
-0.27261,0.072709,0.01,-45.938,-0.28985,-0.0031844,-2.5555e-21
-0.2688,0.072753,-0.01,-45.136,-0.28821,-0.0030543,-6.4163e-19
-0.2688,0.072753,0.01,-45.136,-0.28821,-0.0030543,-6.4163e-19
-0.265,0.072796,-0.01,-44.836,-0.29244,-0.0025374,-6.4037e-19
-0.265,0.072796,0.01,-44.836,-0.29244,-0.0025374,-6.4037e-19
-0.26119,0.072822,-0.01,-44.497,-0.28606,-0.0010577,8.8162e-39
-0.26119,0.072822,0.01,-44.497,-0.28606,-0.0010577,8.8162e-39
-0.25739,0.072827,-0.01,-43.84,-0.27948,-0.00026574,7.709e-39
-0.25739,0.072827,0.01,-43.84,-0.27948,-0.00026574,7.709e-39
-0.25358,0.072832,-0.01,-43.279,-0.28377,-0.00030218,3.013e-22
-0.25358,0.072832,0.01,-43.279,-0.28377,-0.00030218,3.013e-22
-0.24978,0.072836,-0.01,-43.178,-0.28248,0.00097796,2.9763e-22
-0.24978,0.072836,0.01,-43.178,-0.28248,0.00097796,2.9763e-22
-0.24456,0.072792,-0.01,-42.452,-0.272,0.0022553,-8.6922e-19
-0.24456,0.072792,0.01,-42.452,-0.272,0.0022553,-8.6922e-19
-0.2393,0.072748,-0.01,-41.633,-0.27115,0.0028471,-1.7303e-18
-0.2393,0.072748,0.01,-41.633,-0.27115,0.0028471,-1.7303e-18
-0.234,0.072682,-0.01,-41.289,-0.26846,0.0040411,-8.6086e-19
-0.234,0.072682,0.01,-41.289,-0.26846,0.0040411,-8.6086e-19
-0.22867,0.072588,-0.01,-40.492,-0.26426,0.0046716,1.3465e-24
-0.22867,0.072588,0.01,-40.492,-0.26426,0.0046716,1.3465e-24
-0.2233,0.072493,-0.01,-39.999,-0.26343,0.0056916,1.6239e-18
-0.2233,0.072493,0.01,-39.999,-0.26343,0.0056916,1.6239e-18
-0.21789,0.072355,-0.01,-39.408,-0.2568,0.0066889,3.1902e-18
-0.21789,0.072355,0.01,-39.408,-0.2568,0.0066889,3.1902e-18
-0.21245,0.072211,-0.01,-38.648,-0.25513,0.0071409,1.5663e-18
-0.21245,0.072211,0.01,-38.648,-0.25513,0.0071409,1.5663e-18
-0.20697,0.072051,-0.01,-38.265,-0.25256,0.0081188,1.8909e-22
-0.20697,0.072051,0.01,-38.265,-0.25256,0.0081188,1.8909e-22
-0.20145,0.071858,-0.01,-37.529,-0.24774,0.0086967,2.9278e-18
-0.20145,0.071858,0.01,-37.529,-0.24774,0.0086967,2.9278e-18
-0.19589,0.071664,-0.01,-36.955,-0.24678,0.0094232,2.773e-20
-0.19589,0.071664,0.01,-36.955,-0.24678,0.0094232,2.773e-20
-0.19029,0.071434,-0.01,-36.436,-0.24165,0.010181,-9.1165e-20
-0.19029,0.071434,0.01,-36.436,-0.24165,0.010181,-9.1165e-20
-0.18465,0.071193,-0.01,-35.719,-0.23945,0.010539,5.7945e-20
-0.18465,0.071193,0.01,-35.719,-0.23945,0.010539,5.7945e-20
-0.17898,0.070939,-0.01,-35.302,-0.23718,0.011363,-5.4579e-18
-0.17898,0.070939,0.01,-35.302,-0.23718,0.011363,-5.4579e-18
-0.17327,0.070651,-0.01,-34.614,-0.2323,0.011822,-2.7069e-18
-0.17327,0.070651,0.01,-34.614,-0.2323,0.011822,-2.7069e-18
-0.16751,0.07036,-0.01,-34.012,-0.23115,0.012339,-2.5798e-18
-0.16751,0.07036,0.01,-34.012,-0.23115,0.012339,-2.5798e-18
-0.16172,0.070038,-0.01,-33.531,-0.22695,0.012941,2.4252e-18
-0.16172,0.070038,0.01,-33.531,-0.22695,0.012941,2.4252e-18
-0.15589,0.069702,-0.01,-32.839,-0.22449,0.013197,5.005e-18
-0.15589,0.069702,0.01,-32.839,-0.22449,0.013197,5.005e-18
-0.15002,0.069355,-0.01,-32.398,-0.22247,0.013861,-1.0138e-23
-0.15002,0.069355,0.01,-32.398,-0.22247,0.013861,-1.0138e-23
-0.14411,0.068973,-0.01,-31.746,-0.21783,0.014189,-4.6265e-18
-0.14411,0.068973,0.01,-31.746,-0.21783,0.014189,-4.6265e-18
-0.13815,0.068589,-0.01,-31.145,-0.21651,0.014572,-4.6265e-18
-0.13815,0.068589,0.01,-31.145,-0.21651,0.014572,-4.6265e-18
-0.13216,0.068176,-0.01,-30.674,-0.21287,0.015014,4.4274e-18
-0.13216,0.068176,0.01,-30.674,-0.21287,0.015014,4.4274e-18
-0.12613,0.067746,-0.01,-30.005,-0.21034,0.015148,4.4274e-18
-0.12613,0.067746,0.01,-30.005,-0.21034,0.015148,4.4274e-18
-0.12005,0.067308,-0.01,-29.55,-0.20836,0.015654,4.2366e-18
-0.12005,0.067308,0.01,-29.55,-0.20836,0.015654,4.2366e-18
-0.11393,0.066835,-0.01,-28.922,-0.20425,0.015885,4.2367e-18
-0.11393,0.066835,0.01,-28.922,-0.20425,0.015885,4.2367e-18
-0.10777,0.066359,-0.01,-28.34,-0.20276,0.016169,4.015e-18
-0.10777,0.066359,0.01,-28.34,-0.20276,0.016169,4.015e-18
-0.10157,0.065855,-0.01,-27.858,-0.19934,0.01648,4.015e-18
-0.10157,0.065855,0.01,-27.858,-0.19934,0.01648,4.015e-18
-0.095328,0.065336,-0.01,-27.218,-0.19693,0.016585,-3.7821e-18
-0.095328,0.065336,0.01,-27.218,-0.19693,0.016585,-3.7821e-18
-0.089041,0.064806,-0.01,-26.947,-0.19758,0.016756,-7.5644e-18
-0.089041,0.064806,0.01,-26.947,-0.19758,0.016756,-7.5644e-18
-0.089041,0.064806,0.01,-26.56,-0.19203,0.017106,7.4054e-18
-0.089041,0.064806,-0.01,-26.56,-0.19203,0.017106,7.4054e-18
-0.082712,0.064246,-0.01,-26.141,-0.19139,0.01705,3.7027e-18
-0.082712,0.064246,0.01,-26.141,-0.19139,0.01705,3.7027e-18
-0.076339,0.063682,-0.01,-25.592,-0.18977,0.017295,3.5021e-18
-0.076339,0.063682,0.01,-25.592,-0.18977,0.017295,3.5021e-18
-0.069923,0.063087,-0.01,-25.082,-0.18636,0.017468,3.5021e-18
-0.069923,0.063087,0.01,-25.082,-0.18636,0.017468,3.5021e-18
-0.063463,0.062482,-0.01,-24.476,-0.18418,0.01753,3.4353e-34
-0.063463,0.062482,0.01,-24.476,-0.18418,0.01753,3.4353e-34
-0.056959,0.061861,-0.01,-24.004,-0.1818,0.017742,1.281e-17
-0.056959,0.061861,0.01,-24.004,-0.1818,0.017742,1.281e-17
-0.050411,0.061216,-0.01,-23.401,-0.1792,0.017759,1.8981e-17
-0.050411,0.061216,0.01,-23.401,-0.1792,0.017759,1.8981e-17
-0.043816,0.060567,-0.01,-22.908,-0.17743,0.01797,6.171e-18
-0.043816,0.060567,0.01,-22.908,-0.17743,0.01797,6.171e-18
-0.037179,0.059884,-0.01,-22.354,-0.17388,0.018012,5.7961e-18
-0.037179,0.059884,0.01,-22.354,-0.17388,0.018012,5.7961e-18
-0.030494,0.059197,-0.01,-21.777,-0.17197,0.018043,5.7961e-18
-0.030494,0.059197,0.01,-21.777,-0.17197,0.018043,5.7961e-18
-0.023765,0.058486,-0.01,-21.297,-0.16954,0.018129,5.4675e-18
-0.023765,0.058486,0.01,-21.297,-0.16954,0.018129,5.4675e-18
-0.016989,0.057761,-0.01,-20.712,-0.16717,0.0181,5.4675e-18
-0.016989,0.057761,0.01,-20.712,-0.16717,0.0181,5.4675e-18
-0.010167,0.057023,-0.01,-20.225,-0.16502,0.018187,3.1917e-23
-0.010167,0.057023,0.01,-20.225,-0.16502,0.018187,3.1917e-23
-0.0032982,0.056262,-0.01,-19.66,-0.16256,0.018134,-9.8665e-18
-0.0032982,0.056262,0.01,-19.66,-0.16256,0.018134,-9.8665e-18
0.0036184,0.055496,-0.01,-19.156,-0.16064,0.018192,-1.4685e-17
0.0036184,0.055496,0.01,-19.156,-0.16064,0.018192,-1.4685e-17
0.010581,0.0547,-0.01,-18.622,-0.15772,0.01815,4.3779e-18
0.010581,0.0547,0.01,-18.622,-0.15772,0.01815,4.3779e-18
0.017593,0.053899,-0.01,-18.073,-0.15571,0.018097,1.3675e-17
0.017593,0.053899,0.01,-18.073,-0.15571,0.018097,1.3675e-17
0.024651,0.053076,-0.01,-17.581,-0.15343,0.018075,4.4785e-18
0.024651,0.053076,0.01,-17.581,-0.15343,0.018075,4.4785e-18
0.031759,0.052241,-0.01,-17.029,-0.15117,0.017993,4.1456e-18
0.031759,0.052241,0.01,-17.029,-0.15117,0.017993,4.1456e-18
0.038916,0.05139,-0.01,-16.534,-0.14906,0.017955,1.5526e-19
0.038916,0.05139,0.01,-16.534,-0.14906,0.017955,1.5526e-19
0.046122,0.050524,-0.01,-15.996,-0.14681,0.017842,-3.9903e-18
0.046122,0.050524,0.01,-15.996,-0.14681,0.017842,-3.9903e-18
0.053377,0.049646,-0.01,-15.495,-0.14472,0.01777,-3.6941e-18
0.053377,0.049646,0.01,-15.495,-0.14472,0.01777,-3.6941e-18
0.060682,0.048749,-0.01,-14.969,-0.1425,0.017647,-3.6941e-18
0.060682,0.048749,0.01,-14.969,-0.1425,0.017647,-3.6941e-18
0.068038,0.047843,-0.01,-14.463,-0.14044,0.017537,-1.801e-25
0.068038,0.047843,0.01,-14.463,-0.14044,0.017537,-1.801e-25
0.075444,0.046917,-0.01,-13.948,-0.13822,0.017401,2.6328e-23
0.075444,0.046917,0.01,-13.948,-0.13822,0.017401,2.6328e-23
0.082903,0.045985,-0.01,-13.436,-0.13619,0.017276,6.1386e-23
0.082903,0.045985,0.01,-13.436,-0.13619,0.017276,6.1386e-23
0.090411,0.045032,-0.01,-12.933,-0.13399,0.017132,3.8321e-23
0.090411,0.045032,0.01,-12.933,-0.13399,0.017132,3.8321e-23
0.097973,0.044072,-0.01,-12.418,-0.1319,0.016965,-2.3065e-23
0.097973,0.044072,0.01,-12.418,-0.1319,0.016965,-2.3065e-23
0.10559,0.043095,-0.01,-11.919,-0.12982,0.016801,-2.6815e-18
0.10559,0.043095,0.01,-11.919,-0.12982,0.016801,-2.6815e-18
0.11325,0.04211,-0.01,-11.407,-0.12773,0.016603,2.4413e-18
0.11325,0.04211,0.01,-11.407,-0.12773,0.016603,2.4413e-18
0.12097,0.04111,-0.01,-10.909,-0.12569,0.01642,2.8603e-19
0.12097,0.04111,0.01,-10.909,-0.12569,0.01642,2.8603e-19
0.12875,0.0401,-0.01,-10.403,-0.12365,0.01623,-2.4071e-19
0.12875,0.0401,0.01,-10.403,-0.12365,0.01623,-2.4071e-19
0.13657,0.039078,-0.01,-9.9076,-0.12166,0.01603,4.5961e-18
0.13657,0.039078,0.01,-9.9076,-0.12166,0.01603,4.5961e-18
0.14445,0.038047,-0.01,-9.4076,-0.11967,0.015817,4.0878e-18
0.14445,0.038047,0.01,-9.4076,-0.11967,0.015817,4.0878e-18
0.15239,0.037004,-0.01,-8.9157,-0.11772,0.015602,7.9196e-18
0.15239,0.037004,0.01,-8.9157,-0.11772,0.015602,7.9196e-18
0.16038,0.035952,-0.01,-8.4214,-0.11579,0.015375,3.8319e-18
0.16038,0.035952,0.01,-8.4214,-0.11579,0.015375,3.8319e-18
0.16843,0.034891,-0.01,-7.9342,-0.11387,0.015145,2.8699e-42
0.16843,0.034891,0.01,-7.9342,-0.11387,0.015145,2.8699e-42
0.17654,0.033821,-0.01,-7.4451,-0.11198,0.014904,-7.6438e-23
0.17654,0.033821,0.01,-7.4451,-0.11198,0.014904,-7.6438e-23
0.1847,0.032744,-0.01,-6.9626,-0.11009,0.014659,-6.5e-23
0.1847,0.032744,0.01,-6.9626,-0.11009,0.014659,-6.5e-23
0.19292,0.031658,-0.01,-6.4776,-0.10821,0.014401,1.1438e-23
0.19292,0.031658,0.01,-6.4776,-0.10821,0.014401,1.1438e-23
0.20119,0.030567,-0.01,-5.9988,-0.10639,0.014145,8.9447e-24
0.20119,0.030567,0.01,-5.9988,-0.10639,0.014145,8.9447e-24
0.20953,0.029468,-0.01,-5.5203,-0.10453,0.013875,-2.2269e-18
0.20953,0.029468,0.01,-5.5203,-0.10453,0.013875,-2.2269e-18
0.21792,0.028365,-0.01,-5.0447,-0.10275,0.013603,-2.1214e-19
0.21792,0.028365,0.01,-5.0447,-0.10275,0.013603,-2.1214e-19
0.22638,0.027257,-0.01,-4.5744,-0.10092,0.013324,3.8201e-18
0.22638,0.027257,0.01,-4.5744,-0.10092,0.013324,3.8201e-18
0.23489,0.026144,-0.01,-4.1001,-0.09915,0.013035,3.4006e-18
0.23489,0.026144,0.01,-4.1001,-0.09915,0.013035,3.4006e-18
0.24346,0.02503,-0.01,-3.6358,-0.097376,0.012752,1.5954e-18
0.24346,0.02503,0.01,-3.6358,-0.097376,0.012752,1.5954e-18
0.2521,0.02391,-0.01,-3.1642,-0.095606,0.012444,-1.1892e-18
0.2521,0.02391,0.01,-3.1642,-0.095606,0.012444,-1.1892e-18
0.26079,0.022794,-0.01,-2.7041,-0.09406,0.012154,-2.1971e-18
0.26079,0.022794,0.01,-2.7041,-0.09406,0.012154,-2.1971e-18
0.26955,0.021675,-0.01,-2.2527,-0.092249,0.011849,-1.9787e-19
0.26955,0.021675,0.01,-2.2527,-0.092249,0.011849,-1.9787e-19
0.27837,0.020556,-0.01,-1.7856,-0.090546,0.011522,1.4312e-18
0.27837,0.020556,0.01,-1.7856,-0.090546,0.011522,1.4312e-18
0.28726,0.019442,-0.01,-1.3376,-0.089041,0.011225,1.5085e-18
0.28726,0.019442,0.01,-1.3376,-0.089041,0.011225,1.5085e-18
0.29621,0.018328,-0.01,-0.88652,-0.087313,0.010898,6.2993e-19
0.29621,0.018328,0.01,-0.88652,-0.087313,0.010898,6.2993e-19
0.30522,0.017221,-0.01,-0.43581,-0.085791,0.010565,-4.2775e-19
0.30522,0.017221,0.01,-0.43581,-0.085791,0.010565,-4.2775e-19
0.3143,0.016121,-0.01,0.00085551,-0.084331,0.010254,-1.7031e-19
0.3143,0.016121,0.01,0.00085551,-0.084331,0.010254,-1.7031e-19
0.32344,0.015026,-0.01,0.44039,-0.082633,0.0099156,2.5502e-19
0.32344,0.015026,0.01,0.44039,-0.082633,0.0099156,2.5502e-19
0.33265,0.01394,-0.01,0.88326,-0.081176,0.0095624,2.5502e-19
0.33265,0.01394,0.01,0.88326,-0.081176,0.0095624,2.5502e-19
0.34192,0.012869,-0.01,1.3087,-0.079921,0.0092323,6.0953e-25
0.34192,0.012869,0.01,1.3087,-0.079921,0.0092323,6.0953e-25
0.35127,0.011809,-0.01,1.7299,-0.078454,0.0088968,1.5605e-24
0.35127,0.011809,0.01,1.7299,-0.078454,0.0088968,1.5605e-24
0.36068,0.010762,-0.01,2.1552,-0.076907,0.0085397,-8.8624e-19
0.36068,0.010762,0.01,2.1552,-0.076907,0.0085397,-8.8624e-19
0.37016,0.0097307,-0.01,2.5786,-0.075611,0.0081668,1.5472e-19
0.37016,0.0097307,0.01,2.5786,-0.075611,0.0081668,1.5472e-19
0.37971,0.0087254,-0.01,2.9861,-0.074546,0.0078039,1.041e-18
0.37971,0.0087254,0.01,2.9861,-0.074546,0.0078039,1.041e-18
0.38933,0.0077421,-0.01,3.3839,-0.073381,0.0074447,1.3188e-18
0.38933,0.0077421,0.01,3.3839,-0.073381,0.0074447,1.3188e-18
0.39902,0.0067842,-0.01,3.782,-0.072212,0.007068,1.3188e-18
0.39902,0.0067842,0.01,3.782,-0.072212,0.007068,1.3188e-18
0.40879,0.0058556,-0.01,4.1707,-0.071184,0.006684,-2.7069e-23
0.40879,0.0058556,0.01,4.1707,-0.071184,0.006684,-2.7069e-23
0.41862,0.0049607,-0.01,4.5516,-0.070231,0.0062858,1.1121e-40
0.41862,0.0049607,0.01,4.5516,-0.070231,0.0062858,1.1121e-40
0.42853,0.0041042,-0.01,4.9232,-0.069395,0.0058762,1.826e-18
0.42853,0.0041042,0.01,4.9232,-0.069395,0.0058762,1.826e-18
0.43851,0.0032912,-0.01,5.2843,-0.068647,0.005443,1.826e-18
0.43851,0.0032912,0.01,5.2843,-0.068647,0.005443,1.826e-18
0.44857,0.0025293,-0.01,5.6365,-0.068218,0.0049696,-1.8954e-24
0.44857,0.0025293,0.01,5.6365,-0.068218,0.0049696,-1.8954e-24
0.4587,0.0018328,-0.01,5.9609,-0.068055,0.0044807,-1.0684e-18
0.4587,0.0018328,0.01,5.9609,-0.068055,0.0044807,-1.0684e-18
0.46891,0.0012004,-0.01,6.2727,-0.068001,0.0039126,-2.187e-18
0.46891,0.0012004,0.01,6.2727,-0.068001,0.0039126,-2.187e-18
0.47919,0.00066226,-0.01,6.5654,-0.068996,0.0032336,-1.1186e-18
0.47919,0.00066226,0.01,6.5654,-0.068996,0.0032336,-1.1186e-18
0.48956,0.00023775,-0.01,6.7929,-0.071957,0.0038821,-5.8082e-19
0.48956,0.00023775,0.01,6.7929,-0.071957,0.0038821,-5.8082e-19
0.5,0,-0.01,6.8936,-0.073972,0.0048831,-1.1616e-18
0.5,0,0.01,6.8936,-0.073972,0.0048831,-1.1616e-18


==> Results/foil_Re107/karman_Re107_0aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,-6.0504,-0.11476,-0.014732,-1.716e-25
0.10559,-0.043095,0.01,-5.8255,-0.11409,-0.01466,-2.0284e-24
0.10559,-0.043095,-0.01,-5.8255,-0.11409,-0.01466,-2.0284e-24
0.097973,-0.044072,-0.01,-6.0504,-0.11476,-0.014732,-1.716e-25
0.11325,-0.04211,0.01,-5.4575,-0.11286,-0.014573,-2.4447e-18
0.11325,-0.04211,-0.01,-5.4575,-0.11286,-0.014573,-2.4447e-18
0.12097,-0.04111,0.01,-5.1064,-0.11166,-0.014491,-2.4447e-18
0.12097,-0.04111,-0.01,-5.1064,-0.11166,-0.014491,-2.4447e-18
0.12875,-0.0401,0.01,-4.7408,-0.11044,-0.01439,-2.079e-18
0.12875,-0.0401,-0.01,-4.7408,-0.11044,-0.01439,-2.079e-18
0.13657,-0.039078,0.01,-4.3833,-0.10924,-0.014287,-2.079e-18
0.13657,-0.039078,-0.01,-4.3833,-0.10924,-0.014287,-2.079e-18
0.14445,-0.038047,0.01,-4.019,-0.10803,-0.014172,-1.7242e-18
0.14445,-0.038047,-0.01,-4.019,-0.10803,-0.014172,-1.7242e-18
0.15239,-0.037004,0.01,-3.6594,-0.10684,-0.014053,-3.263e-18
0.15239,-0.037004,-0.01,-3.6594,-0.10684,-0.014053,-3.263e-18
0.16038,-0.035952,0.01,-3.2966,-0.10567,-0.013925,-1.5388e-18
0.16038,-0.035952,-0.01,-3.2966,-0.10567,-0.013925,-1.5388e-18
0.16843,-0.034891,0.01,-2.9395,-0.1045,-0.013793,1.2046e-18
0.16843,-0.034891,-0.01,-2.9395,-0.1045,-0.013793,1.2046e-18
0.17654,-0.033821,0.01,-2.5773,-0.10335,-0.01365,1.5866e-19
0.17654,-0.033821,-0.01,-2.5773,-0.10335,-0.01365,1.5866e-19
0.1847,-0.032744,0.01,-2.2221,-0.1022,-0.013504,-1.649e-19
0.1847,-0.032744,-0.01,-2.2221,-0.1022,-0.013504,-1.649e-19
0.19292,-0.031658,0.01,-1.8596,-0.10106,-0.013344,8.8101e-19
0.19292,-0.031658,-0.01,-1.8596,-0.10106,-0.013344,8.8101e-19
0.20119,-0.030567,0.01,-1.5037,-0.099941,-0.013183,-1.1822e-26
0.20119,-0.030567,-0.01,-1.5037,-0.099941,-0.013183,-1.1822e-26
0.20953,-0.029468,0.01,-1.1448,-0.098802,-0.01301,4.0679e-19
0.20953,-0.029468,-0.01,-1.1448,-0.098802,-0.01301,4.0679e-19
0.21792,-0.028365,0.01,-0.78691,-0.097697,-0.012831,4.0679e-19
0.21792,-0.028365,-0.01,-0.78691,-0.097697,-0.012831,4.0679e-19
0.22638,-0.027257,0.01,-0.43326,-0.096573,-0.012647,1.0614e-19
0.22638,-0.027257,-0.01,-0.43326,-0.096573,-0.012647,1.0614e-19
0.23489,-0.026144,0.01,-0.070425,-0.095472,-0.012449,5.9077e-20
0.23489,-0.026144,-0.01,-0.070425,-0.095472,-0.012449,5.9077e-20
0.24346,-0.02503,0.01,0.28028,-0.09438,-0.012258,-4.7062e-20
0.24346,-0.02503,-0.01,0.28028,-0.09438,-0.012258,-4.7062e-20
0.2521,-0.02391,0.01,0.64675,-0.09326,-0.012037,3.4575e-19
0.2521,-0.02391,-0.01,0.64675,-0.09326,-0.012037,3.4575e-19
0.26079,-0.022794,0.01,0.997,-0.092252,-0.011821,-1.1963e-19
0.26079,-0.022794,-0.01,0.997,-0.092252,-0.011821,-1.1963e-19
0.26955,-0.021675,0.01,1.3392,-0.091152,-0.011609,-4.6538e-19
0.26955,-0.021675,-0.01,1.3392,-0.091152,-0.011609,-4.6538e-19
0.27837,-0.020556,0.01,1.7109,-0.090074,-0.011363,-8.0337e-27
0.27837,-0.020556,-0.01,1.7109,-0.090074,-0.011363,-8.0337e-27
0.28726,-0.019442,0.01,2.0532,-0.0891,-0.011138,2.732e-24
0.28726,-0.019442,-0.01,2.0532,-0.0891,-0.011138,2.732e-24
0.29621,-0.018328,0.01,2.406,-0.088002,-0.010891,-1.024e-18
0.29621,-0.018328,-0.01,2.406,-0.088002,-0.010891,-1.024e-18
0.30522,-0.017221,0.01,2.7649,-0.086995,-0.010621,-2.1728e-18
0.30522,-0.017221,-0.01,2.7649,-0.086995,-0.010621,-2.1728e-18
0.3143,-0.016121,0.01,3.101,-0.086044,-0.010373,-1.1488e-18
0.3143,-0.016121,-0.01,3.101,-0.086044,-0.010373,-1.1488e-18
0.32344,-0.015026,0.01,3.4503,-0.084954,-0.010105,-2.8054e-18
0.32344,-0.015026,-0.01,3.4503,-0.084954,-0.010105,-2.8054e-18
0.33265,-0.01394,0.01,3.8112,-0.08396,-0.0098031,-4.3356e-18
0.33265,-0.01394,-0.01,3.8112,-0.08396,-0.0098031,-4.3356e-18
0.34192,-0.012869,0.01,4.1422,-0.083095,-0.0095155,-1.5302e-18
0.34192,-0.012869,-0.01,4.1422,-0.083095,-0.0095155,-1.5302e-18
0.35127,-0.011809,0.01,4.4726,-0.08213,-0.0092328,2.2409e-24
0.35127,-0.011809,-0.01,4.4726,-0.08213,-0.0092328,2.2409e-24
0.36068,-0.010762,0.01,4.8219,-0.081093,-0.0089251,-1.8749e-18
0.36068,-0.010762,-0.01,4.8219,-0.081093,-0.0089251,-1.8749e-18
0.37016,-0.0097307,0.01,5.1726,-0.080156,-0.0085818,-3.8709e-18
0.37016,-0.0097307,-0.01,5.1726,-0.080156,-0.0085818,-3.8709e-18
0.37971,-0.0087254,0.01,5.497,-0.079361,-0.0082369,-1.996e-18
0.37971,-0.0087254,-0.01,5.497,-0.079361,-0.0082369,-1.996e-18
0.38933,-0.0077421,0.01,5.8104,-0.078537,-0.0078998,-2.1987e-18
0.38933,-0.0077421,-0.01,5.8104,-0.078537,-0.0078998,-2.1987e-18
0.39902,-0.0067842,0.01,6.1375,-0.077688,-0.0075386,2.3992e-18
0.39902,-0.0067842,-0.01,6.1375,-0.077688,-0.0075386,2.3992e-18
0.40879,-0.0058556,0.01,6.4532,-0.076905,-0.0071602,2.2007e-18
0.40879,-0.0058556,-0.01,6.4532,-0.076905,-0.0071602,2.2007e-18
0.41862,-0.0049607,0.01,6.7627,-0.076158,-0.0067601,-2.3972e-18
0.41862,-0.0049607,-0.01,6.7627,-0.076158,-0.0067601,-2.3972e-18
0.42853,-0.0041042,0.01,7.0637,-0.075465,-0.0063384,7.261e-28
0.42853,-0.0041042,-0.01,7.0637,-0.075465,-0.0063384,7.261e-28
0.43851,-0.0032912,0.01,7.3559,-0.074807,-0.0058838,-1.004e-26
0.43851,-0.0032912,-0.01,7.3559,-0.074807,-0.0058838,-1.004e-26
0.44857,-0.0025293,0.01,7.6422,-0.074336,-0.0053736,-9.7994e-27
0.44857,-0.0025293,-0.01,7.6422,-0.074336,-0.0053736,-9.7994e-27
0.4587,-0.0018328,0.01,7.8787,-0.074019,-0.004839,-1.3957e-18
0.4587,-0.0018328,-0.01,7.8787,-0.074019,-0.004839,-1.3957e-18
0.46891,-0.0012004,0.01,8.1124,-0.073802,-0.0042183,3.908e-20
0.46891,-0.0012004,-0.01,8.1124,-0.073802,-0.0042183,3.908e-20
0.47919,-0.00066226,0.01,8.306,-0.074145,-0.0034569,1.4348e-18
0.47919,-0.00066226,-0.01,8.306,-0.074145,-0.0034569,1.4348e-18
0.48956,-0.00023775,0.01,8.3836,-0.076476,-0.0026278,7.1986e-19
0.48956,-0.00023775,-0.01,8.3836,-0.076476,-0.0026278,7.1986e-19
0.5,0,0.01,8.4081,-0.078419,-0.0022019,1.4397e-18
0.5,0,-0.01,8.4081,-0.078419,-0.0022019,1.4397e-18
-0.51245,0.0015983,0.01,49.189,-0.0039696,-0.023384,1.2823e-24
-0.51245,0.0015983,-0.01,49.189,-0.0039696,-0.023384,1.2823e-24
-0.51187,0.0053556,-0.01,45.696,-0.017992,-0.073167,2.0301e-17
-0.51187,0.0053556,0.01,45.696,-0.017992,-0.073167,2.0301e-17
-0.51077,0.0089907,-0.01,39.349,-0.041754,-0.10946,3.5194e-18
-0.51077,0.0089907,0.01,39.349,-0.041754,-0.10946,3.5194e-18
-0.5092,0.012452,-0.01,31.521,-0.071725,-0.13687,-1.6782e-17
-0.5092,0.012452,0.01,31.521,-0.071725,-0.13687,-1.6782e-17
-0.50725,0.015712,-0.01,23.477,-0.1042,-0.15683,9.1963e-18
-0.50725,0.015712,0.01,23.477,-0.1042,-0.15683,9.1963e-18
-0.50499,0.018765,-0.01,15.97,-0.13441,-0.16748,9.1962e-18
-0.50499,0.018765,0.01,15.97,-0.13441,-0.16748,9.1962e-18
-0.50247,0.021619,-0.01,9.3444,-0.16086,-0.17163,-7.8743e-25
-0.50247,0.021619,0.01,9.3444,-0.16086,-0.17163,-7.8743e-25
-0.49977,0.024291,-0.01,3.5533,-0.18374,-0.17222,3.9111e-19
-0.49977,0.024291,0.01,3.5533,-0.18374,-0.17222,3.9111e-19
-0.49691,0.0268,-0.01,-1.598,-0.20283,-0.16882,3.9111e-19
-0.49691,0.0268,0.01,-1.598,-0.20283,-0.16882,3.9111e-19
-0.49391,0.029138,-0.01,-5.6958,-0.21637,-0.16096,-1.9296e-24
-0.49391,0.029138,0.01,-5.6958,-0.21637,-0.16096,-1.9296e-24
-0.49079,0.031323,-0.01,-8.5895,-0.22599,-0.15337,3.5e-27
-0.49079,0.031323,0.01,-8.5895,-0.22599,-0.15337,3.5e-27
-0.4876,0.033396,-0.01,-11.344,-0.23657,-0.14943,1.9331e-24
-0.4876,0.033396,0.01,-11.344,-0.23657,-0.14943,1.9331e-24
-0.48435,0.035372,-0.01,-14.478,-0.24488,-0.14242,7.5661e-18
-0.48435,0.035372,0.01,-14.478,-0.24488,-0.14242,7.5661e-18
-0.48102,0.037207,-0.01,-16.193,-0.2477,-0.13272,7.5661e-18
-0.48102,0.037207,0.01,-16.193,-0.2477,-0.13272,7.5661e-18
-0.47764,0.038957,-0.01,-17.478,-0.25356,-0.12897,1.5004e-27
-0.47764,0.038957,0.01,-17.478,-0.25356,-0.12897,1.5004e-27
-0.47423,0.040647,-0.01,-20.059,-0.25906,-0.12273,7.8466e-24
-0.47423,0.040647,0.01,-20.059,-0.25906,-0.12273,7.8466e-24
-0.47076,0.042203,-0.01,-21.466,-0.2592,-0.11641,-7.2015e-34
-0.47076,0.042203,0.01,-21.466,-0.2592,-0.11641,-7.2015e-34
-0.25363,-0.072831,0.01,-23.958,-0.19215,0.00024293,-3.3261e-25
-0.25363,-0.072831,-0.01,-23.958,-0.19215,0.00024293,-3.3261e-25
-0.25747,-0.072827,-0.01,-24.315,-0.19305,0.00024296,-4.4811e-20
-0.25747,-0.072827,0.01,-24.315,-0.19305,0.00024296,-4.4811e-20
-0.26132,-0.072822,-0.01,-24.772,-0.19594,0.00082255,-4.4812e-20
-0.26132,-0.072822,0.01,-24.772,-0.19594,0.00082255,-4.4812e-20
-0.26517,-0.072794,-0.01,-24.793,-0.19788,0.0018333,1.3729e-24
-0.26517,-0.072794,0.01,-24.793,-0.19788,0.0018333,1.3729e-24
-0.26902,-0.07275,-0.01,-24.789,-0.19677,0.0022454,-5.8965e-26
-0.26902,-0.07275,0.01,-24.789,-0.19677,0.0022454,-5.8965e-26
-0.27286,-0.072706,-0.01,-25.323,-0.19823,0.0024779,-5.6705e-24
-0.27286,-0.072706,0.01,-25.323,-0.19823,0.0024779,-5.6705e-24
-0.27671,-0.072654,-0.01,-25.574,-0.20209,0.0036196,7.3721e-19
-0.27671,-0.072654,0.01,-25.574,-0.20209,0.0036196,7.3721e-19
-0.28056,-0.072569,-0.01,-25.283,-0.2013,0.0044438,7.3722e-19
-0.28056,-0.072569,0.01,-25.283,-0.2013,0.0044438,7.3722e-19
-0.2844,-0.072483,-0.01,-25.828,-0.20149,0.0044363,7.6893e-19
-0.2844,-0.072483,0.01,-25.828,-0.20149,0.0044363,7.6893e-19
-0.28825,-0.072398,-0.01,-26.232,-0.20595,0.0056187,-7.4251e-19
-0.28825,-0.072398,0.01,-26.232,-0.20595,0.0056187,-7.4251e-19
-0.2921,-0.072274,-0.01,-25.883,-0.20615,0.0067597,-1.5114e-18
-0.2921,-0.072274,0.01,-25.883,-0.20615,0.0067597,-1.5114e-18
-0.29594,-0.072146,-0.01,-26.241,-0.20549,0.0068202,0
-0.29594,-0.072146,0.01,-26.241,-0.20549,0.0068202,0
-0.29979,-0.072018,-0.01,-26.69,-0.20897,0.0078076,1.2315e-25
-0.29979,-0.072018,0.01,-26.69,-0.20897,0.0078076,1.2315e-25
-0.30363,-0.071859,-0.01,-26.519,-0.21027,0.0090815,-1.1848e-23
-0.30363,-0.071859,0.01,-26.519,-0.21027,0.0090815,-1.1848e-23
-0.30747,-0.071686,-0.01,-26.719,-0.20966,0.009418,-2.381e-23
-0.30747,-0.071686,0.01,-26.719,-0.20966,0.009418,-2.381e-23
-0.31132,-0.071512,-0.01,-27.175,-0.21237,0.010262,-1.5863e-18
-0.31132,-0.071512,0.01,-27.175,-0.21237,0.010262,-1.5863e-18
-0.31516,-0.071314,-0.01,-27.112,-0.21442,0.011685,-1.5863e-18
-0.31516,-0.071314,0.01,-27.112,-0.21442,0.011685,-1.5863e-18
-0.319,-0.071094,-0.01,-27.185,-0.21383,0.012241,3.1897e-18
-0.319,-0.071094,0.01,-27.185,-0.21383,0.012241,3.1897e-18
-0.32284,-0.070873,-0.01,-27.646,-0.21609,0.013027,6.4277e-18
-0.32284,-0.070873,0.01,-27.646,-0.21609,0.013027,6.4277e-18
-0.32668,-0.07063,-0.01,-27.629,-0.21852,0.014604,5.2165e-20
-0.32668,-0.07063,0.01,-27.629,-0.21852,0.014604,5.2165e-20
-0.33052,-0.07036,-0.01,-27.626,-0.21806,0.015314,-3.1858e-18
-0.33052,-0.07036,0.01,-27.626,-0.21806,0.015314,-3.1858e-18
-0.33436,-0.07009,-0.01,-28.051,-0.22013,0.01616,-3.2848e-18
-0.33436,-0.07009,0.01,-28.051,-0.22013,0.01616,-3.2848e-18
-0.3382,-0.069796,-0.01,-27.994,-0.22247,0.017864,-3.2848e-18
-0.3382,-0.069796,0.01,-27.994,-0.22247,0.017864,-3.2848e-18
-0.34203,-0.069475,-0.01,-28.004,-0.2223,0.018647,1.1755e-38
-0.34203,-0.069475,0.01,-28.004,-0.2223,0.018647,1.1755e-38
-0.34586,-0.069153,-0.01,-28.352,-0.22462,0.019729,1.2483e-23
-0.34586,-0.069153,0.01,-28.352,-0.22462,0.019729,1.2483e-23
-0.34969,-0.068802,-0.01,-28.145,-0.22625,0.021493,-3.2394e-18
-0.34969,-0.068802,0.01,-28.145,-0.22625,0.021493,-3.2394e-18
-0.35352,-0.068425,-0.01,-28.31,-0.22641,0.022238,-6.583e-18
-0.35352,-0.068425,0.01,-28.31,-0.22641,0.022238,-6.583e-18
-0.35735,-0.068048,-0.01,-28.594,-0.22957,0.023809,-9.9548e-18
-0.35735,-0.068048,0.01,-28.594,-0.22957,0.023809,-9.9548e-18
-0.36118,-0.067633,-0.01,-28.132,-0.22991,0.025543,-9.8473e-18
-0.36118,-0.067633,0.01,-28.132,-0.22991,0.025543,-9.8473e-18
-0.365,-0.067199,-0.01,-28.57,-0.23044,0.026088,-3.2361e-18
-0.365,-0.067199,0.01,-28.57,-0.23044,0.026088,-3.2361e-18
-0.36882,-0.066765,-0.01,-28.838,-0.23497,0.028438,-3.2984e-18
-0.36882,-0.066765,0.01,-28.838,-0.23497,0.028438,-3.2984e-18
-0.37264,-0.066275,-0.01,-28.27,-0.23489,0.030274,-2.2705e-20
-0.37264,-0.066275,0.01,-28.27,-0.23489,0.030274,-2.2705e-20
-0.37646,-0.065781,-0.01,-28.732,-0.23528,0.030884,3.2757e-18
-0.37646,-0.065781,0.01,-28.732,-0.23528,0.030884,3.2757e-18
-0.38027,-0.065272,-0.01,-28.856,-0.23838,0.033363,6.6094e-18
-0.38027,-0.065272,0.01,-28.856,-0.23838,0.033363,6.6094e-18
-0.38408,-0.064714,-0.01,-28.814,-0.23916,0.034997,1.3402e-17
-0.38408,-0.064714,0.01,-28.814,-0.23916,0.034997,1.3402e-17
-0.38788,-0.064156,-0.01,-29.116,-0.24132,0.03673,6.7925e-18
-0.38788,-0.064156,0.01,-29.116,-0.24132,0.03673,6.7925e-18
-0.39168,-0.063556,-0.01,-28.807,-0.24184,0.038982,-6.6492e-18
-0.39168,-0.063556,0.01,-28.807,-0.24184,0.038982,-6.6492e-18
-0.39548,-0.062931,-0.01,-29.23,-0.24297,0.040229,-6.6492e-18
-0.39548,-0.062931,0.01,-29.23,-0.24297,0.040229,-6.6492e-18
-0.39927,-0.062298,-0.01,-29.241,-0.24607,0.04317,-6.6547e-18
-0.39927,-0.062298,0.01,-29.241,-0.24607,0.04317,-6.6547e-18
-0.40306,-0.061602,-0.01,-29.053,-0.24706,0.045427,-6.6547e-18
-0.40306,-0.061602,0.01,-29.053,-0.24706,0.045427,-6.6547e-18
-0.40684,-0.060906,-0.01,-29.148,-0.24916,0.047608,-6.6994e-18
-0.40684,-0.060906,0.01,-29.148,-0.24916,0.047608,-6.6994e-18
-0.41062,-0.06016,-0.01,-28.634,-0.24965,0.050242,-7.855e-20
-0.41062,-0.06016,0.01,-28.634,-0.24965,0.050242,-7.855e-20
-0.41439,-0.059389,-0.01,-28.788,-0.25049,0.052138,6.6209e-18
-0.41439,-0.059389,0.01,-28.788,-0.25049,0.052138,6.6209e-18
-0.41815,-0.058592,-0.01,-28.548,-0.25207,0.055237,-6.5093e-18
-0.41815,-0.058592,0.01,-28.548,-0.25207,0.055237,-6.5093e-18
-0.4219,-0.057742,-0.01,-28.652,-0.25383,0.057712,-1.3329e-17
-0.4219,-0.057742,0.01,-28.652,-0.25383,0.057712,-1.3329e-17
-0.42565,-0.056887,-0.01,-28.445,-0.256,0.061288,-4.0635e-19
-0.42565,-0.056887,0.01,-28.445,-0.256,0.061288,-4.0635e-19
-0.42939,-0.055953,-0.01,-28.169,-0.25725,0.064434,6.4134e-18
-0.42939,-0.055953,0.01,-28.169,-0.25725,0.064434,6.4134e-18
-0.43312,-0.055019,-0.01,-27.912,-0.2585,0.067736,6.31e-35
-0.43312,-0.055019,0.01,-27.912,-0.2585,0.067736,6.31e-35
-0.43683,-0.054004,-0.01,-27.522,-0.25953,0.071362,-6.5103e-18
-0.43683,-0.054004,0.01,-27.522,-0.25953,0.071362,-6.5103e-18
-0.44054,-0.052981,-0.01,-27.142,-0.26032,0.074864,-6.5103e-18
-0.44054,-0.052981,0.01,-27.142,-0.26032,0.074864,-6.5103e-18
-0.44423,-0.05188,-0.01,-26.741,-0.2613,0.078834,-1.2647e-17
-0.44423,-0.05188,0.01,-26.741,-0.2613,0.078834,-1.2647e-17
-0.44791,-0.050761,-0.01,-26.197,-0.26184,0.082933,-2.4376e-17
-0.44791,-0.050761,0.01,-26.197,-0.26184,0.082933,-2.4376e-17
-0.45156,-0.04956,-0.01,-25.723,-0.26258,0.08723,-1.1729e-17
-0.45156,-0.04956,0.01,-25.723,-0.26258,0.08723,-1.1729e-17
-0.45521,-0.048339,-0.01,-25.009,-0.26278,0.092034,2.2131e-17
-0.45521,-0.048339,0.01,-25.009,-0.26278,0.092034,2.2131e-17
-0.45882,-0.047021,-0.01,-24.359,-0.26273,0.096776,4.5334e-17
-0.45882,-0.047021,0.01,-24.359,-0.26273,0.096776,4.5334e-17
-0.46243,-0.045684,-0.01,-23.653,-0.26365,0.10269,2.3863e-18
-0.46243,-0.045684,0.01,-23.653,-0.26365,0.10269,2.3863e-18
-0.466,-0.044236,-0.01,-21.983,-0.26036,0.10769,-2.0817e-17
-0.466,-0.044236,0.01,-21.983,-0.26036,0.10769,-2.0817e-17
-0.46954,-0.042748,-0.01,-21.484,-0.2589,0.11259,9.9443e-18
-0.46954,-0.042748,0.01,-21.484,-0.2589,0.11259,9.9443e-18
-0.47306,-0.041175,-0.01,-19.865,-0.25748,0.11979,1.8486e-17
-0.47306,-0.041175,0.01,-19.865,-0.25748,0.11979,1.8486e-17
-0.47652,-0.039511,-0.01,-18.367,-0.25305,0.12437,1.7093e-17
-0.47652,-0.039511,0.01,-18.367,-0.25305,0.12437,1.7093e-17
-0.47996,-0.037788,-0.01,-17.216,-0.25103,0.13243,1.602e-17
-0.47996,-0.037788,0.01,-17.216,-0.25103,0.13243,1.602e-17
-0.48333,-0.035933,-0.01,-14.625,-0.24569,0.14049,7.4688e-18
-0.48333,-0.035933,0.01,-14.625,-0.24569,0.14049,7.4688e-18
-0.48665,-0.033982,-0.01,-12.148,-0.23686,0.14469,2.6107e-22
-0.48665,-0.033982,0.01,-12.148,-0.23686,0.14469,2.6107e-22
-0.48991,-0.031935,-0.01,-9.9208,-0.22967,0.15192,2.5457e-22
-0.48991,-0.031935,0.01,-9.9208,-0.22967,0.15192,2.5457e-22
-0.49307,-0.029752,-0.01,-6.693,-0.22033,0.16121,-2.1604e-18
-0.49307,-0.029752,0.01,-6.693,-0.22033,0.16121,-2.1604e-18
-0.49613,-0.027409,-0.01,-2.3811,-0.20571,0.16703,-2.1604e-18
-0.49613,-0.027409,0.01,-2.3811,-0.20571,0.16703,-2.1604e-18
-0.49906,-0.024922,-0.01,2.3835,-0.18755,0.16969,4.895e-27
-0.49906,-0.024922,0.01,2.3835,-0.18755,0.16969,4.895e-27
-0.50184,-0.02227,-0.01,7.862,-0.16629,0.17093,3.6742e-24
-0.50184,-0.02227,0.01,7.862,-0.16629,0.17093,3.6742e-24
-0.50444,-0.019433,-0.01,14.303,-0.14084,0.16856,2.3922e-24
-0.50444,-0.019433,0.01,14.303,-0.14084,0.16856,2.3922e-24
-0.50679,-0.016392,-0.01,21.716,-0.11102,0.15984,-6.1316e-22
-0.50679,-0.016392,0.01,21.716,-0.11102,0.15984,-6.1316e-22
-0.50883,-0.013138,-0.01,29.83,-0.078203,0.14171,-1.5842e-17
-0.50883,-0.013138,0.01,29.83,-0.078203,0.14171,-1.5842e-17
-0.51049,-0.009674,-0.01,37.909,-0.047002,0.11552,-1.5841e-17
-0.51049,-0.009674,0.01,37.909,-0.047002,0.11552,-1.5841e-17
-0.51169,-0.0060258,-0.01,44.74,-0.021572,0.080634,2.2217e-17
-0.51169,-0.0060258,0.01,44.74,-0.021572,0.080634,2.2217e-17
-0.51236,-0.0022436,-0.01,48.863,-0.0052961,0.032534,2.2217e-17
-0.51236,-0.0022436,0.01,48.863,-0.0052961,0.032534,2.2217e-17
-0.24978,-0.072836,0.01,-24.268,-0.19354,-0.00068296,4.3676e-20
-0.24456,-0.072792,0.01,-23.843,-0.18977,-0.0015956,2.4664e-19
-0.24456,-0.072792,-0.01,-23.843,-0.18977,-0.0015956,2.4664e-19
-0.24978,-0.072836,-0.01,-24.268,-0.19354,-0.00068296,4.3676e-20
-0.2393,-0.072748,0.01,-23.341,-0.18858,-0.0019725,-2.4931e-19
-0.2393,-0.072748,-0.01,-23.341,-0.18858,-0.0019725,-2.4931e-19
-0.234,-0.072682,0.01,-23.331,-0.18745,-0.002822,-4.9595e-19
-0.234,-0.072682,-0.01,-23.331,-0.18745,-0.002822,-4.9595e-19
-0.22867,-0.072588,0.01,-22.875,-0.18573,-0.0032816,9.1524e-25
-0.22867,-0.072588,-0.01,-22.875,-0.18573,-0.0032816,9.1524e-25
-0.2233,-0.072493,0.01,-22.753,-0.18506,-0.0039852,-9.4841e-19
-0.2233,-0.072493,-0.01,-22.753,-0.18506,-0.0039852,-9.4841e-19
-0.21789,-0.072355,0.01,-22.441,-0.18228,-0.0047319,-4.6915e-20
-0.21789,-0.072355,-0.01,-22.441,-0.18228,-0.0047319,-4.6915e-20
-0.21245,-0.072211,0.01,-21.977,-0.18109,-0.0050451,4.1501e-21
-0.21245,-0.072211,-0.01,-21.977,-0.18109,-0.0050451,4.1501e-21
-0.20697,-0.072051,0.01,-21.929,-0.18003,-0.0057676,-8.9734e-19
-0.20697,-0.072051,-0.01,-21.929,-0.18003,-0.0057676,-8.9734e-19
-0.20145,-0.071858,0.01,-21.489,-0.17803,-0.0062143,1.1231e-34
-0.20145,-0.071858,-0.01,-21.489,-0.17803,-0.0062143,1.1231e-34
-0.19589,-0.071664,0.01,-21.241,-0.17716,-0.0067301,6.3532e-26
-0.19589,-0.071664,-0.01,-21.241,-0.17716,-0.0067301,6.3532e-26
-0.19029,-0.071434,0.01,-20.984,-0.17485,-0.0073425,6.3532e-26
-0.19029,-0.071434,-0.01,-20.984,-0.17485,-0.0073425,6.3532e-26
-0.18465,-0.071193,0.01,-20.536,-0.1736,-0.0076007,-1.3087e-34
-0.18465,-0.071193,-0.01,-20.536,-0.1736,-0.0076007,-1.3087e-34
-0.17898,-0.070939,0.01,-20.443,-0.17262,-0.0082109,-3.7335e-25
-0.17898,-0.070939,-0.01,-20.443,-0.17262,-0.0082109,-3.7335e-25
-0.17327,-0.070651,0.01,-20.019,-0.1705,-0.0086151,-2.5995e-27
-0.17327,-0.070651,-0.01,-20.019,-0.1705,-0.0086151,-2.5995e-27
-0.16751,-0.07036,0.01,-19.69,-0.1695,-0.0089906,-1.5245e-18
-0.16751,-0.07036,-0.01,-19.69,-0.1695,-0.0089906,-1.5245e-18
-0.16172,-0.070038,0.01,-19.464,-0.16755,-0.0094928,-1.5245e-18
-0.16172,-0.070038,-0.01,-19.464,-0.16755,-0.0094928,-1.5245e-18
-0.15589,-0.069702,0.01,-19.028,-0.16623,-0.009701,2.874e-18
-0.15589,-0.069702,-0.01,-19.028,-0.16623,-0.009701,2.874e-18
-0.15002,-0.069355,0.01,-18.887,-0.16528,-0.010209,5.7261e-18
-0.15002,-0.069355,-0.01,-18.887,-0.16528,-0.010209,5.7261e-18
-0.14411,-0.068973,0.01,-18.474,-0.16315,-0.010545,2.8521e-18
-0.14411,-0.068973,-0.01,-18.474,-0.16315,-0.010545,2.8521e-18
-0.13815,-0.068589,0.01,-18.115,-0.16205,-0.010824,-2.7056e-18
-0.13815,-0.068589,-0.01,-18.115,-0.16205,-0.010824,-2.7056e-18
-0.13216,-0.068176,0.01,-17.887,-0.16034,-0.01123,-5.3108e-18
-0.13216,-0.068176,-0.01,-17.887,-0.16034,-0.01123,-5.3108e-18
-0.12613,-0.067746,0.01,-17.456,-0.159,-0.011395,-2.6052e-18
-0.12613,-0.067746,-0.01,-17.456,-0.159,-0.011395,-2.6052e-18
-0.12005,-0.067308,0.01,-17.274,-0.158,-0.011807,-2.516e-18
-0.12005,-0.067308,-0.01,-17.274,-0.158,-0.011807,-2.516e-18
-0.11393,-0.066835,0.01,-16.867,-0.15604,-0.01206,-2.516e-18
-0.11393,-0.066835,-0.01,-16.867,-0.15604,-0.01206,-2.516e-18
-0.10777,-0.066359,0.01,-16.511,-0.15492,-0.012286,2.3786e-18
-0.10777,-0.066359,-0.01,-16.511,-0.15492,-0.012286,2.3786e-18
-0.10157,-0.065855,0.01,-16.255,-0.15326,-0.012599,9.676e-20
-0.10157,-0.065855,-0.01,-16.255,-0.15326,-0.012599,9.676e-20
-0.095328,-0.065336,0.01,-15.833,-0.15193,-0.012725,-5.59e-20
-0.095328,-0.065336,-0.01,-15.833,-0.15193,-0.012725,-5.59e-20
-0.089041,-0.064806,0.01,-15.616,-0.15081,-0.013039,3.691e-20
-0.089041,-0.064806,-0.01,-15.616,-0.15081,-0.013039,3.691e-20
-0.082712,-0.064246,0.01,-15.209,-0.14913,-0.013205,-4.27e-18
-0.082712,-0.064246,-0.01,-15.209,-0.14913,-0.013205,-4.27e-18
-0.076339,-0.063682,0.01,-14.883,-0.14804,-0.013414,-2.081e-18
-0.076339,-0.063682,-0.01,-14.883,-0.14804,-0.013414,-2.081e-18
-0.069923,-0.063087,0.01,-14.576,-0.1463,-0.013631,-2.3296e-25
-0.069923,-0.063087,-0.01,-14.576,-0.1463,-0.013631,-2.3296e-25
-0.063463,-0.062482,0.01,-14.167,-0.14502,-0.013721,-1.6165e-27
-0.063463,-0.062482,-0.01,-14.167,-0.14502,-0.013721,-1.6165e-27
-0.056959,-0.061861,0.01,-13.92,-0.14376,-0.013945,1.2286e-26
-0.056959,-0.061861,-0.01,-13.92,-0.14376,-0.013945,1.2286e-26
-0.050411,-0.061216,0.01,-13.509,-0.14237,-0.01402,-3.5784e-18
-0.050411,-0.061216,-0.01,-13.509,-0.14237,-0.01402,-3.5784e-18
-0.043816,-0.060567,0.01,-13.238,-0.14133,-0.01423,3.5193e-18
-0.043816,-0.060567,-0.01,-13.238,-0.14133,-0.01423,3.5193e-18
-0.037179,-0.059884,0.01,-12.866,-0.13953,-0.01436,1.0428e-17
-0.037179,-0.059884,-0.01,-12.866,-0.13953,-0.01436,1.0428e-17
-0.030494,-0.059197,0.01,-12.471,-0.13832,-0.014419,3.3307e-18
-0.030494,-0.059197,-0.01,-12.471,-0.13832,-0.014419,3.3307e-18
-0.023765,-0.058486,0.01,-12.194,-0.13701,-0.014565,-3.139e-18
-0.023765,-0.058486,-0.01,-12.194,-0.13701,-0.014565,-3.139e-18
-0.016989,-0.057761,0.01,-11.788,-0.13568,-0.014603,-1.0624e-19
-0.016989,-0.057761,-0.01,-11.788,-0.13568,-0.014603,-1.0624e-19
-0.010167,-0.057023,0.01,-11.501,-0.13445,-0.014726,3.0328e-18
-0.010167,-0.057023,-0.01,-11.501,-0.13445,-0.014726,3.0328e-18
-0.0032982,-0.056262,0.01,-11.11,-0.13308,-0.014753,-1.6983e-24
-0.0032982,-0.056262,-0.01,-11.11,-0.13308,-0.014753,-1.6983e-24
0.0036184,-0.055496,0.01,-10.8,-0.13195,-0.014856,2.7476e-18
0.0036184,-0.055496,-0.01,-10.8,-0.13195,-0.014856,2.7476e-18
0.010581,-0.0547,0.01,-10.436,-0.13037,-0.014905,1.8179e-19
0.010581,-0.0547,-0.01,-10.436,-0.13037,-0.014905,1.8179e-19
0.017593,-0.053899,0.01,-10.054,-0.12913,-0.014912,-5.0829e-18
0.017593,-0.053899,-0.01,-10.054,-0.12913,-0.014912,-5.0829e-18
0.024651,-0.053076,0.01,-9.7419,-0.12785,-0.014966,-1.4284e-19
0.024651,-0.053076,-0.01,-9.7419,-0.12785,-0.014966,-1.4284e-19
0.031759,-0.052241,0.01,-9.3528,-0.12654,-0.014955,2.3742e-18
0.031759,-0.052241,-0.01,-9.3528,-0.12654,-0.014955,2.3742e-18
0.038916,-0.05139,0.01,-9.0336,-0.12531,-0.014988,-1.3849e-25
0.038916,-0.05139,-0.01,-9.0336,-0.12531,-0.014988,-1.3849e-25
0.046122,-0.050524,0.01,-8.654,-0.12401,-0.014967,-2.0711e-18
0.046122,-0.050524,-0.01,-8.654,-0.12401,-0.014967,-2.0711e-18
0.053377,-0.049646,0.01,-8.3229,-0.12279,-0.014975,-7.877e-20
0.053377,-0.049646,-0.01,-8.3229,-0.12279,-0.014975,-7.877e-20
0.060682,-0.048749,0.01,-7.9529,-0.12151,-0.014943,3.8559e-18
0.060682,-0.048749,-0.01,-7.9529,-0.12151,-0.014943,3.8559e-18
0.068038,-0.047843,0.01,-7.6095,-0.1203,-0.014928,3.6635e-18
0.068038,-0.047843,-0.01,-7.6095,-0.1203,-0.014928,3.6635e-18
0.075444,-0.046917,0.01,-7.2478,-0.11901,-0.014887,1.7999e-18
0.075444,-0.046917,-0.01,-7.2478,-0.11901,-0.014887,1.7999e-18
0.082903,-0.045985,0.01,-6.8896,-0.1178,-0.014843,-1.7905e-24
0.082903,-0.045985,-0.01,-6.8896,-0.1178,-0.014843,-1.7905e-24
0.090411,-0.045032,0.01,-6.5396,-0.11652,-0.014794,-1.9798e-24
0.090411,-0.045032,-0.01,-6.5396,-0.11652,-0.014794,-1.9798e-24
0.097973,-0.044072,0.01,-6.2917,-0.11583,-0.014711,-1.728e-25
0.097973,-0.044072,-0.01,-6.2917,-0.11583,-0.014711,-1.728e-25
-0.25363,-0.072831,-0.01,-24.047,-0.19526,0.00024765,8.7354e-20
-0.25363,-0.072831,0.01,-24.047,-0.19526,0.00024765,8.7354e-20
-0.47076,0.042203,0.01,-20.457,-0.25799,-0.11224,-1.9252e-17
-0.47076,0.042203,-0.01,-20.457,-0.25799,-0.11224,-1.9252e-17
-0.46727,0.043718,-0.01,-21.844,-0.26066,-0.10976,-9.626e-18
-0.46727,0.043718,0.01,-21.844,-0.26066,-0.10976,-9.626e-18
-0.46375,0.04515,-0.01,-23.166,-0.26203,-0.10384,1.0869e-17
-0.46375,0.04515,0.01,-23.166,-0.26203,-0.10384,1.0869e-17
-0.4602,0.046516,-0.01,-23.681,-0.26272,-0.099132,2.2284e-17
-0.4602,0.046516,0.01,-23.681,-0.26272,-0.099132,2.2284e-17
-0.45663,0.047831,-0.01,-24.903,-0.26368,-0.09417,2.3433e-17
-0.45663,0.047831,0.01,-24.903,-0.26368,-0.09417,2.3433e-17
-0.45303,0.049069,-0.01,-25.304,-0.26265,-0.089282,1.2018e-17
-0.45303,0.049069,0.01,-25.304,-0.26265,-0.089282,1.2018e-17
-0.44942,0.050277,-0.01,-26.022,-0.26305,-0.085026,1.2693e-17
-0.44942,0.050277,0.01,-26.022,-0.26305,-0.085026,1.2693e-17
-0.44579,0.051406,-0.01,-26.562,-0.2622,-0.080702,1.2694e-17
-0.44579,0.051406,0.01,-26.562,-0.2622,-0.080702,1.2694e-17
-0.44215,0.052512,-0.01,-26.972,-0.26124,-0.076741,2.4209e-23
-0.44215,0.052512,0.01,-26.972,-0.26124,-0.076741,2.4209e-23
-0.43848,0.053548,-0.01,-27.395,-0.26003,-0.072728,6.3488e-18
-0.43848,0.053548,0.01,-27.395,-0.26003,-0.072728,6.3488e-18
-0.43482,0.05456,-0.01,-27.617,-0.25869,-0.069311,6.3487e-18
-0.43482,0.05456,0.01,-27.617,-0.25869,-0.069311,6.3487e-18
-0.43113,0.055515,-0.01,-27.972,-0.25719,-0.065593,-6.5152e-18
-0.43113,0.055515,0.01,-27.972,-0.25719,-0.065593,-6.5152e-18
-0.42744,0.056439,-0.01,-28.027,-0.25618,-0.06281,1.546e-19
-0.42744,0.056439,0.01,-28.027,-0.25618,-0.06281,1.546e-19
-0.42374,0.057326,-0.01,-28.5,-0.25523,-0.059549,6.6698e-18
-0.42374,0.057326,0.01,-28.5,-0.25523,-0.059549,6.6698e-18
-0.42003,0.058166,-0.01,-28.482,-0.25394,-0.057118,5.0543e-23
-0.42003,0.058166,0.01,-28.482,-0.25394,-0.057118,5.0543e-23
-0.41632,0.058994,-0.01,-28.937,-0.25318,-0.054171,-6.9517e-18
-0.41632,0.058994,0.01,-28.937,-0.25318,-0.054171,-6.9517e-18
-0.41259,0.059756,-0.01,-28.954,-0.2507,-0.051253,-1.362e-17
-0.41259,0.059756,0.01,-28.954,-0.2507,-0.051253,-1.362e-17
-0.40886,0.060518,-0.01,-28.991,-0.24931,-0.04898,3.007e-19
-0.40886,0.060518,0.01,-28.991,-0.24931,-0.04898,3.007e-19
-0.40512,0.061222,-0.01,-29.141,-0.247,-0.04596,6.9691e-18
-0.40512,0.061222,0.01,-29.141,-0.247,-0.04596,6.9691e-18
-0.40138,0.06191,-0.01,-28.88,-0.24612,-0.04451,1.3938e-37
-0.40138,0.06191,0.01,-28.88,-0.24612,-0.04451,1.3938e-37
-0.39764,0.062576,-0.01,-29.408,-0.24571,-0.042112,-4.0827e-40
-0.39764,0.062576,0.01,-29.408,-0.24571,-0.042112,-4.0827e-40
-0.39388,0.063194,-0.01,-29.251,-0.24325,-0.040035,2.8339e-37
-0.39388,0.063194,0.01,-29.251,-0.24325,-0.040035,2.8339e-37
-0.39013,0.063812,-0.01,-29.296,-0.2423,-0.038204,7.0081e-18
-0.39013,0.063812,0.01,-29.296,-0.2423,-0.038204,7.0081e-18
-0.38636,0.064378,-0.01,-29.268,-0.23946,-0.035552,7.0081e-18
-0.38636,0.064378,0.01,-29.268,-0.23946,-0.035552,7.0081e-18
-0.3826,0.06493,-0.01,-28.854,-0.23892,-0.034722,6.8125e-18
-0.3826,0.06493,0.01,-28.854,-0.23892,-0.034722,6.8125e-18
-0.37883,0.065473,-0.01,-29.342,-0.23884,-0.03269,3.3186e-18
-0.37883,0.065473,0.01,-29.342,-0.23884,-0.03269,3.3186e-18
-0.37506,0.065962,-0.01,-29.02,-0.23482,-0.03033,-6.8243e-18
-0.37506,0.065962,0.01,-29.02,-0.23482,-0.03033,-6.8243e-18
-0.37129,0.06645,-0.01,-28.585,-0.23413,-0.029498,-3.3304e-18
-0.37129,0.06645,0.01,-28.585,-0.23413,-0.029498,-3.3304e-18
-0.36751,0.066914,-0.01,-28.792,-0.23316,-0.027518,3.379e-18
-0.36751,0.066914,0.01,-28.792,-0.23316,-0.027518,3.379e-18
-0.36373,0.067343,-0.01,-28.403,-0.23079,-0.026136,7.928e-20
-0.36373,0.067343,0.01,-28.403,-0.23079,-0.026136,7.928e-20
-0.35995,0.067772,-0.01,-28.385,-0.23054,-0.025035,7.494e-20
-0.35995,0.067772,0.01,-28.385,-0.23054,-0.025035,7.494e-20
-0.35616,0.068165,-0.01,-28.361,-0.22789,-0.023002,6.6689e-18
-0.35616,0.068165,0.01,-28.361,-0.22789,-0.023002,6.6689e-18
-0.35238,0.068538,-0.01,-27.933,-0.22658,-0.022266,2.055e-20
-0.35238,0.068538,0.01,-27.933,-0.22658,-0.022266,2.055e-20
-0.34859,0.06891,-0.01,-28.229,-0.22682,-0.021095,-3.2737e-18
-0.34859,0.06891,0.01,-28.229,-0.22682,-0.021095,-3.2737e-18
-0.3448,0.069242,-0.01,-28.121,-0.22319,-0.019098,3.2483e-18
-0.3448,0.069242,0.01,-28.121,-0.22319,-0.019098,3.2483e-18
-0.34101,0.06956,-0.01,-27.633,-0.22232,-0.018658,3.2483e-18
-0.34101,0.06956,0.01,-27.633,-0.22232,-0.018658,3.2483e-18
-0.33722,0.069879,-0.01,-28.007,-0.22289,-0.017531,3.336e-18
-0.33722,0.069879,0.01,-28.007,-0.22289,-0.017531,3.336e-18
-0.33342,0.070156,-0.01,-27.848,-0.21893,-0.015671,1.2453e-19
-0.33342,0.070156,0.01,-27.848,-0.21893,-0.015671,1.2453e-19
-0.32963,0.070423,-0.01,-27.329,-0.21804,-0.015324,-3.2114e-18
-0.32963,0.070423,0.01,-27.329,-0.21804,-0.015324,-3.2114e-18
-0.32583,0.07069,-0.01,-27.658,-0.21878,-0.014328,1.6444e-18
-0.32583,0.07069,0.01,-27.658,-0.21878,-0.014328,1.6444e-18
-0.32203,0.07092,-0.01,-27.503,-0.21499,-0.012642,1.6444e-18
-0.32203,0.07092,0.01,-27.503,-0.21499,-0.012642,1.6444e-18
-0.31824,0.071138,-0.01,-26.98,-0.21372,-0.012245,1.5326e-34
-0.31824,0.071138,0.01,-26.98,-0.21372,-0.012245,1.5326e-34
-0.31444,0.071356,-0.01,-27.172,-0.21457,-0.01146,1.6112e-18
-0.31444,0.071356,0.01,-27.172,-0.21457,-0.01146,1.6112e-18
-0.31064,0.071543,-0.01,-27.085,-0.2114,-0.0099613,1.6112e-18
-0.31064,0.071543,0.01,-27.085,-0.2114,-0.0099613,1.6112e-18
-0.30684,0.071714,-0.01,-26.583,-0.20946,-0.0094136,-1.4694e-38
-0.30684,0.071714,0.01,-26.583,-0.20946,-0.0094136,-1.4694e-38
-0.30303,0.071886,-0.01,-26.569,-0.2104,-0.0089082,0
-0.30303,0.071886,0.01,-26.569,-0.2104,-0.0089082,0
-0.29923,0.072036,-0.01,-26.616,-0.20828,-0.0075918,0
-0.29923,0.072036,0.01,-26.616,-0.20828,-0.0075918,0
-0.29543,0.072163,-0.01,-26.141,-0.20545,-0.0068202,2.026e-35
-0.29543,0.072163,0.01,-26.141,-0.20545,-0.0068202,2.026e-35
-0.29163,0.07229,-0.01,-25.911,-0.20634,-0.0066367,2.0265e-35
-0.29163,0.07229,0.01,-25.911,-0.20634,-0.0066367,2.0265e-35
-0.28782,0.072408,-0.01,-26.164,-0.2055,-0.0054725,7.7237e-19
-0.28782,0.072408,0.01,-26.164,-0.2055,-0.0054725,7.7237e-19
-0.28402,0.072492,-0.01,-25.737,-0.20146,-0.0044365,1.5126e-18
-0.28402,0.072492,0.01,-25.737,-0.20146,-0.0044365,1.5126e-18
-0.28022,0.072576,-0.01,-25.272,-0.20172,-0.0044555,7.4023e-19
-0.28022,0.072576,0.01,-25.272,-0.20172,-0.0044555,7.4023e-19
-0.27641,0.07266,-0.01,-25.596,-0.20224,-0.0035411,5.6658e-24
-0.27641,0.07266,0.01,-25.596,-0.20224,-0.0035411,5.6658e-24
-0.27261,0.072709,-0.01,-25.303,-0.19804,-0.0023919,-3.6391e-19
-0.27261,0.072709,0.01,-25.303,-0.19804,-0.0023919,-3.6391e-19
-0.2688,0.072753,-0.01,-24.746,-0.1968,-0.0022459,-1.0905e-18
-0.2688,0.072753,0.01,-24.746,-0.1968,-0.0022459,-1.0905e-18
-0.265,0.072796,-0.01,-24.809,-0.19797,-0.001797,-5.4369e-19
-0.265,0.072796,0.01,-24.809,-0.19797,-0.001797,-5.4369e-19
-0.26119,0.072822,-0.01,-24.893,-0.19778,-0.0013235,3.6574e-19
-0.26119,0.072822,0.01,-24.893,-0.19778,-0.0013235,3.6574e-19
-0.26119,0.072822,0.01,-24.615,-0.19374,-0.00024372,-9.0416e-20
-0.26119,0.072822,-0.01,-24.615,-0.19374,-0.00024372,-9.0416e-20
-0.25739,0.072827,-0.01,-24.285,-0.19303,-0.00024347,-4.5208e-20
-0.25739,0.072827,0.01,-24.285,-0.19303,-0.00024347,-4.5208e-20
-0.25358,0.072832,-0.01,-23.996,-0.19383,-0.00024546,-6.7887e-25
-0.25358,0.072832,0.01,-23.996,-0.19383,-0.00024546,-6.7887e-25
-0.24978,0.072836,-0.01,-24.26,-0.19362,0.00068326,3.0268e-25
-0.24978,0.072836,0.01,-24.26,-0.19362,0.00068326,3.0268e-25
-0.24456,0.072792,-0.01,-23.835,-0.18984,0.0015962,-2.4655e-19
-0.24456,0.072792,0.01,-23.835,-0.18984,0.0015962,-2.4655e-19
-0.2393,0.072748,-0.01,-23.333,-0.18864,0.0019732,-7.4232e-19
-0.2393,0.072748,0.01,-23.333,-0.18864,0.0019732,-7.4232e-19
-0.234,0.072682,-0.01,-23.323,-0.18751,0.002823,-4.9577e-19
-0.234,0.072682,0.01,-23.323,-0.18751,0.002823,-4.9577e-19
-0.22867,0.072588,-0.01,-22.867,-0.18579,0.0032828,-9.1491e-25
-0.22867,0.072588,0.01,-22.867,-0.18579,0.0032828,-9.1491e-25
-0.2233,0.072493,-0.01,-22.745,-0.18512,0.0039866,9.4807e-19
-0.2233,0.072493,0.01,-22.745,-0.18512,0.0039866,9.4807e-19
-0.21789,0.072355,-0.01,-22.433,-0.18234,0.0047336,1.8492e-18
-0.21789,0.072355,0.01,-22.433,-0.18234,0.0047336,1.8492e-18
-0.21245,0.072211,-0.01,-21.969,-0.18115,0.0050469,4.13e-21
-0.21245,0.072211,0.01,-21.969,-0.18115,0.0050469,4.13e-21
-0.20697,0.072051,-0.01,-21.921,-0.18009,0.0057696,-8.9702e-19
-0.20697,0.072051,0.01,-21.921,-0.18009,0.0057696,-8.9702e-19
-0.20145,0.071858,-0.01,-21.481,-0.17809,0.0062165,-5.4051e-36
-0.20145,0.071858,0.01,-21.481,-0.17809,0.0062165,-5.4051e-36
-0.19589,0.071664,-0.01,-21.234,-0.17723,0.0067325,-3.4112e-18
-0.19589,0.071664,0.01,-21.234,-0.17723,0.0067325,-3.4112e-18
-0.19029,0.071434,-0.01,-20.977,-0.17491,0.0073451,-3.4112e-18
-0.19029,0.071434,0.01,-20.977,-0.17491,0.0073451,-3.4112e-18
-0.18465,0.071193,-0.01,-20.529,-0.17366,0.0076034,-1.6114e-18
-0.18465,0.071193,0.01,-20.529,-0.17366,0.0076034,-1.6114e-18
-0.17898,0.070939,-0.01,-20.437,-0.17268,0.0082138,-1.6114e-18
-0.17898,0.070939,0.01,-20.437,-0.17268,0.0082138,-1.6114e-18
-0.17327,0.070651,-0.01,-20.012,-0.17056,0.0086181,2.5985e-27
-0.17327,0.070651,0.01,-20.012,-0.17056,0.0086181,2.5985e-27
-0.16751,0.07036,-0.01,-19.684,-0.16956,0.0089937,-1.524e-18
-0.16751,0.07036,0.01,-19.684,-0.16956,0.0089937,-1.524e-18
-0.16172,0.070038,-0.01,-19.457,-0.16761,0.009496,-1.524e-18
-0.16172,0.070038,0.01,-19.457,-0.16761,0.009496,-1.524e-18
-0.15589,0.069702,-0.01,-19.021,-0.16628,0.0097042,-2.8731e-18
-0.15589,0.069702,0.01,-19.021,-0.16628,0.0097042,-2.8731e-18
-0.15002,0.069355,-0.01,-18.881,-0.16533,0.010213,-2.1875e-20
-0.15002,0.069355,0.01,-18.881,-0.16533,0.010213,-2.1875e-20
-0.14411,0.068973,-0.01,-18.468,-0.1632,0.010549,2.8512e-18
-0.14411,0.068973,0.01,-18.468,-0.1632,0.010549,2.8512e-18
-0.13815,0.068589,-0.01,-18.109,-0.16211,0.010828,-2.7048e-18
-0.13815,0.068589,0.01,-18.109,-0.16211,0.010828,-2.7048e-18
-0.13216,0.068176,-0.01,-17.882,-0.1604,0.011234,-1.0038e-19
-0.13216,0.068176,0.01,-17.882,-0.1604,0.011234,-1.0038e-19
-0.12613,0.067746,-0.01,-17.451,-0.15905,0.011399,2.6044e-18
-0.12613,0.067746,0.01,-17.451,-0.15905,0.011399,2.6044e-18
-0.12005,0.067308,-0.01,-17.27,-0.15805,0.01181,2.5153e-18
-0.12005,0.067308,0.01,-17.27,-0.15805,0.01181,2.5153e-18
-0.11393,0.066835,-0.01,-16.863,-0.15609,0.012064,2.5153e-18
-0.11393,0.066835,0.01,-16.863,-0.15609,0.012064,2.5153e-18
-0.10777,0.066359,-0.01,-16.506,-0.15496,0.01229,2.3779e-18
-0.10777,0.066359,0.01,-16.506,-0.15496,0.01229,2.3779e-18
-0.10157,0.065855,-0.01,-16.25,-0.15331,0.012603,9.674e-20
-0.10157,0.065855,0.01,-16.25,-0.15331,0.012603,9.674e-20
-0.095328,0.065336,-0.01,-15.829,-0.15198,0.012728,-4.5065e-18
-0.095328,0.065336,0.01,-15.829,-0.15198,0.012728,-4.5065e-18
-0.089041,0.064806,-0.01,-15.612,-0.15085,0.013043,-3.688e-20
-0.089041,0.064806,0.01,-15.612,-0.15085,0.013043,-3.688e-20
-0.082712,0.064246,-0.01,-15.205,-0.14917,0.013209,4.2689e-18
-0.082712,0.064246,0.01,-15.205,-0.14917,0.013209,4.2689e-18
-0.076339,0.063682,-0.01,-14.879,-0.14808,0.013417,2.0805e-18
-0.076339,0.063682,0.01,-14.879,-0.14808,0.013417,2.0805e-18
-0.069923,0.063087,-0.01,-14.573,-0.14634,0.013635,2.329e-25
-0.069923,0.063087,0.01,-14.573,-0.14634,0.013635,2.329e-25
-0.063463,0.062482,-0.01,-14.163,-0.14506,0.013725,1.6165e-27
-0.063463,0.062482,0.01,-14.163,-0.14506,0.013725,1.6165e-27
-0.056959,0.061861,-0.01,-13.917,-0.1438,0.013948,3.7453e-18
-0.056959,0.061861,0.01,-13.917,-0.1438,0.013948,3.7453e-18
-0.050411,0.061216,-0.01,-13.505,-0.14241,0.014024,3.7453e-18
-0.050411,0.061216,0.01,-13.505,-0.14241,0.014024,3.7453e-18
-0.043816,0.060567,-0.01,-13.234,-0.14137,0.014234,1.8912e-24
-0.043816,0.060567,0.01,-13.234,-0.14137,0.014234,1.8912e-24
-0.037179,0.059884,-0.01,-12.863,-0.13957,0.014363,3.3299e-18
-0.037179,0.059884,0.01,-12.863,-0.13957,0.014363,3.3299e-18
-0.030494,0.059197,-0.01,-12.468,-0.13835,0.014422,3.3299e-18
-0.030494,0.059197,0.01,-12.468,-0.13835,0.014422,3.3299e-18
-0.023765,0.058486,-0.01,-12.191,-0.13704,0.014569,3.1383e-18
-0.023765,0.058486,0.01,-12.191,-0.13704,0.014569,3.1383e-18
-0.016989,0.057761,-0.01,-11.785,-0.13571,0.014607,1.062e-19
-0.016989,0.057761,0.01,-11.785,-0.13571,0.014607,1.062e-19
-0.010167,0.057023,-0.01,-11.498,-0.13448,0.014729,-3.0321e-18
-0.010167,0.057023,0.01,-11.498,-0.13448,0.014729,-3.0321e-18
-0.0032982,0.056262,-0.01,-11.107,-0.13312,0.014757,-5.5778e-18
-0.0032982,0.056262,0.01,-11.107,-0.13312,0.014757,-5.5778e-18
0.0036184,0.055496,-0.01,-10.798,-0.13198,0.01486,-2.8308e-18
0.0036184,0.055496,0.01,-10.798,-0.13198,0.01486,-2.8308e-18
0.010581,0.0547,-0.01,-10.433,-0.1304,0.014909,5.3122e-18
0.010581,0.0547,0.01,-10.433,-0.1304,0.014909,5.3122e-18
0.017593,0.053899,-0.01,-10.051,-0.12916,0.014915,4.875e-20
0.017593,0.053899,0.01,-10.051,-0.12916,0.014915,4.875e-20
0.024651,0.053076,-0.01,-9.7395,-0.12788,0.01497,-4.8901e-18
0.024651,0.053076,0.01,-9.7395,-0.12788,0.01497,-4.8901e-18
0.031759,0.052241,-0.01,-9.3505,-0.12657,0.014959,-2.3736e-18
0.031759,0.052241,0.01,-9.3505,-0.12657,0.014959,-2.3736e-18
0.038916,0.05139,-0.01,-9.0313,-0.12534,0.014991,1.3845e-25
0.038916,0.05139,0.01,-9.0313,-0.12534,0.014991,1.3845e-25
0.046122,0.050524,-0.01,-8.6518,-0.12404,0.01497,2.0706e-18
0.046122,0.050524,0.01,-8.6518,-0.12404,0.01497,2.0706e-18
0.053377,0.049646,-0.01,-8.3208,-0.12282,0.014978,2.0706e-18
0.053377,0.049646,0.01,-8.3208,-0.12282,0.014978,2.0706e-18
0.060682,0.048749,-0.01,-7.9508,-0.12153,0.014946,1.8631e-18
0.060682,0.048749,0.01,-7.9508,-0.12153,0.014946,1.8631e-18
0.068038,0.047843,-0.01,-7.6075,-0.12032,0.014931,3.6625e-18
0.068038,0.047843,0.01,-7.6075,-0.12032,0.014931,3.6625e-18
0.075444,0.046917,-0.01,-7.2459,-0.11903,0.01489,1.7994e-18
0.075444,0.046917,0.01,-7.2459,-0.11903,0.01489,1.7994e-18
0.082903,0.045985,-0.01,-6.8877,-0.11782,0.014846,-3.21e-18
0.082903,0.045985,0.01,-6.8877,-0.11782,0.014846,-3.21e-18
0.090411,0.045032,-0.01,-6.5377,-0.11654,0.014797,-3.21e-18
0.090411,0.045032,0.01,-6.5377,-0.11654,0.014797,-3.21e-18
0.097973,0.044072,-0.01,-6.1692,-0.11532,0.014725,5.99e-28
0.097973,0.044072,0.01,-6.1692,-0.11532,0.014725,5.99e-28
0.10559,0.043095,-0.01,-5.8237,-0.11411,0.014662,-2.5936e-18
0.10559,0.043095,0.01,-5.8237,-0.11411,0.014662,-2.5936e-18
0.11325,0.04211,-0.01,-5.4558,-0.11288,0.014576,-1.4974e-19
0.11325,0.04211,0.01,-5.4558,-0.11288,0.014576,-1.4974e-19
0.12097,0.04111,-0.01,-5.1047,-0.11169,0.014494,2.0704e-19
0.12097,0.04111,0.01,-5.1047,-0.11169,0.014494,2.0704e-19
0.12875,0.0401,-0.01,-4.7391,-0.11046,0.014392,-1.5858e-19
0.12875,0.0401,0.01,-4.7391,-0.11046,0.014392,-1.5858e-19
0.13657,0.039078,-0.01,-4.3816,-0.10926,0.01429,2.0782e-18
0.13657,0.039078,0.01,-4.3816,-0.10926,0.01429,2.0782e-18
0.14445,0.038047,-0.01,-4.0174,-0.10805,0.014175,1.7235e-18
0.14445,0.038047,0.01,-4.0174,-0.10805,0.014175,1.7235e-18
0.15239,0.037004,-0.01,-3.6578,-0.10686,0.014056,3.2616e-18
0.15239,0.037004,0.01,-3.6578,-0.10686,0.014056,3.2616e-18
0.16038,0.035952,-0.01,-3.2951,-0.10569,0.013927,1.5381e-18
0.16038,0.035952,0.01,-3.2951,-0.10569,0.013927,1.5381e-18
0.16843,0.034891,-0.01,-2.938,-0.10452,0.013795,1.2039e-18
0.16843,0.034891,0.01,-2.938,-0.10452,0.013795,1.2039e-18
0.17654,0.033821,-0.01,-2.5758,-0.10337,0.013652,2.2492e-18
0.17654,0.033821,0.01,-2.5758,-0.10337,0.013652,2.2492e-18
0.1847,0.032744,-0.01,-2.2207,-0.10222,0.013506,1.9257e-18
0.1847,0.032744,0.01,-2.2207,-0.10222,0.013506,1.9257e-18
0.19292,0.031658,-0.01,-1.8582,-0.10107,0.013346,8.8041e-19
0.19292,0.031658,0.01,-1.8582,-0.10107,0.013346,8.8041e-19
0.20119,0.030567,-0.01,-1.5023,-0.099956,0.013185,1.1814e-26
0.20119,0.030567,0.01,-1.5023,-0.099956,0.013185,1.1814e-26
0.20953,0.029468,-0.01,-1.3265,-0.099389,0.013105,1.9078e-26
0.20953,0.029468,0.01,-1.3265,-0.099389,0.013105,1.9078e-26
0.20953,0.029468,0.01,-0.96045,-0.098245,0.012919,-8.1248e-19
0.20953,0.029468,-0.01,-0.96045,-0.098245,0.012919,-8.1248e-19
0.21792,0.028365,-0.01,-0.78561,-0.097712,0.012833,-1.4971e-19
0.21792,0.028365,0.01,-0.78561,-0.097712,0.012833,-1.4971e-19
0.22638,0.027257,-0.01,-0.432,-0.096587,0.012649,2.5653e-19
0.22638,0.027257,0.01,-0.432,-0.096587,0.012649,2.5653e-19
0.23489,0.026144,-0.01,-0.069185,-0.095486,0.012451,2.6849e-27
0.23489,0.026144,0.01,-0.069185,-0.095486,0.012451,2.6849e-27
0.24346,0.02503,-0.01,0.2815,-0.094393,0.012259,4.3068e-28
0.24346,0.02503,0.01,0.2815,-0.094393,0.012259,4.3068e-28
0.2521,0.02391,-0.01,0.64793,-0.093273,0.012039,3.4623e-19
0.2521,0.02391,0.01,0.64793,-0.093273,0.012039,3.4623e-19
0.26079,0.022794,-0.01,0.99816,-0.092265,0.011823,-1.1961e-19
0.26079,0.022794,0.01,0.99816,-0.092265,0.011823,-1.1961e-19
0.26955,0.021675,-0.01,1.3404,-0.091164,0.011611,-4.6584e-19
0.26955,0.021675,0.01,1.3404,-0.091164,0.011611,-4.6584e-19
0.27837,0.020556,-0.01,1.712,-0.090086,0.011365,8.0405e-27
0.27837,0.020556,0.01,1.712,-0.090086,0.011365,8.0405e-27
0.28726,0.019442,-0.01,2.0543,-0.089112,0.011139,-1.7608e-18
0.28726,0.019442,0.01,2.0543,-0.089112,0.011139,-1.7608e-18
0.29621,0.018328,-0.01,2.4071,-0.088014,0.010892,-7.364e-19
0.29621,0.018328,0.01,2.4071,-0.088014,0.010892,-7.364e-19
0.30522,0.017221,-0.01,2.766,-0.087006,0.010622,2.1736e-18
0.30522,0.017221,0.01,2.766,-0.087006,0.010622,2.1736e-18
0.3143,0.016121,-0.01,3.102,-0.086055,0.010374,1.1492e-18
0.3143,0.016121,0.01,3.102,-0.086055,0.010374,1.1492e-18
0.32344,0.015026,-0.01,3.4513,-0.084964,0.010106,2.5254e-24
0.32344,0.015026,0.01,3.4513,-0.084964,0.010106,2.5254e-24
0.33265,0.01394,-0.01,3.8122,-0.08397,0.0098043,-1.5306e-18
0.33265,0.01394,0.01,3.8122,-0.08397,0.0098043,-1.5306e-18
0.34192,0.012869,-0.01,4.1431,-0.083105,0.0095166,-3.1663e-18
0.34192,0.012869,0.01,4.1431,-0.083105,0.0095166,-3.1663e-18
0.35127,0.011809,-0.01,4.4736,-0.08214,0.0092339,-1.6357e-18
0.35127,0.011809,0.01,4.4736,-0.08214,0.0092339,-1.6357e-18
0.36068,0.010762,-0.01,4.8228,-0.081102,0.0089261,-3.7505e-18
0.36068,0.010762,0.01,4.8228,-0.081102,0.0089261,-3.7505e-18
0.37016,0.0097307,-0.01,5.1735,-0.080165,0.0085828,-1.7541e-18
0.37016,0.0097307,0.01,5.1735,-0.080165,0.0085828,-1.7541e-18
0.37971,0.0087254,-0.01,5.4979,-0.07937,0.0082379,1.9963e-18
0.37971,0.0087254,0.01,5.4979,-0.07937,0.0082379,1.9963e-18
0.38933,0.0077421,-0.01,5.8113,-0.078545,0.0079006,-2.199e-18
0.38933,0.0077421,0.01,5.8113,-0.078545,0.0079006,-2.199e-18
0.39902,0.0067842,-0.01,6.1384,-0.077696,0.0075395,-2.1991e-18
0.39902,0.0067842,0.01,6.1384,-0.077696,0.0075395,-2.1991e-18
0.40879,0.0058556,-0.01,6.4541,-0.076913,0.007161,-2.3975e-18
0.40879,0.0058556,0.01,6.4541,-0.076913,0.007161,-2.3975e-18
0.41862,0.0049607,-0.01,6.7635,-0.076165,0.0067608,-2.3975e-18
0.41862,0.0049607,0.01,6.7635,-0.076165,0.0067608,-2.3975e-18
0.42853,0.0041042,-0.01,7.0645,-0.075473,0.006339,-7.261e-28
0.42853,0.0041042,0.01,7.0645,-0.075473,0.006339,-7.261e-28
0.43851,0.0032912,-0.01,7.3567,-0.074814,0.0058844,1.0041e-26
0.43851,0.0032912,0.01,7.3567,-0.074814,0.0058844,1.0041e-26
0.44857,0.0025293,-0.01,7.643,-0.074344,0.0053741,9.8004e-27
0.44857,0.0025293,0.01,7.643,-0.074344,0.0053741,9.8004e-27
0.4587,0.0018328,-0.01,7.8795,-0.074026,0.0048395,-1.3958e-18
0.4587,0.0018328,0.01,7.8795,-0.074026,0.0048395,-1.3958e-18
0.46891,0.0012004,-0.01,8.1132,-0.073808,0.0042187,-2.8307e-18
0.46891,0.0012004,0.01,8.1132,-0.073808,0.0042187,-2.8307e-18
0.47919,0.00066226,-0.01,8.3067,-0.074152,0.0034572,-1.4349e-18
0.47919,0.00066226,0.01,8.3067,-0.074152,0.0034572,-1.4349e-18
0.48956,0.00023775,-0.01,8.3843,-0.076483,0.002628,-7.1992e-19
0.48956,0.00023775,0.01,8.3843,-0.076483,0.002628,-7.1992e-19
0.5,0,-0.01,8.4088,-0.078426,0.002202,-1.4398e-18
0.5,0,0.01,8.4088,-0.078426,0.002202,-1.4398e-18


==> Results/foil_Re107/karman_Re107_10aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,7.4941,-0.1083,-0.013898,2.0855e-25
0.10559,-0.043095,0.01,7.5692,-0.10796,-0.013868,-3.8706e-25
0.10559,-0.043095,-0.01,7.5692,-0.10796,-0.013868,-3.8706e-25
0.097973,-0.044072,-0.01,7.4941,-0.1083,-0.013898,2.0855e-25
0.11325,-0.04211,0.01,7.6562,-0.10736,-0.013858,3.5274e-18
0.11325,-0.04211,-0.01,7.6562,-0.10736,-0.013858,3.5274e-18
0.12097,-0.04111,0.01,7.7326,-0.10678,-0.013852,3.5274e-18
0.12097,-0.04111,-0.01,7.7326,-0.10678,-0.013852,3.5274e-18
0.12875,-0.0401,0.01,7.8217,-0.10618,-0.013829,3.5592e-18
0.12875,-0.0401,-0.01,7.8217,-0.10618,-0.013829,3.5592e-18
0.13657,-0.039078,0.01,7.9049,-0.10559,-0.013805,3.5592e-18
0.13657,-0.039078,-0.01,7.9049,-0.10559,-0.013805,3.5592e-18
0.14445,-0.038047,0.01,7.9966,-0.105,-0.013769,3.5918e-18
0.14445,-0.038047,-0.01,7.9966,-0.105,-0.013769,3.5918e-18
0.15239,-0.037004,0.01,8.0853,-0.10441,-0.013728,7.208e-18
0.15239,-0.037004,-0.01,8.0853,-0.10441,-0.013728,7.208e-18
0.16038,-0.035952,0.01,8.1808,-0.10381,-0.013676,3.6162e-18
0.16038,-0.035952,-0.01,8.1808,-0.10381,-0.013676,3.6162e-18
0.16843,-0.034891,0.01,8.2746,-0.10322,-0.013618,-3.6481e-18
0.16843,-0.034891,-0.01,8.2746,-0.10322,-0.013618,-3.6481e-18
0.17654,-0.033821,0.01,8.3742,-0.10263,-0.01355,1.429e-20
0.17654,-0.033821,-0.01,8.3742,-0.10263,-0.01355,1.429e-20
0.1847,-0.032744,0.01,8.471,-0.10205,-0.013478,-1.857e-20
0.1847,-0.032744,-0.01,8.471,-0.10205,-0.013478,-1.857e-20
0.19292,-0.031658,0.01,8.5739,-0.10147,-0.013393,-3.681e-18
0.19292,-0.031658,-0.01,8.5739,-0.10147,-0.013393,-3.681e-18
0.20119,-0.030567,0.01,8.6733,-0.10091,-0.013306,5.4412e-26
0.20119,-0.030567,-0.01,8.6733,-0.10091,-0.013306,5.4412e-26
0.20953,-0.029468,0.01,8.7766,-0.10033,-0.013206,-3.7357e-18
0.20953,-0.029468,-0.01,8.7766,-0.10033,-0.013206,-3.7357e-18
0.21792,-0.028365,0.01,8.8806,-0.099772,-0.013099,-3.7357e-18
0.21792,-0.028365,-0.01,8.8806,-0.099772,-0.013099,-3.7357e-18
0.22638,-0.027257,0.01,8.9819,-0.099199,-0.012987,-3.7683e-18
0.22638,-0.027257,-0.01,8.9819,-0.099199,-0.012987,-3.7683e-18
0.23489,-0.026144,0.01,9.0927,-0.098648,-0.012858,-7.5582e-18
0.23489,-0.026144,-0.01,9.0927,-0.098648,-0.012858,-7.5582e-18
0.24346,-0.02503,0.01,9.1933,-0.098102,-0.012736,-3.7899e-18
0.24346,-0.02503,-0.01,9.1933,-0.098102,-0.012736,-3.7899e-18
0.2521,-0.02391,0.01,9.3094,-0.097528,-0.012584,3.8321e-18
0.2521,-0.02391,-0.01,9.3094,-0.097528,-0.012584,3.8321e-18
0.26079,-0.022794,0.01,9.4117,-0.097055,-0.012432,3.255e-21
0.26079,-0.022794,-0.01,9.4117,-0.097055,-0.012432,3.255e-21
0.26955,-0.021675,0.01,9.5076,-0.096503,-0.012286,-3.8289e-18
0.26955,-0.021675,-0.01,9.5076,-0.096503,-0.012286,-3.8289e-18
0.27837,-0.020556,0.01,9.6313,-0.095975,-0.012103,-5.7057e-26
0.27837,-0.020556,-0.01,9.6313,-0.095975,-0.012103,-5.7057e-26
0.28726,-0.019442,0.01,9.7263,-0.095542,-0.011938,7.9968e-25
0.28726,-0.019442,-0.01,9.7263,-0.095542,-0.011938,7.9968e-25
0.29621,-0.018328,0.01,9.832,-0.094991,-0.011751,-3.9041e-18
0.29621,-0.018328,-0.01,9.832,-0.094991,-0.011751,-3.9041e-18
0.30522,-0.017221,0.01,9.9464,-0.094538,-0.011537,-7.8177e-18
0.30522,-0.017221,-0.01,9.9464,-0.094538,-0.011537,-7.8177e-18
0.3143,-0.016121,0.01,10.035,-0.094148,-0.011345,-3.9136e-18
0.3143,-0.016121,-0.01,10.035,-0.094148,-0.011345,-3.9136e-18
0.32344,-0.015026,0.01,10.137,-0.09363,-0.011132,-7.8767e-18
0.32344,-0.015026,-0.01,10.137,-0.09363,-0.011132,-7.8767e-18
0.33265,-0.01394,0.01,10.251,-0.093209,-0.010878,-1.1828e-17
0.33265,-0.01394,-0.01,10.251,-0.093209,-0.010878,-1.1828e-17
0.34192,-0.012869,0.01,10.332,-0.092921,-0.010636,-3.9517e-18
0.34192,-0.012869,-0.01,10.332,-0.092921,-0.010636,-3.9517e-18
0.35127,-0.011809,0.01,10.411,-0.092552,-0.0104,5.9692e-25
0.35127,-0.011809,-0.01,10.411,-0.092552,-0.0104,5.9692e-25
0.36068,-0.010762,0.01,10.508,-0.092119,-0.010134,-3.9629e-18
0.36068,-0.010762,-0.01,10.508,-0.092119,-0.010134,-3.9629e-18
0.37016,-0.0097307,0.01,10.605,-0.091799,-0.0098236,-7.937e-18
0.37016,-0.0097307,-0.01,10.605,-0.091799,-0.0098236,-7.937e-18
0.37971,-0.0087254,0.01,10.673,-0.091639,-0.0095066,-3.9741e-18
0.37971,-0.0087254,-0.01,10.673,-0.091639,-0.0095066,-3.9741e-18
0.38933,-0.0077421,0.01,10.721,-0.091483,-0.0091973,-3.9541e-18
0.38933,-0.0077421,-0.01,10.721,-0.091483,-0.0091973,-3.9541e-18
0.39902,-0.0067842,0.01,10.777,-0.091332,-0.008858,3.9336e-18
0.39902,-0.0067842,-0.01,10.777,-0.091332,-0.008858,3.9336e-18
0.40879,-0.0058556,0.01,10.817,-0.09128,-0.0084938,3.9593e-18
0.40879,-0.0058556,-0.01,10.817,-0.09128,-0.0084938,3.9593e-18
0.41862,-0.0049607,0.01,10.841,-0.091308,-0.0081001,-3.9284e-18
0.41862,-0.0049607,-0.01,10.841,-0.091308,-0.0081001,-3.9284e-18
0.42853,-0.0041042,0.01,10.848,-0.091444,-0.0076754,-1.158e-28
0.42853,-0.0041042,-0.01,10.848,-0.091444,-0.0076754,-1.158e-28
0.43851,-0.0032912,0.01,10.831,-0.091702,-0.0072072,-1.4169e-26
0.43851,-0.0032912,-0.01,10.831,-0.091702,-0.0072072,-1.4169e-26
0.44857,-0.0025293,0.01,10.788,-0.092294,-0.0066658,-1.4426e-26
0.44857,-0.0025293,-0.01,10.788,-0.092294,-0.0066658,-1.4426e-26
0.4587,-0.0018328,0.01,10.655,-0.093227,-0.0060889,-1.8466e-18
0.4587,-0.0018328,-0.01,10.655,-0.093227,-0.0060889,-1.8466e-18
0.46891,-0.0012004,0.01,10.477,-0.094608,-0.0053996,-3.762e-20
0.46891,-0.0012004,-0.01,10.477,-0.094608,-0.0053996,-3.762e-20
0.47919,-0.00066226,0.01,10.164,-0.097144,-0.0045195,1.8089e-18
0.47919,-0.00066226,-0.01,10.164,-0.097144,-0.0045195,1.8089e-18
0.48956,-0.00023775,0.01,9.5691,-0.10339,-0.003533,7.8858e-19
0.48956,-0.00023775,-0.01,9.5691,-0.10339,-0.003533,7.8858e-19
0.5,0,0.01,9.2158,-0.10798,-0.0030213,1.5772e-18
0.5,0,-0.01,9.2158,-0.10798,-0.0030213,1.5772e-18
-0.51245,0.0015983,0.01,-135.9,-0.062544,-0.89903,-4.642e-24
-0.51245,0.0015983,-0.01,-135.9,-0.062544,-0.89903,-4.642e-24
-0.51187,0.0053556,-0.01,-167.44,-0.21541,-0.94693,-8.322e-17
-0.51187,0.0053556,0.01,-167.44,-0.21541,-0.94693,-8.322e-17
-0.51077,0.0089907,-0.01,-188,-0.34952,-0.93086,8.4245e-18
-0.51077,0.0089907,0.01,-188,-0.34952,-0.93086,8.4245e-18
-0.5092,0.012452,-0.01,-201.27,-0.45522,-0.87273,9.1644e-17
-0.5092,0.012452,0.01,-201.27,-0.45522,-0.87273,9.1644e-17
-0.50725,0.015712,-0.01,-206.31,-0.52655,-0.79039,-9.6721e-17
-0.50725,0.015712,0.01,-206.31,-0.52655,-0.79039,-9.6721e-17
-0.50499,0.018765,-0.01,-206.6,-0.57048,-0.70626,-9.6721e-17
-0.50499,0.018765,0.01,-206.6,-0.57048,-0.70626,-9.6721e-17
-0.50247,0.021619,-0.01,-204.37,-0.59397,-0.62893,4.4828e-23
-0.50247,0.021619,0.01,-204.37,-0.59397,-0.62893,4.4828e-23
-0.49977,0.024291,-0.01,-200.74,-0.60609,-0.5637,-9.3245e-17
-0.49977,0.024291,0.01,-200.74,-0.60609,-0.5637,-9.3245e-17
-0.49691,0.0268,-0.01,-197.31,-0.61116,-0.505,-9.3245e-17
-0.49691,0.0268,0.01,-197.31,-0.61116,-0.505,-9.3245e-17
-0.49391,0.029138,-0.01,-192.6,-0.60309,-0.44539,-4.1598e-23
-0.49391,0.029138,0.01,-192.6,-0.60309,-0.44539,-4.1598e-23
-0.49079,0.031323,-0.01,-185.88,-0.58656,-0.395,3.0851e-26
-0.49079,0.031323,0.01,-185.88,-0.58656,-0.395,3.0851e-26
-0.4876,0.033396,-0.01,-180.25,-0.57731,-0.36192,4.1629e-23
-0.4876,0.033396,0.01,-180.25,-0.57731,-0.36192,4.1629e-23
-0.48435,0.035372,-0.01,-177.12,-0.57158,-0.33013,8.27e-17
-0.48435,0.035372,0.01,-177.12,-0.57158,-0.33013,8.27e-17
-0.48102,0.037207,-0.01,-172.03,-0.5545,-0.29502,8.27e-17
-0.48102,0.037207,0.01,-172.03,-0.5545,-0.29502,8.27e-17
-0.47764,0.038957,-0.01,-166.26,-0.5423,-0.27383,-5.5031e-27
-0.47764,0.038957,0.01,-166.26,-0.5423,-0.27383,-5.5031e-27
-0.47423,0.040647,-0.01,-164.04,-0.53679,-0.25267,7.4513e-23
-0.47423,0.040647,0.01,-164.04,-0.53679,-0.25267,7.4513e-23
-0.47076,0.042203,-0.01,-163.58,-0.53108,-0.23696,-2.117e-33
-0.47076,0.042203,0.01,-163.58,-0.53108,-0.23696,-2.117e-33
-0.25363,-0.072831,0.01,10.668,-0.12999,0.00016494,1.4595e-25
-0.25363,-0.072831,-0.01,10.668,-0.12999,0.00016494,1.4595e-25
-0.25747,-0.072827,-0.01,10.62,-0.13012,0.00016683,1.9213e-20
-0.25747,-0.072827,0.01,10.62,-0.13012,0.00016683,1.9213e-20
-0.26132,-0.072822,-0.01,10.658,-0.13124,0.00055502,1.9214e-20
-0.26132,-0.072822,0.01,10.658,-0.13124,0.00055502,1.9214e-20
-0.26517,-0.072794,-0.01,10.974,-0.13174,0.0012244,-5.9117e-25
-0.26517,-0.072794,0.01,10.974,-0.13174,0.0012244,-5.9117e-25
-0.26902,-0.07275,-0.01,11.282,-0.13033,0.0014945,3.4785e-26
-0.26902,-0.07275,0.01,11.282,-0.13033,0.0014945,3.4785e-26
-0.27286,-0.072706,-0.01,11.288,-0.13049,0.0016443,2.5564e-24
-0.27286,-0.072706,0.01,11.288,-0.13049,0.0016443,2.5564e-24
-0.27671,-0.072654,-0.01,11.526,-0.13184,0.0023723,-3.4409e-19
-0.27671,-0.072654,0.01,11.526,-0.13184,0.0023723,-3.4409e-19
-0.28056,-0.072569,-0.01,11.99,-0.13051,0.0028944,-3.4409e-19
-0.28056,-0.072569,0.01,11.99,-0.13051,0.0028944,-3.4409e-19
-0.2844,-0.072483,-0.01,12.014,-0.12977,0.0028766,-3.4553e-19
-0.2844,-0.072483,0.01,12.014,-0.12977,0.0028766,-3.4553e-19
-0.28825,-0.072398,-0.01,12.194,-0.13135,0.0035983,3.8161e-19
-0.28825,-0.072398,0.01,12.194,-0.13135,0.0035983,3.8161e-19
-0.2921,-0.072274,-0.01,12.702,-0.13051,0.0042983,7.2713e-19
-0.2921,-0.072274,0.01,12.702,-0.13051,0.0042983,7.2713e-19
-0.29594,-0.072146,-0.01,12.857,-0.12917,0.004312,9.9791e-29
-0.29594,-0.072146,0.01,12.857,-0.12917,0.004312,9.9791e-29
-0.29979,-0.072018,-0.01,13.009,-0.13023,0.0048893,-2.71e-25
-0.29979,-0.072018,0.01,13.009,-0.13023,0.0048893,-2.71e-25
-0.30363,-0.071859,-0.01,13.468,-0.12999,0.0056419,6.1044e-24
-0.30363,-0.071859,0.01,13.468,-0.12999,0.0056419,6.1044e-24
-0.30747,-0.071686,-0.01,13.758,-0.12856,0.0058076,1.2143e-23
-0.30747,-0.071686,0.01,13.758,-0.12856,0.0058076,1.2143e-23
-0.31132,-0.071512,-0.01,13.903,-0.1291,0.0062715,8.1547e-19
-0.31132,-0.071512,0.01,13.903,-0.1291,0.0062715,8.1547e-19
-0.31516,-0.071314,-0.01,14.346,-0.12918,0.0070767,8.1547e-19
-0.31516,-0.071314,0.01,14.346,-0.12918,0.0070767,8.1547e-19
-0.319,-0.071094,-0.01,14.731,-0.12767,0.0073502,-1.7205e-18
-0.319,-0.071094,0.01,14.731,-0.12767,0.0073502,-1.7205e-18
-0.32284,-0.070873,-0.01,14.893,-0.12787,0.0077518,-3.4646e-18
-0.32284,-0.070873,0.01,14.893,-0.12787,0.0077518,-3.4646e-18
-0.32668,-0.07063,-0.01,15.353,-0.12798,0.0085961,8.35e-20
-0.32668,-0.07063,0.01,15.353,-0.12798,0.0085961,8.35e-20
-0.33052,-0.07036,-0.01,15.791,-0.12638,0.0089226,1.8276e-18
-0.33052,-0.07036,0.01,15.791,-0.12638,0.0089226,1.8276e-18
-0.33436,-0.07009,-0.01,15.993,-0.12641,0.0093295,1.8747e-18
-0.33436,-0.07009,0.01,15.993,-0.12641,0.0093295,1.8747e-18
-0.3382,-0.069796,-0.01,16.498,-0.12632,0.010193,1.8747e-18
-0.3382,-0.069796,0.01,16.498,-0.12632,0.010193,1.8747e-18
-0.34203,-0.069475,-0.01,16.956,-0.12465,0.010511,3.5265e-38
-0.34203,-0.069475,0.01,16.956,-0.12465,0.010511,3.5265e-38
-0.34586,-0.069153,-0.01,17.218,-0.12465,0.011003,-7.896e-24
-0.34586,-0.069153,0.01,17.218,-0.12465,0.011003,-7.896e-24
-0.34969,-0.068802,-0.01,17.795,-0.12413,0.011853,2.1155e-18
-0.34969,-0.068802,0.01,17.795,-0.12413,0.011853,2.1155e-18
-0.35352,-0.068425,-0.01,18.235,-0.1225,0.012101,4.2422e-18
-0.35352,-0.068425,0.01,18.235,-0.1225,0.012101,4.2422e-18
-0.35735,-0.068048,-0.01,18.583,-0.12259,0.012772,6.5198e-18
-0.35735,-0.068048,0.01,18.583,-0.12259,0.012772,6.5198e-18
-0.36118,-0.067633,-0.01,19.266,-0.12131,0.013554,6.6789e-18
-0.36118,-0.067633,0.01,19.266,-0.12131,0.013554,6.6789e-18
-0.365,-0.067199,-0.01,19.647,-0.11987,0.013671,2.2858e-18
-0.365,-0.067199,0.01,19.647,-0.11987,0.013671,2.2858e-18
-0.36882,-0.066765,-0.01,20.109,-0.11997,0.014597,2.3935e-18
-0.36882,-0.066765,0.01,20.109,-0.11997,0.014597,2.3935e-18
-0.37264,-0.066275,-0.01,20.846,-0.11807,0.015309,-6.298e-20
-0.37264,-0.066275,0.01,20.846,-0.11807,0.015309,-6.298e-20
-0.37646,-0.065781,-0.01,21.247,-0.11694,0.015471,-2.4565e-18
-0.37646,-0.065781,0.01,21.247,-0.11694,0.015471,-2.4565e-18
-0.38027,-0.065272,-0.01,21.882,-0.11632,0.016393,-5.2088e-18
-0.38027,-0.065272,0.01,21.882,-0.11632,0.016393,-5.2088e-18
-0.38408,-0.064714,-0.01,22.542,-0.1142,0.016837,-1.0489e-17
-0.38408,-0.064714,0.01,22.542,-0.1142,0.016837,-1.0489e-17
-0.38788,-0.064156,-0.01,23.061,-0.11332,0.017374,-5.2806e-18
-0.38788,-0.064156,0.01,23.061,-0.11332,0.017374,-5.2806e-18
-0.39168,-0.063556,-0.01,23.859,-0.11164,0.018126,5.6521e-18
-0.39168,-0.063556,0.01,23.859,-0.11164,0.018126,5.6521e-18
-0.39548,-0.062931,-0.01,24.435,-0.11005,0.018359,5.6521e-18
-0.39548,-0.062931,0.01,24.435,-0.11005,0.018359,5.6521e-18
-0.39927,-0.062298,-0.01,25.167,-0.10885,0.019222,5.9929e-18
-0.39927,-0.062298,0.01,25.167,-0.10885,0.019222,5.9929e-18
-0.40306,-0.061602,-0.01,25.984,-0.10634,0.019697,5.9929e-18
-0.40306,-0.061602,0.01,25.984,-0.10634,0.019697,5.9929e-18
-0.40684,-0.060906,-0.01,26.685,-0.10462,0.020126,6.3197e-18
-0.40684,-0.060906,0.01,26.685,-0.10462,0.020126,6.3197e-18
-0.41062,-0.06016,-0.01,27.59,-0.10253,0.020789,-2.0055e-19
-0.41062,-0.06016,0.01,27.59,-0.10253,0.020789,-2.0055e-19
-0.41439,-0.059389,-0.01,28.372,-0.10056,0.021104,-6.5203e-18
-0.41439,-0.059389,0.01,28.372,-0.10056,0.021104,-6.5203e-18
-0.41815,-0.058592,-0.01,29.323,-0.098294,0.021717,6.963e-18
-0.41815,-0.058592,0.01,29.323,-0.098294,0.021717,6.963e-18
-0.4219,-0.057742,-0.01,30.193,-0.095893,0.021996,1.4051e-17
-0.4219,-0.057742,0.01,30.193,-0.095893,0.021996,1.4051e-17
-0.42565,-0.056887,-0.01,31.153,-0.093503,0.022562,-3.2195e-19
-0.42565,-0.056887,0.01,31.153,-0.093503,0.022562,-3.2195e-19
-0.42939,-0.055953,-0.01,32.155,-0.090493,0.022868,-7.4102e-18
-0.42939,-0.055953,0.01,32.155,-0.090493,0.022868,-7.4102e-18
-0.43312,-0.055019,-0.01,33.149,-0.087583,0.023141,-5.16e-34
-0.43312,-0.055019,0.01,33.149,-0.087583,0.023141,-5.16e-34
-0.43683,-0.054004,-0.01,34.226,-0.084312,0.023399,8.0561e-18
-0.43683,-0.054004,0.01,34.226,-0.084312,0.023399,8.0561e-18
-0.44054,-0.052981,-0.01,35.296,-0.08086,0.023461,8.0561e-18
-0.44054,-0.052981,0.01,35.296,-0.08086,0.023461,8.0561e-18
-0.44423,-0.05188,-0.01,36.425,-0.077236,0.023531,1.7163e-17
-0.44423,-0.05188,0.01,36.425,-0.077236,0.023531,1.7163e-17
-0.44791,-0.050761,-0.01,37.584,-0.073216,0.023406,3.4985e-17
-0.44791,-0.050761,0.01,37.584,-0.073216,0.023406,3.4985e-17
-0.45156,-0.04956,-0.01,38.771,-0.069037,0.023175,1.7822e-17
-0.45156,-0.04956,0.01,38.771,-0.069037,0.023175,1.7822e-17
-0.45521,-0.048339,-0.01,39.992,-0.064527,0.02282,-3.7915e-17
-0.45521,-0.048339,0.01,39.992,-0.064527,0.02282,-3.7915e-17
-0.45882,-0.047021,-0.01,41.255,-0.059486,0.022166,-7.6806e-17
-0.45882,-0.047021,0.01,41.255,-0.059486,0.022166,-7.6806e-17
-0.46243,-0.045684,-0.01,42.491,-0.054585,0.021467,1.3247e-18
-0.46243,-0.045684,0.01,42.491,-0.054585,0.021467,1.3247e-18
-0.466,-0.044236,-0.01,43.821,-0.048738,0.020405,4.0215e-17
-0.466,-0.044236,0.01,43.821,-0.048738,0.020405,4.0215e-17
-0.46954,-0.042748,-0.01,45.065,-0.042401,0.018651,-2.1266e-17
-0.46954,-0.042748,0.01,45.065,-0.042401,0.018651,-2.1266e-17
-0.47306,-0.041175,-0.01,46.305,-0.035747,0.016818,-4.3108e-17
-0.47306,-0.041175,0.01,46.305,-0.035747,0.016818,-4.3108e-17
-0.47652,-0.039511,-0.01,47.457,-0.029102,0.0145,-4.4182e-17
-0.47652,-0.039511,0.01,47.457,-0.029102,0.0145,-4.4182e-17
-0.47996,-0.037788,-0.01,48.473,-0.022912,0.012194,-4.5125e-17
-0.47996,-0.037788,0.01,48.473,-0.022912,0.012194,-4.5125e-17
-0.48333,-0.035933,-0.01,49.311,-0.015935,0.009176,-2.2785e-17
-0.48333,-0.035933,0.01,49.311,-0.015935,0.009176,-2.2785e-17
-0.48665,-0.033982,-0.01,49.862,-0.0071836,0.0043503,-6.5917e-24
-0.48665,-0.033982,0.01,49.862,-0.0071836,0.0043503,-6.5917e-24
-0.48991,-0.031935,-0.01,49.956,0.0041732,-0.0030204,1.5301e-23
-0.48991,-0.031935,0.01,49.956,0.0041732,-0.0030204,1.5301e-23
-0.49307,-0.029752,-0.01,49.324,0.017901,-0.013642,2.2714e-17
-0.49307,-0.029752,0.01,49.324,0.017901,-0.013642,2.2714e-17
-0.49613,-0.027409,-0.01,47.696,0.034116,-0.02857,2.2714e-17
-0.49613,-0.027409,0.01,47.696,0.034116,-0.02857,2.2714e-17
-0.49906,-0.024922,-0.01,44.579,0.053767,-0.050085,-4.4965e-28
-0.49906,-0.024922,0.01,44.579,0.053767,-0.050085,-4.4965e-28
-0.50184,-0.02227,-0.01,39.276,0.078096,-0.082671,1.6777e-23
-0.50184,-0.02227,0.01,39.276,0.078096,-0.082671,1.6777e-23
-0.50444,-0.019433,-0.01,30.799,0.10814,-0.13363,2.0105e-24
-0.50444,-0.019433,0.01,30.799,0.10814,-0.13363,2.0105e-24
-0.50679,-0.016392,-0.01,17.849,0.13941,-0.20774,1.2189e-21
-0.50679,-0.016392,0.01,17.849,0.13941,-0.20774,1.2189e-21
-0.50883,-0.013138,-0.01,-0.41155,0.16342,-0.30872,5.0804e-18
-0.50883,-0.013138,0.01,-0.41155,0.16342,-0.30872,5.0804e-18
-0.51049,-0.009674,-0.01,-25.348,0.17004,-0.44252,5.0791e-18
-0.51049,-0.009674,0.01,-25.348,0.17004,-0.44252,5.0791e-18
-0.51169,-0.0060258,-0.01,-58.012,0.14318,-0.60273,-3.5336e-17
-0.51169,-0.0060258,0.01,-58.012,0.14318,-0.60273,-3.5336e-17
-0.51236,-0.0022436,-0.01,-96.105,0.068631,-0.7706,-3.5336e-17
-0.51236,-0.0022436,0.01,-96.105,0.068631,-0.7706,-3.5336e-17
-0.24978,-0.072836,0.01,10.087,-0.13196,-0.00047067,-1.8875e-20
-0.24456,-0.072792,0.01,9.9203,-0.13088,-0.001103,-1.0694e-19
-0.24456,-0.072792,-0.01,9.9203,-0.13088,-0.001103,-1.0694e-19
-0.24978,-0.072836,-0.01,10.087,-0.13196,-0.00047067,-1.8875e-20
-0.2393,-0.072748,0.01,9.8261,-0.13101,-0.0013723,9.582e-20
-0.2393,-0.072748,-0.01,9.8261,-0.13101,-0.0013723,9.582e-20
-0.234,-0.072682,0.01,9.4999,-0.13105,-0.0019762,2.0276e-19
-0.234,-0.072682,-0.01,9.4999,-0.13105,-0.0019762,2.0276e-19
-0.22867,-0.072588,0.01,9.3875,-0.13091,-0.002314,-3.6954e-25
-0.22867,-0.072588,-0.01,9.3875,-0.13091,-0.002314,-3.6954e-25
-0.2233,-0.072493,0.01,9.0999,-0.1312,-0.0028277,3.6515e-19
-0.2233,-0.072493,-0.01,9.0999,-0.1312,-0.0028277,3.6515e-19
-0.21789,-0.072355,0.01,8.9095,-0.13047,-0.0033873,-4.286e-21
-0.21789,-0.072355,-0.01,8.9095,-0.13047,-0.0033873,-4.286e-21
-0.21245,-0.072211,0.01,8.8459,-0.13045,-0.0036342,-1.4548e-20
-0.21245,-0.072211,-0.01,8.8459,-0.13045,-0.0036342,-1.4548e-20
-0.20697,-0.072051,0.01,8.5676,-0.13044,-0.0041797,3.5489e-19
-0.20697,-0.072051,-0.01,8.5676,-0.13044,-0.0041797,3.5489e-19
-0.20145,-0.071858,0.01,8.4711,-0.13005,-0.0045383,9.6849e-36
-0.20145,-0.071858,-0.01,8.4711,-0.13005,-0.0045383,9.6849e-36
-0.19589,-0.071664,0.01,8.2802,-0.13017,-0.0049445,1.1375e-25
-0.19589,-0.071664,-0.01,8.2802,-0.13017,-0.0049445,1.1375e-25
-0.19029,-0.071434,0.01,8.115,-0.12948,-0.005436,1.1375e-25
-0.19029,-0.071434,-0.01,8.115,-0.12948,-0.005436,1.1375e-25
-0.18465,-0.071193,0.01,8.0797,-0.12934,-0.0056615,5.0335e-35
-0.18465,-0.071193,-0.01,8.0797,-0.12934,-0.0056615,5.0335e-35
-0.17898,-0.070939,0.01,7.8388,-0.12931,-0.0061503,1.4487e-25
-0.17898,-0.070939,-0.01,7.8388,-0.12931,-0.0061503,1.4487e-25
-0.17327,-0.070651,0.01,7.7667,-0.12873,-0.0065025,1.01e-27
-0.17327,-0.070651,-0.01,7.7667,-0.12873,-0.0065025,1.01e-27
-0.16751,-0.07036,0.01,7.6521,-0.12869,-0.0068239,5.759e-19
-0.16751,-0.07036,-0.01,7.6521,-0.12869,-0.0068239,5.759e-19
-0.16172,-0.070038,0.01,7.5138,-0.12804,-0.0072522,5.7591e-19
-0.16172,-0.070038,-0.01,7.5138,-0.12804,-0.0072522,5.7591e-19
-0.15589,-0.069702,0.01,7.5002,-0.12782,-0.0074571,-1.1317e-18
-0.15589,-0.069702,-0.01,7.5002,-0.12782,-0.0074571,-1.1317e-18
-0.15002,-0.069355,0.01,7.298,-0.12773,-0.0078881,-2.2132e-18
-0.15002,-0.069355,-0.01,7.298,-0.12773,-0.0078881,-2.2132e-18
-0.14411,-0.068973,0.01,7.2529,-0.12703,-0.0082074,-1.0816e-18
-0.14411,-0.068973,-0.01,7.2529,-0.12703,-0.0082074,-1.0816e-18
-0.13815,-0.068589,0.01,7.1914,-0.12687,-0.0084712,1.0482e-18
-0.13815,-0.068589,-0.01,7.1914,-0.12687,-0.0084712,1.0482e-18
-0.13216,-0.068176,0.01,7.0804,-0.12624,-0.0088394,2.1024e-18
-0.13216,-0.068176,-0.01,7.0804,-0.12624,-0.0088394,2.1024e-18
-0.12613,-0.067746,0.01,7.0851,-0.12593,-0.0090224,1.0542e-18
-0.12613,-0.067746,-0.01,7.0851,-0.12593,-0.0090224,1.0542e-18
-0.12005,-0.067308,0.01,6.9287,-0.12575,-0.0093938,9.9394e-19
-0.12005,-0.067308,-0.01,6.9287,-0.12575,-0.0093938,9.9394e-19
-0.11393,-0.066835,0.01,6.9107,-0.12504,-0.0096611,9.9394e-19
-0.11393,-0.066835,-0.01,6.9107,-0.12504,-0.0096611,9.9394e-19
-0.10777,-0.066359,0.01,6.8744,-0.1248,-0.0098944,-9.697e-19
-0.10777,-0.066359,-0.01,6.8744,-0.1248,-0.0098944,-9.697e-19
-0.10157,-0.065855,0.01,6.8004,-0.12413,-0.010201,1.045e-20
-0.10157,-0.065855,-0.01,6.8004,-0.12413,-0.010201,1.045e-20
-0.095328,-0.065336,0.01,6.8231,-0.12375,-0.010361,1.749e-20
-0.095328,-0.065336,-0.01,6.8231,-0.12375,-0.010361,1.749e-20
-0.089041,-0.064806,0.01,6.7125,-0.12345,-0.010671,-2.7285e-20
-0.089041,-0.064806,-0.01,6.7125,-0.12345,-0.010671,-2.7285e-20
-0.082712,-0.064246,0.01,6.7225,-0.12282,-0.010872,1.8874e-18
-0.082712,-0.064246,-0.01,6.7225,-0.12282,-0.010872,1.8874e-18
-0.076339,-0.063682,0.01,6.6859,-0.12253,-0.011099,9.5207e-19
-0.076339,-0.063682,-0.01,6.6859,-0.12253,-0.011099,9.5207e-19
-0.069923,-0.063087,0.01,6.6583,-0.12177,-0.011342,1.1017e-25
-0.069923,-0.063087,-0.01,6.6583,-0.12177,-0.011342,1.1017e-25
-0.063463,-0.062482,0.01,6.699,-0.12133,-0.011476,7.74e-28
-0.063463,-0.062482,-0.01,6.699,-0.12133,-0.011476,7.74e-28
-0.056959,-0.061861,0.01,6.6324,-0.12088,-0.011722,-1.25e-27
-0.056959,-0.061861,-0.01,6.6324,-0.12088,-0.011722,-1.25e-27
-0.050411,-0.061216,0.01,6.6692,-0.12039,-0.011851,1.8159e-18
-0.050411,-0.061216,-0.01,6.6692,-0.12039,-0.011851,1.8159e-18
-0.043816,-0.060567,0.01,6.6141,-0.12009,-0.012088,-1.6756e-18
-0.043816,-0.060567,-0.01,6.6141,-0.12009,-0.012088,-1.6756e-18
-0.037179,-0.059884,0.01,6.6373,-0.11925,-0.012267,-5.2945e-18
-0.037179,-0.059884,-0.01,6.6373,-0.11925,-0.012267,-5.2945e-18
-0.030494,-0.059197,0.01,6.6905,-0.11876,-0.012376,-1.803e-18
-0.030494,-0.059197,-0.01,6.6905,-0.11876,-0.012376,-1.803e-18
-0.023765,-0.058486,0.01,6.6681,-0.11822,-0.012564,1.7662e-18
-0.023765,-0.058486,-0.01,6.6681,-0.11822,-0.012564,1.7662e-18
-0.016989,-0.057761,0.01,6.7222,-0.1177,-0.012664,1.258e-20
-0.016989,-0.057761,-0.01,6.7222,-0.1177,-0.012664,1.258e-20
-0.010167,-0.057023,0.01,6.7039,-0.1172,-0.012832,-1.7536e-18
-0.010167,-0.057023,-0.01,6.7039,-0.1172,-0.012832,-1.7536e-18
-0.0032982,-0.056262,0.01,6.7564,-0.11664,-0.012926,-7.7165e-27
-0.0032982,-0.056262,-0.01,6.7564,-0.11664,-0.012926,-7.7165e-27
0.0036184,-0.055496,0.01,6.7532,-0.11623,-0.013082,-1.7064e-18
0.0036184,-0.055496,-0.01,6.7532,-0.11623,-0.013082,-1.7064e-18
0.010581,-0.0547,0.01,6.7985,-0.11547,-0.013197,4.8365e-20
0.010581,-0.0547,-0.01,6.7985,-0.11547,-0.013197,4.8365e-20
0.017593,-0.053899,0.01,6.8639,-0.11494,-0.013269,3.4705e-18
0.017593,-0.053899,-0.01,6.8639,-0.11494,-0.013269,3.4705e-18
0.024651,-0.053076,0.01,6.8822,-0.11437,-0.013384,-2.3855e-20
0.024651,-0.053076,-0.01,6.8822,-0.11437,-0.013384,-2.3855e-20
0.031759,-0.052241,0.01,6.9517,-0.11379,-0.013444,-1.7396e-18
0.031759,-0.052241,-0.01,6.9517,-0.11379,-0.013444,-1.7396e-18
0.038916,-0.05139,0.01,6.9782,-0.11324,-0.013539,1.0293e-25
0.038916,-0.05139,-0.01,6.9782,-0.11324,-0.013539,1.0293e-25
0.046122,-0.050524,0.01,7.0479,-0.11265,-0.013591,1.7366e-18
0.046122,-0.050524,-0.01,7.0479,-0.11265,-0.013591,1.7366e-18
0.053377,-0.049646,0.01,7.0868,-0.11209,-0.013665,1.323e-20
0.053377,-0.049646,-0.01,7.0868,-0.11209,-0.013665,1.323e-20
0.060682,-0.048749,0.01,7.1568,-0.1115,-0.013707,-3.4696e-18
0.060682,-0.048749,-0.01,7.1568,-0.1115,-0.013707,-3.4696e-18
0.068038,-0.047843,0.01,7.2087,-0.11095,-0.013762,-3.4705e-18
0.068038,-0.047843,-0.01,7.2087,-0.11095,-0.013762,-3.4705e-18
0.075444,-0.046917,0.01,7.279,-0.11033,-0.013796,-1.7243e-18
0.075444,-0.046917,-0.01,7.279,-0.11033,-0.013796,-1.7243e-18
0.082903,-0.045985,0.01,7.3479,-0.10977,-0.013827,-5.2119e-25
0.082903,-0.045985,-0.01,7.3479,-0.10977,-0.013827,-5.2119e-25
0.090411,-0.045032,0.01,7.4164,-0.10914,-0.013852,-3.1284e-25
0.090411,-0.045032,-0.01,7.4164,-0.10914,-0.013852,-3.1284e-25
0.097973,-0.044072,0.01,7.5067,-0.10879,-0.013813,2.1002e-25
0.097973,-0.044072,-0.01,7.5067,-0.10879,-0.013813,2.1002e-25
-0.25363,-0.072831,-0.01,10.388,-0.13253,0.00016668,-3.7752e-20
-0.25363,-0.072831,0.01,10.388,-0.13253,0.00016668,-3.7752e-20
-0.47076,0.042203,0.01,-156.08,-0.51001,-0.22035,-1.4675e-16
-0.47076,0.042203,-0.01,-156.08,-0.51001,-0.22035,-1.4675e-16
-0.46727,0.043718,-0.01,-155.26,-0.50787,-0.21247,-7.3377e-17
-0.46727,0.043718,0.01,-155.26,-0.50787,-0.21247,-7.3377e-17
-0.46375,0.04515,-0.01,-152.11,-0.49744,-0.19587,7.0421e-17
-0.46375,0.04515,0.01,-152.11,-0.49744,-0.19587,7.0421e-17
-0.4602,0.046516,-0.01,-148.01,-0.48604,-0.18217,1.3918e-16
-0.4602,0.046516,0.01,-148.01,-0.48604,-0.18217,1.3918e-16
-0.45663,0.047831,-0.01,-145.03,-0.47664,-0.16904,1.3637e-16
-0.45663,0.047831,0.01,-145.03,-0.47664,-0.16904,1.3637e-16
-0.45303,0.049069,-0.01,-141.26,-0.46567,-0.15716,6.7619e-17
-0.45303,0.049069,0.01,-141.26,-0.46567,-0.15716,6.7619e-17
-0.44942,0.050277,-0.01,-138.1,-0.45636,-0.14645,6.4656e-17
-0.44942,0.050277,0.01,-138.1,-0.45636,-0.14645,6.4656e-17
-0.44579,0.051406,-0.01,-134.83,-0.44635,-0.13635,6.4656e-17
-0.44579,0.051406,0.01,-134.83,-0.44635,-0.13635,6.4656e-17
-0.44215,0.052512,-0.01,-131.78,-0.43747,-0.12764,1.1835e-22
-0.44215,0.052512,0.01,-131.78,-0.43747,-0.12764,1.1835e-22
-0.43848,0.053548,-0.01,-129.12,-0.4283,-0.119,2.9816e-17
-0.43848,0.053548,0.01,-129.12,-0.4283,-0.119,2.9816e-17
-0.43482,0.05456,-0.01,-126.31,-0.42001,-0.11185,2.9816e-17
-0.43482,0.05456,0.01,-126.31,-0.42001,-0.11185,2.9816e-17
-0.43113,0.055515,-0.01,-124.13,-0.41177,-0.10443,-2.879e-17
-0.43113,0.055515,0.01,-124.13,-0.41177,-0.10443,-2.879e-17
-0.42744,0.056439,-0.01,-121.65,-0.4045,-0.09864,-3.8195e-19
-0.42744,0.056439,0.01,-121.65,-0.4045,-0.09864,-3.8195e-19
-0.42374,0.057326,-0.01,-119.99,-0.39725,-0.092217,2.8408e-17
-0.42374,0.057326,0.01,-119.99,-0.39725,-0.092217,2.8408e-17
-0.42003,0.058166,-0.01,-117.73,-0.39054,-0.087403,2.3848e-23
-0.42003,0.058166,0.01,-117.73,-0.39054,-0.087403,2.3848e-23
-0.41632,0.058994,-0.01,-116.37,-0.38483,-0.081941,-2.7373e-17
-0.41632,0.058994,0.01,-116.37,-0.38483,-0.081941,-2.7373e-17
-0.41259,0.059756,-0.01,-114.22,-0.37622,-0.076492,-5.37e-17
-0.41259,0.059756,0.01,-114.22,-0.37622,-0.076492,-5.37e-17
-0.40886,0.060518,-0.01,-112.25,-0.37096,-0.072489,1.179e-19
-0.40886,0.060518,0.01,-112.25,-0.37096,-0.072489,1.179e-19
-0.40512,0.061222,-0.01,-110.58,-0.36309,-0.067182,2.6445e-17
-0.40512,0.061222,0.01,-110.58,-0.36309,-0.067182,2.6445e-17
-0.40138,0.06191,-0.01,-108.21,-0.35785,-0.064351,3.7054e-37
-0.40138,0.06191,0.01,-108.21,-0.35785,-0.064351,3.7054e-37
-0.39764,0.062576,-0.01,-107.27,-0.35371,-0.060264,-6.5078e-39
-0.39764,0.062576,0.01,-107.27,-0.35371,-0.060264,-6.5078e-39
-0.39388,0.063194,-0.01,-105.05,-0.34633,-0.056636,3.7527e-37
-0.39388,0.063194,0.01,-105.05,-0.34633,-0.056636,3.7527e-37
-0.39013,0.063812,-0.01,-103.49,-0.34314,-0.053804,2.4372e-17
-0.39013,0.063812,0.01,-103.49,-0.34314,-0.053804,2.4372e-17
-0.38636,0.064378,-0.01,-102.01,-0.33541,-0.04951,2.4372e-17
-0.38636,0.064378,0.01,-102.01,-0.33541,-0.04951,2.4372e-17
-0.3826,0.06493,-0.01,-99.791,-0.33115,-0.047859,2.3326e-17
-0.3826,0.06493,0.01,-99.791,-0.33115,-0.047859,2.3326e-17
-0.37883,0.065473,-0.01,-99.223,-0.32896,-0.044823,1.1668e-17
-0.37883,0.065473,0.01,-99.223,-0.32896,-0.044823,1.1668e-17
-0.37506,0.065962,-0.01,-97.247,-0.31999,-0.04112,-2.2857e-17
-0.37506,0.065962,0.01,-97.247,-0.31999,-0.04112,-2.2857e-17
-0.37129,0.06645,-0.01,-95.392,-0.31728,-0.039794,-1.1199e-17
-0.37129,0.06645,0.01,-95.392,-0.31728,-0.039794,-1.1199e-17
-0.36751,0.066914,-0.01,-94.801,-0.31361,-0.036862,1.1059e-17
-0.36751,0.066914,0.01,-94.801,-0.31361,-0.036862,1.1059e-17
-0.36373,0.067343,-0.01,-92.857,-0.30712,-0.03461,2.9495e-19
-0.36373,0.067343,0.01,-92.857,-0.30712,-0.03461,2.9495e-19
-0.35995,0.067772,-0.01,-91.664,-0.30584,-0.03309,1.4251e-20
-0.35995,0.067772,0.01,-91.664,-0.30584,-0.03309,1.4251e-20
-0.35616,0.068165,-0.01,-90.728,-0.29982,-0.030141,2.1323e-17
-0.35616,0.068165,0.01,-90.728,-0.29982,-0.030141,2.1323e-17
-0.35238,0.068538,-0.01,-88.908,-0.29513,-0.028835,1.9395e-19
-0.35238,0.068538,0.01,-88.908,-0.29513,-0.028835,1.9395e-19
-0.34859,0.06891,-0.01,-88.168,-0.29448,-0.02725,-1.035e-17
-0.34859,0.06891,0.01,-88.168,-0.29448,-0.02725,-1.035e-17
-0.3448,0.069242,-0.01,-87.049,-0.28747,-0.024472,1.0088e-17
-0.3448,0.069242,0.01,-87.049,-0.28747,-0.024472,1.0088e-17
-0.34101,0.06956,-0.01,-85.28,-0.28382,-0.023682,1.0088e-17
-0.34101,0.06956,0.01,-85.28,-0.28382,-0.023682,1.0088e-17
-0.33722,0.069879,-0.01,-84.775,-0.28355,-0.022186,9.9685e-18
-0.33722,0.069879,0.01,-84.775,-0.28355,-0.022186,9.9685e-18
-0.33342,0.070156,-0.01,-83.62,-0.27636,-0.019668,2.858e-19
-0.33342,0.070156,0.01,-83.62,-0.27636,-0.019668,2.858e-19
-0.32963,0.070423,-0.01,-81.935,-0.27315,-0.019086,-9.6827e-18
-0.32963,0.070423,0.01,-81.935,-0.27315,-0.019086,-9.6827e-18
-0.32583,0.07069,-0.01,-81.474,-0.27313,-0.017797,4.787e-18
-0.32583,0.07069,0.01,-81.474,-0.27313,-0.017797,4.787e-18
-0.32203,0.07092,-0.01,-80.405,-0.26644,-0.015578,4.787e-18
-0.32203,0.07092,0.01,-80.405,-0.26644,-0.015578,4.787e-18
-0.31824,0.071138,-0.01,-78.83,-0.26308,-0.014987,9.9541e-35
-0.31824,0.071138,0.01,-78.83,-0.26308,-0.014987,9.9541e-35
-0.31444,0.071356,-0.01,-78.267,-0.26325,-0.013993,4.5944e-18
-0.31444,0.071356,0.01,-78.267,-0.26325,-0.013993,4.5944e-18
-0.31064,0.071543,-0.01,-77.382,-0.25767,-0.012079,4.5944e-18
-0.31064,0.071543,0.01,-77.382,-0.25767,-0.012079,4.5944e-18
-0.30684,0.071714,-0.01,-75.927,-0.2537,-0.011337,-3.5265e-38
-0.30684,0.071714,0.01,-75.927,-0.2537,-0.011337,-3.5265e-38
-0.30303,0.071886,-0.01,-75.168,-0.25381,-0.010695,0
-0.30303,0.071886,0.01,-75.168,-0.25381,-0.010695,0
-0.29923,0.072036,-0.01,-74.524,-0.24989,-0.0090621,0
-0.29923,0.072036,0.01,-74.524,-0.24989,-0.0090621,0
-0.29543,0.072163,-0.01,-73.175,-0.24494,-0.0080853,1.8392e-36
-0.29543,0.072163,0.01,-73.175,-0.24494,-0.0080853,1.8392e-36
-0.29163,0.07229,-0.01,-72.239,-0.24482,-0.0078384,1.8421e-36
-0.29163,0.07229,0.01,-72.239,-0.24482,-0.0078384,1.8421e-36
-0.28782,0.072408,-0.01,-71.906,-0.2427,-0.006434,2.1057e-18
-0.28782,0.072408,0.01,-71.906,-0.2427,-0.006434,2.1057e-18
-0.28402,0.072492,-0.01,-70.678,-0.23646,-0.0051769,4.1524e-18
-0.28402,0.072492,0.01,-70.678,-0.23646,-0.0051769,4.1524e-18
-0.28022,0.072576,-0.01,-69.49,-0.23565,-0.0051801,2.0467e-18
-0.28022,0.072576,0.01,-69.49,-0.23565,-0.0051801,2.0467e-18
-0.27641,0.07266,-0.01,-69.272,-0.23529,-0.0041082,1.5574e-23
-0.27641,0.07266,0.01,-69.272,-0.23529,-0.0041082,1.5574e-23
-0.27261,0.072709,-0.01,-68.26,-0.22905,-0.0027547,-9.8833e-19
-0.27261,0.072709,0.01,-68.26,-0.22905,-0.0027547,-9.8833e-19
-0.2688,0.072753,-0.01,-66.995,-0.2266,-0.0025723,-2.948e-18
-0.2688,0.072753,0.01,-66.995,-0.2266,-0.0025723,-2.948e-18
-0.265,0.072796,-0.01,-66.497,-0.22709,-0.0020512,-1.4728e-18
-0.265,0.072796,0.01,-66.497,-0.22709,-0.0020512,-1.4728e-18
-0.26119,0.072822,-0.01,-66.288,-0.22629,-0.0015021,9.7368e-19
-0.26119,0.072822,0.01,-66.288,-0.22629,-0.0015021,9.7368e-19
-0.26119,0.072822,0.01,-65.367,-0.22098,-0.00027633,-2.4005e-19
-0.26119,0.072822,-0.01,-65.367,-0.22098,-0.00027633,-2.4005e-19
-0.25739,0.072827,-0.01,-64.736,-0.2194,-0.0002759,-1.2002e-19
-0.25739,0.072827,0.01,-64.736,-0.2194,-0.0002759,-1.2002e-19
-0.25358,0.072832,-0.01,-63.867,-0.21923,-0.0002791,-1.782e-24
-0.25358,0.072832,0.01,-63.867,-0.21923,-0.0002791,-1.782e-24
-0.24978,0.072836,-0.01,-63.598,-0.21793,0.00076198,7.8986e-25
-0.24978,0.072836,0.01,-63.598,-0.21793,0.00076198,7.8986e-25
-0.24456,0.072792,-0.01,-62.355,-0.21212,0.0017803,-6.5e-19
-0.24456,0.072792,0.01,-62.355,-0.21212,0.0017803,-6.5e-19
-0.2393,0.072748,-0.01,-61.082,-0.20989,0.0021927,-1.9383e-18
-0.2393,0.072748,0.01,-61.082,-0.20989,0.0021927,-1.9383e-18
-0.234,0.072682,-0.01,-60.456,-0.2074,0.0031175,-1.2883e-18
-0.234,0.072682,0.01,-60.456,-0.2074,0.0031175,-1.2883e-18
-0.22867,0.072588,-0.01,-59.157,-0.20399,0.0036027,-2.3594e-24
-0.22867,0.072588,0.01,-59.157,-0.20399,0.0036027,-2.3594e-24
-0.2233,0.072493,-0.01,-58.359,-0.20237,0.0043554,2.4106e-18
-0.2233,0.072493,0.01,-58.359,-0.20237,0.0043554,2.4106e-18
-0.21789,0.072355,-0.01,-57.368,-0.19795,0.0051384,4.7283e-18
-0.21789,0.072355,0.01,-57.368,-0.19795,0.0051384,4.7283e-18
-0.21245,0.072211,-0.01,-56.191,-0.19557,0.0054491,3.6435e-20
-0.21245,0.072211,0.01,-56.191,-0.19557,0.0054491,3.6435e-20
-0.20697,0.072051,-0.01,-55.543,-0.19339,0.0061943,-2.2812e-18
-0.20697,0.072051,0.01,-55.543,-0.19339,0.0061943,-2.2812e-18
-0.20145,0.071858,-0.01,-54.369,-0.18989,0.0066298,-1.5752e-34
-0.20145,0.071858,0.01,-54.369,-0.18989,0.0066298,-1.5752e-34
-0.19589,0.071664,-0.01,-53.482,-0.18811,0.0071469,-8.525e-18
-0.19589,0.071664,0.01,-53.482,-0.18811,0.0071469,-8.525e-18
-0.19029,0.071434,-0.01,-52.637,-0.18448,0.0077489,-8.525e-18
-0.19029,0.071434,0.01,-52.637,-0.18448,0.0077489,-8.525e-18
-0.18465,0.071193,-0.01,-51.538,-0.18207,0.0079737,-4.0303e-18
-0.18465,0.071193,0.01,-51.538,-0.18207,0.0079737,-4.0303e-18
-0.17898,0.070939,-0.01,-50.869,-0.18013,0.008569,-4.0303e-18
-0.17898,0.070939,0.01,-50.869,-0.18013,0.008569,-4.0303e-18
-0.17327,0.070651,-0.01,-49.796,-0.17668,0.0089308,6.4551e-27
-0.17327,0.070651,0.01,-49.796,-0.17668,0.0089308,6.4551e-27
-0.16751,0.07036,-0.01,-48.894,-0.17479,0.0092732,-3.7611e-18
-0.16751,0.07036,0.01,-48.894,-0.17479,0.0092732,-3.7611e-18
-0.16172,0.070038,-0.01,-48.133,-0.17177,0.0097339,-3.7611e-18
-0.16172,0.070038,0.01,-48.133,-0.17177,0.0097339,-3.7611e-18
-0.15589,0.069702,-0.01,-47.089,-0.16937,0.009888,-7.1e-18
-0.15589,0.069702,0.01,-47.089,-0.16937,0.009888,-7.1e-18
-0.15002,0.069355,-0.01,-46.412,-0.16755,0.010352,-1.287e-19
-0.15002,0.069355,0.01,-46.412,-0.16755,0.010352,-1.287e-19
-0.14411,0.068973,-0.01,-45.417,-0.16431,0.010625,6.9712e-18
-0.14411,0.068973,0.01,-45.417,-0.16431,0.010625,6.9712e-18
-0.13815,0.068589,-0.01,-44.537,-0.16242,0.010852,-6.6123e-18
-0.13815,0.068589,0.01,-44.537,-0.16242,0.010852,-6.6123e-18
-0.13216,0.068176,-0.01,-43.813,-0.15975,0.011193,-2.165e-19
-0.13216,0.068176,0.01,-43.813,-0.15975,0.011193,-2.165e-19
-0.12613,0.067746,-0.01,-42.824,-0.15744,0.011289,6.3958e-18
-0.12613,0.067746,0.01,-42.824,-0.15744,0.011289,6.3958e-18
-0.12005,0.067308,-0.01,-42.145,-0.15565,0.011635,6.1089e-18
-0.12005,0.067308,0.01,-42.145,-0.15565,0.011635,6.1089e-18
-0.11393,0.066835,-0.01,-41.21,-0.15274,0.011811,6.1089e-18
-0.11393,0.066835,0.01,-41.21,-0.15274,0.011811,6.1089e-18
-0.10777,0.066359,-0.01,-40.373,-0.15089,0.011971,5.7834e-18
-0.10777,0.066359,0.01,-40.373,-0.15089,0.011971,5.7834e-18
-0.10157,0.065855,-0.01,-39.653,-0.14838,0.012203,1.981e-19
-0.10157,0.065855,0.01,-39.653,-0.14838,0.012203,1.981e-19
-0.095328,0.065336,-0.01,-38.726,-0.14621,0.012251,-1.1026e-17
-0.095328,0.065336,0.01,-38.726,-0.14621,0.012251,-1.1026e-17
-0.089041,0.064806,-0.01,-38.048,-0.14435,0.012487,-1.232e-19
-0.089041,0.064806,0.01,-38.048,-0.14435,0.012487,-1.232e-19
-0.082712,0.064246,-0.01,-37.157,-0.14182,0.012564,1.0432e-17
-0.082712,0.064246,0.01,-37.157,-0.14182,0.012564,1.0432e-17
-0.076339,0.063682,-0.01,-36.379,-0.14004,0.012694,5.1154e-18
-0.076339,0.063682,0.01,-36.379,-0.14004,0.012694,5.1154e-18
-0.069923,0.063087,-0.01,-35.638,-0.13754,0.012821,5.7188e-25
-0.069923,0.063087,0.01,-35.638,-0.13754,0.012821,5.7188e-25
-0.063463,0.062482,-0.01,-34.777,-0.13552,0.012829,3.975e-27
-0.063463,0.062482,0.01,-34.777,-0.13552,0.012829,3.975e-27
-0.056959,0.061861,-0.01,-34.102,-0.13355,0.012961,9.1783e-18
-0.056959,0.061861,0.01,-34.102,-0.13355,0.012961,9.1783e-18
-0.050411,0.061216,-0.01,-33.245,-0.13141,0.012948,9.1783e-18
-0.050411,0.061216,0.01,-33.245,-0.13141,0.012948,9.1783e-18
-0.043816,0.060567,-0.01,-32.55,-0.12973,0.013068,3.6006e-24
-0.043816,0.060567,0.01,-32.55,-0.12973,0.013068,3.6006e-24
-0.037179,0.059884,-0.01,-31.765,-0.12724,0.013101,8.3077e-18
-0.037179,0.059884,0.01,-31.765,-0.12724,0.013101,8.3077e-18
-0.030494,0.059197,-0.01,-30.965,-0.12539,0.013078,8.3077e-18
-0.030494,0.059197,0.01,-30.965,-0.12539,0.013078,8.3077e-18
-0.023765,0.058486,-0.01,-30.289,-0.12342,0.013127,7.8372e-18
-0.023765,0.058486,0.01,-30.289,-0.12342,0.013127,7.8372e-18
-0.016989,0.057761,-0.01,-29.474,-0.12144,0.013078,2.4155e-19
-0.016989,0.057761,0.01,-29.474,-0.12144,0.013078,2.4155e-19
-0.010167,0.057023,-0.01,-28.798,-0.11963,0.013109,-7.5956e-18
-0.010167,0.057023,0.01,-28.798,-0.11963,0.013109,-7.5956e-18
-0.0032982,0.056262,-0.01,-28.014,-0.11764,0.013048,-1.4173e-17
-0.0032982,0.056262,0.01,-28.014,-0.11764,0.013048,-1.4173e-17
0.0036184,0.055496,-0.01,-27.32,-0.11594,0.01306,-7.2513e-18
0.0036184,0.055496,0.01,-27.32,-0.11594,0.01306,-7.2513e-18
0.010581,0.0547,-0.01,-26.583,-0.11379,0.013016,1.3536e-17
0.010581,0.0547,0.01,-26.583,-0.11379,0.013016,1.3536e-17
0.017593,0.053899,-0.01,-25.836,-0.112,0.012941,1.657e-19
0.017593,0.053899,0.01,-25.836,-0.112,0.012941,1.657e-19
0.024651,0.053076,-0.01,-25.161,-0.11016,0.012902,-1.2633e-17
0.024651,0.053076,0.01,-25.161,-0.11016,0.012902,-1.2633e-17
0.031759,0.052241,-0.01,-24.409,-0.10831,0.012807,-6.1847e-18
0.031759,0.052241,0.01,-24.409,-0.10831,0.012807,-6.1847e-18
0.038916,0.05139,-0.01,-23.737,-0.10656,0.012752,3.6143e-25
0.038916,0.05139,0.01,-23.737,-0.10656,0.012752,3.6143e-25
0.046122,0.050524,-0.01,-23.006,-0.10473,0.012647,5.5444e-18
0.046122,0.050524,0.01,-23.006,-0.10473,0.012647,5.5444e-18
0.053377,0.049646,-0.01,-22.331,-0.10301,0.012569,5.5444e-18
0.053377,0.049646,0.01,-22.331,-0.10301,0.012569,5.5444e-18
0.060682,0.048749,-0.01,-21.62,-0.10122,0.012455,5.1242e-18
0.060682,0.048749,0.01,-21.62,-0.10122,0.012455,5.1242e-18
0.068038,0.047843,-0.01,-20.942,-0.099514,0.012355,1.0083e-17
0.068038,0.047843,0.01,-20.942,-0.099514,0.012355,1.0083e-17
0.075444,0.046917,-0.01,-20.249,-0.097727,0.012232,4.9587e-18
0.075444,0.046917,0.01,-20.249,-0.097727,0.012232,4.9587e-18
0.082903,0.045985,-0.01,-19.566,-0.096019,0.012106,-9.1335e-18
0.082903,0.045985,0.01,-19.566,-0.096019,0.012106,-9.1335e-18
0.090411,0.045032,-0.01,-18.893,-0.094254,0.011974,-9.1335e-18
0.090411,0.045032,0.01,-18.893,-0.094254,0.011974,-9.1335e-18
0.097973,0.044072,-0.01,-18.207,-0.092541,0.011823,1.7745e-27
0.097973,0.044072,0.01,-18.207,-0.092541,0.011823,1.7745e-27
0.10559,0.043095,-0.01,-17.545,-0.090846,0.01168,-7.9476e-18
0.10559,0.043095,0.01,-17.545,-0.090846,0.01168,-7.9476e-18
0.11325,0.04211,-0.01,-16.867,-0.089153,0.011519,-3.208e-19
0.11325,0.04211,0.01,-16.867,-0.089153,0.011519,-3.208e-19
0.12097,0.04111,-0.01,-16.211,-0.087495,0.011362,3.892e-19
0.12097,0.04111,0.01,-16.211,-0.087495,0.011362,3.892e-19
0.12875,0.0401,-0.01,-15.545,-0.08584,0.011191,-3.212e-19
0.12875,0.0401,0.01,-15.545,-0.08584,0.011191,-3.212e-19
0.13657,0.039078,-0.01,-14.895,-0.084218,0.011022,6.9165e-18
0.13657,0.039078,0.01,-14.895,-0.084218,0.011022,6.9165e-18
0.14445,0.038047,-0.01,-14.24,-0.082599,0.010842,6.2342e-18
0.14445,0.038047,0.01,-14.24,-0.082599,0.010842,6.2342e-18
0.15239,0.037004,-0.01,-13.598,-0.081006,0.010662,1.2125e-17
0.15239,0.037004,0.01,-13.598,-0.081006,0.010662,1.2125e-17
0.16038,0.035952,-0.01,-12.953,-0.079424,0.010473,5.8908e-18
0.16038,0.035952,0.01,-12.953,-0.079424,0.010473,5.8908e-18
0.16843,0.034891,-0.01,-12.319,-0.077859,0.010283,5.2535e-18
0.16843,0.034891,0.01,-12.319,-0.077859,0.010283,5.2535e-18
0.17654,0.033821,-0.01,-11.683,-0.076305,0.010085,1.0201e-17
0.17654,0.033821,0.01,-11.683,-0.076305,0.010085,1.0201e-17
0.1847,0.032744,-0.01,-11.057,-0.074765,0.0098852,9.5874e-18
0.1847,0.032744,0.01,-11.057,-0.074765,0.0098852,9.5874e-18
0.19292,0.031658,-0.01,-10.429,-0.07323,0.0096763,4.6395e-18
0.19292,0.031658,0.01,-10.429,-0.07323,0.0096763,4.6395e-18
0.20119,0.030567,-0.01,-9.81,-0.071726,0.009468,6.6232e-26
0.20119,0.030567,0.01,-9.81,-0.071726,0.009468,6.6232e-26
0.20953,0.029468,-0.01,-9.5023,-0.070968,0.0093644,1.2455e-25
0.20953,0.029468,0.01,-9.5023,-0.070968,0.0093644,1.2455e-25
0.20953,0.029468,0.01,-8.8832,-0.069454,0.0091393,-7.5152e-18
0.20953,0.029468,-0.01,-8.8832,-0.069454,0.0091393,-7.5152e-18
0.21792,0.028365,-0.01,-8.5808,-0.068734,0.0090336,-2.8032e-19
0.21792,0.028365,0.01,-8.5808,-0.068734,0.0090336,-2.8032e-19
0.22638,0.027257,-0.01,-7.9758,-0.067246,0.0088132,3.4773e-18
0.22638,0.027257,0.01,-7.9758,-0.067246,0.0088132,3.4773e-18
0.23489,0.026144,-0.01,-7.3677,-0.065784,0.0085843,4.9261e-26
0.23489,0.026144,0.01,-7.3677,-0.065784,0.0085843,4.9261e-26
0.24346,0.02503,-0.01,-6.7725,-0.064337,0.0083621,4.5482e-26
0.24346,0.02503,0.01,-6.7725,-0.064337,0.0083621,4.5482e-26
0.2521,0.02391,-0.01,-6.1704,-0.062877,0.0081222,-2.3926e-18
0.2521,0.02391,0.01,-6.1704,-0.062877,0.0081222,-2.3926e-18
0.26079,0.022794,-0.01,-5.584,-0.061517,0.0078889,-2.3875e-19
0.26079,0.022794,0.01,-5.584,-0.061517,0.0078889,-2.3875e-19
0.26955,0.021675,-0.01,-5.0071,-0.060086,0.0076586,2.1539e-18
0.26955,0.021675,0.01,-5.0071,-0.060086,0.0076586,2.1539e-18
0.27837,0.020556,-0.01,-4.4136,-0.058681,0.0074091,-3.0058e-26
0.27837,0.020556,0.01,-4.4136,-0.058681,0.0074091,-3.0058e-26
0.28726,0.019442,-0.01,-3.8442,-0.057363,0.0071766,2.832e-18
0.28726,0.019442,0.01,-3.8442,-0.057363,0.0071766,2.832e-18
0.29621,0.018328,-0.01,-3.2709,-0.055968,0.0069322,1.6579e-18
0.29621,0.018328,0.01,-3.2709,-0.055968,0.0069322,1.6579e-18
0.30522,0.017221,-0.01,-2.7006,-0.054652,0.0066782,-2.1237e-18
0.30522,0.017221,0.01,-2.7006,-0.054652,0.0066782,-2.1237e-18
0.3143,0.016121,-0.01,-2.1469,-0.05338,0.0064407,-9.4962e-19
0.3143,0.016121,0.01,-2.1469,-0.05338,0.0064407,-9.4962e-19
0.32344,0.015026,-0.01,-1.5903,-0.052026,0.0061937,3.8672e-24
0.32344,0.015026,0.01,-1.5903,-0.052026,0.0061937,3.8672e-24
0.33265,0.01394,-0.01,-1.0322,-0.050751,0.0059312,2.8886e-19
0.33265,0.01394,0.01,-1.0322,-0.050751,0.0059312,2.8886e-19
0.34192,0.012869,-0.01,-0.49464,-0.049569,0.0056816,3.7879e-19
0.34192,0.012869,0.01,-0.49464,-0.049569,0.0056816,3.7879e-19
0.35127,0.011809,-0.01,0.038325,-0.048333,0.0054386,8.9935e-20
0.35127,0.011809,0.01,0.038325,-0.048333,0.0054386,8.9935e-20
0.36068,0.010762,-0.01,0.57497,-0.04707,0.0051856,-6.2879e-19
0.36068,0.010762,0.01,0.57497,-0.04707,0.0051856,-6.2879e-19
0.37016,0.0097307,-0.01,1.1071,-0.045882,0.0049173,-1.1525e-19
0.37016,0.0097307,0.01,1.1071,-0.045882,0.0049173,-1.1525e-19
0.37971,0.0087254,-0.01,1.6211,-0.0448,0.0046546,5.1355e-19
0.37971,0.0087254,0.01,1.6211,-0.0448,0.0046546,5.1355e-19
0.38933,0.0077421,-0.01,2.124,-0.043707,0.004401,-8.7632e-19
0.38933,0.0077421,0.01,2.124,-0.043707,0.004401,-8.7632e-19
0.39902,0.0067842,-0.01,2.6287,-0.042622,0.0041404,-8.7633e-19
0.39902,0.0067842,0.01,2.6287,-0.042622,0.0041404,-8.7633e-19
0.40879,0.0058556,-0.01,3.1213,-0.041591,0.0038767,-1.2214e-18
0.40879,0.0058556,0.01,3.1213,-0.041591,0.0038767,-1.2214e-18
0.41862,0.0049607,-0.01,3.6062,-0.0406,0.003608,-1.2214e-18
0.41862,0.0049607,0.01,3.6062,-0.0406,0.003608,-1.2214e-18
0.42853,0.0041042,-0.01,4.0804,-0.039656,0.0033347,-1.2178e-27
0.42853,0.0041042,0.01,4.0804,-0.039656,0.0033347,-1.2178e-27
0.43851,0.0032912,-0.01,4.5459,-0.03876,0.0030523,6.5715e-27
0.43851,0.0032912,0.01,4.5459,-0.03876,0.0030523,6.5715e-27
0.44857,0.0025293,-0.01,5.0002,-0.037957,0.0027476,6.0585e-27
0.44857,0.0025293,0.01,5.0002,-0.037957,0.0027476,6.0585e-27
0.4587,0.0018328,-0.01,5.4328,-0.037294,0.0024412,-9.8759e-19
0.4587,0.0018328,0.01,5.4328,-0.037294,0.0024412,-9.8759e-19
0.46891,0.0012004,-0.01,5.848,-0.036596,0.0020958,-2.0404e-18
0.46891,0.0012004,0.01,5.848,-0.036596,0.0020958,-2.0404e-18
0.47919,0.00066226,-0.01,6.2718,-0.036263,0.0016928,-1.0528e-18
0.47919,0.00066226,0.01,6.2718,-0.036263,0.0016928,-1.0528e-18
0.48956,0.00023775,-0.01,6.6109,-0.034435,0.0014182,-5.7626e-19
0.48956,0.00023775,0.01,6.6109,-0.034435,0.0014182,-5.7626e-19
0.5,0,-0.01,6.7336,-0.032525,0.0013465,-1.1525e-18
0.5,0,0.01,6.7336,-0.032525,0.0013465,-1.1525e-18


==> Results/foil_Re107/karman_Re107_15aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,7.2113,-0.11667,-0.014971,2.0216e-25
0.10559,-0.043095,0.01,7.2262,-0.11651,-0.014963,2.1862e-25
0.10559,-0.043095,-0.01,7.2262,-0.11651,-0.014963,2.1862e-25
0.097973,-0.044072,-0.01,7.2113,-0.11667,-0.014971,2.0216e-25
0.11325,-0.04211,0.01,7.1979,-0.11623,-0.015001,3.2912e-18
0.11325,-0.04211,-0.01,7.1979,-0.11623,-0.015001,3.2912e-18
0.12097,-0.04111,0.01,7.1595,-0.11596,-0.015042,3.2912e-18
0.12097,-0.04111,-0.01,7.1595,-0.11596,-0.015042,3.2912e-18
0.12875,-0.0401,0.01,7.1319,-0.11569,-0.015066,3.2204e-18
0.12875,-0.0401,-0.01,7.1319,-0.11569,-0.015066,3.2204e-18
0.13657,-0.039078,0.01,7.0983,-0.11543,-0.01509,3.2204e-18
0.13657,-0.039078,-0.01,7.0983,-0.11543,-0.01509,3.2204e-18
0.14445,-0.038047,0.01,7.0717,-0.11517,-0.0151,3.1518e-18
0.14445,-0.038047,-0.01,7.0717,-0.11517,-0.0151,3.1518e-18
0.15239,-0.037004,0.01,7.0417,-0.11491,-0.015107,6.2776e-18
0.15239,-0.037004,-0.01,7.0417,-0.11491,-0.015107,6.2776e-18
0.16038,-0.035952,0.01,7.0159,-0.11466,-0.015103,3.1257e-18
0.16038,-0.035952,-0.01,7.0159,-0.11466,-0.015103,3.1257e-18
0.16843,-0.034891,0.01,6.9873,-0.11442,-0.015094,-3.0573e-18
0.16843,-0.034891,-0.01,6.9873,-0.11442,-0.015094,-3.0573e-18
0.17654,-0.033821,0.01,6.9628,-0.11419,-0.015073,-3.617e-20
0.17654,-0.033821,-0.01,6.9628,-0.11419,-0.015073,-3.617e-20
0.1847,-0.032744,0.01,6.9343,-0.11396,-0.015049,3.1005e-20
0.1847,-0.032744,-0.01,6.9343,-0.11396,-0.015049,3.1005e-20
0.19292,-0.031658,0.01,6.9107,-0.11374,-0.015011,-2.9901e-18
0.19292,-0.031658,-0.01,6.9107,-0.11374,-0.015011,-2.9901e-18
0.20119,-0.030567,0.01,6.8814,-0.11355,-0.01497,4.3861e-26
0.20119,-0.030567,-0.01,6.8814,-0.11355,-0.01497,4.3861e-26
0.20953,-0.029468,0.01,6.8544,-0.11335,-0.014917,-2.8949e-18
0.20953,-0.029468,-0.01,6.8544,-0.11335,-0.014917,-2.8949e-18
0.21792,-0.028365,0.01,6.8258,-0.11318,-0.014856,-2.8949e-18
0.21792,-0.028365,-0.01,6.8258,-0.11318,-0.014856,-2.8949e-18
0.22638,-0.027257,0.01,6.7924,-0.113,-0.014791,-2.8267e-18
0.22638,-0.027257,-0.01,6.7924,-0.113,-0.014791,-2.8267e-18
0.23489,-0.026144,0.01,6.7663,-0.11286,-0.014708,-5.6243e-18
0.23489,-0.026144,-0.01,6.7663,-0.11286,-0.014708,-5.6243e-18
0.24346,-0.02503,0.01,6.7255,-0.11273,-0.014633,-2.7976e-18
0.24346,-0.02503,-0.01,6.7255,-0.11273,-0.014633,-2.7976e-18
0.2521,-0.02391,0.01,6.6984,-0.1126,-0.014525,2.7365e-18
0.2521,-0.02391,-0.01,6.6984,-0.1126,-0.014525,2.7365e-18
0.26079,-0.022794,0.01,6.6551,-0.11256,-0.014415,5.598e-20
0.26079,-0.022794,-0.01,6.6551,-0.11256,-0.014415,5.598e-20
0.26955,-0.021675,0.01,6.6013,-0.11247,-0.014316,-2.6805e-18
0.26955,-0.021675,-0.01,6.6013,-0.11247,-0.014316,-2.6805e-18
0.27837,-0.020556,0.01,6.5705,-0.11243,-0.014176,-3.9615e-26
0.27837,-0.020556,-0.01,6.5705,-0.11243,-0.014176,-3.9615e-26
0.28726,-0.019442,0.01,6.5041,-0.11247,-0.014051,-4.2313e-25
0.28726,-0.019442,-0.01,6.5041,-0.11247,-0.014051,-4.2313e-25
0.29621,-0.018328,0.01,6.4488,-0.11244,-0.013906,-2.5386e-18
0.29621,-0.018328,-0.01,6.4488,-0.11244,-0.013906,-2.5386e-18
0.30522,-0.017221,0.01,6.3958,-0.11255,-0.013732,-5.0269e-18
0.30522,-0.017221,-0.01,6.3958,-0.11255,-0.013732,-5.0269e-18
0.3143,-0.016121,0.01,6.3044,-0.11271,-0.013579,-2.4882e-18
0.3143,-0.016121,-0.01,6.3044,-0.11271,-0.013579,-2.4882e-18
0.32344,-0.015026,0.01,6.2249,-0.11278,-0.013405,-4.7845e-18
0.32344,-0.015026,-0.01,6.2249,-0.11278,-0.013405,-4.7845e-18
0.33265,-0.01394,0.01,6.1549,-0.11298,-0.013182,-7.1292e-18
0.33265,-0.01394,-0.01,6.1549,-0.11298,-0.013182,-7.1292e-18
0.34192,-0.012869,0.01,6.0368,-0.11337,-0.012974,-2.3448e-18
0.34192,-0.012869,-0.01,6.0368,-0.11337,-0.012974,-2.3448e-18
0.35127,-0.011809,0.01,5.9025,-0.11372,-0.012775,-8.6309e-25
0.35127,-0.011809,-0.01,5.9025,-0.11372,-0.012775,-8.6309e-25
0.36068,-0.010762,0.01,5.7808,-0.11401,-0.012539,-2.1461e-18
0.36068,-0.010762,-0.01,5.7808,-0.11401,-0.012539,-2.1461e-18
0.37016,-0.0097307,0.01,5.6564,-0.11449,-0.012248,-4.2332e-18
0.37016,-0.0097307,-0.01,5.6564,-0.11449,-0.012248,-4.2332e-18
0.37971,-0.0087254,0.01,5.477,-0.11525,-0.011952,-2.0871e-18
0.37971,-0.0087254,-0.01,5.477,-0.11525,-0.011952,-2.0871e-18
0.38933,-0.0077421,0.01,5.2541,-0.11606,-0.011664,-1.8941e-18
0.38933,-0.0077421,-0.01,5.2541,-0.11606,-0.011664,-1.8941e-18
0.39902,-0.0067842,0.01,5.029,-0.11695,-0.011338,1.6887e-18
0.39902,-0.0067842,-0.01,5.029,-0.11695,-0.011338,1.6887e-18
0.40879,-0.0058556,0.01,4.7636,-0.11806,-0.010981,1.9074e-18
0.40879,-0.0058556,-0.01,4.7636,-0.11806,-0.010981,1.9074e-18
0.41862,-0.0049607,0.01,4.4515,-0.1194,-0.010587,-1.6753e-18
0.41862,-0.0049607,-0.01,4.4515,-0.1194,-0.010587,-1.6753e-18
0.42853,-0.0041042,0.01,4.0824,-0.12105,-0.010155,-1.1206e-27
0.42853,-0.0041042,-0.01,4.0824,-0.12105,-0.010155,-1.1206e-27
0.43851,-0.0032912,0.01,3.6421,-0.12303,-0.0096632,-4.0935e-27
0.43851,-0.0032912,-0.01,3.6421,-0.12303,-0.0096632,-4.0935e-27
0.44857,-0.0025293,0.01,3.1193,-0.12569,-0.0090706,-4.8459e-27
0.44857,-0.0025293,-0.01,3.1193,-0.12569,-0.0090706,-4.8459e-27
0.4587,-0.0018328,0.01,2.4042,-0.12916,-0.0084278,-3.4511e-19
0.4587,-0.0018328,-0.01,2.4042,-0.12916,-0.0084278,-3.4511e-19
0.46891,-0.0012004,0.01,1.5233,-0.13386,-0.0076284,-1.5827e-19
0.46891,-0.0012004,-0.01,1.5233,-0.13386,-0.0076284,-1.5827e-19
0.47919,-0.00066226,0.01,0.26661,-0.14132,-0.0065577,1.8684e-19
0.47919,-0.00066226,-0.01,0.26661,-0.14132,-0.0065577,1.8684e-19
0.48956,-0.00023775,0.01,-1.7903,-0.15546,-0.0052438,-2.5977e-19
0.48956,-0.00023775,-0.01,-1.7903,-0.15546,-0.0052438,-2.5977e-19
0.5,0,0.01,-3.0388,-0.16495,-0.0045166,-5.1954e-19
0.5,0,-0.01,-3.0388,-0.16495,-0.0045166,-5.1954e-19
-0.51245,0.0015983,0.01,-222.81,-0.082542,-1.2108,-7.0462e-24
-0.51245,0.0015983,-0.01,-222.81,-0.082542,-1.2108,-7.0462e-24
-0.51187,0.0053556,-0.01,-257.13,-0.27942,-1.232,-1.233e-16
-0.51187,0.0053556,0.01,-257.13,-0.27942,-1.232,-1.233e-16
-0.51077,0.0089907,-0.01,-274.88,-0.44007,-1.173,6.708e-18
-0.51077,0.0089907,0.01,-274.88,-0.44007,-1.173,6.708e-18
-0.5092,0.012452,-0.01,-282.51,-0.55775,-1.0689,1.3001e-16
-0.5092,0.012452,0.01,-282.51,-0.55775,-1.0689,1.3001e-16
-0.50725,0.015712,-0.01,-281.6,-0.63131,-0.94617,-1.3025e-16
-0.50725,0.015712,0.01,-281.6,-0.63131,-0.94617,-1.3025e-16
-0.50499,0.018765,-0.01,-276.63,-0.66999,-0.82852,-1.3025e-16
-0.50499,0.018765,0.01,-276.63,-0.66999,-0.82852,-1.3025e-16
-0.50247,0.021619,-0.01,-268.89,-0.68361,-0.72343,5.7994e-23
-0.50247,0.021619,0.01,-268.89,-0.68361,-0.72343,5.7994e-23
-0.49977,0.024291,-0.01,-260.2,-0.68562,-0.63689,-1.1984e-16
-0.49977,0.024291,0.01,-260.2,-0.68562,-0.63689,-1.1984e-16
-0.49691,0.0268,-0.01,-252.1,-0.68125,-0.56208,-1.1984e-16
-0.49691,0.0268,0.01,-252.1,-0.68125,-0.56208,-1.1984e-16
-0.49391,0.029138,-0.01,-242.96,-0.6632,-0.48895,-5.1863e-23
-0.49391,0.029138,0.01,-242.96,-0.6632,-0.48895,-5.1863e-23
-0.49079,0.031323,-0.01,-231.91,-0.63606,-0.42752,4.6e-26
-0.49079,0.031323,0.01,-231.91,-0.63606,-0.42752,4.6e-26
-0.4876,0.033396,-0.01,-222.59,-0.61981,-0.38785,5.1909e-23
-0.4876,0.033396,0.01,-222.59,-0.61981,-0.38785,5.1909e-23
-0.48435,0.035372,-0.01,-216.81,-0.60856,-0.35091,1.0079e-16
-0.48435,0.035372,0.01,-216.81,-0.60856,-0.35091,1.0079e-16
-0.48102,0.037207,-0.01,-208.59,-0.58148,-0.30872,1.0079e-16
-0.48102,0.037207,0.01,-208.59,-0.58148,-0.30872,1.0079e-16
-0.47764,0.038957,-0.01,-199.64,-0.56349,-0.2839,-6.0017e-27
-0.47764,0.038957,0.01,-199.64,-0.56349,-0.2839,-6.0017e-27
-0.47423,0.040647,-0.01,-195.69,-0.55586,-0.26113,8.9454e-23
-0.47423,0.040647,0.01,-195.69,-0.55586,-0.26113,8.9454e-23
-0.47076,0.042203,-0.01,-194.71,-0.54739,-0.24353,-4.2039e-33
-0.47076,0.042203,0.01,-194.71,-0.54739,-0.24353,-4.2039e-33
-0.25363,-0.072831,0.01,16.528,-0.11891,0.00015092,2.2672e-25
-0.25363,-0.072831,-0.01,16.528,-0.11891,0.00015092,2.2672e-25
-0.25747,-0.072827,-0.01,16.542,-0.11884,0.00015267,3.0087e-20
-0.25747,-0.072827,0.01,16.542,-0.11884,0.00015267,3.0087e-20
-0.26132,-0.072822,-0.01,16.677,-0.11954,0.00050615,3.0088e-20
-0.26132,-0.072822,0.01,16.677,-0.11954,0.00050615,3.0088e-20
-0.26517,-0.072794,-0.01,17.062,-0.11967,0.0011132,-9.25e-25
-0.26517,-0.072794,0.01,17.062,-0.11967,0.0011132,-9.25e-25
-0.26902,-0.07275,-0.01,17.438,-0.11806,0.0013561,5.454e-26
-0.26902,-0.07275,0.01,17.438,-0.11806,0.0013561,5.454e-26
-0.27286,-0.072706,-0.01,17.555,-0.11783,0.0014874,3.964e-24
-0.27286,-0.072706,0.01,17.555,-0.11783,0.0014874,3.964e-24
-0.27671,-0.072654,-0.01,17.87,-0.11859,0.0021361,-5.2864e-19
-0.27671,-0.072654,0.01,17.87,-0.11859,0.0021361,-5.2864e-19
-0.28056,-0.072569,-0.01,18.376,-0.11705,0.0025996,-5.2865e-19
-0.28056,-0.072569,0.01,18.376,-0.11705,0.0025996,-5.2865e-19
-0.2844,-0.072483,-0.01,18.525,-0.11595,0.0025749,-5.3729e-19
-0.2844,-0.072483,0.01,18.525,-0.11595,0.0025749,-5.3729e-19
-0.28825,-0.072398,-0.01,18.787,-0.11694,0.0032077,5.7326e-19
-0.28825,-0.072398,0.01,18.787,-0.11694,0.0032077,5.7326e-19
-0.2921,-0.072274,-0.01,19.335,-0.11583,0.0038209,1.1105e-18
-0.2921,-0.072274,0.01,19.335,-0.11583,0.0038209,1.1105e-18
-0.29594,-0.072146,-0.01,19.597,-0.11419,0.0038191,1.0019e-28
-0.29594,-0.072146,0.01,19.597,-0.11419,0.0038191,1.0019e-28
-0.29979,-0.072018,-0.01,19.839,-0.11476,0.0043154,-3.362e-25
-0.29979,-0.072018,0.01,19.839,-0.11476,0.0043154,-3.362e-25
-0.30363,-0.071859,-0.01,20.355,-0.11412,0.0049608,9.1969e-24
-0.30363,-0.071859,0.01,20.355,-0.11412,0.0049608,9.1969e-24
-0.30747,-0.071686,-0.01,20.727,-0.11237,0.0050854,1.8337e-23
-0.30747,-0.071686,0.01,20.727,-0.11237,0.0050854,1.8337e-23
-0.31132,-0.071512,-0.01,20.972,-0.11249,0.0054746,1.2297e-18
-0.31132,-0.071512,0.01,20.972,-0.11249,0.0054746,1.2297e-18
-0.31516,-0.071314,-0.01,21.481,-0.11204,0.0061468,1.2297e-18
-0.31516,-0.071314,0.01,21.481,-0.11204,0.0061468,1.2297e-18
-0.319,-0.071094,-0.01,21.927,-0.11016,0.0063535,-2.5632e-18
-0.319,-0.071094,0.01,21.927,-0.11016,0.0063535,-2.5632e-18
-0.32284,-0.070873,-0.01,22.201,-0.10999,0.0066806,-5.165e-18
-0.32284,-0.070873,0.01,22.201,-0.10999,0.0066806,-5.165e-18
-0.32668,-0.07063,-0.01,22.728,-0.1095,0.0073667,8.3885e-20
-0.32668,-0.07063,0.01,22.728,-0.1095,0.0073667,8.3885e-20
-0.33052,-0.07036,-0.01,23.218,-0.10752,0.0076062,2.6857e-18
-0.33052,-0.07036,0.01,23.218,-0.10752,0.0076062,2.6857e-18
-0.33436,-0.07009,-0.01,23.535,-0.1072,0.0079279,2.7596e-18
-0.33436,-0.07009,0.01,23.535,-0.1072,0.0079279,2.7596e-18
-0.3382,-0.069796,-0.01,24.103,-0.10652,0.0086098,2.7596e-18
-0.3382,-0.069796,0.01,24.103,-0.10652,0.0086098,2.7596e-18
-0.34203,-0.069475,-0.01,24.617,-0.10446,0.0088263,-1.7937e-43
-0.34203,-0.069475,0.01,24.617,-0.10446,0.0088263,-1.7937e-43
-0.34586,-0.069153,-0.01,24.99,-0.10407,0.0092061,-1.1371e-23
-0.34586,-0.069153,0.01,24.99,-0.10407,0.0092061,-1.1371e-23
-0.34969,-0.068802,-0.01,25.625,-0.10302,0.0098565,3.027e-18
-0.34969,-0.068802,0.01,25.625,-0.10302,0.0098565,3.027e-18
-0.35352,-0.068425,-0.01,26.138,-0.10095,0.0099939,6.0813e-18
-0.35352,-0.068425,0.01,26.138,-0.10095,0.0099939,6.0813e-18
-0.35735,-0.068048,-0.01,26.583,-0.10055,0.010498,9.3157e-18
-0.35735,-0.068048,0.01,26.583,-0.10055,0.010498,9.3157e-18
-0.36118,-0.067633,-0.01,27.306,-0.098896,0.011074,9.484e-18
-0.36118,-0.067633,0.01,27.306,-0.098896,0.011074,9.484e-18
-0.365,-0.067199,-0.01,27.788,-0.096972,0.011086,3.2226e-18
-0.365,-0.067199,0.01,27.788,-0.096972,0.011086,3.2226e-18
-0.36882,-0.066765,-0.01,28.323,-0.096413,0.011756,3.3471e-18
-0.36882,-0.066765,0.01,28.323,-0.096413,0.011756,3.3471e-18
-0.37264,-0.066275,-0.01,29.082,-0.094184,0.012241,-7.2585e-20
-0.37264,-0.066275,0.01,29.082,-0.094184,0.012241,-7.2585e-20
-0.37646,-0.065781,-0.01,29.588,-0.092494,0.012266,-3.4197e-18
-0.37646,-0.065781,0.01,29.588,-0.092494,0.012266,-3.4197e-18
-0.38027,-0.065272,-0.01,30.253,-0.091185,0.012876,-7.1487e-18
-0.38027,-0.065272,0.01,30.253,-0.091185,0.012876,-7.1487e-18
-0.38408,-0.064714,-0.01,30.932,-0.088706,0.013108,-1.4395e-17
-0.38408,-0.064714,0.01,30.932,-0.088706,0.013108,-1.4395e-17
-0.38788,-0.064156,-0.01,31.509,-0.087357,0.013422,-7.246e-18
-0.38788,-0.064156,0.01,31.509,-0.087357,0.013422,-7.246e-18
-0.39168,-0.063556,-0.01,32.293,-0.085261,0.013872,7.6111e-18
-0.39168,-0.063556,0.01,32.293,-0.085261,0.013872,7.6111e-18
-0.39548,-0.062931,-0.01,32.909,-0.083084,0.013892,7.611e-18
-0.39548,-0.062931,0.01,32.909,-0.083084,0.013892,7.611e-18
-0.39927,-0.062298,-0.01,33.625,-0.081325,0.01439,7.9449e-18
-0.39927,-0.062298,0.01,33.625,-0.081325,0.01439,7.9449e-18
-0.40306,-0.061602,-0.01,34.408,-0.078564,0.014587,7.9449e-18
-0.40306,-0.061602,0.01,34.408,-0.078564,0.014587,7.9449e-18
-0.40684,-0.060906,-0.01,35.115,-0.07648,0.014747,8.2741e-18
-0.40684,-0.060906,0.01,35.115,-0.07648,0.014747,8.2741e-18
-0.41062,-0.06016,-0.01,35.97,-0.073963,0.015035,-1.9235e-19
-0.41062,-0.06016,0.01,35.97,-0.073963,0.015035,-1.9235e-19
-0.41439,-0.059389,-0.01,36.74,-0.071385,0.015023,-8.4665e-18
-0.41439,-0.059389,0.01,36.74,-0.071385,0.015023,-8.4665e-18
-0.41815,-0.058592,-0.01,37.625,-0.068631,0.015205,8.8781e-18
-0.41815,-0.058592,0.01,37.625,-0.068631,0.015205,8.8781e-18
-0.4219,-0.057742,-0.01,38.459,-0.065665,0.015111,1.7899e-17
-0.4219,-0.057742,0.01,38.459,-0.065665,0.015111,1.7899e-17
-0.42565,-0.056887,-0.01,39.347,-0.06281,0.015203,-2.704e-19
-0.42565,-0.056887,0.01,39.347,-0.06281,0.015203,-2.704e-19
-0.42939,-0.055953,-0.01,40.27,-0.059409,0.01507,-9.2916e-18
-0.42939,-0.055953,0.01,40.27,-0.059409,0.01507,-9.2916e-18
-0.43312,-0.055019,-0.01,41.174,-0.056129,0.014883,-2.4375e-34
-0.43312,-0.055019,0.01,41.174,-0.056129,0.014883,-2.4375e-34
-0.43683,-0.054004,-0.01,42.127,-0.052591,0.014655,9.8943e-18
-0.43683,-0.054004,0.01,42.127,-0.052591,0.014655,9.8943e-18
-0.44054,-0.052981,-0.01,43.052,-0.048932,0.014252,9.8943e-18
-0.44054,-0.052981,0.01,43.052,-0.048932,0.014252,9.8943e-18
-0.44423,-0.05188,-0.01,43.998,-0.045097,0.013797,2.067e-17
-0.44423,-0.05188,0.01,43.998,-0.045097,0.013797,2.067e-17
-0.44791,-0.050761,-0.01,44.919,-0.040988,0.013152,4.1814e-17
-0.44791,-0.050761,0.01,44.919,-0.040988,0.013152,4.1814e-17
-0.45156,-0.04956,-0.01,45.831,-0.036515,0.012311,2.1144e-17
-0.45156,-0.04956,0.01,45.831,-0.036515,0.012311,2.1144e-17
-0.45521,-0.048339,-0.01,46.697,-0.031817,0.011292,-4.39e-17
-0.45521,-0.048339,0.01,46.697,-0.031817,0.011292,-4.39e-17
-0.45882,-0.047021,-0.01,47.537,-0.027047,0.010126,-8.8505e-17
-0.45882,-0.047021,0.01,47.537,-0.027047,0.010126,-8.8505e-17
-0.46243,-0.045684,-0.01,48.291,-0.022603,0.0089112,6.988e-19
-0.46243,-0.045684,0.01,48.291,-0.022603,0.0089112,6.988e-19
-0.466,-0.044236,-0.01,48.969,-0.01807,0.0075816,4.5303e-17
-0.466,-0.044236,0.01,48.969,-0.01807,0.0075816,4.5303e-17
-0.46954,-0.042748,-0.01,49.503,-0.012986,0.0056998,-2.315e-17
-0.46954,-0.042748,0.01,49.503,-0.012986,0.0056998,-2.315e-17
-0.47306,-0.041175,-0.01,49.866,-0.0071265,0.0033097,-4.6424e-17
-0.47306,-0.041175,0.01,49.866,-0.0071265,0.0033097,-4.6424e-17
-0.47652,-0.039511,-0.01,50,0.00035682,-0.00023751,-4.6551e-17
-0.47652,-0.039511,0.01,50,0.00035682,-0.00023751,-4.6551e-17
-0.47996,-0.037788,-0.01,49.773,0.0093302,-0.0051495,-4.6335e-17
-0.47996,-0.037788,0.01,49.773,0.0093302,-0.0051495,-4.6335e-17
-0.48333,-0.035933,-0.01,49.077,0.019612,-0.011547,-2.3059e-17
-0.48333,-0.035933,0.01,49.077,0.019612,-0.011547,-2.3059e-17
-0.48665,-0.033982,-0.01,47.767,0.03225,-0.020261,-2.713e-22
-0.48665,-0.033982,0.01,47.767,0.03225,-0.020261,-2.713e-22
-0.48991,-0.031935,-0.01,45.492,0.048262,-0.032831,-2.4951e-22
-0.48991,-0.031935,0.01,45.492,0.048262,-0.032831,-2.4951e-22
-0.49307,-0.029752,-0.01,41.926,0.067883,-0.050953,1.8521e-17
-0.49307,-0.029752,0.01,41.926,0.067883,-0.050953,1.8521e-17
-0.49613,-0.027409,-0.01,36.856,0.092942,-0.0772,1.8521e-17
-0.49613,-0.027409,0.01,36.856,0.092942,-0.0772,1.8521e-17
-0.49906,-0.024922,-0.01,29.492,0.12472,-0.1155,-3.0998e-27
-0.49906,-0.024922,0.01,29.492,0.12472,-0.1155,-3.0998e-27
-0.50184,-0.02227,-0.01,18.716,0.16173,-0.17038,7.3689e-24
-0.50184,-0.02227,0.01,18.716,0.16173,-0.17038,7.3689e-24
-0.50444,-0.019433,-0.01,3.3773,0.20065,-0.24652,-1.8883e-24
-0.50444,-0.019433,0.01,3.3773,0.20065,-0.24652,-1.8883e-24
-0.50679,-0.016392,-0.01,-17.429,0.23642,-0.35036,1.8898e-21
-0.50679,-0.016392,0.01,-17.429,0.23642,-0.35036,1.8898e-21
-0.50883,-0.013138,-0.01,-44.99,0.2614,-0.4915,2.8203e-17
-0.50883,-0.013138,0.01,-44.99,0.2614,-0.4915,2.8203e-17
-0.51049,-0.009674,-0.01,-81.706,0.26016,-0.67327,2.8201e-17
-0.51049,-0.009674,0.01,-81.706,0.26016,-0.67327,2.8201e-17
-0.51169,-0.0060258,-0.01,-126.35,0.21036,-0.87874,-6.9008e-17
-0.51169,-0.0060258,0.01,-126.35,0.21036,-0.87874,-6.9008e-17
-0.51236,-0.0022436,-0.01,-174.72,0.097743,-1.0785,-6.9008e-17
-0.51236,-0.0022436,0.01,-174.72,0.097743,-1.0785,-6.9008e-17
-0.24978,-0.072836,0.01,15.861,-0.1212,-0.00043421,-2.9395e-20
-0.24456,-0.072792,0.01,15.598,-0.12065,-0.0010179,-1.6646e-19
-0.24456,-0.072792,-0.01,15.598,-0.12065,-0.0010179,-1.6646e-19
-0.24978,-0.072836,-0.01,15.861,-0.1212,-0.00043421,-2.9395e-20
-0.2393,-0.072748,0.01,15.369,-0.12124,-0.0012709,1.5231e-19
-0.2393,-0.072748,-0.01,15.369,-0.12124,-0.0012709,1.5231e-19
-0.234,-0.072682,0.01,14.937,-0.12169,-0.0018359,3.1877e-19
-0.234,-0.072682,-0.01,14.937,-0.12169,-0.0018359,3.1877e-19
-0.22867,-0.072588,0.01,14.718,-0.12188,-0.0021548,-5.8171e-25
-0.22867,-0.072588,-0.01,14.718,-0.12188,-0.0021548,-5.8171e-25
-0.2233,-0.072493,0.01,14.34,-0.12256,-0.0026426,5.8045e-19
-0.2233,-0.072493,-0.01,14.34,-0.12256,-0.0026426,5.8045e-19
-0.21789,-0.072355,0.01,14.034,-0.12237,-0.0031774,3.735e-21
-0.21789,-0.072355,-0.01,14.034,-0.12237,-0.0031774,3.735e-21
-0.21245,-0.072211,0.01,13.84,-0.12271,-0.0034188,-2.012e-20
-0.21245,-0.072211,-0.01,13.84,-0.12271,-0.0034188,-2.012e-20
-0.20697,-0.072051,0.01,13.467,-0.12306,-0.003944,5.5659e-19
-0.20697,-0.072051,-0.01,13.467,-0.12306,-0.003944,5.5659e-19
-0.20145,-0.071858,0.01,13.264,-0.12306,-0.0042943,-1.9946e-35
-0.20145,-0.071858,-0.01,13.264,-0.12306,-0.0042943,-1.9946e-35
-0.19589,-0.071664,0.01,12.97,-0.12353,-0.0046928,1.6426e-25
-0.19589,-0.071664,-0.01,12.97,-0.12353,-0.0046928,1.6426e-25
-0.19029,-0.071434,0.01,12.684,-0.12335,-0.0051789,1.6426e-25
-0.19029,-0.071434,-0.01,12.684,-0.12335,-0.0051789,1.6426e-25
-0.18465,-0.071193,0.01,12.53,-0.12353,-0.005407,9.8874e-35
-0.18465,-0.071193,-0.01,12.53,-0.12353,-0.005407,9.8874e-35
-0.17898,-0.070939,0.01,12.202,-0.12382,-0.0058896,2.2412e-25
-0.17898,-0.070939,-0.01,12.202,-0.12382,-0.0058896,2.2412e-25
-0.17327,-0.070651,0.01,12.015,-0.12366,-0.0062459,1.5635e-27
-0.17327,-0.070651,-0.01,12.015,-0.12366,-0.0062459,1.5635e-27
-0.16751,-0.07036,0.01,11.79,-0.12395,-0.0065724,8.9185e-19
-0.16751,-0.07036,-0.01,11.79,-0.12395,-0.0065724,8.9185e-19
-0.16172,-0.070038,0.01,11.534,-0.12377,-0.0070097,8.9185e-19
-0.16172,-0.070038,-0.01,11.534,-0.12377,-0.0070097,8.9185e-19
-0.15589,-0.069702,0.01,11.408,-0.12386,-0.0072251,-1.7206e-18
-0.15589,-0.069702,-0.01,11.408,-0.12386,-0.0072251,-1.7206e-18
-0.15002,-0.069355,0.01,11.119,-0.12406,-0.0076614,-3.3721e-18
-0.15002,-0.069355,-0.01,11.119,-0.12406,-0.0076614,-3.3721e-18
-0.14411,-0.068973,0.01,10.956,-0.12379,-0.0079971,-1.6516e-18
-0.14411,-0.068973,-0.01,10.956,-0.12379,-0.0079971,-1.6516e-18
-0.13815,-0.068589,0.01,10.779,-0.12394,-0.0082753,1.5761e-18
-0.13815,-0.068589,-0.01,10.779,-0.12394,-0.0082753,1.5761e-18
-0.13216,-0.068176,0.01,10.558,-0.12373,-0.0086628,3.1353e-18
-0.13216,-0.068176,-0.01,10.558,-0.12373,-0.0086628,3.1353e-18
-0.12613,-0.067746,0.01,10.455,-0.12373,-0.0088636,1.5592e-18
-0.12613,-0.067746,-0.01,10.455,-0.12373,-0.0088636,1.5592e-18
-0.12005,-0.067308,0.01,10.205,-0.12383,-0.0092502,1.4648e-18
-0.12005,-0.067308,-0.01,10.205,-0.12383,-0.0092502,1.4648e-18
-0.11393,-0.066835,0.01,10.07,-0.12353,-0.0095428,1.4649e-18
-0.11393,-0.066835,-0.01,10.07,-0.12353,-0.0095428,1.4649e-18
-0.10777,-0.066359,0.01,9.9198,-0.12359,-0.0097979,-1.4013e-18
-0.10777,-0.066359,-0.01,9.9198,-0.12359,-0.0097979,-1.4013e-18
-0.10157,-0.065855,0.01,9.7365,-0.12332,-0.010134,-1.088e-20
-0.10157,-0.065855,-0.01,9.7365,-0.12332,-0.010134,-1.088e-20
-0.095328,-0.065336,0.01,9.6512,-0.12324,-0.010317,3.2805e-20
-0.095328,-0.065336,-0.01,9.6512,-0.12324,-0.010317,3.2805e-20
-0.089041,-0.064806,0.01,9.4458,-0.12321,-0.01065,-4.4385e-20
-0.089041,-0.064806,-0.01,9.4458,-0.12321,-0.01065,-4.4385e-20
-0.082712,-0.064246,0.01,9.3399,-0.12296,-0.010882,2.6224e-18
-0.082712,-0.064246,-0.01,9.3399,-0.12296,-0.010882,2.6224e-18
-0.076339,-0.063682,0.01,9.1935,-0.12296,-0.011137,1.3092e-18
-0.076339,-0.063682,-0.01,9.1935,-0.12296,-0.011137,1.3092e-18
-0.069923,-0.063087,0.01,9.0527,-0.1226,-0.011418,1.4776e-25
-0.069923,-0.063087,-0.01,9.0527,-0.1226,-0.011418,1.4776e-25
-0.063463,-0.062482,0.01,8.9845,-0.12245,-0.01158,1.036e-27
-0.063463,-0.062482,-0.01,8.9845,-0.12245,-0.01158,1.036e-27
-0.056959,-0.061861,0.01,8.8235,-0.12229,-0.011857,-4.8755e-27
-0.056959,-0.061861,-0.01,8.8235,-0.12229,-0.011857,-4.8755e-27
-0.050411,-0.061216,0.01,8.7471,-0.12214,-0.012022,2.3613e-18
-0.050411,-0.061216,-0.01,8.7471,-0.12214,-0.012022,2.3613e-18
-0.043816,-0.060567,0.01,8.5863,-0.12208,-0.012287,-2.1635e-18
-0.043816,-0.060567,-0.01,8.5863,-0.12208,-0.012287,-2.1635e-18
-0.037179,-0.059884,0.01,8.4941,-0.12163,-0.012511,-6.8041e-18
-0.037179,-0.059884,-0.01,8.4941,-0.12163,-0.012511,-6.8041e-18
-0.030494,-0.059197,0.01,8.4331,-0.12147,-0.012657,-2.2793e-18
-0.030494,-0.059197,-0.01,8.4331,-0.12147,-0.012657,-2.2793e-18
-0.023765,-0.058486,0.01,8.3092,-0.12122,-0.01288,2.1826e-18
-0.023765,-0.058486,-0.01,8.3092,-0.12122,-0.01288,2.1826e-18
-0.016989,-0.057761,0.01,8.2554,-0.12099,-0.013017,4.256e-20
-0.016989,-0.057761,-0.01,8.2554,-0.12099,-0.013017,4.256e-20
-0.010167,-0.057023,0.01,8.1341,-0.12079,-0.013224,-2.14e-18
-0.010167,-0.057023,-0.01,8.1341,-0.12079,-0.013224,-2.14e-18
-0.0032982,-0.056262,0.01,8.0755,-0.12055,-0.013358,5.6022e-25
-0.0032982,-0.056262,-0.01,8.0755,-0.12055,-0.013358,5.6022e-25
0.0036184,-0.055496,0.01,7.9645,-0.12041,-0.013551,-2.0037e-18
0.0036184,-0.055496,-0.01,7.9645,-0.12041,-0.013551,-2.0037e-18
0.010581,-0.0547,0.01,7.8971,-0.12001,-0.013713,1.3335e-20
0.010581,-0.0547,-0.01,7.8971,-0.12001,-0.013713,1.3335e-20
0.017593,-0.053899,0.01,7.851,-0.11979,-0.013827,3.9695e-18
0.017593,-0.053899,-0.01,7.851,-0.11979,-0.013827,3.9695e-18
0.024651,-0.053076,0.01,7.7632,-0.11951,-0.013984,7.4998e-21
0.024651,-0.053076,-0.01,7.7632,-0.11951,-0.013984,7.4998e-21
0.031759,-0.052241,0.01,7.723,-0.11924,-0.014086,-1.945e-18
0.031759,-0.052241,-0.01,7.723,-0.11924,-0.014086,-1.945e-18
0.038916,-0.05139,0.01,7.6439,-0.11898,-0.014224,1.1435e-25
0.038916,-0.05139,-0.01,7.6439,-0.11898,-0.014224,1.1435e-25
0.046122,-0.050524,0.01,7.6014,-0.11871,-0.014319,1.8581e-18
0.046122,-0.050524,-0.01,7.6014,-0.11871,-0.014319,1.8581e-18
0.053377,-0.049646,0.01,7.5316,-0.11844,-0.014438,3.9185e-20
0.053377,-0.049646,-0.01,7.5316,-0.11844,-0.014438,3.9185e-20
0.060682,-0.048749,0.01,7.4899,-0.11816,-0.014524,-3.631e-18
0.060682,-0.048749,-0.01,7.4899,-0.11816,-0.014524,-3.631e-18
0.068038,-0.047843,0.01,7.4307,-0.11791,-0.014624,-3.5774e-18
0.068038,-0.047843,-0.01,7.4307,-0.11791,-0.014624,-3.5774e-18
0.075444,-0.046917,0.01,7.3887,-0.11761,-0.014705,-1.7653e-18
0.075444,-0.046917,-0.01,7.3887,-0.11761,-0.014705,-1.7653e-18
0.082903,-0.045985,0.01,7.3445,-0.11736,-0.014781,1.3076e-25
0.082903,-0.045985,-0.01,7.3445,-0.11736,-0.014781,1.3076e-25
0.090411,-0.045032,0.01,7.3003,-0.11705,-0.014854,3.3746e-25
0.090411,-0.045032,-0.01,7.3003,-0.11705,-0.014854,3.3746e-25
0.097973,-0.044072,0.01,7.3297,-0.11689,-0.014838,2.0358e-25
0.097973,-0.044072,-0.01,7.3297,-0.11689,-0.014838,2.0358e-25
-0.25363,-0.072831,-0.01,16.176,-0.12152,0.00015233,-5.8791e-20
-0.25363,-0.072831,0.01,16.176,-0.12152,0.00015233,-5.8791e-20
-0.47076,0.042203,0.01,-182.94,-0.51581,-0.22205,-1.72e-16
-0.47076,0.042203,-0.01,-182.94,-0.51581,-0.22205,-1.72e-16
-0.46727,0.043718,-0.01,-181.52,-0.51384,-0.21443,-8.5998e-17
-0.46727,0.043718,0.01,-181.52,-0.51384,-0.21443,-8.5998e-17
-0.46375,0.04515,-0.01,-177.13,-0.50143,-0.19719,8.188e-17
-0.46375,0.04515,0.01,-177.13,-0.50143,-0.19719,8.188e-17
-0.4602,0.046516,-0.01,-171.7,-0.48642,-0.18208,1.6145e-16
-0.4602,0.046516,0.01,-171.7,-0.48642,-0.18208,1.6145e-16
-0.45663,0.047831,-0.01,-167.59,-0.47387,-0.1679,1.5759e-16
-0.45663,0.047831,0.01,-167.59,-0.47387,-0.1679,1.5759e-16
-0.45303,0.049069,-0.01,-162.8,-0.46,-0.15511,7.8017e-17
-0.45303,0.049069,0.01,-162.8,-0.46,-0.15511,7.8017e-17
-0.44942,0.050277,-0.01,-158.64,-0.44815,-0.14369,7.4111e-17
-0.44942,0.050277,0.01,-158.64,-0.44815,-0.14369,7.4111e-17
-0.44579,0.051406,-0.01,-154.31,-0.43567,-0.13291,7.4111e-17
-0.44579,0.051406,0.01,-154.31,-0.43567,-0.13291,7.4111e-17
-0.44215,0.052512,-0.01,-150.15,-0.42461,-0.12366,1.3477e-22
-0.44215,0.052512,0.01,-150.15,-0.42461,-0.12366,1.3477e-22
-0.43848,0.053548,-0.01,-146.23,-0.41324,-0.11452,3.366e-17
-0.43848,0.053548,0.01,-146.23,-0.41324,-0.11452,3.366e-17
-0.43482,0.05456,-0.01,-142.15,-0.40299,-0.10701,3.366e-17
-0.43482,0.05456,0.01,-142.15,-0.40299,-0.10701,3.366e-17
-0.43113,0.055515,-0.01,-138.69,-0.39264,-0.099232,-3.2036e-17
-0.43113,0.055515,0.01,-138.69,-0.39264,-0.099232,-3.2036e-17
-0.42744,0.056439,-0.01,-134.94,-0.38357,-0.093206,-6.2115e-19
-0.42744,0.056439,0.01,-134.94,-0.38357,-0.093206,-6.2115e-19
-0.42374,0.057326,-0.01,-132.19,-0.37443,-0.086604,3.1415e-17
-0.42374,0.057326,0.01,-132.19,-0.37443,-0.086604,3.1415e-17
-0.42003,0.058166,-0.01,-128.71,-0.36589,-0.081573,-6.5741e-24
-0.42003,0.058166,0.01,-128.71,-0.36589,-0.081573,-6.5741e-24
-0.41632,0.058994,-0.01,-126.4,-0.35904,-0.076195,-2.9654e-17
-0.41632,0.058994,0.01,-126.4,-0.35904,-0.076195,-2.9654e-17
-0.41259,0.059756,-0.01,-123.36,-0.34896,-0.070703,-5.8003e-17
-0.41259,0.059756,0.01,-123.36,-0.34896,-0.070703,-5.8003e-17
-0.40886,0.060518,-0.01,-120.6,-0.34266,-0.066788,7.8516e-21
-0.40886,0.060518,0.01,-120.6,-0.34266,-0.066788,7.8516e-21
-0.40512,0.061222,-0.01,-118.44,-0.33343,-0.061561,2.8356e-17
-0.40512,0.061222,0.01,-118.44,-0.33343,-0.061561,2.8356e-17
-0.40138,0.06191,-0.01,-115.5,-0.32678,-0.058618,5.6145e-37
-0.40138,0.06191,0.01,-115.5,-0.32678,-0.058618,5.6145e-37
-0.39764,0.062576,-0.01,-113.96,-0.32143,-0.054648,-4.4255e-39
-0.39764,0.062576,0.01,-113.96,-0.32143,-0.054648,-4.4255e-39
-0.39388,0.063194,-0.01,-111.23,-0.31283,-0.051046,1.3149e-36
-0.39388,0.063194,0.01,-111.23,-0.31283,-0.051046,1.3149e-36
-0.39013,0.063812,-0.01,-109.22,-0.30899,-0.048357,2.5668e-17
-0.39013,0.063812,0.01,-109.22,-0.30899,-0.048357,2.5668e-17
-0.38636,0.064378,-0.01,-107.35,-0.30015,-0.04421,2.5668e-17
-0.38636,0.064378,0.01,-107.35,-0.30015,-0.04421,2.5668e-17
-0.3826,0.06493,-0.01,-104.68,-0.29451,-0.042455,2.441e-17
-0.3826,0.06493,0.01,-104.68,-0.29451,-0.042455,2.441e-17
-0.37883,0.065473,-0.01,-103.5,-0.29139,-0.039604,1.2283e-17
-0.37883,0.065473,0.01,-103.5,-0.29139,-0.039604,1.2283e-17
-0.37506,0.065962,-0.01,-101.09,-0.28162,-0.036092,-2.3766e-17
-0.37506,0.065962,0.01,-101.09,-0.28162,-0.036092,-2.3766e-17
-0.37129,0.06645,-0.01,-98.857,-0.27806,-0.03478,-1.1639e-17
-0.37129,0.06645,0.01,-98.857,-0.27806,-0.03478,-1.1639e-17
-0.36751,0.066914,-0.01,-97.715,-0.27334,-0.032026,1.137e-17
-0.36751,0.066914,0.01,-97.715,-0.27334,-0.032026,1.137e-17
-0.36373,0.067343,-0.01,-95.268,-0.2659,-0.029854,3.4435e-19
-0.36373,0.067343,0.01,-95.268,-0.2659,-0.029854,3.4435e-19
-0.35995,0.067772,-0.01,-93.599,-0.26386,-0.028457,-4.805e-20
-0.35995,0.067772,0.01,-93.599,-0.26386,-0.028457,-4.805e-20
-0.35616,0.068165,-0.01,-92.221,-0.25698,-0.025745,2.168e-17
-0.35616,0.068165,0.01,-92.221,-0.25698,-0.025745,2.168e-17
-0.35238,0.068538,-0.01,-89.991,-0.25126,-0.024453,2.488e-19
-0.35238,0.068538,0.01,-89.991,-0.25126,-0.024453,2.488e-19
-0.34859,0.06891,-0.01,-88.733,-0.24973,-0.023028,-1.0454e-17
-0.34859,0.06891,0.01,-88.733,-0.24973,-0.023028,-1.0454e-17
-0.3448,0.069242,-0.01,-87.228,-0.242,-0.020525,1.01e-17
-0.3448,0.069242,0.01,-87.228,-0.242,-0.020525,1.01e-17
-0.34101,0.06956,-0.01,-85.132,-0.23733,-0.019724,1.01e-17
-0.34101,0.06956,0.01,-85.132,-0.23733,-0.019724,1.01e-17
-0.33722,0.069879,-0.01,-84.109,-0.23615,-0.018409,9.8594e-18
-0.33722,0.069879,0.01,-84.109,-0.23615,-0.018409,9.8594e-18
-0.33342,0.070156,-0.01,-82.599,-0.22836,-0.016186,3.006e-19
-0.33342,0.070156,0.01,-82.599,-0.22836,-0.016186,3.006e-19
-0.32963,0.070423,-0.01,-80.636,-0.22415,-0.015597,-9.5588e-18
-0.32963,0.070423,0.01,-80.636,-0.22415,-0.015597,-9.5588e-18
-0.32583,0.07069,-0.01,-79.682,-0.22313,-0.014483,4.6672e-18
-0.32583,0.07069,0.01,-79.682,-0.22313,-0.014483,4.6672e-18
-0.32203,0.07092,-0.01,-78.272,-0.21588,-0.012568,4.6672e-18
-0.32203,0.07092,0.01,-78.272,-0.21588,-0.012568,4.6672e-18
-0.31824,0.071138,-0.01,-76.44,-0.21158,-0.011999,7.9652e-35
-0.31824,0.071138,0.01,-76.44,-0.21158,-0.011999,7.9652e-35
-0.31444,0.071356,-0.01,-75.428,-0.2106,-0.011149,4.4146e-18
-0.31444,0.071356,0.01,-75.428,-0.2106,-0.011149,4.4146e-18
-0.31064,0.071543,-0.01,-74.191,-0.20439,-0.0095384,4.4146e-18
-0.31064,0.071543,0.01,-74.191,-0.20439,-0.0095384,4.4146e-18
-0.30684,0.071714,-0.01,-72.481,-0.19961,-0.0088766,-2.351e-38
-0.30684,0.071714,0.01,-72.481,-0.19961,-0.0088766,-2.351e-38
-0.30303,0.071886,-0.01,-71.35,-0.1984,-0.008323,0
-0.30303,0.071886,0.01,-71.35,-0.1984,-0.008323,0
-0.29923,0.072036,-0.01,-70.311,-0.19374,-0.0069922,0
-0.29923,0.072036,0.01,-70.311,-0.19374,-0.0069922,0
-0.29543,0.072163,-0.01,-68.727,-0.18796,-0.0061712,1.9741e-34
-0.29543,0.072163,0.01,-68.727,-0.18796,-0.0061712,1.9741e-34
-0.29163,0.07229,-0.01,-67.485,-0.18636,-0.0059373,1.9742e-34
-0.29163,0.07229,0.01,-67.485,-0.18636,-0.0059373,1.9742e-34
-0.28782,0.072408,-0.01,-66.672,-0.18349,-0.0048408,1.946e-18
-0.28782,0.072408,0.01,-66.672,-0.18349,-0.0048408,1.946e-18
-0.28402,0.072492,-0.01,-65.214,-0.17668,-0.0038439,3.8333e-18
-0.28402,0.072492,0.01,-65.214,-0.17668,-0.0038439,3.8333e-18
-0.28022,0.072576,-0.01,-63.8,-0.17444,-0.0038135,1.8873e-18
-0.28022,0.072576,0.01,-63.8,-0.17444,-0.0038135,1.8873e-18
-0.27641,0.07266,-0.01,-63.074,-0.17289,-0.0030065,1.4306e-23
-0.27641,0.07266,0.01,-63.074,-0.17289,-0.0030065,1.4306e-23
-0.27261,0.072709,-0.01,-61.783,-0.16622,-0.0019862,-8.9357e-19
-0.27261,0.072709,0.01,-61.783,-0.16622,-0.0019862,-8.9357e-19
-0.2688,0.072753,-0.01,-60.322,-0.16269,-0.0018351,-2.6525e-18
-0.2688,0.072753,0.01,-60.322,-0.16269,-0.0018351,-2.6525e-18
-0.265,0.072796,-0.01,-59.407,-0.16148,-0.0014549,-1.3255e-18
-0.265,0.072796,0.01,-59.407,-0.16148,-0.0014549,-1.3255e-18
-0.26119,0.072822,-0.01,-58.973,-0.15991,-0.001059,8.6671e-19
-0.26119,0.072822,0.01,-58.973,-0.15991,-0.001059,8.6671e-19
-0.26119,0.072822,0.01,-57.759,-0.1543,-0.00019031,-2.1222e-19
-0.26119,0.072822,-0.01,-57.759,-0.1543,-0.00019031,-2.1222e-19
-0.25739,0.072827,-0.01,-57.073,-0.15183,-0.00018984,-1.0611e-19
-0.25739,0.072827,0.01,-57.073,-0.15183,-0.00018984,-1.0611e-19
-0.25358,0.072832,-0.01,-55.915,-0.14987,-0.00019291,-1.5461e-24
-0.25358,0.072832,0.01,-55.915,-0.14987,-0.00019291,-1.5461e-24
-0.24978,0.072836,-0.01,-55.101,-0.14717,0.00050355,6.7418e-25
-0.24978,0.072836,0.01,-55.101,-0.14717,0.00050355,6.7418e-25
-0.24456,0.072792,-0.01,-53.534,-0.14017,0.0011716,-5.5633e-19
-0.24456,0.072792,0.01,-53.534,-0.14017,0.0011716,-5.5633e-19
-0.2393,0.072748,-0.01,-51.893,-0.13583,0.0014126,-1.6437e-18
-0.2393,0.072748,0.01,-51.893,-0.13583,0.0014126,-1.6437e-18
-0.234,0.072682,-0.01,-50.693,-0.13112,0.001962,-1.0874e-18
-0.234,0.072682,0.01,-50.693,-0.13112,0.001962,-1.0874e-18
-0.22867,0.072588,-0.01,-48.985,-0.12541,0.0022122,-1.9539e-24
-0.22867,0.072588,0.01,-48.985,-0.12541,0.0022122,-1.9539e-24
-0.2233,0.072493,-0.01,-47.645,-0.12121,0.0025997,1.9539e-18
-0.2233,0.072493,0.01,-47.645,-0.12121,0.0025997,1.9539e-18
-0.21789,0.072355,-0.01,-46.202,-0.11461,0.0029728,3.81e-18
-0.21789,0.072355,0.01,-46.202,-0.11461,0.0029728,3.81e-18
-0.21245,0.072211,-0.01,-44.588,-0.10927,0.0030426,6.087e-20
-0.21245,0.072211,0.01,-44.588,-0.10927,0.0030426,6.087e-20
-0.20697,0.072051,-0.01,-43.319,-0.1039,0.0033213,-1.7952e-18
-0.20697,0.072051,0.01,-43.319,-0.1039,0.0033213,-1.7952e-18
-0.20145,0.071858,-0.01,-41.693,-0.097257,0.003396,-1.327e-34
-0.20145,0.071858,0.01,-41.693,-0.097257,0.003396,-1.327e-34
-0.19589,0.071664,-0.01,-40.273,-0.091671,0.0034759,-6.3606e-18
-0.19589,0.071664,0.01,-40.273,-0.091671,0.0034759,-6.3606e-18
-0.19029,0.071434,-0.01,-38.907,-0.084422,0.0035448,-6.3606e-18
-0.19029,0.071434,0.01,-38.907,-0.084422,0.0035448,-6.3606e-18
-0.18465,0.071193,-0.01,-37.348,-0.077243,0.0033828,-2.8905e-18
-0.18465,0.071193,0.01,-37.348,-0.077243,0.0033828,-2.8905e-18
-0.17898,0.070939,-0.01,-36.129,-0.069536,0.0032985,-2.8905e-18
-0.17898,0.070939,0.01,-36.129,-0.069536,0.0032985,-2.8905e-18
-0.17327,0.070651,-0.01,-34.803,-0.059705,0.0030208,4.51e-27
-0.17327,0.070651,0.01,-34.803,-0.059705,0.0030208,4.51e-27
-0.16751,0.07036,-0.01,-33.647,-0.051152,0.0027081,-2.567e-18
-0.16751,0.07036,0.01,-33.647,-0.051152,0.0027081,-2.567e-18
-0.16172,0.070038,-0.01,-32.666,-0.042418,0.0024023,-2.567e-18
-0.16172,0.070038,0.01,-32.666,-0.042418,0.0024023,-2.567e-18
-0.15589,0.069702,-0.01,-31.568,-0.034662,0.0020263,-4.7286e-18
-0.15589,0.069702,0.01,-31.568,-0.034662,0.0020263,-4.7286e-18
-0.15002,0.069355,-0.01,-30.678,-0.028567,0.0017606,-1.5092e-19
-0.15002,0.069355,0.01,-30.678,-0.028567,0.0017606,-1.5092e-19
-0.14411,0.068973,-0.01,-29.766,-0.022035,0.00143,4.5777e-18
-0.14411,0.068973,0.01,-29.766,-0.022035,0.00143,4.5777e-18
-0.13815,0.068589,-0.01,-28.911,-0.017127,0.0011457,-4.2591e-18
-0.13815,0.068589,0.01,-28.911,-0.017127,0.0011457,-4.2591e-18
-0.13216,0.068176,-0.01,-28.163,-0.012468,0.00087643,-1.5198e-19
-0.13216,0.068176,0.01,-28.163,-0.012468,0.00087643,-1.5198e-19
-0.12613,0.067746,-0.01,-27.385,-0.0083029,0.00060072,4.1072e-18
-0.12613,0.067746,0.01,-27.385,-0.0083029,0.00060072,4.1072e-18
-0.12005,0.067308,-0.01,-26.71,-0.005125,0.00038475,3.8532e-18
-0.12005,0.067308,0.01,-26.71,-0.005125,0.00038475,3.8532e-18
-0.11393,0.066835,-0.01,-26.059,-0.0018434,0.00014893,3.8532e-18
-0.11393,0.066835,0.01,-26.059,-0.0018434,0.00014893,3.8532e-18
-0.10777,0.066359,-0.01,-25.446,0.00064715,-4.7061e-05,3.6233e-18
-0.10777,0.066359,0.01,-25.446,0.00064715,-4.7061e-05,3.6233e-18
-0.10157,0.065855,-0.01,-24.891,0.0030069,-0.00024205,1.0646e-19
-0.10157,0.065855,0.01,-24.891,0.0030069,-0.00024205,1.0646e-19
-0.095328,0.065336,-0.01,-24.348,0.0050722,-0.00041905,-6.9355e-18
-0.095328,0.065336,0.01,-24.348,0.0050722,-0.00041905,-6.9355e-18
-0.089041,0.064806,-0.01,-23.855,0.0067432,-0.00057894,-8.975e-20
-0.089041,0.064806,0.01,-23.855,0.0067432,-0.00057894,-8.975e-20
-0.082712,0.064246,-0.01,-23.385,0.0084053,-0.00073813,6.5684e-18
-0.082712,0.064246,0.01,-23.385,0.0084053,-0.00073813,6.5684e-18
-0.076339,0.063682,-0.01,-22.942,0.0097248,-0.00087651,3.2396e-18
-0.076339,0.063682,0.01,-22.942,0.0097248,-0.00087651,3.2396e-18
-0.069923,0.063087,-0.01,-22.531,0.011006,-0.0010199,3.6411e-25
-0.069923,0.063087,0.01,-22.531,0.011006,-0.0010199,3.6411e-25
-0.063463,0.062482,-0.01,-22.133,0.012117,-0.0011411,2.5405e-27
-0.063463,0.062482,0.01,-22.133,0.012117,-0.0011411,2.5405e-27
-0.056959,0.061861,-0.01,-21.764,0.013099,-0.0012659,5.8755e-18
-0.056959,0.061861,0.01,-21.764,0.013099,-0.0012659,5.8755e-18
-0.050411,0.061216,-0.01,-21.408,0.014049,-0.0013778,5.8755e-18
-0.050411,0.061216,0.01,-21.408,0.014049,-0.0013778,5.8755e-18
-0.043816,0.060567,-0.01,-21.07,0.014845,-0.0014902,1.3215e-24
-0.043816,0.060567,0.01,-21.07,0.014845,-0.0014902,1.3215e-24
-0.037179,0.059884,-0.01,-20.75,0.015634,-0.0016033,5.4864e-18
-0.037179,0.059884,0.01,-20.75,0.015634,-0.0016033,5.4864e-18
-0.030494,0.059197,-0.01,-20.438,0.016324,-0.0016967,5.4864e-18
-0.030494,0.059197,0.01,-20.438,0.016324,-0.0016967,5.4864e-18
-0.023765,0.058486,-0.01,-20.144,0.016968,-0.0017988,5.2553e-18
-0.023765,0.058486,0.01,-20.144,0.016968,-0.0017988,5.2553e-18
-0.016989,0.057761,-0.01,-19.854,0.017564,-0.0018854,1.115e-19
-0.016989,0.057761,0.01,-19.854,0.017564,-0.0018854,1.115e-19
-0.010167,0.057023,-0.01,-19.578,0.018095,-0.0019771,-5.1437e-18
-0.010167,0.057023,0.01,-19.578,0.018095,-0.0019771,-5.1437e-18
-0.0032982,0.056262,-0.01,-19.307,0.018605,-0.0020572,-9.8659e-18
-0.0032982,0.056262,0.01,-19.307,0.018605,-0.0020572,-9.8659e-18
0.0036184,0.055496,-0.01,-19.045,0.01905,-0.00214,-5.031e-18
0.0036184,0.055496,0.01,-19.045,0.01905,-0.00214,-5.031e-18
0.010581,0.0547,-0.01,-18.79,0.019473,-0.0022209,9.5699e-18
0.010581,0.0547,0.01,-18.79,0.019473,-0.0022209,9.5699e-18
0.017593,0.053899,-0.01,-18.541,0.019853,-0.0022877,9.3235e-20
0.017593,0.053899,0.01,-18.541,0.019853,-0.0022877,9.3235e-20
0.024651,0.053076,-0.01,-18.299,0.020207,-0.0023604,-9.1901e-18
0.024651,0.053076,0.01,-18.299,0.020207,-0.0023604,-9.1901e-18
0.031759,0.052241,-0.01,-18.061,0.020531,-0.0024214,-4.5483e-18
0.031759,0.052241,0.01,-18.061,0.020531,-0.0024214,-4.5483e-18
0.038916,0.05139,-0.01,-17.83,0.020827,-0.002486,2.675e-25
0.038916,0.05139,0.01,-17.83,0.020827,-0.002486,2.675e-25
0.046122,0.050524,-0.01,-17.603,0.021101,-0.0025415,4.2855e-18
0.046122,0.050524,0.01,-17.603,0.021101,-0.0025415,4.2855e-18
0.053377,0.049646,-0.01,-17.381,0.021348,-0.0025984,4.2856e-18
0.053377,0.049646,0.01,-17.381,0.021348,-0.0025984,4.2856e-18
0.060682,0.048749,-0.01,-17.162,0.021576,-0.0026483,4.1203e-18
0.060682,0.048749,0.01,-17.162,0.021576,-0.0026483,4.1203e-18
0.068038,0.047843,-0.01,-16.948,0.02178,-0.0026977,8.1613e-18
0.068038,0.047843,0.01,-16.948,0.02178,-0.0026977,8.1613e-18
0.075444,0.046917,-0.01,-16.737,0.021967,-0.0027427,4.041e-18
0.075444,0.046917,0.01,-16.737,0.021967,-0.0027427,4.041e-18
0.082903,0.045985,-0.01,-16.53,0.022135,-0.0027841,-7.7736e-18
0.082903,0.045985,0.01,-16.53,0.022135,-0.0027841,-7.7736e-18
0.090411,0.045032,-0.01,-16.326,0.022287,-0.0028246,-7.7736e-18
0.090411,0.045032,0.01,-16.326,0.022287,-0.0028246,-7.7736e-18
0.097973,0.044072,-0.01,-16.125,0.022424,-0.0028582,1.576e-27
0.097973,0.044072,0.01,-16.125,0.022424,-0.0028582,1.576e-27
0.10559,0.043095,-0.01,-15.928,0.022548,-0.0028922,-7.3342e-18
0.10559,0.043095,0.01,-15.928,0.022548,-0.0028922,-7.3342e-18
0.11325,0.04211,-0.01,-15.734,0.022659,-0.0029208,-1.387e-19
0.11325,0.04211,0.01,-15.734,0.022659,-0.0029208,-1.387e-19
0.12097,0.04111,-0.01,-15.542,0.02276,-0.0029486,1.379e-19
0.12097,0.04111,0.01,-15.542,0.02276,-0.0029486,1.379e-19
0.12875,0.0401,-0.01,-15.354,0.02285,-0.0029721,-1.333e-19
0.12875,0.0401,0.01,-15.354,0.02285,-0.0029721,-1.333e-19
0.13657,0.039078,-0.01,-15.168,0.02293,-0.0029941,6.9244e-18
0.13657,0.039078,0.01,-15.168,0.02293,-0.0029941,6.9244e-18
0.14445,0.038047,-0.01,-14.986,0.023003,-0.0030127,6.6645e-18
0.14445,0.038047,0.01,-14.986,0.023003,-0.0030127,6.6645e-18
0.15239,0.037004,-0.01,-14.806,0.023069,-0.0030294,1.3203e-17
0.15239,0.037004,0.01,-14.806,0.023069,-0.0030294,1.3203e-17
0.16038,0.035952,-0.01,-14.629,0.02313,-0.0030433,6.5383e-18
0.16038,0.035952,0.01,-14.629,0.02313,-0.0030433,6.5383e-18
0.16843,0.034891,-0.01,-14.455,0.023188,-0.0030556,6.2948e-18
0.16843,0.034891,0.01,-14.455,0.023188,-0.0030556,6.2948e-18
0.17654,0.033821,-0.01,-14.284,0.023243,-0.003065,1.2472e-17
0.17654,0.033821,0.01,-14.284,0.023243,-0.003065,1.2472e-17
0.1847,0.032744,-0.01,-14.115,0.023296,-0.0030733,1.2239e-17
0.1847,0.032744,0.01,-14.115,0.023296,-0.0030733,1.2239e-17
0.19292,0.031658,-0.01,-13.949,0.023345,-0.0030779,6.0617e-18
0.19292,0.031658,0.01,-13.949,0.023345,-0.0030779,6.0617e-18
0.20119,0.030567,-0.01,-13.786,0.023393,-0.0030812,8.856e-26
0.20119,0.030567,0.01,-13.786,0.023393,-0.0030812,8.856e-26
0.20953,0.029468,-0.01,-13.705,0.023417,-0.0030833,1.7504e-25
0.20953,0.029468,0.01,-13.705,0.023417,-0.0030833,1.7504e-25
0.20953,0.029468,0.01,-13.547,0.023467,-0.0030813,-1.1462e-17
0.20953,0.029468,-0.01,-13.547,0.023467,-0.0030813,-1.1462e-17
0.21792,0.028365,-0.01,-13.469,0.023496,-0.0030814,-1.0575e-19
0.21792,0.028365,0.01,-13.469,0.023496,-0.0030814,-1.0575e-19
0.22638,0.027257,-0.01,-13.314,0.023549,-0.0030796,5.6253e-18
0.22638,0.027257,0.01,-13.314,0.023549,-0.0030796,5.6253e-18
0.23489,0.026144,-0.01,-13.162,0.023608,-0.003074,8.219e-26
0.23489,0.026144,0.01,-13.162,0.023608,-0.003074,8.219e-26
0.24346,0.02503,-0.01,-13.011,0.023673,-0.0030703,8.1245e-26
0.24346,0.02503,0.01,-13.011,0.023673,-0.0030703,8.1245e-26
0.2521,0.02391,-0.01,-12.863,0.023736,-0.0030595,-5.2249e-18
0.2521,0.02391,0.01,-12.863,0.023736,-0.0030595,-5.2249e-18
0.26079,0.022794,-0.01,-12.719,0.023819,-0.0030481,-9.495e-20
0.26079,0.022794,0.01,-12.719,0.023819,-0.0030481,-9.495e-20
0.26955,0.021675,-0.01,-12.574,0.023905,-0.0030403,5.1299e-18
0.26955,0.021675,0.01,-12.574,0.023905,-0.0030403,5.1299e-18
0.27837,0.020556,-0.01,-12.434,0.024,-0.0030236,-7.5478e-26
0.27837,0.020556,0.01,-12.434,0.024,-0.0030236,-7.5478e-26
0.28726,0.019442,-0.01,-12.294,0.024119,-0.003011,9.7108e-18
0.28726,0.019442,0.01,-12.294,0.024119,-0.003011,9.7108e-18
0.29621,0.018328,-0.01,-12.156,0.024245,-0.0029964,4.9426e-18
0.29621,0.018328,0.01,-12.156,0.024245,-0.0029964,4.9426e-18
0.30522,0.017221,-0.01,-12.021,0.024394,-0.0029744,-9.4502e-18
0.30522,0.017221,0.01,-12.021,0.024394,-0.0029744,-9.4502e-18
0.3143,0.016121,-0.01,-11.888,0.024581,-0.0029595,-4.682e-18
0.3143,0.016121,0.01,-11.888,0.024581,-0.0029595,-4.682e-18
0.32344,0.015026,-0.01,-11.755,0.024777,-0.0029433,8.8493e-25
0.32344,0.015026,0.01,-11.755,0.024777,-0.0029433,8.8493e-25
0.33265,0.01394,-0.01,-11.627,0.025004,-0.0029157,4.4358e-18
0.33265,0.01394,0.01,-11.627,0.025004,-0.0029157,4.4358e-18
0.34192,0.012869,-0.01,-11.5,0.025282,-0.0028915,8.7909e-18
0.34192,0.012869,0.01,-11.5,0.025282,-0.0028915,8.7909e-18
0.35127,0.011809,-0.01,-11.376,0.025601,-0.0028744,4.3552e-18
0.35127,0.011809,0.01,-11.376,0.025601,-0.0028744,4.3552e-18
0.36068,0.010762,-0.01,-11.251,0.025951,-0.0028525,8.4023e-18
0.36068,0.010762,0.01,-11.251,0.025951,-0.0028525,8.4023e-18
0.37016,0.0097307,-0.01,-11.13,0.026348,-0.0028172,4.2721e-18
0.37016,0.0097307,0.01,-11.13,0.026348,-0.0028172,4.2721e-18
0.37971,0.0087254,-0.01,-11.01,0.026814,-0.0027796,-4.1301e-18
0.37971,0.0087254,0.01,-11.01,0.026814,-0.0027796,-4.1301e-18
0.38933,0.0077421,-0.01,-10.89,0.027342,-0.0027467,3.9848e-18
0.38933,0.0077421,0.01,-10.89,0.027342,-0.0027467,3.9848e-18
0.39902,0.0067842,-0.01,-10.764,0.027904,-0.0027041,3.9848e-18
0.39902,0.0067842,0.01,-10.764,0.027904,-0.0027041,3.9848e-18
0.40879,0.0058556,-0.01,-10.637,0.028526,-0.0026521,3.8375e-18
0.40879,0.0058556,0.01,-10.637,0.028526,-0.0026521,3.8375e-18
0.41862,0.0049607,-0.01,-10.488,0.029143,-0.0025831,3.8375e-18
0.41862,0.0049607,0.01,-10.488,0.029143,-0.0025831,3.8375e-18
0.42853,0.0041042,-0.01,-10.341,0.029858,-0.0025034,-5.7525e-28
0.42853,0.0041042,0.01,-10.341,0.029858,-0.0025034,-5.7525e-28
0.43851,0.0032912,-0.01,-10.13,0.030349,-0.0023836,-1.3063e-26
0.43851,0.0032912,0.01,-10.13,0.030349,-0.0023836,-1.3063e-26
0.44857,0.0025293,-0.01,-9.9459,0.031002,-0.0022356,-1.3493e-26
0.44857,0.0025293,0.01,-9.9459,0.031002,-0.0022356,-1.3493e-26
0.4587,0.0018328,-0.01,-9.6214,0.031019,-0.0020265,1.6324e-18
0.4587,0.0018328,0.01,-9.6214,0.031019,-0.0020265,1.6324e-18
0.46891,0.0012004,-0.01,-9.3705,0.031217,-0.0017768,3.2698e-18
0.46891,0.0012004,0.01,-9.3705,0.031217,-0.0017768,3.2698e-18
0.47919,0.00066226,-0.01,-8.7806,0.030011,-0.0014091,1.6374e-18
0.47919,0.00066226,0.01,-8.7806,0.030011,-0.0014091,1.6374e-18
0.48956,0.00023775,-0.01,-8.46,0.045957,-0.00082976,7.5048e-19
0.48956,0.00023775,0.01,-8.46,0.045957,-0.00082976,7.5048e-19
0.5,0,-0.01,-8.7765,0.063895,-0.00051176,1.501e-18
0.5,0,0.01,-8.7765,0.063895,-0.00051176,1.501e-18


==> Results/foil_Re107/karman_Re107_1aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,-4.8028,-0.11526,-0.014796,-1.365e-25
0.10559,-0.043095,0.01,-4.5938,-0.11462,-0.014727,-1.8527e-24
0.10559,-0.043095,-0.01,-4.5938,-0.11462,-0.014727,-1.8527e-24
0.097973,-0.044072,-0.01,-4.8028,-0.11526,-0.014796,-1.365e-25
0.11325,-0.04211,0.01,-4.2565,-0.11346,-0.014649,-1.899e-18
0.11325,-0.04211,-0.01,-4.2565,-0.11346,-0.014649,-1.899e-18
0.12097,-0.04111,0.01,-3.9363,-0.11232,-0.014576,-1.899e-18
0.12097,-0.04111,-0.01,-3.9363,-0.11232,-0.014576,-1.899e-18
0.12875,-0.0401,0.01,-3.6011,-0.11116,-0.014483,-1.5685e-18
0.12875,-0.0401,-0.01,-3.6011,-0.11116,-0.014483,-1.5685e-18
0.13657,-0.039078,0.01,-3.2738,-0.11002,-0.014389,-1.5685e-18
0.13657,-0.039078,-0.01,-3.2738,-0.11002,-0.014389,-1.5685e-18
0.14445,-0.038047,0.01,-2.9391,-0.10887,-0.014281,-1.2473e-18
0.14445,-0.038047,-0.01,-2.9391,-0.10887,-0.014281,-1.2473e-18
0.15239,-0.037004,0.01,-2.6082,-0.10773,-0.01417,-2.3258e-18
0.15239,-0.037004,-0.01,-2.6082,-0.10773,-0.01417,-2.3258e-18
0.16038,-0.035952,0.01,-2.2744,-0.10661,-0.014049,-1.0785e-18
0.16038,-0.035952,-0.01,-2.2744,-0.10661,-0.014049,-1.0785e-18
0.16843,-0.034891,0.01,-1.9457,-0.1055,-0.013924,7.7559e-19
0.16843,-0.034891,-0.01,-1.9457,-0.1055,-0.013924,7.7559e-19
0.17654,-0.033821,0.01,-1.612,-0.1044,-0.013788,1.4345e-19
0.17654,-0.033821,-0.01,-1.612,-0.1044,-0.013788,1.4345e-19
0.1847,-0.032744,0.01,-1.285,-0.10331,-0.01365,-1.4978e-19
0.1847,-0.032744,-0.01,-1.285,-0.10331,-0.01365,-1.4978e-19
0.19292,-0.031658,0.01,-0.95058,-0.10222,-0.013497,4.8236e-19
0.19292,-0.031658,-0.01,-0.95058,-0.10222,-0.013497,4.8236e-19
0.20119,-0.030567,0.01,-0.6225,-0.10116,-0.013344,-6.0514e-27
0.20119,-0.030567,-0.01,-0.6225,-0.10116,-0.013344,-6.0514e-27
0.20953,-0.029468,0.01,-0.29126,-0.10008,-0.013177,5.1574e-20
0.20953,-0.029468,-0.01,-0.29126,-0.10008,-0.013177,5.1574e-20
0.21792,-0.028365,0.01,0.039188,-0.099028,-0.013005,5.1575e-20
0.21792,-0.028365,-0.01,0.039188,-0.099028,-0.013005,5.1575e-20
0.22638,-0.027257,0.01,0.36548,-0.097959,-0.012828,-2.2132e-19
0.22638,-0.027257,-0.01,0.36548,-0.097959,-0.012828,-2.2132e-19
0.23489,-0.026144,0.01,0.70108,-0.096914,-0.012636,-5.8229e-19
0.23489,-0.026144,-0.01,0.70108,-0.096914,-0.012636,-5.8229e-19
0.24346,-0.02503,0.01,1.0247,-0.095876,-0.012451,-3.6096e-19
0.24346,-0.02503,-0.01,1.0247,-0.095876,-0.012451,-3.6096e-19
0.2521,-0.02391,0.01,1.3643,-0.09481,-0.012237,6.3333e-19
0.2521,-0.02391,-0.01,1.3643,-0.09481,-0.012237,6.3333e-19
0.26079,-0.022794,0.01,1.6877,-0.093857,-0.012026,-1.0671e-19
0.26079,-0.022794,-0.01,1.6877,-0.093857,-0.012026,-1.0671e-19
0.26955,-0.021675,0.01,2.0032,-0.092812,-0.01182,-7.4004e-19
0.26955,-0.021675,-0.01,2.0032,-0.092812,-0.01182,-7.4004e-19
0.27837,-0.020556,0.01,2.3483,-0.09179,-0.011579,-1.2018e-26
0.27837,-0.020556,-0.01,2.3483,-0.09179,-0.011579,-1.2018e-26
0.28726,-0.019442,0.01,2.6637,-0.090874,-0.011359,2.5212e-24
0.28726,-0.019442,-0.01,2.6637,-0.090874,-0.011359,2.5212e-24
0.29621,-0.018328,0.01,2.9898,-0.089833,-0.011117,-1.249e-18
0.29621,-0.018328,-0.01,2.9898,-0.089833,-0.011117,-1.249e-18
0.30522,-0.017221,0.01,3.3223,-0.088887,-0.010852,-2.6109e-18
0.30522,-0.017221,-0.01,3.3223,-0.088887,-0.010852,-2.6109e-18
0.3143,-0.016121,0.01,3.6314,-0.088002,-0.010608,-1.3619e-18
0.3143,-0.016121,-0.01,3.6314,-0.088002,-0.010608,-1.3619e-18
0.32344,-0.015026,0.01,3.9541,-0.086975,-0.010345,-3.1845e-18
0.32344,-0.015026,-0.01,3.9541,-0.086975,-0.010345,-3.1845e-18
0.33265,-0.01394,0.01,4.2884,-0.086043,-0.010046,-4.8925e-18
0.33265,-0.01394,-0.01,4.2884,-0.086043,-0.010046,-4.8925e-18
0.34192,-0.012869,0.01,4.5919,-0.085242,-0.0097608,-1.708e-18
0.34192,-0.012869,-0.01,4.5919,-0.085242,-0.0097608,-1.708e-18
0.35127,-0.011809,0.01,4.8948,-0.084341,-0.0094808,2.0607e-24
0.35127,-0.011809,-0.01,4.8948,-0.084341,-0.0094808,2.0607e-24
0.36068,-0.010762,0.01,5.2168,-0.083369,-0.009175,-2.0181e-18
0.36068,-0.010762,-0.01,5.2168,-0.083369,-0.009175,-2.0181e-18
0.37016,-0.0097307,0.01,5.5401,-0.082498,-0.008832,-4.146e-18
0.37016,-0.0097307,-0.01,5.5401,-0.082498,-0.008832,-4.146e-18
0.37971,-0.0087254,0.01,5.8362,-0.081775,-0.0084868,-2.1278e-18
0.37971,-0.0087254,-0.01,5.8362,-0.081775,-0.0084868,-2.1278e-18
0.38933,-0.0077421,0.01,6.1205,-0.081025,-0.0081495,-2.3073e-18
0.38933,-0.0077421,-0.01,6.1205,-0.081025,-0.0081495,-2.3073e-18
0.39902,-0.0067842,0.01,6.418,-0.080255,-0.0077871,2.4846e-18
0.39902,-0.0067842,-0.01,6.418,-0.080255,-0.0077871,2.4846e-18
0.40879,-0.0058556,0.01,6.7035,-0.079554,-0.0074063,2.3097e-18
0.40879,-0.0058556,-0.01,6.7035,-0.079554,-0.0074063,2.3097e-18
0.41862,-0.0049607,0.01,6.9817,-0.078896,-0.0070026,-2.4823e-18
0.41862,-0.0049607,-0.01,6.9817,-0.078896,-0.0070026,-2.4823e-18
0.42853,-0.0041042,0.01,7.2501,-0.078299,-0.0065758,6.353e-28
0.42853,-0.0041042,-0.01,7.2501,-0.078299,-0.0065758,6.353e-28
0.43851,-0.0032912,0.01,7.5082,-0.077747,-0.0061144,-1.0193e-26
0.43851,-0.0032912,-0.01,7.5082,-0.077747,-0.0061144,-1.0193e-26
0.44857,-0.0025293,0.01,7.7585,-0.077397,-0.0055942,-1.0002e-26
0.44857,-0.0025293,-0.01,7.7585,-0.077397,-0.0055942,-1.0002e-26
0.4587,-0.0018328,0.01,7.9545,-0.077215,-0.0050473,-1.4051e-18
0.4587,-0.0018328,-0.01,7.9545,-0.077215,-0.0050473,-1.4051e-18
0.46891,-0.0012004,0.01,8.145,-0.07717,-0.0044099,3.157e-20
0.46891,-0.0012004,-0.01,8.145,-0.07717,-0.0044099,3.157e-20
0.47919,-0.00066226,0.01,8.2847,-0.077742,-0.0036236,1.4367e-18
0.47919,-0.00066226,-0.01,8.2847,-0.077742,-0.0036236,1.4367e-18
0.48956,-0.00023775,0.01,8.2958,-0.08047,-0.0027551,7.094e-19
0.48956,-0.00023775,-0.01,8.2958,-0.08047,-0.0027551,7.094e-19
0.5,0,0.01,8.2861,-0.082685,-0.0023043,1.4188e-18
0.5,0,-0.01,8.2861,-0.082685,-0.0023043,1.4188e-18
-0.51245,0.0015983,0.01,45.97,-0.0071122,-0.074926,1.0941e-24
-0.51245,0.0015983,-0.01,45.97,-0.0071122,-0.074926,1.0941e-24
-0.51187,0.0053556,-0.01,39.017,-0.028586,-0.12108,1.6429e-17
-0.51187,0.0053556,0.01,39.017,-0.028586,-0.12108,1.6429e-17
-0.51077,0.0089907,-0.01,29.958,-0.060199,-0.15829,4.6291e-18
-0.51077,0.0089907,0.01,29.958,-0.060199,-0.15829,4.6291e-18
-0.5092,0.012452,-0.01,20.155,-0.09794,-0.18732,-1.18e-17
-0.5092,0.012452,0.01,20.155,-0.09794,-0.18732,-1.18e-17
-0.50725,0.015712,-0.01,10.868,-0.1354,-0.20386,3.0474e-18
-0.50725,0.015712,0.01,10.868,-0.1354,-0.20386,3.0474e-18
-0.50499,0.018765,-0.01,2.6938,-0.16878,-0.21018,3.0474e-18
-0.50499,0.018765,0.01,2.6938,-0.16878,-0.21018,3.0474e-18
-0.50247,0.021619,-0.01,-4.2045,-0.19699,-0.21,2.2628e-24
-0.50247,0.021619,0.01,-4.2045,-0.19699,-0.21,2.2628e-24
-0.49977,0.024291,-0.01,-10.041,-0.22046,-0.20643,-6.0012e-18
-0.49977,0.024291,0.01,-10.041,-0.22046,-0.20643,-6.0012e-18
-0.49691,0.0268,-0.01,-15.075,-0.23891,-0.19866,-6.0012e-18
-0.49691,0.0268,0.01,-15.075,-0.23891,-0.19866,-6.0012e-18
-0.49391,0.029138,-0.01,-18.779,-0.25088,-0.18643,-4.7553e-24
-0.49391,0.029138,0.01,-18.779,-0.25088,-0.18643,-4.7553e-24
-0.49079,0.031323,-0.01,-21.189,-0.25928,-0.17577,4.4251e-27
-0.49079,0.031323,0.01,-21.189,-0.25928,-0.17577,4.4251e-27
-0.4876,0.033396,-0.01,-23.657,-0.26951,-0.1701,4.7597e-24
-0.4876,0.033396,0.01,-23.657,-0.26951,-0.1701,4.7597e-24
-0.48435,0.035372,-0.01,-26.656,-0.27664,-0.16077,1.3272e-17
-0.48435,0.035372,0.01,-26.656,-0.27664,-0.16077,1.3272e-17
-0.48102,0.037207,-0.01,-27.882,-0.27758,-0.14858,1.3272e-17
-0.48102,0.037207,0.01,-27.882,-0.27758,-0.14858,1.3272e-17
-0.47764,0.038957,-0.01,-28.774,-0.28329,-0.14398,6.9972e-28
-0.47764,0.038957,0.01,-28.774,-0.28329,-0.14398,6.9972e-28
-0.47423,0.040647,-0.01,-31.399,-0.28842,-0.13657,1.2914e-23
-0.47423,0.040647,0.01,-31.399,-0.28842,-0.13657,1.2914e-23
-0.47076,0.042203,-0.01,-32.803,-0.28766,-0.12908,-1.5855e-33
-0.47076,0.042203,0.01,-32.803,-0.28766,-0.12908,-1.5855e-33
-0.25363,-0.072831,0.01,-20.212,-0.187,0.00023644,-2.8096e-25
-0.25363,-0.072831,-0.01,-20.212,-0.187,0.00023644,-2.8096e-25
-0.25747,-0.072827,-0.01,-20.537,-0.18781,0.00023682,-3.7893e-20
-0.25747,-0.072827,0.01,-20.537,-0.18781,0.00023682,-3.7893e-20
-0.26132,-0.072822,-0.01,-20.936,-0.19052,0.00080046,-3.7894e-20
-0.26132,-0.072822,0.01,-20.936,-0.19052,0.00080046,-3.7894e-20
-0.26517,-0.072794,-0.01,-20.91,-0.19233,0.0017829,1.1603e-24
-0.26517,-0.072794,0.01,-20.91,-0.19233,0.0017829,1.1603e-24
-0.26902,-0.07275,-0.01,-20.862,-0.19117,0.0021829,-4.687e-26
-0.26902,-0.07275,0.01,-20.862,-0.19117,0.0021829,-4.687e-26
-0.27286,-0.072706,-0.01,-21.332,-0.19249,0.0024089,-4.7723e-24
-0.27286,-0.072706,0.01,-21.332,-0.19249,0.0024089,-4.7723e-24
-0.27671,-0.072654,-0.01,-21.522,-0.19611,0.0035152,6.1891e-19
-0.27671,-0.072654,0.01,-21.522,-0.19611,0.0035152,6.1891e-19
-0.28056,-0.072569,-0.01,-21.196,-0.19525,0.0043121,6.1892e-19
-0.28056,-0.072569,0.01,-21.196,-0.19525,0.0043121,6.1892e-19
-0.2844,-0.072483,-0.01,-21.675,-0.19533,0.0043026,6.4676e-19
-0.2844,-0.072483,0.01,-21.675,-0.19533,0.0043026,6.4676e-19
-0.28825,-0.072398,-0.01,-22.008,-0.19951,0.0054448,-6.1804e-19
-0.28825,-0.072398,0.01,-22.008,-0.19951,0.0054448,-6.1804e-19
-0.2921,-0.072274,-0.01,-21.624,-0.19959,0.0065472,-1.2648e-18
-0.2921,-0.072274,0.01,-21.624,-0.19959,0.0065472,-1.2648e-18
-0.29594,-0.072146,-0.01,-21.923,-0.19883,0.006602,-4.9698e-29
-0.29594,-0.072146,0.01,-21.923,-0.19883,0.006602,-4.9698e-29
-0.29979,-0.072018,-0.01,-22.292,-0.20205,0.0075513,7.065e-26
-0.29979,-0.072018,0.01,-22.292,-0.20205,0.0075513,7.065e-26
-0.30363,-0.071859,-0.01,-22.082,-0.20318,0.0087787,-9.8522e-24
-0.30363,-0.071859,0.01,-22.082,-0.20318,0.0087787,-9.8522e-24
-0.30747,-0.071686,-0.01,-22.217,-0.20245,0.009099,-1.981e-23
-0.30747,-0.071686,0.01,-22.217,-0.20245,0.009099,-1.981e-23
-0.31132,-0.071512,-0.01,-22.589,-0.20484,0.0099012,-1.3184e-18
-0.31132,-0.071512,0.01,-22.589,-0.20484,0.0099012,-1.3184e-18
-0.31516,-0.071314,-0.01,-22.493,-0.20667,0.011267,-1.3184e-18
-0.31516,-0.071314,0.01,-22.493,-0.20667,0.011267,-1.3184e-18
-0.319,-0.071094,-0.01,-22.508,-0.20602,0.011798,2.6404e-18
-0.319,-0.071094,0.01,-22.508,-0.20602,0.011798,2.6404e-18
-0.32284,-0.070873,-0.01,-22.896,-0.20797,0.012542,5.3238e-18
-0.32284,-0.070873,0.01,-22.896,-0.20797,0.012542,5.3238e-18
-0.32668,-0.07063,-0.01,-22.844,-0.21018,0.014053,5.513e-20
-0.32668,-0.07063,0.01,-22.844,-0.21018,0.014053,5.513e-20
-0.33052,-0.07036,-0.01,-22.789,-0.20966,0.014731,-2.6283e-18
-0.33052,-0.07036,0.01,-22.789,-0.20966,0.014731,-2.6283e-18
-0.33436,-0.07009,-0.01,-23.139,-0.2115,0.015534,-2.7096e-18
-0.33436,-0.07009,0.01,-23.139,-0.2115,0.015534,-2.7096e-18
-0.3382,-0.069796,-0.01,-23.028,-0.21358,0.017161,-2.7096e-18
-0.3382,-0.069796,0.01,-23.028,-0.21358,0.017161,-2.7096e-18
-0.34203,-0.069475,-0.01,-22.995,-0.21331,0.017902,1.1755e-38
-0.34203,-0.069475,0.01,-22.995,-0.21331,0.017902,1.1755e-38
-0.34586,-0.069153,-0.01,-23.264,-0.21541,0.018929,1.0193e-23
-0.34586,-0.069153,0.01,-23.264,-0.21541,0.018929,1.0193e-23
-0.34969,-0.068802,-0.01,-22.98,-0.21676,0.020605,-2.636e-18
-0.34969,-0.068802,0.01,-22.98,-0.21676,0.020605,-2.636e-18
-0.35352,-0.068425,-0.01,-23.065,-0.21676,0.021304,-5.3636e-18
-0.35352,-0.068425,0.01,-23.065,-0.21676,0.021304,-5.3636e-18
-0.35735,-0.068048,-0.01,-23.244,-0.21962,0.022784,-8.0834e-18
-0.35735,-0.068048,0.01,-23.244,-0.21962,0.022784,-8.0834e-18
-0.36118,-0.067633,-0.01,-22.719,-0.21967,0.024419,-7.9613e-18
-0.36118,-0.067633,0.01,-22.719,-0.21967,0.024419,-7.9613e-18
-0.365,-0.067199,-0.01,-23.055,-0.21999,0.024927,-2.6054e-18
-0.365,-0.067199,0.01,-23.055,-0.21999,0.024927,-2.6054e-18
-0.36882,-0.066765,-0.01,-23.192,-0.22411,0.02714,-2.6372e-18
-0.36882,-0.066765,0.01,-23.192,-0.22411,0.02714,-2.6372e-18
-0.37264,-0.066275,-0.01,-22.554,-0.22372,0.028856,-2.9125e-20
-0.37264,-0.066275,0.01,-22.554,-0.22372,0.028856,-2.9125e-20
-0.37646,-0.065781,-0.01,-22.897,-0.22383,0.029417,2.6081e-18
-0.37646,-0.065781,0.01,-22.897,-0.22383,0.029417,2.6081e-18
-0.38027,-0.065272,-0.01,-22.881,-0.22643,0.031715,5.2087e-18
-0.38027,-0.065272,0.01,-22.881,-0.22643,0.031715,5.2087e-18
-0.38408,-0.064714,-0.01,-22.766,-0.227,0.033246,1.0589e-17
-0.38408,-0.064714,0.01,-22.766,-0.227,0.033246,1.0589e-17
-0.38788,-0.064156,-0.01,-22.896,-0.22905,0.03491,5.3807e-18
-0.38788,-0.064156,0.01,-22.896,-0.22905,0.03491,5.3807e-18
-0.39168,-0.063556,-0.01,-22.378,-0.22905,0.036953,-5.1398e-18
-0.39168,-0.063556,0.01,-22.378,-0.22905,0.036953,-5.1398e-18
-0.39548,-0.062931,-0.01,-22.665,-0.22968,0.038047,-5.1397e-18
-0.39548,-0.062931,0.01,-22.665,-0.22968,0.038047,-5.1397e-18
-0.39927,-0.062298,-0.01,-22.547,-0.2325,0.040811,-5.0851e-18
-0.39927,-0.062298,0.01,-22.547,-0.2325,0.040811,-5.0851e-18
-0.40306,-0.061602,-0.01,-22.218,-0.23309,0.042881,-5.0851e-18
-0.40306,-0.061602,0.01,-22.218,-0.23309,0.042881,-5.0851e-18
-0.40684,-0.060906,-0.01,-22.205,-0.23469,0.044863,-5.0798e-18
-0.40684,-0.060906,0.01,-22.205,-0.23469,0.044863,-5.0798e-18
-0.41062,-0.06016,-0.01,-21.597,-0.23476,0.047263,-1.1222e-19
-0.41062,-0.06016,0.01,-21.597,-0.23476,0.047263,-1.1222e-19
-0.41439,-0.059389,-0.01,-21.642,-0.23522,0.04898,4.9676e-18
-0.41439,-0.059389,0.01,-21.642,-0.23522,0.04898,4.9676e-18
-0.41815,-0.058592,-0.01,-21.281,-0.23649,0.051857,-4.7997e-18
-0.41815,-0.058592,0.01,-21.281,-0.23649,0.051857,-4.7997e-18
-0.4219,-0.057742,-0.01,-21.189,-0.23775,0.054095,-9.8577e-18
-0.4219,-0.057742,0.01,-21.189,-0.23775,0.054095,-9.8577e-18
-0.42565,-0.056887,-0.01,-20.819,-0.23922,0.057305,-4.3045e-19
-0.42565,-0.056887,0.01,-20.819,-0.23922,0.057305,-4.3045e-19
-0.42939,-0.055953,-0.01,-20.378,-0.23987,0.060121,4.6276e-18
-0.42939,-0.055953,0.01,-20.378,-0.23987,0.060121,4.6276e-18
-0.43312,-0.055019,-0.01,-19.952,-0.24045,0.063044,3.0521e-34
-0.43312,-0.055019,0.01,-19.952,-0.24045,0.063044,3.0521e-34
-0.43683,-0.054004,-0.01,-19.397,-0.24075,0.066244,-4.5951e-18
-0.43683,-0.054004,0.01,-19.397,-0.24075,0.066244,-4.5951e-18
-0.44054,-0.052981,-0.01,-18.848,-0.24086,0.069311,-4.5951e-18
-0.44054,-0.052981,0.01,-18.848,-0.24086,0.069311,-4.5951e-18
-0.44423,-0.05188,-0.01,-18.257,-0.24106,0.072779,-8.6409e-18
-0.44423,-0.05188,0.01,-18.257,-0.24106,0.072779,-8.6409e-18
-0.44791,-0.050761,-0.01,-17.538,-0.24084,0.076331,-1.632e-17
-0.44791,-0.050761,0.01,-17.538,-0.24084,0.076331,-1.632e-17
-0.45156,-0.04956,-0.01,-16.863,-0.24082,0.080058,-7.6794e-18
-0.45156,-0.04956,0.01,-16.863,-0.24082,0.080058,-7.6794e-18
-0.45521,-0.048339,-0.01,-15.944,-0.2402,0.084192,1.365e-17
-0.45521,-0.048339,0.01,-15.944,-0.2402,0.084192,1.365e-17
-0.45882,-0.047021,-0.01,-15.003,-0.23897,0.088098,2.7922e-17
-0.45882,-0.047021,0.01,-15.003,-0.23897,0.088098,2.7922e-17
-0.46243,-0.045684,-0.01,-14.083,-0.23857,0.092967,2.3339e-18
-0.46243,-0.045684,0.01,-14.083,-0.23857,0.092967,2.3339e-18
-0.466,-0.044236,-0.01,-12.389,-0.23502,0.097287,-1.1939e-17
-0.466,-0.044236,0.01,-12.389,-0.23502,0.097287,-1.1939e-17
-0.46954,-0.042748,-0.01,-11.538,-0.23292,0.10138,5.1782e-18
-0.46954,-0.042748,0.01,-11.538,-0.23292,0.10138,5.1782e-18
-0.47306,-0.041175,-0.01,-9.7176,-0.2303,0.10723,9.0433e-18
-0.47306,-0.041175,0.01,-9.7176,-0.2303,0.10723,9.0433e-18
-0.47652,-0.039511,-0.01,-8.0019,-0.22542,0.1109,7.447e-18
-0.47652,-0.039511,0.01,-8.0019,-0.22542,0.1109,7.447e-18
-0.47996,-0.037788,-0.01,-6.4313,-0.22212,0.11728,5.9848e-18
-0.47996,-0.037788,0.01,-6.4313,-0.22212,0.11728,5.9848e-18
-0.48333,-0.035933,-0.01,-3.6941,-0.21554,0.12336,2.4027e-18
-0.48333,-0.035933,0.01,-3.6941,-0.21554,0.12336,2.4027e-18
-0.48665,-0.033982,-0.01,-1.042,-0.20647,0.12626,2.9942e-22
-0.48665,-0.033982,0.01,-1.042,-0.20647,0.12626,2.9942e-22
-0.48991,-0.031935,-0.01,1.5596,-0.19833,0.13134,2.9778e-22
-0.48991,-0.031935,0.01,1.5596,-0.19833,0.13134,2.9778e-22
-0.49307,-0.029752,-0.01,5.0742,-0.1875,0.13732,3.3366e-18
-0.49307,-0.029752,0.01,5.0742,-0.1875,0.13732,3.3366e-18
-0.49613,-0.027409,-0.01,9.4375,-0.17214,0.13992,3.3366e-18
-0.49613,-0.027409,0.01,9.4375,-0.17214,0.13992,3.3366e-18
-0.49906,-0.024922,-0.01,14.188,-0.15401,0.13949,4.505e-27
-0.49906,-0.024922,0.01,14.188,-0.15401,0.13949,4.505e-27
-0.50184,-0.02227,-0.01,19.515,-0.13342,0.13726,8.7917e-24
-0.50184,-0.02227,0.01,19.515,-0.13342,0.13726,8.7917e-24
-0.50444,-0.019433,-0.01,25.537,-0.10957,0.13118,3.5496e-24
-0.50444,-0.019433,0.01,25.537,-0.10957,0.13118,3.5496e-24
-0.50679,-0.016392,-0.01,32.112,-0.082375,0.11846,-5.0926e-22
-0.50679,-0.016392,0.01,32.112,-0.082375,0.11846,-5.0926e-22
-0.50883,-0.013138,-0.01,38.815,-0.055072,0.099696,-1.963e-17
-0.50883,-0.013138,0.01,38.815,-0.055072,0.099696,-1.963e-17
-0.51049,-0.009674,-0.01,44.77,-0.030539,0.073977,-1.963e-17
-0.51049,-0.009674,0.01,44.77,-0.030539,0.073977,-1.963e-17
-0.51169,-0.0060258,-0.01,48.721,-0.010472,0.034933,2.3322e-17
-0.51169,-0.0060258,0.01,48.721,-0.010472,0.034933,2.3322e-17
-0.51236,-0.0022436,-0.01,49.399,-0.00047538,-0.018515,2.3322e-17
-0.51236,-0.0022436,0.01,49.399,-0.00047538,-0.018515,2.3322e-17
-0.24978,-0.072836,0.01,-20.573,-0.18848,-0.00066578,3.6938e-20
-0.24456,-0.072792,0.01,-20.224,-0.18498,-0.0015555,2.088e-19
-0.24456,-0.072792,-0.01,-20.224,-0.18498,-0.0015555,2.088e-19
-0.24978,-0.072836,-0.01,-20.573,-0.18848,-0.00066578,3.6938e-20
-0.2393,-0.072748,0.01,-19.791,-0.1839,-0.0019238,-2.1239e-19
-0.2393,-0.072748,-0.01,-19.791,-0.1839,-0.0019238,-2.1239e-19
-0.234,-0.072682,0.01,-19.825,-0.18291,-0.0027541,-4.2119e-19
-0.234,-0.072682,-0.01,-19.825,-0.18291,-0.0027541,-4.2119e-19
-0.22867,-0.072588,0.01,-19.443,-0.18137,-0.0032049,7.7853e-25
-0.22867,-0.072588,-0.01,-19.443,-0.18137,-0.0032049,7.7853e-25
-0.2233,-0.072493,0.01,-19.375,-0.1808,-0.0038937,-8.0933e-19
-0.2233,-0.072493,-0.01,-19.375,-0.1808,-0.0038937,-8.0933e-19
-0.21789,-0.072355,0.01,-19.122,-0.17821,-0.0046265,-4.2325e-20
-0.21789,-0.072355,-0.01,-19.122,-0.17821,-0.0046265,-4.2325e-20
-0.21245,-0.072211,0.01,-18.72,-0.17715,-0.0049355,1.695e-21
-0.21245,-0.072211,-0.01,-18.72,-0.17715,-0.0049355,1.695e-21
-0.20697,-0.072051,0.01,-18.718,-0.17621,-0.0056452,-7.6531e-19
-0.20697,-0.072051,-0.01,-18.718,-0.17621,-0.0056452,-7.6531e-19
-0.20145,-0.071858,0.01,-18.343,-0.17437,-0.0060868,8.912e-35
-0.20145,-0.071858,-0.01,-18.343,-0.17437,-0.0060868,8.912e-35
-0.19589,-0.071664,0.01,-18.15,-0.17361,-0.006595,4.7724e-26
-0.19589,-0.071664,-0.01,-18.15,-0.17361,-0.006595,4.7724e-26
-0.19029,-0.071434,0.01,-17.941,-0.17146,-0.0071998,4.7724e-26
-0.19029,-0.071434,-0.01,-17.941,-0.17146,-0.0071998,4.7724e-26
-0.18465,-0.071193,0.01,-17.551,-0.17033,-0.0074572,-1.9448e-34
-0.18465,-0.071193,-0.01,-17.551,-0.17033,-0.0074572,-1.9448e-34
-0.17898,-0.070939,0.01,-17.504,-0.16945,-0.0080599,-3.1962e-25
-0.17898,-0.070939,-0.01,-17.504,-0.16945,-0.0080599,-3.1962e-25
-0.17327,-0.070651,0.01,-17.138,-0.16748,-0.0084626,-2.226e-27
-0.17327,-0.070651,-0.01,-17.138,-0.16748,-0.0084626,-2.226e-27
-0.16751,-0.07036,0.01,-16.861,-0.16658,-0.0088355,-1.3074e-18
-0.16751,-0.07036,-0.01,-16.861,-0.16658,-0.0088355,-1.3074e-18
-0.16172,-0.070038,0.01,-16.678,-0.16476,-0.0093341,-1.3075e-18
-0.16172,-0.070038,-0.01,-16.678,-0.16476,-0.0093341,-1.3075e-18
-0.15589,-0.069702,0.01,-16.296,-0.16356,-0.009545,2.4623e-18
-0.15589,-0.069702,-0.01,-16.296,-0.16356,-0.009545,2.4623e-18
-0.15002,-0.069355,0.01,-16.199,-0.1627,-0.01005,4.9114e-18
-0.15002,-0.069355,-0.01,-16.199,-0.1627,-0.01005,4.9114e-18
-0.14411,-0.068973,0.01,-15.84,-0.16071,-0.010387,2.4491e-18
-0.14411,-0.068973,-0.01,-15.84,-0.16071,-0.010387,2.4491e-18
-0.13815,-0.068589,0.01,-15.528,-0.15971,-0.010668,-2.3221e-18
-0.13815,-0.068589,-0.01,-15.528,-0.15971,-0.010668,-2.3221e-18
-0.13216,-0.068176,0.01,-15.341,-0.15811,-0.011074,-4.5548e-18
-0.13216,-0.068176,-0.01,-15.341,-0.15811,-0.011074,-4.5548e-18
-0.12613,-0.067746,0.01,-14.961,-0.15688,-0.011243,-2.2327e-18
-0.12613,-0.067746,-0.01,-14.961,-0.15688,-0.011243,-2.2327e-18
-0.12005,-0.067308,0.01,-14.821,-0.15596,-0.011654,-2.1609e-18
-0.12005,-0.067308,-0.01,-14.821,-0.15596,-0.011654,-2.1609e-18
-0.11393,-0.066835,0.01,-14.462,-0.15412,-0.011912,-2.1609e-18
-0.11393,-0.066835,-0.01,-14.462,-0.15412,-0.011912,-2.1609e-18
-0.10777,-0.066359,0.01,-14.149,-0.15309,-0.012141,2.0409e-18
-0.10777,-0.066359,-0.01,-14.149,-0.15309,-0.012141,2.0409e-18
-0.10157,-0.065855,0.01,-13.933,-0.15153,-0.012457,8.703e-20
-0.10157,-0.065855,-0.01,-13.933,-0.15153,-0.012457,8.703e-20
-0.095328,-0.065336,0.01,-13.558,-0.1503,-0.012588,-4.765e-20
-0.095328,-0.065336,-0.01,-13.558,-0.1503,-0.012588,-4.765e-20
-0.089041,-0.064806,0.01,-13.38,-0.14926,-0.012905,2.951e-20
-0.089041,-0.064806,-0.01,-13.38,-0.14926,-0.012905,2.951e-20
-0.082712,-0.064246,0.01,-13.018,-0.14768,-0.013077,-3.655e-18
-0.082712,-0.064246,-0.01,-13.018,-0.14768,-0.013077,-3.655e-18
-0.076339,-0.063682,0.01,-12.734,-0.14667,-0.013289,-1.7783e-18
-0.076339,-0.063682,-0.01,-12.734,-0.14667,-0.013289,-1.7783e-18
-0.069923,-0.063087,0.01,-12.465,-0.14503,-0.013513,-1.9893e-25
-0.069923,-0.063087,-0.01,-12.465,-0.14503,-0.013513,-1.9893e-25
-0.063463,-0.062482,0.01,-12.098,-0.14384,-0.013609,-1.3795e-27
-0.063463,-0.062482,-0.01,-12.098,-0.14384,-0.013609,-1.3795e-27
-0.056959,-0.061861,0.01,-11.889,-0.14266,-0.013837,1.0762e-26
-0.056959,-0.061861,-0.01,-11.889,-0.14266,-0.013837,1.0762e-26
-0.050411,-0.061216,0.01,-11.519,-0.14136,-0.01392,-3.0471e-18
-0.050411,-0.061216,-0.01,-11.519,-0.14136,-0.01392,-3.0471e-18
-0.043816,-0.060567,0.01,-11.286,-0.14039,-0.014135,3.0115e-18
-0.043816,-0.060567,-0.01,-11.286,-0.14039,-0.014135,3.0115e-18
-0.037179,-0.059884,0.01,-10.953,-0.13869,-0.014272,8.886e-18
-0.037179,-0.059884,-0.01,-10.953,-0.13869,-0.014272,8.886e-18
-0.030494,-0.059197,0.01,-10.596,-0.13754,-0.014338,2.8274e-18
-0.030494,-0.059197,-0.01,-10.596,-0.13754,-0.014338,2.8274e-18
-0.023765,-0.058486,0.01,-10.355,-0.13631,-0.01449,-2.6613e-18
-0.023765,-0.058486,-0.01,-10.355,-0.13631,-0.01449,-2.6613e-18
-0.016989,-0.057761,0.01,-9.9873,-0.13506,-0.014536,-9.3425e-20
-0.016989,-0.057761,-0.01,-9.9873,-0.13506,-0.014536,-9.3425e-20
-0.010167,-0.057023,0.01,-9.7355,-0.1339,-0.014666,2.5679e-18
-0.010167,-0.057023,-0.01,-9.7355,-0.1339,-0.014666,2.5679e-18
-0.0032982,-0.056262,0.01,-9.3822,-0.13262,-0.014701,-1.5113e-24
-0.0032982,-0.056262,-0.01,-9.3822,-0.13262,-0.014701,-1.5113e-24
0.0036184,-0.055496,0.01,-9.1079,-0.13156,-0.014811,2.3191e-18
0.0036184,-0.055496,-0.01,-9.1079,-0.13156,-0.014811,2.3191e-18
0.010581,-0.0547,0.01,-8.7786,-0.13005,-0.014868,1.6841e-19
0.010581,-0.0547,-0.01,-8.7786,-0.13005,-0.014868,1.6841e-19
0.017593,-0.053899,0.01,-8.4317,-0.12888,-0.014883,-4.2629e-18
0.017593,-0.053899,-0.01,-8.4317,-0.12888,-0.014883,-4.2629e-18
0.024651,-0.053076,0.01,-8.1534,-0.12767,-0.014945,-1.305e-19
0.024651,-0.053076,-0.01,-8.1534,-0.12767,-0.014945,-1.305e-19
0.031759,-0.052241,0.01,-7.7995,-0.12643,-0.014942,1.9816e-18
0.031759,-0.052241,-0.01,-7.7995,-0.12643,-0.014942,1.9816e-18
0.038916,-0.05139,0.01,-7.5133,-0.12527,-0.014982,-1.1549e-25
0.038916,-0.05139,-0.01,-7.5133,-0.12527,-0.014982,-1.1549e-25
0.046122,-0.050524,0.01,-7.1678,-0.12404,-0.014969,-1.7112e-18
0.046122,-0.050524,-0.01,-7.1678,-0.12404,-0.014969,-1.7112e-18
0.053377,-0.049646,0.01,-6.8694,-0.12288,-0.014985,-6.87e-20
0.053377,-0.049646,-0.01,-6.8694,-0.12288,-0.014985,-6.87e-20
0.060682,-0.048749,0.01,-6.5324,-0.12166,-0.014962,3.1672e-18
0.060682,-0.048749,-0.01,-6.5324,-0.12166,-0.014962,3.1672e-18
0.068038,-0.047843,0.01,-6.2213,-0.12052,-0.014954,2.9952e-18
0.068038,-0.047843,-0.01,-6.2213,-0.12052,-0.014954,2.9952e-18
0.075444,-0.046917,0.01,-5.8916,-0.11929,-0.014922,1.4705e-18
0.075444,-0.046917,-0.01,-5.8916,-0.11929,-0.014922,1.4705e-18
0.082903,-0.045985,0.01,-5.565,-0.11814,-0.014886,-1.6322e-24
0.082903,-0.045985,-0.01,-5.565,-0.11814,-0.014886,-1.6322e-24
0.090411,-0.045032,0.01,-5.2461,-0.11693,-0.014845,-1.7846e-24
0.090411,-0.045032,-0.01,-5.2461,-0.11693,-0.014845,-1.7846e-24
0.097973,-0.044072,0.01,-5.0147,-0.11627,-0.014767,-1.3745e-25
0.097973,-0.044072,-0.01,-5.0147,-0.11627,-0.014767,-1.3745e-25
-0.25363,-0.072831,-0.01,-20.336,-0.19008,0.00024081,7.3877e-20
-0.25363,-0.072831,0.01,-20.336,-0.19008,0.00024081,7.3877e-20
-0.47076,0.042203,0.01,-31.064,-0.28369,-0.12326,-2.9232e-17
-0.47076,0.042203,-0.01,-31.064,-0.28369,-0.12326,-2.9232e-17
-0.46727,0.043718,-0.01,-32.295,-0.286,-0.12031,-1.4616e-17
-0.46727,0.043718,0.01,-32.295,-0.286,-0.12031,-1.4616e-17
-0.46375,0.04515,-0.01,-33.346,-0.28665,-0.11352,1.5604e-17
-0.46375,0.04515,0.01,-33.346,-0.28665,-0.11352,1.5604e-17
-0.4602,0.046516,-0.01,-33.621,-0.2866,-0.10807,3.1635e-17
-0.4602,0.046516,0.01,-33.621,-0.2866,-0.10807,3.1635e-17
-0.45663,0.047831,-0.01,-34.641,-0.28695,-0.10242,3.2594e-17
-0.45663,0.047831,0.01,-34.641,-0.28695,-0.10242,3.2594e-17
-0.45303,0.049069,-0.01,-34.853,-0.28508,-0.096844,1.6564e-17
-0.45303,0.049069,0.01,-34.853,-0.28508,-0.096844,1.6564e-17
-0.44942,0.050277,-0.01,-35.319,-0.28433,-0.091838,1.7001e-17
-0.44942,0.050277,0.01,-35.319,-0.28433,-0.091838,1.7001e-17
-0.44579,0.051406,-0.01,-35.61,-0.28244,-0.086865,1.7001e-17
-0.44579,0.051406,0.01,-35.61,-0.28244,-0.086865,1.7001e-17
-0.44215,0.052512,-0.01,-35.767,-0.2807,-0.082399,3.2127e-23
-0.44215,0.052512,0.01,-35.767,-0.2807,-0.082399,3.2127e-23
-0.43848,0.053548,-0.01,-35.997,-0.27889,-0.077957,8.3601e-18
-0.43848,0.053548,0.01,-35.997,-0.27889,-0.077957,8.3601e-18
-0.43482,0.05456,-0.01,-36.028,-0.27693,-0.074155,8.36e-18
-0.43482,0.05456,0.01,-36.028,-0.27693,-0.074155,8.36e-18
-0.43113,0.055515,-0.01,-36.185,-0.27478,-0.070021,-8.4336e-18
-0.43113,0.055515,0.01,-36.185,-0.27478,-0.070021,-8.4336e-18
-0.42744,0.056439,-0.01,-36.023,-0.27316,-0.066916,7.87e-20
-0.42744,0.056439,0.01,-36.023,-0.27316,-0.066916,7.87e-20
-0.42374,0.057326,-0.01,-36.306,-0.27191,-0.063399,8.5123e-18
-0.42374,0.057326,0.01,-36.306,-0.27191,-0.063399,8.5123e-18
-0.42003,0.058166,-0.01,-36.174,-0.27003,-0.060697,4.5665e-23
-0.42003,0.058166,0.01,-36.174,-0.27003,-0.060697,4.5665e-23
-0.41632,0.058994,-0.01,-36.422,-0.26846,-0.057398,-8.683e-18
-0.41632,0.058994,0.01,-36.422,-0.26846,-0.057398,-8.683e-18
-0.41259,0.059756,-0.01,-36.267,-0.26568,-0.054272,-1.7059e-17
-0.41259,0.059756,0.01,-36.267,-0.26568,-0.054272,-1.7059e-17
-0.40886,0.060518,-0.01,-36.166,-0.26403,-0.051833,2.588e-19
-0.40886,0.060518,0.01,-36.166,-0.26403,-0.051833,2.588e-19
-0.40512,0.061222,-0.01,-36.151,-0.26132,-0.048596,8.6352e-18
-0.40512,0.061222,0.01,-36.151,-0.26132,-0.048596,8.6352e-18
-0.40138,0.06191,-0.01,-35.735,-0.25982,-0.04695,1.8689e-37
-0.40138,0.06191,0.01,-35.735,-0.25982,-0.04695,1.8689e-37
-0.39764,0.062576,-0.01,-36.005,-0.25881,-0.044295,-5.6852e-40
-0.39764,0.062576,0.01,-36.005,-0.25881,-0.044295,-5.6852e-40
-0.39388,0.063194,-0.01,-35.65,-0.25623,-0.042119,1.4168e-37
-0.39388,0.063194,0.01,-35.65,-0.25623,-0.042119,1.4168e-37
-0.39013,0.063812,-0.01,-35.621,-0.25503,-0.04015,8.482e-18
-0.39013,0.063812,0.01,-35.621,-0.25503,-0.04015,8.482e-18
-0.38636,0.064378,-0.01,-35.417,-0.25161,-0.037285,8.482e-18
-0.38636,0.064378,0.01,-35.417,-0.25161,-0.037285,8.482e-18
-0.3826,0.06493,-0.01,-34.869,-0.25078,-0.036416,8.2238e-18
-0.3826,0.06493,0.01,-34.869,-0.25078,-0.036416,8.2238e-18
-0.37883,0.065473,-0.01,-35.344,-0.25038,-0.034284,4.0244e-18
-0.37883,0.065473,0.01,-35.344,-0.25038,-0.034284,4.0244e-18
-0.37506,0.065962,-0.01,-34.982,-0.24597,-0.031784,-8.2259e-18
-0.37506,0.065962,0.01,-34.982,-0.24597,-0.031784,-8.2259e-18
-0.37129,0.06645,-0.01,-34.53,-0.24507,-0.030884,-4.0266e-18
-0.37129,0.06645,0.01,-34.53,-0.24507,-0.030884,-4.0266e-18
-0.36751,0.066914,-0.01,-34.779,-0.24378,-0.028803,4.085e-18
-0.36751,0.066914,0.01,-34.779,-0.24378,-0.028803,4.085e-18
-0.36373,0.067343,-0.01,-34.404,-0.24118,-0.027351,8.0655e-20
-0.36373,0.067343,0.01,-34.404,-0.24118,-0.027351,8.0655e-20
-0.35995,0.067772,-0.01,-34.401,-0.24085,-0.026195,7.9865e-20
-0.35995,0.067772,0.01,-34.401,-0.24085,-0.026195,7.9865e-20
-0.35616,0.068165,-0.01,-34.38,-0.23788,-0.02404,8.0836e-18
-0.35616,0.068165,0.01,-34.38,-0.23788,-0.02404,8.0836e-18
-0.35238,0.068538,-0.01,-33.876,-0.23622,-0.023211,3.3705e-20
-0.35238,0.068538,0.01,-33.876,-0.23622,-0.023211,3.3705e-20
-0.34859,0.06891,-0.01,-34.082,-0.23635,-0.021969,-3.9656e-18
-0.34859,0.06891,0.01,-34.082,-0.23635,-0.021969,-3.9656e-18
-0.3448,0.069242,-0.01,-33.871,-0.23242,-0.019878,3.916e-18
-0.3448,0.069242,0.01,-33.871,-0.23242,-0.019878,3.916e-18
-0.34101,0.06956,-0.01,-33.251,-0.23121,-0.019388,3.916e-18
-0.34101,0.06956,0.01,-33.251,-0.23121,-0.019388,3.916e-18
-0.33722,0.069879,-0.01,-33.517,-0.23167,-0.018202,3.9783e-18
-0.33722,0.069879,0.01,-33.517,-0.23167,-0.018202,3.9783e-18
-0.33342,0.070156,-0.01,-33.235,-0.22741,-0.016258,1.4308e-19
-0.33342,0.070156,0.01,-33.235,-0.22741,-0.016258,1.4308e-19
-0.32963,0.070423,-0.01,-32.578,-0.22621,-0.01588,-3.8352e-18
-0.32963,0.070423,0.01,-32.578,-0.22621,-0.01588,-3.8352e-18
-0.32583,0.07069,-0.01,-32.81,-0.22687,-0.014844,1.9448e-18
-0.32583,0.07069,0.01,-32.81,-0.22687,-0.014844,1.9448e-18
-0.32203,0.07092,-0.01,-32.556,-0.22278,-0.013087,1.9448e-18
-0.32203,0.07092,0.01,-32.556,-0.22278,-0.013087,1.9448e-18
-0.31824,0.071138,-0.01,-31.918,-0.22123,-0.012663,1.0993e-34
-0.31824,0.071138,0.01,-31.918,-0.22123,-0.012663,1.0993e-34
-0.31444,0.071356,-0.01,-32.028,-0.22203,-0.01185,1.8949e-18
-0.31444,0.071356,0.01,-32.028,-0.22203,-0.01185,1.8949e-18
-0.31064,0.071543,-0.01,-31.871,-0.21862,-0.010296,1.8949e-18
-0.31064,0.071543,0.01,-31.871,-0.21862,-0.010296,1.8949e-18
-0.30684,0.071714,-0.01,-31.277,-0.21644,-0.009721,5.8774e-39
-0.30684,0.071714,0.01,-31.277,-0.21644,-0.009721,5.8774e-39
-0.30303,0.071886,-0.01,-31.195,-0.21732,-0.0091967,0
-0.30303,0.071886,0.01,-31.195,-0.21732,-0.0091967,0
-0.29923,0.072036,-0.01,-31.192,-0.21502,-0.007834,0
-0.29923,0.072036,0.01,-31.192,-0.21502,-0.007834,0
-0.29543,0.072163,-0.01,-30.634,-0.21193,-0.0070318,-3.115e-36
-0.29543,0.072163,0.01,-30.634,-0.21193,-0.0070318,-3.115e-36
-0.29163,0.07229,-0.01,-30.343,-0.21273,-0.0068398,-3.1033e-36
-0.29163,0.07229,0.01,-30.343,-0.21273,-0.0068398,-3.1033e-36
-0.28782,0.072408,-0.01,-30.558,-0.21176,-0.0056373,9.0063e-19
-0.28782,0.072408,0.01,-30.558,-0.21176,-0.0056373,9.0063e-19
-0.28402,0.072492,-0.01,-30.058,-0.20746,-0.0045664,1.7665e-18
-0.28402,0.072492,0.01,-30.058,-0.20746,-0.0045664,1.7665e-18
-0.28022,0.072576,-0.01,-29.531,-0.20763,-0.0045843,8.6583e-19
-0.28022,0.072576,0.01,-29.531,-0.20763,-0.0045843,8.6583e-19
-0.27641,0.07266,-0.01,-29.82,-0.20806,-0.0036421,6.6203e-24
-0.27641,0.07266,0.01,-29.82,-0.20806,-0.0036421,6.6203e-24
-0.27261,0.072709,-0.01,-29.465,-0.20362,-0.002458,-4.2439e-19
-0.27261,0.072709,0.01,-29.465,-0.20362,-0.002458,-4.2439e-19
-0.2688,0.072753,-0.01,-28.844,-0.20225,-0.0023069,-1.2707e-18
-0.2688,0.072753,0.01,-28.844,-0.20225,-0.0023069,-1.2707e-18
-0.265,0.072796,-0.01,-28.866,-0.20337,-0.0018453,-6.3384e-19
-0.265,0.072796,0.01,-28.866,-0.20337,-0.0018453,-6.3384e-19
-0.26119,0.072822,-0.01,-28.929,-0.20312,-0.0013586,4.2503e-19
-0.26119,0.072822,0.01,-28.929,-0.20312,-0.0013586,4.2503e-19
-0.26119,0.072822,0.01,-28.596,-0.19891,-0.00025017,-1.0504e-19
-0.26119,0.072822,-0.01,-28.596,-0.19891,-0.00025017,-1.0504e-19
-0.25739,0.072827,-0.01,-28.237,-0.19812,-0.00024986,-5.2518e-20
-0.25739,0.072827,0.01,-28.237,-0.19812,-0.00024986,-5.2518e-20
-0.25358,0.072832,-0.01,-27.9,-0.19884,-0.00025193,-7.8732e-25
-0.25358,0.072832,0.01,-27.9,-0.19884,-0.00025193,-7.8732e-25
-0.24978,0.072836,-0.01,-28.128,-0.19851,0.00069984,3.507e-25
-0.24978,0.072836,0.01,-28.128,-0.19851,0.00069984,3.507e-25
-0.24456,0.072792,-0.01,-27.628,-0.19448,0.0016349,-2.8623e-19
-0.24456,0.072792,0.01,-27.628,-0.19448,0.0016349,-2.8623e-19
-0.2393,0.072748,-0.01,-27.056,-0.19318,0.0020204,-8.6039e-19
-0.2393,0.072748,0.01,-27.056,-0.19318,0.0020204,-8.6039e-19
-0.234,0.072682,-0.01,-27.001,-0.19191,0.0028887,-5.7416e-19
-0.234,0.072682,0.01,-27.001,-0.19191,0.0028887,-5.7416e-19
-0.22867,0.072588,-0.01,-26.469,-0.19,0.0033571,-1.0583e-24
-0.22867,0.072588,0.01,-26.469,-0.19,0.0033571,-1.0583e-24
-0.2233,0.072493,-0.01,-26.291,-0.18923,0.0040749,1.094e-18
-0.2233,0.072493,0.01,-26.291,-0.18923,0.0040749,1.094e-18
-0.21789,0.072355,-0.01,-25.919,-0.18626,0.0048353,2.1365e-18
-0.21789,0.072355,0.01,-25.919,-0.18626,0.0048353,2.1365e-18
-0.21245,0.072211,-0.01,-25.39,-0.18494,0.0051526,6.7401e-21
-0.21245,0.072211,0.01,-25.39,-0.18494,0.0051526,6.7401e-21
-0.20697,0.072051,-0.01,-25.295,-0.18377,0.0058873,-1.0357e-18
-0.20697,0.072051,0.01,-25.295,-0.18377,0.0058873,-1.0357e-18
-0.20145,0.071858,-0.01,-24.788,-0.18159,0.0063391,-5.9329e-35
-0.20145,0.071858,0.01,-24.788,-0.18159,0.0063391,-5.9329e-35
-0.19589,0.071664,-0.01,-24.484,-0.18063,0.006862,-3.9278e-18
-0.19589,0.071664,0.01,-24.484,-0.18063,0.006862,-3.9278e-18
-0.19029,0.071434,-0.01,-24.177,-0.17817,0.0074821,-3.9278e-18
-0.19029,0.071434,0.01,-24.177,-0.17817,0.0074821,-3.9278e-18
-0.18465,0.071193,-0.01,-23.669,-0.17679,0.0077408,-1.8567e-18
-0.18465,0.071193,0.01,-23.669,-0.17679,0.0077408,-1.8567e-18
-0.17898,0.070939,-0.01,-23.53,-0.17571,0.0083583,-1.8567e-18
-0.17898,0.070939,0.01,-23.53,-0.17571,0.0083583,-1.8567e-18
-0.17327,0.070651,-0.01,-23.046,-0.17343,0.0087635,2.992e-27
-0.17327,0.070651,0.01,-23.046,-0.17343,0.0087635,2.992e-27
-0.16751,0.07036,-0.01,-22.664,-0.17234,0.0091413,-1.7527e-18
-0.16751,0.07036,0.01,-22.664,-0.17234,0.0091413,-1.7527e-18
-0.16172,0.070038,-0.01,-22.392,-0.17027,0.0096471,-1.7527e-18
-0.16172,0.070038,0.01,-22.392,-0.17027,0.0096471,-1.7527e-18
-0.15589,0.069702,-0.01,-21.901,-0.16883,0.0098532,-3.3073e-18
-0.15589,0.069702,0.01,-21.901,-0.16883,0.0098532,-3.3073e-18
-0.15002,0.069355,-0.01,-21.715,-0.1678,0.010365,-3.097e-20
-0.15002,0.069355,0.01,-21.715,-0.1678,0.010365,-3.097e-20
-0.14411,0.068973,-0.01,-21.248,-0.16553,0.010699,3.2763e-18
-0.14411,0.068973,0.01,-21.248,-0.16553,0.010699,3.2763e-18
-0.13815,0.068589,-0.01,-20.842,-0.16435,0.010977,-3.1097e-18
-0.13815,0.068589,0.01,-20.842,-0.16435,0.010977,-3.1097e-18
-0.13216,0.068176,-0.01,-20.572,-0.16253,0.011384,-1.1168e-19
-0.13216,0.068176,0.01,-20.572,-0.16253,0.011384,-1.1168e-19
-0.12613,0.067746,-0.01,-20.089,-0.16108,0.011545,2.998e-18
-0.12613,0.067746,0.01,-20.089,-0.16108,0.011545,2.998e-18
-0.12005,0.067308,-0.01,-19.864,-0.16,0.011956,2.891e-18
-0.12005,0.067308,0.01,-19.864,-0.16,0.011956,2.891e-18
-0.11393,0.066835,-0.01,-19.408,-0.15791,0.012206,2.891e-18
-0.11393,0.066835,0.01,-19.408,-0.15791,0.012206,2.891e-18
-0.10777,0.066359,-0.01,-19.007,-0.15671,0.012429,2.7357e-18
-0.10777,0.066359,0.01,-19.007,-0.15671,0.012429,2.7357e-18
-0.10157,0.065855,-0.01,-18.711,-0.15495,0.012739,1.0677e-19
-0.10157,0.065855,0.01,-18.711,-0.15495,0.012739,1.0677e-19
-0.095328,0.065336,-0.01,-18.242,-0.15353,0.012859,-5.1935e-18
-0.095328,0.065336,0.01,-18.242,-0.15353,0.012859,-5.1935e-18
-0.089041,0.064806,-0.01,-17.985,-0.15233,0.013171,-4.455e-20
-0.089041,0.064806,0.01,-17.985,-0.15233,0.013171,-4.455e-20
-0.082712,0.064246,-0.01,-17.532,-0.15055,0.013331,4.9223e-18
-0.082712,0.064246,0.01,-17.532,-0.15055,0.013331,4.9223e-18
-0.076339,0.063682,-0.01,-17.165,-0.14938,0.013536,2.4023e-18
-0.076339,0.063682,0.01,-17.165,-0.14938,0.013536,2.4023e-18
-0.069923,0.063087,-0.01,-16.819,-0.14755,0.013749,2.6915e-25
-0.069923,0.063087,0.01,-16.819,-0.14755,0.013749,2.6915e-25
-0.063463,0.062482,-0.01,-16.368,-0.14619,0.013833,1.8685e-27
-0.063463,0.062482,0.01,-16.368,-0.14619,0.013833,1.8685e-27
-0.056959,0.061861,-0.01,-16.084,-0.14485,0.014051,4.3294e-18
-0.056959,0.061861,0.01,-16.084,-0.14485,0.014051,4.3294e-18
-0.050411,0.061216,-0.01,-15.629,-0.14337,0.014119,4.3294e-18
-0.050411,0.061216,0.01,-15.629,-0.14337,0.014119,4.3294e-18
-0.043816,0.060567,-0.01,-15.321,-0.14226,0.014324,2.0198e-24
-0.043816,0.060567,0.01,-15.321,-0.14226,0.014324,2.0198e-24
-0.037179,0.059884,-0.01,-14.91,-0.14038,0.014447,3.8691e-18
-0.037179,0.059884,0.01,-14.91,-0.14038,0.014447,3.8691e-18
-0.030494,0.059197,-0.01,-14.478,-0.13909,0.0145,3.8691e-18
-0.030494,0.059197,0.01,-14.478,-0.13909,0.0145,3.8691e-18
-0.023765,0.058486,-0.01,-14.165,-0.13771,0.01464,3.6512e-18
-0.023765,0.058486,0.01,-14.165,-0.13771,0.01464,3.6512e-18
-0.016989,0.057761,-0.01,-13.719,-0.1363,0.014671,1.1924e-19
-0.016989,0.057761,0.01,-13.719,-0.1363,0.014671,1.1924e-19
-0.010167,0.057023,-0.01,-13.397,-0.13501,0.014787,-3.532e-18
-0.010167,0.057023,0.01,-13.397,-0.13501,0.014787,-3.532e-18
-0.0032982,0.056262,-0.01,-12.969,-0.13357,0.014807,-6.5253e-18
-0.0032982,0.056262,0.01,-12.969,-0.13357,0.014807,-6.5253e-18
0.0036184,0.055496,-0.01,-12.625,-0.13237,0.014904,-3.3154e-18
0.0036184,0.055496,0.01,-12.625,-0.13237,0.014904,-3.3154e-18
0.010581,0.0547,-0.01,-12.225,-0.13072,0.014945,6.2245e-18
0.010581,0.0547,0.01,-12.225,-0.13072,0.014945,6.2245e-18
0.017593,0.053899,-0.01,-11.808,-0.12941,0.014945,5.9135e-20
0.017593,0.053899,0.01,-11.808,-0.12941,0.014945,5.9135e-20
0.024651,0.053076,-0.01,-11.463,-0.12806,0.014992,-5.7556e-18
0.024651,0.053076,0.01,-11.463,-0.12806,0.014992,-5.7556e-18
0.031759,0.052241,-0.01,-11.04,-0.12669,0.014974,-2.8001e-18
0.031759,0.052241,0.01,-11.04,-0.12669,0.014974,-2.8001e-18
0.038916,0.05139,-0.01,-10.688,-0.1254,0.014999,1.6346e-25
0.038916,0.05139,0.01,-10.688,-0.1254,0.014999,1.6346e-25
0.046122,0.050524,-0.01,-10.275,-0.12404,0.014971,2.464e-18
0.046122,0.050524,0.01,-10.275,-0.12404,0.014971,2.464e-18
0.053377,0.049646,-0.01,-9.9118,-0.12276,0.014971,2.464e-18
0.053377,0.049646,0.01,-9.9118,-0.12276,0.014971,2.464e-18
0.060682,0.048749,-0.01,-9.5096,-0.12141,0.014932,2.2354e-18
0.060682,0.048749,0.01,-9.5096,-0.12141,0.014932,2.2354e-18
0.068038,0.047843,-0.01,-9.1346,-0.12015,0.014909,4.3977e-18
0.068038,0.047843,0.01,-9.1346,-0.12015,0.014909,4.3977e-18
0.075444,0.046917,-0.01,-8.7417,-0.1188,0.014861,2.1622e-18
0.075444,0.046917,0.01,-8.7417,-0.1188,0.014861,2.1622e-18
0.082903,0.045985,-0.01,-8.3527,-0.11753,0.01481,-3.8964e-18
0.082903,0.045985,0.01,-8.3527,-0.11753,0.01481,-3.8964e-18
0.090411,0.045032,-0.01,-7.9726,-0.1162,0.014754,-3.8964e-18
0.090411,0.045032,0.01,-7.9726,-0.1162,0.014754,-3.8964e-18
0.097973,0.044072,-0.01,-7.574,-0.11492,0.014674,7.3601e-28
0.097973,0.044072,0.01,-7.574,-0.11492,0.014674,7.3601e-28
0.10559,0.043095,-0.01,-7.199,-0.11366,0.014605,-3.2235e-18
0.10559,0.043095,0.01,-7.199,-0.11366,0.014605,-3.2235e-18
0.11325,0.04211,-0.01,-6.8014,-0.11238,0.01451,-1.6714e-19
0.11325,0.04211,0.01,-6.8014,-0.11238,0.01451,-1.6714e-19
0.12097,0.04111,-0.01,-6.4207,-0.11112,0.014421,2.255e-19
0.12097,0.04111,0.01,-6.4207,-0.11112,0.014421,2.255e-19
0.12875,0.0401,-0.01,-6.0262,-0.10985,0.014312,-1.7484e-19
0.12875,0.0401,0.01,-6.0262,-0.10985,0.014312,-1.7484e-19
0.13657,0.039078,-0.01,-5.6401,-0.10859,0.014203,2.656e-18
0.13657,0.039078,0.01,-5.6401,-0.10859,0.014203,2.656e-18
0.14445,0.038047,-0.01,-5.2478,-0.10734,0.014081,2.2681e-18
0.14445,0.038047,0.01,-5.2478,-0.10734,0.014081,2.2681e-18
0.15239,0.037004,-0.01,-4.8611,-0.1061,0.013956,4.3344e-18
0.15239,0.037004,0.01,-4.8611,-0.1061,0.013956,4.3344e-18
0.16038,0.035952,-0.01,-4.4709,-0.10488,0.013821,2.0663e-18
0.16038,0.035952,0.01,-4.4709,-0.10488,0.013821,2.0663e-18
0.16843,0.034891,-0.01,-4.0871,-0.10366,0.013683,1.7013e-18
0.16843,0.034891,0.01,-4.0871,-0.10366,0.013683,1.7013e-18
0.17654,0.033821,-0.01,-3.6983,-0.10247,0.013533,3.2292e-18
0.17654,0.033821,0.01,-3.6983,-0.10247,0.013533,3.2292e-18
0.1847,0.032744,-0.01,-3.317,-0.10128,0.013382,2.8761e-18
0.1847,0.032744,0.01,-3.317,-0.10128,0.013382,2.8761e-18
0.19292,0.031658,-0.01,-2.9287,-0.10009,0.013216,1.3483e-18
0.19292,0.031658,0.01,-2.9287,-0.10009,0.013216,1.3483e-18
0.20119,0.030567,-0.01,-2.5472,-0.098926,0.01305,1.8609e-26
0.20119,0.030567,0.01,-2.5472,-0.098926,0.01305,1.8609e-26
0.20953,0.029468,-0.01,-2.3586,-0.098337,0.012967,3.2343e-26
0.20953,0.029468,0.01,-2.3586,-0.098337,0.012967,3.2343e-26
0.20953,0.029468,0.01,-1.9675,-0.097149,0.012775,-1.6644e-18
0.20953,0.029468,-0.01,-1.9675,-0.097149,0.012775,-1.6644e-18
0.21792,0.028365,-0.01,-1.7802,-0.096596,0.012687,-1.6313e-19
0.21792,0.028365,0.01,-1.7802,-0.096596,0.012687,-1.6313e-19
0.22638,0.027257,-0.01,-1.402,-0.09543,0.012498,6.6906e-19
0.22638,0.027257,0.01,-1.402,-0.09543,0.012498,6.6906e-19
0.23489,0.026144,-0.01,-1.0149,-0.094288,0.012295,8.673e-27
0.23489,0.026144,0.01,-1.0149,-0.094288,0.012295,8.673e-27
0.24346,0.02503,-0.01,-0.64021,-0.093155,0.012099,6.2679e-27
0.24346,0.02503,0.01,-0.64021,-0.093155,0.012099,6.2679e-27
0.2521,0.02391,-0.01,-0.25008,-0.091995,0.011875,-1.5744e-20
0.2521,0.02391,0.01,-0.25008,-0.091995,0.011875,-1.5744e-20
0.26079,0.022794,-0.01,0.12362,-0.090948,0.011654,-1.3164e-19
0.26079,0.022794,0.01,0.12362,-0.090948,0.011654,-1.3164e-19
0.26955,0.021675,-0.01,0.48905,-0.089808,0.011438,-1.159e-19
0.26955,0.021675,0.01,0.48905,-0.089808,0.011438,-1.159e-19
0.27837,0.020556,-0.01,0.88339,-0.088692,0.01119,2.9311e-27
0.27837,0.020556,0.01,0.88339,-0.088692,0.01119,2.9311e-27
0.28726,0.019442,-0.01,1.2483,-0.087677,0.01096,-1.1297e-18
0.28726,0.019442,0.01,1.2483,-0.087677,0.01096,-1.1297e-18
0.29621,0.018328,-0.01,1.6234,-0.086536,0.01071,-4.1006e-19
0.29621,0.018328,0.01,1.6234,-0.086536,0.01071,-4.1006e-19
0.30522,0.017221,-0.01,2.004,-0.085489,0.010438,1.5747e-18
0.30522,0.017221,0.01,2.004,-0.085489,0.010438,1.5747e-18
0.3143,0.016121,-0.01,2.3621,-0.084501,0.010187,8.5509e-19
0.3143,0.016121,0.01,2.3621,-0.084501,0.010187,8.5509e-19
0.32344,0.015026,-0.01,2.7328,-0.083377,0.0099176,2.6662e-24
0.32344,0.015026,0.01,2.7328,-0.083377,0.0099176,2.6662e-24
0.33265,0.01394,-0.01,3.1144,-0.082349,0.0096155,-1.267e-18
0.33265,0.01394,0.01,3.1144,-0.082349,0.0096155,-1.267e-18
0.34192,0.012869,-0.01,3.4665,-0.081449,0.0093275,-2.6491e-18
0.34192,0.012869,0.01,3.4665,-0.081449,0.0093275,-2.6491e-18
0.35127,0.011809,-0.01,3.8178,-0.080451,0.0090445,-1.3821e-18
0.35127,0.011809,0.01,3.8178,-0.080451,0.0090445,-1.3821e-18
0.36068,0.010762,-0.01,4.1872,-0.079383,0.0087374,-3.2804e-18
0.36068,0.010762,0.01,4.1872,-0.079383,0.0087374,-3.2804e-18
0.37016,0.0097307,-0.01,4.5575,-0.078415,0.0083959,-1.5101e-18
0.37016,0.0097307,0.01,4.5575,-0.078415,0.0083959,-1.5101e-18
0.37971,0.0087254,-0.01,4.9018,-0.077588,0.0080533,1.7703e-18
0.37971,0.0087254,0.01,4.9018,-0.077588,0.0080533,1.7703e-18
0.38933,0.0077421,-0.01,5.2352,-0.076732,0.0077186,-1.9909e-18
0.38933,0.0077421,0.01,5.2352,-0.076732,0.0077186,-1.9909e-18
0.39902,0.0067842,-0.01,5.5816,-0.075853,0.007361,-1.9909e-18
0.39902,0.0067842,0.01,5.5816,-0.075853,0.007361,-1.9909e-18
0.40879,0.0058556,-0.01,5.9164,-0.07504,0.006987,-2.206e-18
0.40879,0.0058556,0.01,5.9164,-0.07504,0.006987,-2.206e-18
0.41862,0.0049607,-0.01,6.2449,-0.074263,0.0065923,-2.206e-18
0.41862,0.0049607,0.01,6.2449,-0.074263,0.0065923,-2.206e-18
0.42853,0.0041042,-0.01,6.5649,-0.073541,0.0061771,-7.816e-28
0.42853,0.0041042,0.01,6.5649,-0.073541,0.0061771,-7.816e-28
0.43851,0.0032912,-0.01,6.8761,-0.072852,0.0057304,9.435e-27
0.43851,0.0032912,0.01,6.8761,-0.072852,0.0057304,9.435e-27
0.44857,0.0025293,-0.01,7.1813,-0.072347,0.00523,9.1605e-27
0.44857,0.0025293,0.01,7.1813,-0.072347,0.00523,9.1605e-27
0.4587,0.0018328,-0.01,7.4385,-0.071991,0.0047067,-1.3205e-18
0.4587,0.0018328,0.01,7.4385,-0.071991,0.0047067,-1.3205e-18
0.46891,0.0012004,-0.01,7.6932,-0.07172,0.0040997,-2.6842e-18
0.46891,0.0012004,0.01,7.6932,-0.07172,0.0040997,-2.6842e-18
0.47919,0.00066226,-0.01,7.9122,-0.071986,0.0033566,-1.3636e-18
0.47919,0.00066226,0.01,7.9122,-0.071986,0.0033566,-1.3636e-18
0.48956,0.00023775,-0.01,8.0218,-0.074107,0.0025573,-6.903e-19
0.48956,0.00023775,0.01,8.0218,-0.074107,0.0025573,-6.903e-19
0.5,0,-0.01,8.0629,-0.075885,0.002151,-1.3806e-18
0.5,0,0.01,8.0629,-0.075885,0.002151,-1.3806e-18


==> Results/foil_Re107/karman_Re107_20aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.0979728,-0.0440724,0,9.47948,-0.115617,-0.0148328,2.6648e-25
0.105586,-0.0430954,0,9.43473,-0.115602,-0.0148447,8.2799e-25
0.113253,-0.0421099,0,9.29896,-0.115625,-0.0149202,4.2357e-18
0.120972,-0.0411096,0,9.15471,-0.115661,-0.0150001,4.23569e-18
0.128745,-0.0401002,0,9.01871,-0.115694,-0.0150643,4.05342e-18
0.136573,-0.0390779,0,8.87744,-0.115738,-0.0151279,4.05342e-18
0.144455,-0.0380465,0,8.74096,-0.115784,-0.0151791,3.87496e-18
0.152391,-0.0370037,0,8.6011,-0.115839,-0.0152269,7.66793e-18
0.160384,-0.0359523,0,8.46406,-0.115901,-0.0152637,3.79297e-18
0.168432,-0.0348909,0,8.32397,-0.115971,-0.0152964,-3.61752e-18
0.176537,-0.0338214,0,8.18596,-0.116055,-0.0153177,-8.88251e-20
0.184698,-0.0327436,0,8.04357,-0.116141,-0.0153352,8.448e-20
0.192917,-0.0316582,0,7.90512,-0.11624,-0.0153385,-3.44422e-18
0.201194,-0.0305665,0,7.75809,-0.11638,-0.0153413,5.01786e-26
0.209529,-0.029468,0,7.61052,-0.116526,-0.0153334,-3.1893e-18
0.217923,-0.0283648,0,7.46051,-0.116702,-0.0153164,-3.1893e-18
0.226376,-0.0272565,0,7.30385,-0.116868,-0.0152948,-3.01429e-18
0.234889,-0.026144,0,7.15249,-0.117094,-0.0152574,-5.94542e-18
0.243463,-0.0250296,0,6.9837,-0.117312,-0.0152253,-2.93113e-18
0.252097,-0.0239102,0,6.82952,-0.117515,-0.015157,2.76445e-18
0.260794,-0.0227939,0,6.65549,-0.117876,-0.0150936,1.1147e-19
0.269552,-0.0216747,0,6.46304,-0.118177,-0.0150396,-2.65298e-18
0.278373,-0.0205563,0,6.29443,-0.11851,-0.0149394,-3.87859e-26
0.287257,-0.0194424,0,6.08724,-0.118958,-0.0148588,-1.55934e-24
0.296205,-0.0183284,0,5.88477,-0.119348,-0.0147578,-2.28704e-18
0.305218,-0.017221,0,5.68227,-0.119888,-0.0146249,-4.46618e-18
0.314295,-0.0161211,0,5.43423,-0.120521,-0.014517,-2.17914e-18
0.323438,-0.0150258,0,5.19328,-0.121052,-0.0143859,-3.92552e-18
0.332647,-0.0139396,0,4.95932,-0.121746,-0.0142022,-5.77973e-18
0.341924,-0.0128687,0,4.66456,-0.122682,-0.0140361,-1.85422e-18
0.351267,-0.0118086,0,4.34527,-0.123588,-0.0138801,-2.05236e-24
0.360679,-0.0107616,0,4.03369,-0.124461,-0.0136846,-1.4532e-18
0.370159,-0.00973068,0,3.70832,-0.125574,-0.0134303,-2.77546e-18
0.37971,-0.00872544,0,3.31289,-0.127024,-0.0131698,-1.32226e-18
0.389331,-0.00774212,0,2.8573,-0.128586,-0.0129193,-9.6885e-19
0.399022,-0.00678416,0,2.38377,-0.130276,-0.0126263,5.8822e-19
0.408785,-0.00585556,0,1.84854,-0.132272,-0.0122991,9.898e-19
0.418621,-0.00496068,0,1.24014,-0.134625,-0.0119327,-5.6727e-19
0.428529,-0.00410423,0,0.540708,-0.137428,-0.0115242,-2.02586e-27
0.438511,-0.00329123,0,-0.271667,-0.140729,-0.0110485,1.60574e-27
0.448568,-0.00252928,0,-1.21842,-0.145005,-0.0104583,3.69595e-28
0.458701,-0.0018328,0,-2.44775,-0.150516,-0.00981445,5.54435e-19
0.468909,-0.0012004,0,-3.95347,-0.157925,-0.00899113,-2.69205e-19
0.479195,-0.000662259,0,-6.04345,-0.169339,-0.00784628,-8.2364e-19
0.489558,-0.000237753,0,-9.35907,-0.189728,-0.00634315,-9.71395e-19
0.5,0,0,-11.3704,-0.2031,-0.00547559,-1.94279e-18
-0.512447,0.00159829,0,-336.259,-0.107207,-1.59748,-9.97815e-24
-0.511873,0.00535556,0,-371.174,-0.357545,-1.58045,-1.7196e-16
-0.510769,0.00899068,0,-383.492,-0.548239,-1.46254,4.52951e-18
-0.509202,0.0124517,0,-382.604,-0.679199,-1.29977,1.7649e-16
-0.507249,0.0157117,0,-372.903,-0.753794,-1.12872,-1.70108e-16
-0.504985,0.0187648,0,-360.27,-0.786001,-0.971694,-1.70108e-16
-0.502474,0.0216192,0,-345.18,-0.787378,-0.832273,7.3154e-23
-0.499768,0.0242911,0,-329.086,-0.775401,-0.718939,-1.4989e-16
-0.496909,0.0267997,0,-315.13,-0.758937,-0.624972,-1.4989e-16
-0.493907,0.0291382,0,-300.216,-0.7241,-0.532606,-6.31165e-23
-0.490793,0.0313235,0,-282.438,-0.680121,-0.455828,7.04989e-26
-0.487604,0.033396,0,-268.216,-0.654835,-0.408741,6.3187e-23
-0.484353,0.0353724,0,-258.764,-0.637254,-0.366622,1.19801e-16
-0.48102,0.0372073,0,-247.016,-0.599076,-0.317215,1.198e-16
-0.477642,0.038957,0,-234.158,-0.57162,-0.287103,-3.99479e-27
-0.474233,0.040647,0,-227.137,-0.559402,-0.262071,1.04909e-22
-0.470761,0.0422032,0,-224.873,-0.548552,-0.243328,-1.36756e-32
-0.253627,-0.0728315,0,24.0914,-0.0985066,0.000124896,3.31215e-25
-0.257474,-0.0728265,0,24.1546,-0.0982752,0.00012646,4.40168e-20
-0.261322,-0.0728216,0,24.3739,-0.0985526,0.000417778,4.4018e-20
-0.265169,-0.0727943,0,24.7908,-0.0982789,0.000915381,-1.35198e-24
-0.269016,-0.0727503,0,25.2051,-0.0965076,0.00111105,6.9715e-26
-0.272864,-0.0727062,0,25.4196,-0.095929,0.0012139,5.71831e-24
-0.276711,-0.0726536,0,25.7747,-0.0962059,0.00173588,-7.58077e-19
-0.280557,-0.0725685,0,26.295,-0.0944864,0.00210311,-7.58086e-19
-0.284404,-0.0724835,0,26.5405,-0.0930912,0.0020724,-7.72381e-19
-0.288251,-0.0723983,0,26.8541,-0.0935578,0.00257141,8.06635e-19
-0.292096,-0.0722741,0,27.4063,-0.0922416,0.00304946,1.579e-18
-0.295941,-0.072146,0,27.7394,-0.0903985,0.00303084,1.49884e-28
-0.299787,-0.0720179,0,28.0476,-0.090474,0.00340941,-3.7075e-25
-0.303631,-0.0718588,0,28.5746,-0.0894936,0.00389891,1.28637e-23
-0.307475,-0.0716856,0,28.9881,-0.0875166,0.00397134,2.56881e-23
-0.311318,-0.0715125,0,29.3136,-0.0871833,0.00425316,1.71705e-18
-0.315161,-0.071314,0,29.8337,-0.0863196,0.00474599,1.71704e-18
-0.319002,-0.0710936,0,30.3022,-0.0842991,0.00487569,-3.54315e-18
-0.322843,-0.0708732,0,30.6581,-0.0836824,0.00509638,-7.13315e-18
-0.326683,-0.0706301,0,31.188,-0.0827028,0.00557647,7.65001e-20
-0.330521,-0.0703601,0,31.6912,-0.080578,0.00571618,3.6665e-18
-0.334359,-0.0700902,0,32.0821,-0.0797879,0.00591656,3.75759e-18
-0.338195,-0.0697965,0,32.6415,-0.0786251,0.00637055,3.75759e-18
-0.342029,-0.0694745,0,33.1603,-0.076425,0.00647675,-8.96831e-44
-0.345863,-0.0691526,0,33.59,-0.0755792,0.00670428,-1.51767e-23
-0.349694,-0.0688016,0,34.1968,-0.0741074,0.00710892,4.01956e-18
-0.353524,-0.0684251,0,34.7133,-0.0718293,0.00713336,8.07723e-18
-0.357353,-0.0680485,0,35.1868,-0.0709842,0.00743349,1.23175e-17
-0.361177,-0.0676326,0,35.8523,-0.0691053,0.00776155,1.24724e-17
-0.365,-0.0671987,0,36.3521,-0.0668727,0.00767052,4.21261e-18
-0.368823,-0.0667647,0,36.8798,-0.0658578,0.00805456,4.33553e-18
-0.37264,-0.0662753,0,37.5656,-0.0636071,0.00829577,-7.03302e-20
-0.376455,-0.065781,0,38.0893,-0.0615469,0.00819128,-4.40586e-18
-0.380269,-0.0652717,0,38.7041,-0.0598588,0.00848129,-9.09795e-18
-0.384076,-0.0647139,0,39.3363,-0.0573867,0.00851444,-1.83072e-17
-0.387883,-0.064156,0,39.9088,-0.05569,0.00859074,-9.2092e-18
-0.391683,-0.0635557,0,40.6013,-0.0534241,0.00872834,9.5316e-18
-0.395479,-0.0629308,0,41.194,-0.0509622,0.00855966,9.53156e-18
-0.399274,-0.0622977,0,41.8319,-0.0489575,0.00869968,9.82866e-18
-0.403058,-0.0616021,0,42.5066,-0.0462733,0.00863441,9.82866e-18
-0.406843,-0.0609065,0,43.1293,-0.0439518,0.00851266,1.01191e-17
-0.410617,-0.0601597,0,43.8116,-0.0414319,0.00846152,-1.53301e-19
-0.414386,-0.0593892,0,44.439,-0.0388215,0.00820726,-1.02724e-17
-0.41815,-0.0585923,0,45.0964,-0.0361818,0.00805048,1.05784e-17
-0.421903,-0.0577424,0,45.7225,-0.0333074,0.00770282,2.12808e-17
-0.425654,-0.0568866,0,46.3406,-0.0305084,0.00741433,-1.638e-19
-0.429386,-0.0559526,0,46.9593,-0.0273122,0.00696575,-1.08662e-17
-0.433119,-0.0550186,0,47.5343,-0.024131,0.00642563,-8.44568e-34
-0.43683,-0.0540044,0,48.0971,-0.0209731,0.00587812,1.12524e-17
-0.440539,-0.0529808,0,48.6021,-0.0180129,0.0052702,1.12524e-17
-0.444225,-0.0518802,0,49.0668,-0.0149988,0.00461231,2.29375e-17
-0.447907,-0.0507612,0,49.4521,-0.0116847,0.00375571,4.6036e-17
-0.451562,-0.0495601,0,49.7539,-0.00793468,0.00268224,2.30985e-17
-0.45521,-0.048339,0,49.9403,-0.00358724,0.00124659,-4.65437e-17
-0.458825,-0.0470209,0,49.9771,0.00142926,-0.000550531,-9.3051e-17
-0.462432,-0.0456835,0,49.8197,0.00715157,-0.00289786,-2.59202e-19
-0.465997,-0.044236,0,49.442,0.0135224,-0.00573641,4.62481e-17
-0.469545,-0.0427483,0,48.7731,0.0211759,-0.00946901,-2.25009e-17
-0.473056,-0.0411747,0,47.6949,0.0299793,-0.01431,-4.44012e-17
-0.476524,-0.0395112,0,46.1919,0.0413233,-0.0208142,-4.30031e-17
-0.479964,-0.0377884,0,43.9398,0.0562012,-0.0304293,-4.09019e-17
-0.483335,-0.035933,0,40.9019,0.0734046,-0.0428928,-1.9799e-17
-0.48665,-0.0339819,0,36.9445,0.0958188,-0.059829,-6.92866e-22
-0.489906,-0.0319346,0,31.2864,0.124155,-0.0840135,-6.747e-22
-0.493075,-0.0297518,0,23.3564,0.155993,-0.116563,8.7322e-18
-0.496126,-0.0274093,0,13.4632,0.188862,-0.156181,8.7322e-18
-0.499059,-0.0249223,0,0.524015,0.232875,-0.215074,-6.07201e-27
-0.501843,-0.0222702,0,-17.4224,0.282256,-0.295837,-8.91223e-24
-0.504437,-0.0194325,0,-41.2126,0.332866,-0.407725,-7.94816e-24
-0.506788,-0.0163917,0,-72.2812,0.379151,-0.559666,2.59512e-21
-0.508833,-0.0131376,0,-113.23,0.401613,-0.752816,6.30741e-17
-0.510495,-0.00967397,0,-163.944,0.384403,-0.990328,6.30715e-17
-0.511695,-0.00602578,0,-221.059,0.298832,-1.23888,-1.13775e-16
-0.512361,-0.00224357,0,-280.45,0.134659,-1.46578,-1.13775e-16
-0.249779,-0.0728364,0,23.3726,-0.101127,-0.00036333,-4.30401e-20
-0.244557,-0.0727924,0,23.0402,-0.101047,-0.000852633,-2.44852e-19
-0.239298,-0.0727482,0,22.7147,-0.102087,-0.00107153,2.28654e-19
-0.234002,-0.072682,0,22.2086,-0.102951,-0.00155381,4.73507e-19
-0.22867,-0.0725878,0,21.892,-0.103423,-0.00182876,-8.67593e-25
-0.2233,-0.0724929,0,21.4547,-0.104488,-0.00225443,8.74294e-19
-0.217893,-0.0723553,0,21.0711,-0.104811,-0.00272158,1.099e-20
-0.212448,-0.0722111,0,20.7709,-0.105543,-0.00294096,-2.566e-20
-0.206966,-0.0720509,0,20.3169,-0.106261,-0.00340588,8.37645e-19
-0.201446,-0.0718583,0,20.0263,-0.106586,-0.00371922,-4.15299e-35
-0.195887,-0.0716643,0,19.6574,-0.107453,-0.00408262,1.85319e-25
-0.19029,-0.0714344,0,19.2856,-0.107752,-0.0045235,1.85319e-25
-0.184655,-0.0711926,0,19.0211,-0.108265,-0.00473845,7.12096e-35
-0.17898,-0.0709392,0,18.6146,-0.108903,-0.00518008,3.42159e-25
-0.173268,-0.0706507,0,18.3415,-0.109103,-0.00550981,2.38751e-27
-0.167515,-0.07036,0,18.0301,-0.109774,-0.00582052,1.37101e-18
-0.161723,-0.0700383,0,17.6786,-0.110038,-0.00623131,1.37101e-18
-0.155891,-0.0697015,0,17.4446,-0.1104,-0.00643946,-2.63271e-18
-0.150018,-0.0693554,0,17.0815,-0.110944,-0.00685138,-5.18053e-18
-0.144107,-0.0689734,0,16.8273,-0.111061,-0.00717384,-2.54782e-18
-0.138154,-0.0685888,0,16.5578,-0.111576,-0.00744902,2.43208e-18
-0.13216,-0.0681756,0,16.2357,-0.111786,-0.00782548,4.82154e-18
-0.126126,-0.0677465,0,16.0265,-0.112043,-0.00802528,2.38946e-18
-0.12005,-0.0673079,0,15.7027,-0.112475,-0.00840143,2.26174e-18
-0.113933,-0.0668353,0,15.4718,-0.112554,-0.00869372,2.26174e-18
-0.107773,-0.0663593,0,15.2263,-0.112948,-0.00895311,-2.15966e-18
-0.101572,-0.0658551,0,14.941,-0.113081,-0.00929104,-3.4925e-20
-0.0953282,-0.0653365,0,14.7505,-0.113267,-0.0094807,4.91399e-20
-0.0890413,-0.0648059,0,14.4646,-0.113566,-0.00981493,-6.098e-20
-0.0827125,-0.0642457,0,14.2621,-0.113662,-0.0100581,4.00469e-18
-0.0763392,-0.0636816,0,14.022,-0.113972,-0.0103215,1.99007e-18
-0.0699235,-0.0630871,0,13.78,-0.11401,-0.0106166,2.23725e-25
-0.0634633,-0.0624822,0,13.6031,-0.114152,-0.0107943,1.56549e-27
-0.0569589,-0.0618608,0,13.352,-0.114299,-0.0110813,-8.385e-27
-0.0504106,-0.0612163,0,13.1817,-0.114451,-0.0112635,3.54613e-18
-0.0438163,-0.060567,0,12.9326,-0.114711,-0.0115441,-3.29017e-18
-0.0371786,-0.0598842,0,12.7364,-0.114635,-0.0117896,-1.02286e-17
-0.0304942,-0.0591966,0,12.5704,-0.114777,-0.0119581,-3.39227e-18
-0.0237648,-0.0584863,0,12.3456,-0.114866,-0.012204,3.22697e-18
-0.0169891,-0.0577613,0,12.1893,-0.11491,-0.0123607,7.13449e-20
-0.0101667,-0.0570232,0,11.9806,-0.115012,-0.0125901,-3.15562e-18
-0.00329823,-0.0562622,0,11.8212,-0.115104,-0.0127519,1.03721e-24
0.00361844,-0.0554956,0,11.6151,-0.115244,-0.0129678,-2.9259e-18
0.010581,-0.0546999,0,11.4431,-0.115179,-0.0131596,-2.55098e-20
0.0175926,-0.0538987,0,11.2927,-0.115254,-0.0133019,5.70984e-18
0.0246515,-0.0530756,0,11.1046,-0.115304,-0.0134898,4.3475e-20
0.0317593,-0.0522409,0,10.9585,-0.115318,-0.0136205,-2.76596e-18
0.0389159,-0.0513904,0,10.7836,-0.115355,-0.0137889,1.62262e-25
0.0461215,-0.0505237,0,10.639,-0.115382,-0.0139166,2.58945e-18
0.0533772,-0.0496458,0,10.4702,-0.115431,-0.0140687,6.70599e-20
0.0606822,-0.0487486,0,10.3244,-0.115456,-0.0141901,-5.00537e-18
0.0680384,-0.0478435,0,10.1638,-0.115499,-0.0143236,-4.89331e-18
0.0754444,-0.0469175,0,10.0172,-0.115507,-0.0144401,-2.41033e-18
0.0829025,-0.0459849,0,9.86884,-0.115545,-0.0145506,6.34623e-25
0.0904113,-0.0450323,0,9.71981,-0.115547,-0.0146613,9.11024e-25
0.0979728,-0.0440724,0,9.68787,-0.115527,-0.0146634,2.68359e-25
-0.253627,-0.0728315,0,23.6819,-0.101193,0.00012618,-8.60821e-20
-0.470761,0.0422032,0,-209.692,-0.509853,-0.218788,-1.97144e-16
-0.467271,0.0437184,0,-207.296,-0.506007,-0.210472,-9.85721e-17
-0.463746,0.04515,0,-200.419,-0.488721,-0.191477,9.21254e-17
-0.460195,0.0465158,0,-192.439,-0.470419,-0.175415,1.80951e-16
-0.456625,0.0478314,0,-186.345,-0.455431,-0.160804,1.75228e-16
-0.453028,0.0490695,0,-179.502,-0.438582,-0.147345,8.64019e-17
-0.449419,0.050277,0,-173.691,-0.424362,-0.135624,8.09409e-17
-0.445786,0.0514058,0,-167.876,-0.409014,-0.124392,8.09411e-17
-0.442146,0.0525125,0,-162.428,-0.395433,-0.114842,1.45854e-22
-0.438485,0.0535477,0,-157.36,-0.380731,-0.105208,3.6089e-17
-0.434817,0.05456,0,-152.126,-0.367848,-0.0974004,3.60888e-17
-0.431134,0.0555152,0,-147.76,-0.3549,-0.0894458,-3.40373e-17
-0.427443,0.0564389,0,-142.986,-0.343555,-0.0832257,-8.2995e-19
-0.423743,0.0573257,0,-139.32,-0.332025,-0.0765501,3.32073e-17
-0.420032,0.0581661,0,-134.786,-0.321239,-0.0713577,-6.24261e-23
-0.416319,0.0589943,0,-131.553,-0.312761,-0.0661324,-3.07945e-17
-0.412591,0.0597562,0,-127.466,-0.300108,-0.0605225,-5.99469e-17
-0.408863,0.0605182,0,-123.73,-0.291948,-0.0566477,-1.13949e-19
-0.405124,0.0612224,0,-120.676,-0.280327,-0.0514872,2.90385e-17
-0.401382,0.0619103,0,-116.767,-0.271266,-0.048401,-5.71313e-37
-0.397636,0.0625759,0,-114.363,-0.263557,-0.0445587,-1.3645e-40
-0.393881,0.0631938,0,-110.613,-0.252915,-0.040989,1.9502e-37
-0.390127,0.0638118,0,-107.774,-0.247983,-0.0385869,2.5253e-17
-0.386364,0.0643785,0,-105.152,-0.237063,-0.03469,2.5253e-17
-0.3826,0.0649301,0,-101.743,-0.229263,-0.0328199,2.36501e-17
-0.378834,0.0654729,0,-99.7407,-0.225081,-0.0303946,1.20192e-17
-0.37506,0.0659617,0,-96.6288,-0.214005,-0.0272201,-2.27242e-17
-0.371287,0.0664505,0,-93.797,-0.208614,-0.0259125,-1.10936e-17
-0.367511,0.0669138,0,-91.8447,-0.201674,-0.0234544,1.06344e-17
-0.36373,0.0673429,0,-88.7621,-0.192708,-0.0214584,3.94e-19
-0.359949,0.067772,0,-86.5215,-0.189037,-0.0202397,-1.327e-19
-0.356165,0.0681653,0,-84.446,-0.179954,-0.0178655,1.98608e-17
-0.352378,0.0685377,0,-81.6245,-0.172417,-0.0166149,3.084e-19
-0.348592,0.0689101,0,-79.6599,-0.168795,-0.0154244,-9.44448e-18
-0.344801,0.0692417,0,-77.5005,-0.159321,-0.0133622,8.93707e-18
-0.34101,0.0695601,0,-74.9014,-0.152618,-0.0125337,8.93707e-18
-0.337218,0.0698785,0,-73.0886,-0.148771,-0.011468,8.51087e-18
-0.333423,0.070156,0,-70.9489,-0.139291,-0.00973585,3.338e-19
-0.329628,0.0704229,0,-68.5186,-0.132835,-0.00910932,-8.17707e-18
-0.325832,0.0706899,0,-66.7547,-0.128674,-0.00823634,3.88128e-18
-0.322035,0.0709196,0,-64.7133,-0.119779,-0.00685161,3.88125e-18
-0.318236,0.0711375,0,-62.4423,-0.113233,-0.00630296,3.88406e-34
-0.314437,0.0713555,0,-60.6675,-0.108755,-0.00565448,3.52134e-18
-0.310637,0.0715432,0,-58.7641,-0.100658,-0.00459481,3.52134e-18
-0.306836,0.0717144,0,-56.6377,-0.0936735,-0.00406425,-4.70197e-38
-0.303035,0.0718856,0,-54.848,-0.0888898,-0.00364002,0
-0.299233,0.0720363,0,-53.1141,-0.0819035,-0.00288043,0
-0.29543,0.072163,0,-51.184,-0.0744756,-0.00237226,1.59867e-34
-0.291627,0.0722897,0,-49.4418,-0.0694539,-0.00214693,1.59873e-34
-0.287824,0.0724078,0,-47.8854,-0.0637686,-0.00163097,1.38518e-18
-0.28402,0.0724919,0,-46.1629,-0.0562165,-0.00116764,2.7153e-18
-0.280217,0.0725761,0,-44.4998,-0.0510569,-0.00107025,1.33013e-18
-0.276413,0.0726602,0,-43.1148,-0.0464501,-0.000781849,9.98525e-24
-0.272608,0.0727091,0,-41.6436,-0.0397143,-0.000444231,-6.00465e-19
-0.268803,0.0727527,0,-40.2018,-0.0345383,-0.000366174,-1.7644e-18
-0.264999,0.0727963,0,-38.9706,-0.0304,-0.000263575,-8.81806e-19
-0.261194,0.0728218,0,-38.3684,-0.0279618,-0.000172757,5.64269e-19
-0.261194,0.0728218,0,-37.2072,-0.0231069,-2.2079e-05,-1.368e-19
-0.257389,0.0728266,0,-36.6832,-0.0207465,-2.24646e-05,-6.84e-20
-0.253584,0.0728315,0,-35.6688,-0.0169639,-2.42662e-05,-9.75895e-25
-0.249779,0.0728364,0,-34.7161,-0.0132675,3.00758e-05,4.23665e-25
-0.244557,0.0727924,0,-33.6868,-0.00834338,6.44516e-05,-3.52421e-19
-0.239298,0.0727482,0,-32.7142,-0.00436162,3.83061e-05,-1.03523e-18
-0.234002,0.072682,0,-31.9226,-0.00089571,4.94575e-06,-6.82805e-19
-0.22867,0.0725878,0,-31.2063,0.00237492,-4.37894e-05,-1.2428e-24
-0.2233,0.0724929,0,-30.6034,0.00466098,-0.000106257,1.25534e-18
-0.217893,0.0723553,0,-30.0836,0.00686509,-0.000179282,2.48161e-18
-0.212448,0.0722111,0,-29.6198,0.00858326,-0.000239849,2.625e-20
-0.206966,0.0720509,0,-29.2164,0.00997826,-0.000321423,-1.20002e-18
-0.201446,0.0718583,0,-28.8536,0.0112658,-0.000392632,6.56e-35
-0.195887,0.0716643,0,-28.5247,0.0122829,-0.000467371,-4.53545e-18
-0.19029,0.0714344,0,-28.2311,0.0132298,-0.000555057,-4.53545e-18
-0.184655,0.0711926,0,-27.9578,0.0140752,-0.000615458,-2.1931e-18
-0.17898,0.0709392,0,-27.7091,0.0148097,-0.000704633,-2.1931e-18
-0.173268,0.0706507,0,-27.4788,0.0155241,-0.000782975,3.58e-27
-0.167515,0.07036,0,-27.263,0.0161579,-0.000856329,-2.09625e-18
-0.161723,0.0700383,0,-27.063,0.0167486,-0.000947739,-2.09625e-18
-0.155891,0.0697015,0,-26.8734,0.0172954,-0.00100786,-4.07645e-18
-0.150018,0.0693554,0,-26.695,0.0177801,-0.0010976,-5.47197e-20
-0.144107,0.0689734,0,-26.5255,0.0182129,-0.00117532,4.02174e-18
-0.138154,0.0685888,0,-26.3661,0.0185989,-0.00124091,-3.9183e-18
-0.13216,0.0681756,0,-26.213,0.0189345,-0.0013246,-4.99501e-20
-0.126126,0.0677465,0,-26.0696,0.0192345,-0.00137671,3.86835e-18
-0.12005,0.0673079,0,-25.9318,0.0195099,-0.00145661,3.77432e-18
-0.113933,0.0668353,0,-25.7992,0.0197269,-0.00152267,3.77432e-18
-0.107773,0.0663593,0,-25.6757,0.0199337,-0.00157926,3.6863e-18
-0.101572,0.0658551,0,-25.5527,0.0200952,-0.00165015,4.32297e-20
-0.0953282,0.0653365,0,-25.4403,0.0202352,-0.00169283,-7.24618e-18
-0.0890413,0.0648059,0,-25.3286,0.0203755,-0.00176018,-4.21903e-20
-0.0827125,0.0642457,0,-25.2219,0.020462,-0.00180981,7.08406e-18
-0.0763392,0.0636816,0,-25.1219,0.020563,-0.00186145,3.52314e-18
-0.0699235,0.0630871,0,-25.0196,0.0206137,-0.00191867,4.10083e-25
-0.0634633,0.0624822,0,-24.9282,0.0206646,-0.00195326,2.861e-27
-0.0569589,0.0618608,0,-24.833,0.0207123,-0.00200721,6.74425e-18
-0.0504106,0.0612163,0,-24.7465,0.020732,-0.00203955,6.74425e-18
-0.0438163,0.060567,0,-24.6613,0.020788,-0.0020913,1.15515e-26
-0.0371786,0.0598842,0,-24.5747,0.0207778,-0.00213601,6.53965e-18
-0.0304942,0.0591966,0,-24.4976,0.0207887,-0.0021651,6.53965e-18
-0.0237648,0.0584863,0,-24.4157,0.0207944,-0.00220853,6.4057e-18
-0.0169891,0.0577613,0,-24.3432,0.0207956,-0.00223623,6.15001e-20
-0.0101667,0.0570232,0,-24.2664,0.0208063,-0.00227689,-6.3442e-18
-0.00329823,0.0562622,0,-24.1965,0.0207975,-0.0023034,-1.24401e-17
0.00361844,0.0554956,0,-24.1269,0.0208225,-0.00234239,-6.28605e-18
0.010581,0.0546999,0,-24.0564,0.0208041,-0.0023762,1.22517e-17
0.0175926,0.0538987,0,-23.9923,0.0208055,-0.00240057,6.15501e-20
0.0246515,0.0530756,0,-23.9244,0.0208043,-0.00243329,-1.20151e-17
0.0317593,0.0522409,0,-23.8633,0.0208042,-0.00245658,-5.97895e-18
0.0389159,0.0513904,0,-23.7986,0.0208105,-0.00248691,3.5343e-25
0.0461215,0.0505237,0,-23.7395,0.0208131,-0.00250971,5.81055e-18
0.0533772,0.0496458,0,-23.6779,0.0208271,-0.00253776,5.81055e-18
0.0606822,0.0487486,0,-23.6204,0.0208365,-0.0025603,5.702e-18
0.0680384,0.0478435,0,-23.5621,0.0208628,-0.00258669,1.13464e-17
0.0754444,0.0469175,0,-23.5055,0.0208807,-0.00260977,5.64435e-18
0.0829025,0.0459849,0,-23.4506,0.0209167,-0.00263349,-1.10798e-17
0.0904113,0.0450323,0,-23.3949,0.0209516,-0.00265789,-1.10798e-17
0.0979728,0.0440724,0,-23.3422,0.0209986,-0.0026791,2.28102e-27
0.105586,0.0430954,0,-23.2886,0.0210554,-0.00270324,-1.07812e-17
0.113253,0.0421099,0,-23.2376,0.02112,-0.00272486,-1.028e-19
0.120972,0.0411096,0,-23.1862,0.0211959,-0.00274844,9.41993e-20
0.128745,0.0401002,0,-23.1371,0.0212782,-0.00277014,-9.89002e-20
0.136573,0.0390779,0,-23.0877,0.0213702,-0.0027928,1.04853e-17
0.144455,0.0380465,0,-23.0404,0.0214686,-0.00281408,1.02972e-17
0.152391,0.0370037,0,-22.9934,0.0215773,-0.00283591,2.05035e-17
0.160384,0.0359523,0,-22.9483,0.0216965,-0.00285699,1.02063e-17
0.168432,0.0348909,0,-22.9039,0.0218286,-0.00287881,1.00254e-17
0.176537,0.0338214,0,-22.8614,0.0219752,-0.00290014,1.99621e-17
0.184698,0.0327436,0,-22.8199,0.0221401,-0.0029231,1.97867e-17
0.192917,0.0316582,0,-22.7803,0.0223222,-0.00294533,9.8501e-18
0.201194,0.0305665,0,-22.7425,0.0225313,-0.00296993,1.44614e-25
0.209529,0.029468,0,-22.7242,0.0226406,-0.00298325,2.88745e-25
0.209529,0.029468,0,-22.6878,0.022878,-0.00300624,-1.91958e-17
0.217923,0.0283648,0,-22.6722,0.0230216,-0.00302141,-8.00496e-20
0.226376,0.0272565,0,-22.6393,0.0233095,-0.00305053,9.51785e-18
0.234889,0.026144,0,-22.6096,0.0236338,-0.00307954,1.3975e-25
0.243463,0.0250296,0,-22.5807,0.0239974,-0.0031146,1.39566e-25
0.252097,0.0239102,0,-22.5536,0.0243835,-0.00314506,-9.20865e-18
0.260794,0.0227939,0,-22.5306,0.0248314,-0.00317985,-7.45e-20
0.269552,0.0216747,0,-22.5055,0.0253121,-0.00322158,9.13415e-18
0.278373,0.0205563,0,-22.4838,0.0258311,-0.00325652,-1.35085e-25
0.287257,0.0194424,0,-22.4622,0.0264123,-0.00329948,1.78343e-17
0.296205,0.0183284,0,-22.4387,0.0270135,-0.0033406,8.98815e-18
0.305218,0.017221,0,-22.4167,0.0276604,-0.0033746,-1.76221e-17
0.314295,0.0161211,0,-22.3928,0.0283701,-0.00341765,-8.77595e-18
0.323438,0.0150258,0,-22.3615,0.0290899,-0.00345733,2.79286e-25
0.332647,0.0139396,0,-22.3294,0.0298333,-0.00348043,8.55895e-18
0.341924,0.0128687,0,-22.2912,0.0306264,-0.0035044,1.70396e-17
0.351267,0.0118086,0,-22.2446,0.0314433,-0.00353162,8.48065e-18
0.360679,0.0107616,0,-22.1821,0.032235,-0.00354434,1.66315e-17
0.370159,0.00973068,0,-22.1123,0.0330158,-0.00353099,8.39595e-18
0.37971,0.00872544,0,-22.0225,0.0337773,-0.00350212,-8.2356e-18
0.389331,0.00774212,0,-21.9247,0.0345499,-0.00347112,8.04915e-18
0.399022,0.00678416,0,-21.7871,0.0351682,-0.00340861,8.04915e-18
0.408785,0.00585556,0,-21.6483,0.0357543,-0.00332422,7.83655e-18
0.418621,0.00496068,0,-21.4483,0.0360625,-0.00319718,7.83655e-18
0.428529,0.00410423,0,-21.264,0.03631,-0.00304458,-8.28849e-28
0.438511,0.00329123,0,-20.9768,0.0359913,-0.00282828,-2.72612e-26
0.448568,0.00252928,0,-20.7548,0.0355948,-0.00256791,-2.79425e-26
0.458701,0.0018328,0,-20.3555,0.0340596,-0.00222873,3.48673e-18
0.468909,0.0012004,0,-20.135,0.0325784,-0.00185666,7.02586e-18
0.479195,0.000662259,0,-19.5337,0.0291777,-0.00138149,3.53913e-18
0.489558,0.000237753,0,-19.4266,0.0490551,-0.000783524,1.72154e-18
0.5,0,0,-20.1414,0.0726302,-0.000519587,3.44307e-18


==> Results/foil_Re107/karman_Re107_2aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,-3.3601,-0.11517,-0.014783,-9.5999e-26
0.10559,-0.043095,0.01,-3.1667,-0.11456,-0.014718,-1.6798e-24
0.10559,-0.043095,-0.01,-3.1667,-0.11456,-0.014718,-1.6798e-24
0.097973,-0.044072,-0.01,-3.3601,-0.11517,-0.014783,-9.5999e-26
0.11325,-0.04211,0.01,-2.859,-0.11345,-0.014648,-1.2626e-18
0.11325,-0.04211,-0.01,-2.859,-0.11345,-0.014648,-1.2626e-18
0.12097,-0.04111,0.01,-2.5683,-0.11238,-0.014582,-1.2626e-18
0.12097,-0.04111,-0.01,-2.5683,-0.11238,-0.014582,-1.2626e-18
0.12875,-0.0401,0.01,-2.2622,-0.11127,-0.014496,-9.6739e-19
0.12875,-0.0401,-0.01,-2.2622,-0.11127,-0.014496,-9.6739e-19
0.13657,-0.039078,0.01,-1.9638,-0.11018,-0.01441,-9.6739e-19
0.13657,-0.039078,-0.01,-1.9638,-0.11018,-0.01441,-9.6739e-19
0.14445,-0.038047,0.01,-1.6576,-0.10909,-0.014309,-6.7998e-19
0.14445,-0.038047,-0.01,-1.6576,-0.10909,-0.014309,-6.7998e-19
0.15239,-0.037004,0.01,-1.3544,-0.108,-0.014204,-1.208e-18
0.15239,-0.037004,-0.01,-1.3544,-0.108,-0.014204,-1.208e-18
0.16038,-0.035952,0.01,-1.0482,-0.10693,-0.01409,-5.2798e-19
0.16038,-0.035952,-0.01,-1.0482,-0.10693,-0.01409,-5.2798e-19
0.16843,-0.034891,0.01,-0.74651,-0.10587,-0.013971,2.5636e-19
0.16843,-0.034891,-0.01,-0.74651,-0.10587,-0.013971,2.5636e-19
0.17654,-0.033821,0.01,-0.43984,-0.10482,-0.013842,1.2829e-19
0.17654,-0.033821,-0.01,-0.43984,-0.10482,-0.013842,1.2829e-19
0.1847,-0.032744,0.01,-0.1395,-0.10378,-0.01371,-1.3474e-19
0.1847,-0.032744,-0.01,-0.1395,-0.10378,-0.01371,-1.3474e-19
0.19292,-0.031658,0.01,0.16853,-0.10273,-0.013564,-6.6658e-21
0.19292,-0.031658,-0.01,0.16853,-0.10273,-0.013564,-6.6658e-21
0.20119,-0.030567,0.01,0.47047,-0.10172,-0.013417,1.053e-27
0.20119,-0.030567,-0.01,0.47047,-0.10172,-0.013417,1.053e-27
0.20953,-0.029468,0.01,0.77579,-0.10068,-0.013257,-3.9431e-19
0.20953,-0.029468,-0.01,0.77579,-0.10068,-0.013257,-3.9431e-19
0.21792,-0.028365,0.01,1.0806,-0.099681,-0.01309,-3.9431e-19
0.21792,-0.028365,-0.01,1.0806,-0.099681,-0.01309,-3.9431e-19
0.22638,-0.027257,0.01,1.3816,-0.098658,-0.012919,-6.399e-19
0.22638,-0.027257,-0.01,1.3816,-0.098658,-0.012919,-6.399e-19
0.23489,-0.026144,0.01,1.6921,-0.097658,-0.012733,-1.4061e-18
0.23489,-0.026144,-0.01,1.6921,-0.097658,-0.012733,-1.4061e-18
0.24346,-0.02503,0.01,1.9908,-0.096665,-0.012553,-7.6624e-19
0.24346,-0.02503,-0.01,1.9908,-0.096665,-0.012553,-7.6624e-19
0.2521,-0.02391,0.01,2.3057,-0.095644,-0.012344,1.0128e-18
0.2521,-0.02391,-0.01,2.3057,-0.095644,-0.012344,1.0128e-18
0.26079,-0.022794,0.01,2.6048,-0.094735,-0.012138,-9.4275e-20
0.26079,-0.022794,-0.01,2.6048,-0.094735,-0.012138,-9.4275e-20
0.26955,-0.021675,0.01,2.8961,-0.093734,-0.011937,-1.1071e-18
0.26955,-0.021675,-0.01,2.8961,-0.093734,-0.011937,-1.1071e-18
0.27837,-0.020556,0.01,3.2173,-0.092755,-0.011701,-1.7377e-26
0.27837,-0.020556,-0.01,3.2173,-0.092755,-0.011701,-1.7377e-26
0.28726,-0.019442,0.01,3.5089,-0.091881,-0.011484,2.3354e-24
0.28726,-0.019442,-0.01,3.5089,-0.091881,-0.011484,2.3354e-24
0.29621,-0.018328,0.01,3.8113,-0.090882,-0.011246,-1.5684e-18
0.29621,-0.018328,-0.01,3.8113,-0.090882,-0.011246,-1.5684e-18
0.30522,-0.017221,0.01,4.1207,-0.089978,-0.010984,-3.2385e-18
0.30522,-0.017221,-0.01,4.1207,-0.089978,-0.010984,-3.2385e-18
0.3143,-0.016121,0.01,4.4064,-0.089135,-0.010744,-1.6701e-18
0.3143,-0.016121,-0.01,4.4064,-0.089135,-0.010744,-1.6701e-18
0.32344,-0.015026,0.01,4.7061,-0.088152,-0.010484,-3.7567e-18
0.32344,-0.015026,-0.01,4.7061,-0.088152,-0.010484,-3.7567e-18
0.33265,-0.01394,0.01,5.0179,-0.087266,-0.010188,-5.7401e-18
0.33265,-0.01394,-0.01,5.0179,-0.087266,-0.010188,-5.7401e-18
0.34192,-0.012869,0.01,5.2985,-0.08651,-0.0099056,-1.9834e-18
0.34192,-0.012869,-0.01,5.2985,-0.08651,-0.0099056,-1.9834e-18
0.35127,-0.011809,0.01,5.5786,-0.085651,-0.0096276,1.9142e-24
0.35127,-0.011809,-0.01,5.5786,-0.085651,-0.0096276,1.9142e-24
0.36068,-0.010762,0.01,5.8784,-0.084718,-0.0093231,-2.2624e-18
0.36068,-0.010762,-0.01,5.8784,-0.084718,-0.0093231,-2.2624e-18
0.37016,-0.0097307,0.01,6.1796,-0.083888,-0.0089804,-4.6246e-18
0.37016,-0.0097307,-0.01,6.1796,-0.083888,-0.0089804,-4.6246e-18
0.37971,-0.0087254,0.01,6.4534,-0.083206,-0.008635,-2.3621e-18
0.37971,-0.0087254,-0.01,6.4534,-0.083206,-0.008635,-2.3621e-18
0.38933,-0.0077421,0.01,6.7152,-0.082499,-0.0082974,-2.5218e-18
0.38933,-0.0077421,-0.01,6.7152,-0.082499,-0.0082974,-2.5218e-18
0.39902,-0.0067842,0.01,6.9905,-0.081771,-0.0079339,2.6802e-18
0.39902,-0.0067842,-0.01,6.9905,-0.081771,-0.0079339,2.6802e-18
0.40879,-0.0058556,0.01,7.2537,-0.081113,-0.0075511,2.5243e-18
0.40879,-0.0058556,-0.01,7.2537,-0.081113,-0.0075511,2.5243e-18
0.41862,-0.0049607,0.01,7.5093,-0.0805,-0.0071445,-2.6777e-18
0.41862,-0.0049607,-0.01,7.5093,-0.0805,-0.0071445,-2.6777e-18
0.42853,-0.0041042,0.01,7.7549,-0.07995,-0.0067141,5.6875e-28
0.42853,-0.0041042,-0.01,7.7549,-0.07995,-0.0067141,5.6875e-28
0.43851,-0.0032912,0.01,7.9896,-0.079449,-0.0062478,-1.0793e-26
0.43851,-0.0032912,-0.01,7.9896,-0.079449,-0.0062478,-1.0793e-26
0.44857,-0.0025293,0.01,8.2159,-0.079155,-0.0057208,-1.0643e-26
0.44857,-0.0025293,-0.01,8.2159,-0.079155,-0.0057208,-1.0643e-26
0.4587,-0.0018328,0.01,8.3866,-0.079038,-0.0051661,-1.4784e-18
0.4587,-0.0018328,-0.01,8.3866,-0.079038,-0.0051661,-1.4784e-18
0.46891,-0.0012004,0.01,8.5494,-0.079075,-0.0045183,2.6e-20
0.46891,-0.0012004,-0.01,8.5494,-0.079075,-0.0045183,2.6e-20
0.47919,-0.00066226,0.01,8.6574,-0.079763,-0.0037173,1.5045e-18
0.47919,-0.00066226,-0.01,8.6574,-0.079763,-0.0037173,1.5045e-18
0.48956,-0.00023775,0.01,8.6267,-0.08275,-0.0028283,7.3562e-19
0.48956,-0.00023775,-0.01,8.6267,-0.08275,-0.0028283,7.3562e-19
0.5,0,0.01,8.5926,-0.085153,-0.0023652,1.4712e-18
0.5,0,-0.01,8.5926,-0.085153,-0.0023652,1.4712e-18
-0.51245,0.0015983,0.01,39.175,-0.010494,-0.12838,8.0736e-25
-0.51245,0.0015983,-0.01,39.175,-0.010494,-0.12838,8.0736e-25
-0.51187,0.0053556,-0.01,28.821,-0.041477,-0.17727,1.0958e-17
-0.51187,0.0053556,0.01,28.821,-0.041477,-0.17727,1.0958e-17
-0.51077,0.0089907,-0.01,17.281,-0.082446,-0.21766,5.6367e-18
-0.51077,0.0089907,0.01,17.281,-0.082446,-0.21766,5.6367e-18
-0.5092,0.012452,-0.01,5.754,-0.12758,-0.24435,-5.3217e-18
-0.5092,0.012452,0.01,5.754,-0.12758,-0.24435,-5.3217e-18
-0.50725,0.015712,-0.01,-4.4909,-0.17004,-0.25598,-4.3263e-18
-0.50725,0.015712,0.01,-4.4909,-0.17004,-0.25598,-4.3263e-18
-0.50499,0.018765,-0.01,-13.059,-0.20639,-0.25686,-4.3263e-18
-0.50499,0.018765,0.01,-13.059,-0.20639,-0.25686,-4.3263e-18
-0.50247,0.021619,-0.01,-19.963,-0.23558,-0.25093,5.7339e-24
-0.50247,0.021619,0.01,-19.963,-0.23558,-0.25093,5.7339e-24
-0.49977,0.024291,-0.01,-25.52,-0.25868,-0.24199,-1.319e-17
-0.49977,0.024291,0.01,-25.52,-0.25868,-0.24199,-1.319e-17
-0.49691,0.0268,-0.01,-30.155,-0.27609,-0.22937,-1.319e-17
-0.49691,0.0268,0.01,-30.155,-0.27609,-0.22937,-1.319e-17
-0.49391,0.029138,-0.01,-33.351,-0.28635,-0.21259,-7.8877e-24
-0.49391,0.029138,0.01,-33.351,-0.28635,-0.21259,-7.8877e-24
-0.49079,0.031323,-0.01,-35.16,-0.29313,-0.19852,5.4999e-27
-0.49079,0.031323,0.01,-35.16,-0.29313,-0.19852,5.4999e-27
-0.4876,0.033396,-0.01,-37.191,-0.30278,-0.19093,7.8932e-24
-0.4876,0.033396,0.01,-37.191,-0.30278,-0.19093,7.8932e-24
-0.48435,0.035372,-0.01,-39.977,-0.30907,-0.17948,1.9503e-17
-0.48435,0.035372,0.01,-39.977,-0.30907,-0.17948,1.9503e-17
-0.48102,0.037207,-0.01,-40.716,-0.30763,-0.16451,1.9503e-17
-0.48102,0.037207,0.01,-40.716,-0.30763,-0.16451,1.9503e-17
-0.47764,0.038957,-0.01,-40.974,-0.3121,-0.15849,-2.0037e-28
-0.47764,0.038957,0.01,-40.974,-0.3121,-0.15849,-2.0037e-28
-0.47423,0.040647,-0.01,-43.532,-0.31742,-0.15021,1.8386e-23
-0.47423,0.040647,0.01,-43.532,-0.31742,-0.15021,1.8386e-23
-0.47076,0.042203,-0.01,-45.086,-0.31648,-0.14192,-2.556e-33
-0.47076,0.042203,0.01,-45.086,-0.31648,-0.14192,-2.556e-33
-0.25363,-0.072831,0.01,-16.322,-0.18141,0.0002294,-2.2729e-25
-0.25363,-0.072831,-0.01,-16.322,-0.18141,0.0002294,-2.2729e-25
-0.25747,-0.072827,-0.01,-16.612,-0.18212,0.0002302,-3.0704e-20
-0.25747,-0.072827,0.01,-16.612,-0.18212,0.0002302,-3.0704e-20
-0.26132,-0.072822,-0.01,-16.952,-0.18465,0.00077654,-3.0705e-20
-0.26132,-0.072822,0.01,-16.952,-0.18465,0.00077654,-3.0705e-20
-0.26517,-0.072794,-0.01,-16.88,-0.18632,0.0017281,9.3954e-25
-0.26517,-0.072794,0.01,-16.88,-0.18632,0.0017281,9.3954e-25
-0.26902,-0.07275,-0.01,-16.788,-0.18513,0.0021152,-3.4785e-26
-0.26902,-0.07275,0.01,-16.788,-0.18513,0.0021152,-3.4785e-26
-0.27286,-0.072706,-0.01,-17.192,-0.1863,0.0023341,-3.8413e-24
-0.27286,-0.072706,0.01,-17.192,-0.1863,0.0023341,-3.8413e-24
-0.27671,-0.072654,-0.01,-17.322,-0.18968,0.0034026,4.9634e-19
-0.27671,-0.072654,0.01,-17.322,-0.18968,0.0034026,4.9634e-19
-0.28056,-0.072569,-0.01,-16.964,-0.18876,0.0041704,4.9634e-19
-0.28056,-0.072569,0.01,-16.964,-0.18876,0.0041704,4.9634e-19
-0.2844,-0.072483,-0.01,-17.379,-0.18872,0.0041566,5.2047e-19
-0.2844,-0.072483,0.01,-17.379,-0.18872,0.0041566,5.2047e-19
-0.28825,-0.072398,-0.01,-17.644,-0.19261,0.0052557,-4.8975e-19
-0.28825,-0.072398,0.01,-17.644,-0.19261,0.0052557,-4.8975e-19
-0.2921,-0.072274,-0.01,-17.233,-0.19254,0.0063174,-1.0102e-18
-0.2921,-0.072274,0.01,-17.233,-0.19254,0.0063174,-1.0102e-18
-0.29594,-0.072146,-0.01,-17.489,-0.19171,0.0063664,-5.0487e-29
-0.29594,-0.072146,0.01,-17.489,-0.19171,0.0063664,-5.0487e-29
-0.29979,-0.072018,-0.01,-17.796,-0.19471,0.0072776,2.795e-26
-0.29979,-0.072018,0.01,-17.796,-0.19471,0.0072776,2.795e-26
-0.30363,-0.071859,-0.01,-17.551,-0.19561,0.0084533,-7.8257e-24
-0.30363,-0.071859,0.01,-17.551,-0.19561,0.0084533,-7.8257e-24
-0.30747,-0.071686,-0.01,-17.647,-0.1948,0.0087585,-1.5743e-23
-0.30747,-0.071686,0.01,-17.647,-0.1948,0.0087585,-1.5743e-23
-0.31132,-0.071512,-0.01,-17.948,-0.19703,0.0095301,-1.0465e-18
-0.31132,-0.071512,0.01,-17.948,-0.19703,0.0095301,-1.0465e-18
-0.31516,-0.071314,-0.01,-17.787,-0.19865,0.010839,-1.0465e-18
-0.31516,-0.071314,0.01,-17.787,-0.19865,0.010839,-1.0465e-18
-0.319,-0.071094,-0.01,-17.72,-0.1979,0.011346,2.0776e-18
-0.319,-0.071094,0.01,-17.72,-0.1979,0.011346,2.0776e-18
-0.32284,-0.070873,-0.01,-17.989,-0.19964,0.012053,4.183e-18
-0.32284,-0.070873,0.01,-17.989,-0.19964,0.012053,4.183e-18
-0.32668,-0.07063,-0.01,-17.818,-0.20157,0.01349,6.7605e-20
-0.32668,-0.07063,0.01,-17.818,-0.20157,0.01349,6.7605e-20
-0.33052,-0.07036,-0.01,-17.656,-0.20095,0.014131,-2.0378e-18
-0.33052,-0.07036,0.01,-17.656,-0.20095,0.014131,-2.0378e-18
-0.33436,-0.07009,-0.01,-17.895,-0.20257,0.014885,-2.0935e-18
-0.33436,-0.07009,0.01,-17.895,-0.20257,0.014885,-2.0935e-18
-0.3382,-0.069796,-0.01,-17.703,-0.20428,0.016411,-2.0935e-18
-0.3382,-0.069796,0.01,-17.703,-0.20428,0.016411,-2.0935e-18
-0.34203,-0.069475,-0.01,-17.634,-0.20389,0.017112,-2.351e-38
-0.34203,-0.069475,0.01,-17.634,-0.20389,0.017112,-2.351e-38
-0.34586,-0.069153,-0.01,-17.854,-0.20586,0.018089,7.7816e-24
-0.34586,-0.069153,0.01,-17.854,-0.20586,0.018089,7.7816e-24
-0.34969,-0.068802,-0.01,-17.542,-0.20685,0.019655,-2.0051e-18
-0.34969,-0.068802,0.01,-17.542,-0.20685,0.019655,-2.0051e-18
-0.35352,-0.068425,-0.01,-17.617,-0.20666,0.020308,-4.097e-18
-0.35352,-0.068425,0.01,-17.617,-0.20666,0.020308,-4.097e-18
-0.35735,-0.068048,-0.01,-17.748,-0.20932,0.021714,-6.163e-18
-0.35735,-0.068048,0.01,-17.748,-0.20932,0.021714,-6.163e-18
-0.36118,-0.067633,-0.01,-17.215,-0.20907,0.023239,-6.0392e-18
-0.36118,-0.067633,0.01,-17.215,-0.20907,0.023239,-6.0392e-18
-0.365,-0.067199,-0.01,-17.52,-0.20916,0.023711,-1.9682e-18
-0.365,-0.067199,0.01,-17.52,-0.20916,0.023711,-1.9682e-18
-0.36882,-0.066765,-0.01,-17.568,-0.21294,0.025804,-1.9793e-18
-0.36882,-0.066765,0.01,-17.568,-0.21294,0.025804,-1.9793e-18
-0.37264,-0.066275,-0.01,-16.869,-0.21217,0.027378,-3.5235e-20
-0.37264,-0.066275,0.01,-16.869,-0.21217,0.027378,-3.5235e-20
-0.37646,-0.065781,-0.01,-17.129,-0.21203,0.027887,1.9441e-18
-0.37646,-0.065781,0.01,-17.129,-0.21203,0.027887,1.9441e-18
-0.38027,-0.065272,-0.01,-16.98,-0.21451,0.03008,3.8186e-18
-0.38027,-0.065272,0.01,-16.98,-0.21451,0.03008,3.8186e-18
-0.38408,-0.064714,-0.01,-16.686,-0.2147,0.031483,7.7618e-18
-0.38408,-0.064714,0.01,-16.686,-0.2147,0.031483,7.7618e-18
-0.38788,-0.064156,-0.01,-16.701,-0.21623,0.032984,3.9432e-18
-0.38788,-0.064156,0.01,-16.701,-0.21623,0.032984,3.9432e-18
-0.39168,-0.063556,-0.01,-16.117,-0.2161,0.034885,-3.6715e-18
-0.39168,-0.063556,0.01,-16.117,-0.2161,0.034885,-3.6715e-18
-0.39548,-0.062931,-0.01,-16.259,-0.21653,0.035894,-3.6714e-18
-0.39548,-0.062931,0.01,-16.259,-0.21653,0.035894,-3.6714e-18
-0.39927,-0.062298,-0.01,-16.007,-0.21884,0.03844,-3.5543e-18
-0.39927,-0.062298,0.01,-16.007,-0.21884,0.03844,-3.5543e-18
-0.40306,-0.061602,-0.01,-15.538,-0.21881,0.040278,-3.5543e-18
-0.40306,-0.061602,0.01,-15.538,-0.21881,0.040278,-3.5543e-18
-0.40684,-0.060906,-0.01,-15.439,-0.21986,0.042047,-3.5086e-18
-0.40684,-0.060906,0.01,-15.439,-0.21986,0.042047,-3.5086e-18
-0.41062,-0.06016,-0.01,-14.769,-0.21979,0.044277,-1.4592e-19
-0.41062,-0.06016,0.01,-14.769,-0.21979,0.044277,-1.4592e-19
-0.41439,-0.059389,-0.01,-14.66,-0.21998,0.045841,3.3627e-18
-0.41439,-0.059389,0.01,-14.66,-0.21998,0.045841,3.3627e-18
-0.41815,-0.058592,-0.01,-14.161,-0.22077,0.048446,-3.1307e-18
-0.41815,-0.058592,0.01,-14.161,-0.22077,0.048446,-3.1307e-18
-0.4219,-0.057742,-0.01,-13.89,-0.22148,0.050432,-6.4623e-18
-0.4219,-0.057742,0.01,-13.89,-0.22148,0.050432,-6.4623e-18
-0.42565,-0.056887,-0.01,-13.368,-0.22225,0.053274,-4.436e-19
-0.42565,-0.056887,0.01,-13.368,-0.22225,0.053274,-4.436e-19
-0.42939,-0.055953,-0.01,-12.782,-0.22225,0.055745,2.888e-18
-0.42939,-0.055953,0.01,-12.782,-0.22225,0.055745,2.888e-18
-0.43312,-0.055019,-0.01,-12.21,-0.22221,0.0583,-3.5712e-35
-0.43312,-0.055019,0.01,-12.21,-0.22221,0.0583,-3.5712e-35
-0.43683,-0.054004,-0.01,-11.503,-0.22186,0.061088,-2.7304e-18
-0.43683,-0.054004,0.01,-11.503,-0.22186,0.061088,-2.7304e-18
-0.44054,-0.052981,-0.01,-10.813,-0.22135,0.063742,-2.7304e-18
-0.44054,-0.052981,0.01,-10.813,-0.22135,0.063742,-2.7304e-18
-0.44423,-0.05188,-0.01,-10.052,-0.22091,0.066742,-4.7528e-18
-0.44423,-0.05188,0.01,-10.052,-0.22091,0.066742,-4.7528e-18
-0.44791,-0.050761,-0.01,-9.183,-0.22001,0.069775,-8.5455e-18
-0.44791,-0.050761,0.01,-9.183,-0.22001,0.069775,-8.5455e-18
-0.45156,-0.04956,-0.01,-8.3215,-0.21927,0.072954,-3.7927e-18
-0.45156,-0.04956,0.01,-8.3215,-0.21927,0.072954,-3.7927e-18
-0.45521,-0.048339,-0.01,-7.2334,-0.21792,0.076443,5.5602e-18
-0.45521,-0.048339,0.01,-7.2334,-0.21792,0.076443,5.5602e-18
-0.45882,-0.047021,-0.01,-6.069,-0.21582,0.07963,1.1296e-17
-0.45882,-0.047021,0.01,-6.069,-0.21582,0.07963,1.1296e-17
-0.46243,-0.045684,-0.01,-4.9686,-0.21435,0.08358,2.2236e-18
-0.46243,-0.045684,0.01,-4.9686,-0.21435,0.08358,2.2236e-18
-0.466,-0.044236,-0.01,-3.2427,-0.21059,0.087252,-3.5121e-18
-0.466,-0.044236,0.01,-3.2427,-0.21059,0.087252,-3.5121e-18
-0.46954,-0.042748,-0.01,-2.0561,-0.20777,0.090512,6.5168e-19
-0.46954,-0.042748,0.01,-2.0561,-0.20777,0.090512,6.5168e-19
-0.47306,-0.041175,-0.01,-0.090145,-0.20391,0.095021,8.349e-20
-0.47306,-0.041175,0.01,-0.090145,-0.20391,0.095021,8.349e-20
-0.47652,-0.039511,-0.01,1.789,-0.1986,0.097818,-1.6654e-18
-0.47652,-0.039511,0.01,1.789,-0.1986,0.097818,-1.6654e-18
-0.47996,-0.037788,-0.01,3.7058,-0.19399,0.10251,-3.4492e-18
-0.47996,-0.037788,0.01,3.7058,-0.19399,0.10251,-3.4492e-18
-0.48333,-0.035933,-0.01,6.5278,-0.18608,0.10661,-2.3522e-18
-0.48333,-0.035933,0.01,6.5278,-0.18608,0.10661,-2.3522e-18
-0.48665,-0.033982,-0.01,9.3058,-0.17648,0.10805,3.2155e-22
-0.48665,-0.033982,0.01,9.3058,-0.17648,0.10805,3.2155e-22
-0.48991,-0.031935,-0.01,12.136,-0.16732,0.11093,3.2444e-22
-0.48991,-0.031935,0.01,12.136,-0.16732,0.11093,3.2444e-22
-0.49307,-0.029752,-0.01,15.723,-0.15553,0.11402,8.2771e-18
-0.49307,-0.029752,0.01,15.723,-0.15553,0.11402,8.2771e-18
-0.49613,-0.027409,-0.01,19.983,-0.14005,0.11396,8.2771e-18
-0.49613,-0.027409,0.01,19.983,-0.14005,0.11396,8.2771e-18
-0.49906,-0.024922,-0.01,24.544,-0.12245,0.11102,4.1001e-27
-0.49906,-0.024922,0.01,24.544,-0.12245,0.11102,4.1001e-27
-0.50184,-0.02227,-0.01,29.505,-0.10277,0.1058,1.3162e-23
-0.50184,-0.02227,0.01,29.505,-0.10277,0.1058,1.3162e-23
-0.50444,-0.019433,-0.01,34.846,-0.080322,0.096111,4.4627e-24
-0.50444,-0.019433,0.01,34.846,-0.080322,0.096111,4.4627e-24
-0.50679,-0.016392,-0.01,40.303,-0.057175,0.082199,-3.8171e-22
-0.50679,-0.016392,0.01,40.303,-0.057175,0.082199,-3.8171e-22
-0.50883,-0.013138,-0.01,45.265,-0.035242,0.063216,-2.2145e-17
-0.50883,-0.013138,0.01,45.265,-0.035242,0.063216,-2.2145e-17
-0.51049,-0.009674,-0.01,48.749,-0.014435,0.032694,-2.2145e-17
-0.51049,-0.009674,0.01,48.749,-0.014435,0.032694,-2.2145e-17
-0.51169,-0.0060258,-0.01,49.554,0.0012513,-0.013396,2.2901e-17
-0.51169,-0.0060258,0.01,49.554,0.0012513,-0.013396,2.2901e-17
-0.51236,-0.0022436,-0.01,46.547,0.0045639,-0.071249,2.2901e-17
-0.51236,-0.0022436,0.01,46.547,0.0045639,-0.071249,2.2901e-17
-0.24978,-0.072836,0.01,-16.732,-0.18297,-0.00064694,2.9935e-20
-0.24456,-0.072792,0.01,-16.46,-0.17973,-0.0015117,1.6945e-19
-0.24456,-0.072792,-0.01,-16.46,-0.17973,-0.0015117,1.6945e-19
-0.24978,-0.072836,-0.01,-16.732,-0.18297,-0.00064694,2.9935e-20
-0.2393,-0.072748,0.01,-16.099,-0.17876,-0.0018702,-1.7397e-19
-0.2393,-0.072748,-0.01,-16.099,-0.17876,-0.0018702,-1.7397e-19
-0.234,-0.072682,0.01,-16.174,-0.1779,-0.0026791,-3.4341e-19
-0.234,-0.072682,-0.01,-16.174,-0.1779,-0.0026791,-3.4341e-19
-0.22867,-0.072588,0.01,-15.866,-0.17654,-0.0031196,6.3607e-25
-0.22867,-0.072588,-0.01,-15.866,-0.17654,-0.0031196,6.3607e-25
-0.2233,-0.072493,0.01,-15.852,-0.17606,-0.003792,-6.6418e-19
-0.2233,-0.072493,-0.01,-15.852,-0.17606,-0.003792,-6.6418e-19
-0.21789,-0.072355,0.01,-15.657,-0.17368,-0.0045087,-3.7635e-20
-0.21789,-0.072355,-0.01,-15.657,-0.17368,-0.0045087,-3.7635e-20
-0.21245,-0.072211,0.01,-15.317,-0.17273,-0.0048124,-6.7999e-22
-0.21245,-0.072211,-0.01,-15.317,-0.17273,-0.0048124,-6.7999e-22
-0.20697,-0.072051,0.01,-15.357,-0.1719,-0.0055074,-6.2723e-19
-0.20697,-0.072051,-0.01,-15.357,-0.1719,-0.0055074,-6.2723e-19
-0.20145,-0.071858,0.01,-15.047,-0.17024,-0.0059422,1.6358e-35
-0.20145,-0.071858,-0.01,-15.047,-0.17024,-0.0059422,1.6358e-35
-0.19589,-0.071664,0.01,-14.907,-0.16957,-0.0064415,3.196e-26
-0.19589,-0.071664,-0.01,-14.907,-0.16957,-0.0064415,3.196e-26
-0.19029,-0.071434,0.01,-14.746,-0.16758,-0.0070367,3.196e-26
-0.19029,-0.071434,-0.01,-14.746,-0.16758,-0.0070367,3.196e-26
-0.18465,-0.071193,0.01,-14.412,-0.16657,-0.0072925,-6.8962e-35
-0.18465,-0.071193,-0.01,-14.412,-0.16657,-0.0072925,-6.8962e-35
-0.17898,-0.070939,0.01,-14.408,-0.16579,-0.007886,-2.6297e-25
-0.17898,-0.070939,-0.01,-14.408,-0.16579,-0.007886,-2.6297e-25
-0.17327,-0.070651,0.01,-14.1,-0.16398,-0.0082856,-1.8315e-27
-0.17327,-0.070651,-0.01,-14.1,-0.16398,-0.0082856,-1.8315e-27
-0.16751,-0.07036,0.01,-13.874,-0.16318,-0.0086543,-1.0782e-18
-0.16751,-0.07036,-0.01,-13.874,-0.16318,-0.0086543,-1.0782e-18
-0.16172,-0.070038,0.01,-13.733,-0.16147,-0.0091477,-1.0782e-18
-0.16172,-0.070038,-0.01,-13.733,-0.16147,-0.0091477,-1.0782e-18
-0.15589,-0.069702,0.01,-13.404,-0.16039,-0.0093599,2.0261e-18
-0.15589,-0.069702,-0.01,-13.404,-0.16039,-0.0093599,2.0261e-18
-0.15002,-0.069355,0.01,-13.35,-0.15962,-0.0098596,4.0475e-18
-0.15002,-0.069355,-0.01,-13.35,-0.15962,-0.0098596,4.0475e-18
-0.14411,-0.068973,0.01,-13.042,-0.15778,-0.010197,2.0214e-18
-0.14411,-0.068973,-0.01,-13.042,-0.15778,-0.010197,2.0214e-18
-0.13815,-0.068589,0.01,-12.777,-0.15687,-0.010478,-1.9142e-18
-0.13815,-0.068589,-0.01,-12.777,-0.15687,-0.010478,-1.9142e-18
-0.13216,-0.068176,0.01,-12.629,-0.15538,-0.010882,-3.7499e-18
-0.13216,-0.068176,-0.01,-12.629,-0.15538,-0.010882,-3.7499e-18
-0.12613,-0.067746,0.01,-12.299,-0.15426,-0.011054,-1.8356e-18
-0.12613,-0.067746,-0.01,-12.299,-0.15426,-0.011054,-1.8356e-18
-0.12005,-0.067308,0.01,-12.2,-0.15342,-0.011463,-1.7811e-18
-0.12005,-0.067308,-0.01,-12.2,-0.15342,-0.011463,-1.7811e-18
-0.11393,-0.066835,0.01,-11.89,-0.1517,-0.011724,-1.7811e-18
-0.11393,-0.066835,-0.01,-11.89,-0.1517,-0.011724,-1.7811e-18
-0.10777,-0.066359,0.01,-11.62,-0.15075,-0.011955,1.6789e-18
-0.10777,-0.066359,-0.01,-11.62,-0.15075,-0.011955,1.6789e-18
-0.10157,-0.065855,0.01,-11.441,-0.14929,-0.012272,7.7275e-20
-0.10157,-0.065855,-0.01,-11.441,-0.14929,-0.012272,7.7275e-20
-0.095328,-0.065336,0.01,-11.112,-0.14816,-0.012408,-3.9335e-20
-0.095328,-0.065336,-0.01,-11.112,-0.14816,-0.012408,-3.9335e-20
-0.089041,-0.064806,0.01,-10.973,-0.1472,-0.012727,2.2155e-20
-0.089041,-0.064806,-0.01,-10.973,-0.1472,-0.012727,2.2155e-20
-0.082712,-0.064246,0.01,-10.655,-0.14573,-0.012903,-2.9916e-18
-0.082712,-0.064246,-0.01,-10.655,-0.14573,-0.012903,-2.9916e-18
-0.076339,-0.063682,0.01,-10.411,-0.14479,-0.013118,-1.4515e-18
-0.076339,-0.063682,-0.01,-10.411,-0.14479,-0.013118,-1.4515e-18
-0.069923,-0.063087,0.01,-10.181,-0.14324,-0.013345,-1.6205e-25
-0.069923,-0.063087,-0.01,-10.181,-0.14324,-0.013345,-1.6205e-25
-0.063463,-0.062482,0.01,-9.8546,-0.14213,-0.013447,-1.123e-27
-0.063463,-0.062482,-0.01,-9.8546,-0.14213,-0.013447,-1.123e-27
-0.056959,-0.061861,0.01,-9.6819,-0.14104,-0.01368,9.2435e-27
-0.056959,-0.061861,-0.01,-9.6819,-0.14104,-0.01368,9.2435e-27
-0.050411,-0.061216,0.01,-9.3534,-0.13982,-0.013768,-2.4683e-18
-0.050411,-0.061216,-0.01,-9.3534,-0.13982,-0.013768,-2.4683e-18
-0.043816,-0.060567,0.01,-9.1571,-0.13893,-0.013987,2.4557e-18
-0.043816,-0.060567,-0.01,-9.1571,-0.13893,-0.013987,2.4557e-18
-0.037179,-0.059884,0.01,-8.8622,-0.13731,-0.01413,7.2009e-18
-0.037179,-0.059884,-0.01,-8.8622,-0.13731,-0.01413,7.2009e-18
-0.030494,-0.059197,0.01,-8.5432,-0.13624,-0.014201,2.2769e-18
-0.030494,-0.059197,-0.01,-8.5432,-0.13624,-0.014201,2.2769e-18
-0.023765,-0.058486,0.01,-8.3362,-0.13508,-0.014359,-2.1365e-18
-0.023765,-0.058486,-0.01,-8.3362,-0.13508,-0.014359,-2.1365e-18
-0.016989,-0.057761,0.01,-8.0071,-0.1339,-0.014411,-8.0485e-20
-0.016989,-0.057761,-0.01,-8.0071,-0.1339,-0.014411,-8.0485e-20
-0.010167,-0.057023,0.01,-7.7894,-0.13281,-0.014546,2.056e-18
-0.010167,-0.057023,-0.01,-7.7894,-0.13281,-0.014546,2.056e-18
-0.0032982,-0.056262,0.01,-7.473,-0.1316,-0.014588,-1.3307e-24
-0.0032982,-0.056262,-0.01,-7.473,-0.1316,-0.014588,-1.3307e-24
0.0036184,-0.055496,0.01,-7.2331,-0.13061,-0.014704,1.8438e-18
0.0036184,-0.055496,-0.01,-7.2331,-0.13061,-0.014704,1.8438e-18
0.010581,-0.0547,0.01,-6.9384,-0.12918,-0.014768,1.5461e-19
0.010581,-0.0547,-0.01,-6.9384,-0.12918,-0.014768,1.5461e-19
0.017593,-0.053899,0.01,-6.6257,-0.12807,-0.014789,-3.3498e-18
0.017593,-0.053899,-0.01,-6.6257,-0.12807,-0.014789,-3.3498e-18
0.024651,-0.053076,0.01,-6.3799,-0.12693,-0.014858,-1.1789e-19
0.024651,-0.053076,-0.01,-6.3799,-0.12693,-0.014858,-1.1789e-19
0.031759,-0.052241,0.01,-6.0606,-0.12576,-0.014862,1.5428e-18
0.031759,-0.052241,-0.01,-6.0606,-0.12576,-0.014862,1.5428e-18
0.038916,-0.05139,0.01,-5.8065,-0.12466,-0.014909,-8.9739e-26
0.038916,-0.05139,-0.01,-5.8065,-0.12466,-0.014909,-8.9739e-26
0.046122,-0.050524,0.01,-5.4942,-0.1235,-0.014903,-1.3054e-18
0.046122,-0.050524,-0.01,-5.4942,-0.1235,-0.014903,-1.3054e-18
0.053377,-0.049646,0.01,-5.2274,-0.1224,-0.014926,-5.863e-20
0.053377,-0.049646,-0.01,-5.2274,-0.1224,-0.014926,-5.863e-20
0.060682,-0.048749,0.01,-4.9225,-0.12125,-0.01491,2.3867e-18
0.060682,-0.048749,-0.01,-4.9225,-0.12125,-0.01491,2.3867e-18
0.068038,-0.047843,0.01,-4.6428,-0.12016,-0.01491,2.2352e-18
0.068038,-0.047843,-0.01,-4.6428,-0.12016,-0.01491,2.2352e-18
0.075444,-0.046917,0.01,-4.3443,-0.119,-0.014884,1.0953e-18
0.075444,-0.046917,-0.01,-4.3443,-0.119,-0.014884,1.0953e-18
0.082903,-0.045985,0.01,-4.0484,-0.11791,-0.014856,-1.5116e-24
0.082903,-0.045985,-0.01,-4.0484,-0.11791,-0.014856,-1.5116e-24
0.090411,-0.045032,0.01,-3.7594,-0.11675,-0.014822,-1.6216e-24
0.090411,-0.045032,-0.01,-3.7594,-0.11675,-0.014822,-1.6216e-24
0.097973,-0.044072,0.01,-3.5443,-0.11612,-0.014748,-9.6667e-26
0.097973,-0.044072,-0.01,-3.5443,-0.11612,-0.014748,-9.6667e-26
-0.25363,-0.072831,-0.01,-16.48,-0.18445,0.00023346,5.9871e-20
-0.25363,-0.072831,0.01,-16.48,-0.18445,0.00023346,5.9871e-20
-0.47076,0.042203,0.01,-42.456,-0.30788,-0.13357,-3.995e-17
-0.47076,0.042203,-0.01,-42.456,-0.30788,-0.13357,-3.995e-17
-0.46727,0.043718,-0.01,-43.361,-0.31058,-0.1305,-1.9975e-17
-0.46727,0.043718,0.01,-43.361,-0.31058,-0.1305,-1.9975e-17
-0.46375,0.04515,-0.01,-44.233,-0.31112,-0.12314,2.0795e-17
-0.46375,0.04515,0.01,-44.233,-0.31112,-0.12314,2.0795e-17
-0.4602,0.046516,-0.01,-44.24,-0.30972,-0.11671,4.1625e-17
-0.4602,0.046516,0.01,-44.24,-0.30972,-0.11671,4.1625e-17
-0.45663,0.047831,-0.01,-44.882,-0.3094,-0.11035,4.2228e-17
-0.45663,0.047831,0.01,-44.882,-0.3094,-0.11035,4.2228e-17
-0.45303,0.049069,-0.01,-44.944,-0.30647,-0.10403,2.1399e-17
-0.45303,0.049069,0.01,-44.944,-0.30647,-0.10403,2.1399e-17
-0.44942,0.050277,-0.01,-44.948,-0.30424,-0.098174,2.1402e-17
-0.44942,0.050277,0.01,-44.948,-0.30424,-0.098174,2.1402e-17
-0.44579,0.051406,-0.01,-44.971,-0.30214,-0.092857,2.1402e-17
-0.44579,0.051406,0.01,-44.971,-0.30214,-0.092857,2.1402e-17
-0.44215,0.052512,-0.01,-44.951,-0.2999,-0.087967,4.0316e-23
-0.44215,0.052512,0.01,-44.951,-0.2999,-0.087967,4.0316e-23
-0.43848,0.053548,-0.01,-44.893,-0.29711,-0.082944,1.0427e-17
-0.43848,0.053548,0.01,-44.893,-0.29711,-0.082944,1.0427e-17
-0.43482,0.05456,-0.01,-44.619,-0.29448,-0.078762,1.0427e-17
-0.43482,0.05456,0.01,-44.619,-0.29448,-0.078762,1.0427e-17
-0.43113,0.055515,-0.01,-44.577,-0.29211,-0.074408,-1.0407e-17
-0.43113,0.055515,0.01,-44.577,-0.29211,-0.074408,-1.0407e-17
-0.42744,0.056439,-0.01,-44.3,-0.28968,-0.070935,2.4551e-20
-0.42744,0.056439,0.01,-44.3,-0.28968,-0.070935,2.4551e-20
-0.42374,0.057326,-0.01,-44.303,-0.28757,-0.067005,1.0432e-17
-0.42374,0.057326,0.01,-44.303,-0.28757,-0.067005,1.0432e-17
-0.42003,0.058166,-0.01,-44.032,-0.28571,-0.064216,4.3517e-23
-0.42003,0.058166,0.01,-44.032,-0.28571,-0.064216,4.3517e-23
-0.41632,0.058994,-0.01,-44.264,-0.28376,-0.060664,-1.0517e-17
-0.41632,0.058994,0.01,-44.264,-0.28376,-0.060664,-1.0517e-17
-0.41259,0.059756,-0.01,-43.974,-0.28029,-0.057233,-2.0683e-17
-0.41259,0.059756,0.01,-43.974,-0.28029,-0.057233,-2.0683e-17
-0.40886,0.060518,-0.01,-43.766,-0.27818,-0.054579,2.528e-19
-0.40886,0.060518,0.01,-43.766,-0.27818,-0.054579,2.528e-19
-0.40512,0.061222,-0.01,-43.616,-0.27486,-0.051066,1.0419e-17
-0.40512,0.061222,0.01,-43.616,-0.27486,-0.051066,1.0419e-17
-0.40138,0.06191,-0.01,-43.038,-0.27283,-0.04928,9.251e-38
-0.40138,0.06191,0.01,-43.038,-0.27283,-0.04928,9.251e-38
-0.39764,0.062576,-0.01,-43.256,-0.27134,-0.04646,-1.2385e-40
-0.39764,0.062576,0.01,-43.256,-0.27134,-0.04646,-1.2385e-40
-0.39388,0.063194,-0.01,-42.853,-0.26845,-0.044149,9.5445e-38
-0.39388,0.063194,0.01,-42.853,-0.26845,-0.044149,9.5445e-38
-0.39013,0.063812,-0.01,-42.808,-0.2671,-0.042088,1.0177e-17
-0.39013,0.063812,0.01,-42.808,-0.2671,-0.042088,1.0177e-17
-0.38636,0.064378,-0.01,-42.603,-0.26325,-0.039061,1.0177e-17
-0.38636,0.064378,0.01,-42.603,-0.26325,-0.039061,1.0177e-17
-0.3826,0.06493,-0.01,-41.993,-0.262,-0.038064,9.8893e-18
-0.3826,0.06493,0.01,-41.993,-0.262,-0.038064,9.8893e-18
-0.37883,0.065473,-0.01,-42.365,-0.26132,-0.035773,4.8723e-18
-0.37883,0.065473,0.01,-42.365,-0.26132,-0.035773,4.8723e-18
-0.37506,0.065962,-0.01,-41.856,-0.25664,-0.033152,-9.8417e-18
-0.37506,0.065962,0.01,-41.856,-0.25664,-0.033152,-9.8417e-18
-0.37129,0.06645,-0.01,-41.271,-0.25553,-0.03218,-4.8247e-18
-0.37129,0.06645,0.01,-41.271,-0.25553,-0.03218,-4.8247e-18
-0.36751,0.066914,-0.01,-41.355,-0.25382,-0.029947,4.8444e-18
-0.36751,0.066914,0.01,-41.355,-0.25382,-0.029947,4.8444e-18
-0.36373,0.067343,-0.01,-40.757,-0.25086,-0.028402,1.0593e-19
-0.36373,0.067343,0.01,-40.757,-0.25086,-0.028402,1.0593e-19
-0.35995,0.067772,-0.01,-40.577,-0.25045,-0.027184,6.3225e-20
-0.35995,0.067772,0.01,-40.577,-0.25045,-0.027184,6.3225e-20
-0.35616,0.068165,-0.01,-40.392,-0.24707,-0.024919,9.4968e-18
-0.35616,0.068165,0.01,-40.392,-0.24707,-0.024919,9.4968e-18
-0.35238,0.068538,-0.01,-39.697,-0.245,-0.024041,5.7135e-20
-0.35238,0.068538,0.01,-39.697,-0.245,-0.024041,5.7135e-20
-0.34859,0.06891,-0.01,-39.767,-0.24506,-0.022757,-4.6379e-18
-0.34859,0.06891,0.01,-39.767,-0.24506,-0.022757,-4.6379e-18
-0.3448,0.069242,-0.01,-39.456,-0.2408,-0.020577,4.5649e-18
-0.3448,0.069242,0.01,-39.456,-0.2408,-0.020577,4.5649e-18
-0.34101,0.06956,-0.01,-38.711,-0.23924,-0.020047,4.5649e-18
-0.34101,0.06956,0.01,-38.711,-0.23924,-0.020047,4.5649e-18
-0.33722,0.069879,-0.01,-38.896,-0.23962,-0.018818,4.6082e-18
-0.33722,0.069879,0.01,-38.896,-0.23962,-0.018818,4.6082e-18
-0.33342,0.070156,-0.01,-38.544,-0.23503,-0.016797,1.5517e-19
-0.33342,0.070156,0.01,-38.544,-0.23503,-0.016797,1.5517e-19
-0.32963,0.070423,-0.01,-37.789,-0.23354,-0.016389,-4.453e-18
-0.32963,0.070423,0.01,-37.789,-0.23354,-0.016389,-4.453e-18
-0.32583,0.07069,-0.01,-37.957,-0.23413,-0.015313,2.2463e-18
-0.32583,0.07069,0.01,-37.957,-0.23413,-0.015313,2.2463e-18
-0.32203,0.07092,-0.01,-37.637,-0.22977,-0.013493,2.2462e-18
-0.32203,0.07092,0.01,-37.637,-0.22977,-0.013493,2.2462e-18
-0.31824,0.071138,-0.01,-36.91,-0.22799,-0.013046,7.5549e-35
-0.31824,0.071138,0.01,-36.91,-0.22799,-0.013046,7.5549e-35
-0.31444,0.071356,-0.01,-36.963,-0.22873,-0.012206,2.1836e-18
-0.31444,0.071356,0.01,-36.963,-0.22873,-0.012206,2.1836e-18
-0.31064,0.071543,-0.01,-36.743,-0.22508,-0.010597,2.1836e-18
-0.31064,0.071543,0.01,-36.743,-0.22508,-0.010597,2.1836e-18
-0.30684,0.071714,-0.01,-36.065,-0.22269,-0.0099969,8.8162e-39
-0.30684,0.071714,0.01,-36.065,-0.22269,-0.0099969,8.8162e-39
-0.30303,0.071886,-0.01,-35.922,-0.2235,-0.0094522,0
-0.30303,0.071886,0.01,-35.922,-0.2235,-0.0094522,0
-0.29923,0.072036,-0.01,-35.863,-0.22099,-0.0080457,0
-0.29923,0.072036,0.01,-35.863,-0.22099,-0.0080457,0
-0.29543,0.072163,-0.01,-35.223,-0.21768,-0.0072186,-2.4979e-36
-0.29543,0.072163,0.01,-35.223,-0.21768,-0.0072186,-2.4979e-36
-0.29163,0.07229,-0.01,-34.871,-0.21841,-0.0070194,-2.495e-36
-0.29163,0.07229,0.01,-34.871,-0.21841,-0.0070194,-2.495e-36
-0.28782,0.072408,-0.01,-35.042,-0.21729,-0.0057823,1.0315e-18
-0.28782,0.072408,0.01,-35.042,-0.21729,-0.0057823,1.0315e-18
-0.28402,0.072492,-0.01,-34.466,-0.21274,-0.00468,2.0254e-18
-0.28402,0.072492,0.01,-34.466,-0.21274,-0.00468,2.0254e-18
-0.28022,0.072576,-0.01,-33.871,-0.21281,-0.0046965,9.9391e-19
-0.28022,0.072576,0.01,-33.871,-0.21281,-0.0046965,9.9391e-19
-0.27641,0.07266,-0.01,-34.119,-0.21316,-0.0037308,7.5928e-24
-0.27641,0.07266,0.01,-34.119,-0.21316,-0.0037308,7.5928e-24
-0.27261,0.072709,-0.01,-33.697,-0.20848,-0.002516,-4.8587e-19
-0.27261,0.072709,0.01,-33.697,-0.20848,-0.002516,-4.8587e-19
-0.2688,0.072753,-0.01,-33.007,-0.20698,-0.0023596,-1.4538e-18
-0.2688,0.072753,0.01,-33.007,-0.20698,-0.0023596,-1.4538e-18
-0.265,0.072796,-0.01,-32.982,-0.20805,-0.0018864,-7.254e-19
-0.265,0.072796,0.01,-32.982,-0.20805,-0.0018864,-7.254e-19
-0.26119,0.072822,-0.01,-33.021,-0.20774,-0.0013877,4.8512e-19
-0.26119,0.072822,0.01,-33.021,-0.20774,-0.0013877,4.8512e-19
-0.26119,0.072822,0.01,-32.628,-0.20337,-0.00025569,-1.1984e-19
-0.26119,0.072822,-0.01,-32.628,-0.20337,-0.00025569,-1.1984e-19
-0.25739,0.072827,-0.01,-32.238,-0.2025,-0.00025533,-5.992e-20
-0.25739,0.072827,0.01,-32.238,-0.2025,-0.00025533,-5.992e-20
-0.25358,0.072832,-0.01,-31.847,-0.20314,-0.00025751,-8.9682e-25
-0.25358,0.072832,0.01,-31.847,-0.20314,-0.00025751,-8.9682e-25
-0.24978,0.072836,-0.01,-32.034,-0.20268,0.00071386,3.9909e-25
-0.24978,0.072836,0.01,-32.034,-0.20268,0.00071386,3.9909e-25
-0.24456,0.072792,-0.01,-31.453,-0.19842,0.0016677,-3.2623e-19
-0.24456,0.072792,0.01,-31.453,-0.19842,0.0016677,-3.2623e-19
-0.2393,0.072748,-0.01,-30.807,-0.19702,0.0020603,-9.7931e-19
-0.2393,0.072748,0.01,-30.807,-0.19702,0.0020603,-9.7931e-19
-0.234,0.072682,-0.01,-30.701,-0.19561,0.0029439,-6.5308e-19
-0.234,0.072682,0.01,-30.701,-0.19561,0.0029439,-6.5308e-19
-0.22867,0.072588,-0.01,-30.088,-0.19352,0.0034191,-1.2025e-24
-0.22867,0.072588,0.01,-30.088,-0.19352,0.0034191,-1.2025e-24
-0.2233,0.072493,-0.01,-29.848,-0.19265,0.0041484,1.2404e-18
-0.2233,0.072493,0.01,-29.848,-0.19265,0.0041484,1.2404e-18
-0.21789,0.072355,-0.01,-29.412,-0.18949,0.0049192,2.4244e-18
-0.21789,0.072355,0.01,-29.412,-0.18949,0.0049192,2.4244e-18
-0.21245,0.072211,-0.01,-28.814,-0.18806,0.0052394,9.565e-21
-0.21245,0.072211,0.01,-28.814,-0.18806,0.0052394,9.565e-21
-0.20697,0.072051,-0.01,-28.668,-0.18676,0.0059833,-1.1744e-18
-0.20697,0.072051,0.01,-28.668,-0.18676,0.0059833,-1.1744e-18
-0.20145,0.071858,-0.01,-28.089,-0.18443,0.006438,1.219e-35
-0.20145,0.071858,0.01,-28.089,-0.18443,0.006438,1.219e-35
-0.19589,0.071664,-0.01,-27.726,-0.18337,0.006966,-4.4425e-18
-0.19589,0.071664,0.01,-27.726,-0.18337,0.006966,-4.4425e-18
-0.19029,0.071434,-0.01,-27.363,-0.18075,0.0075909,-4.4425e-18
-0.19029,0.071434,0.01,-27.363,-0.18075,0.0075909,-4.4425e-18
-0.18465,0.071193,-0.01,-26.793,-0.17925,0.007849,-2.1007e-18
-0.18465,0.071193,0.01,-26.793,-0.17925,0.007849,-2.1007e-18
-0.17898,0.070939,-0.01,-26.603,-0.17808,0.0084711,-2.1007e-18
-0.17898,0.070939,0.01,-26.603,-0.17808,0.0084711,-2.1007e-18
-0.17327,0.070651,-0.01,-26.056,-0.17564,0.0088756,3.382e-27
-0.17327,0.070651,0.01,-26.056,-0.17564,0.0088756,3.382e-27
-0.16751,0.07036,-0.01,-25.619,-0.17445,0.0092534,-1.9792e-18
-0.16751,0.07036,0.01,-25.619,-0.17445,0.0092534,-1.9792e-18
-0.16172,0.070038,-0.01,-25.299,-0.17227,0.0097605,-1.9792e-18
-0.16172,0.070038,0.01,-25.299,-0.17227,0.0097605,-1.9792e-18
-0.15589,0.069702,-0.01,-24.75,-0.17072,0.0099635,-3.7364e-18
-0.15589,0.069702,0.01,-24.75,-0.17072,0.0099635,-3.7364e-18
-0.15002,0.069355,-0.01,-24.515,-0.16959,0.010476,-4.0565e-20
-0.15002,0.069355,0.01,-24.515,-0.16959,0.010476,-4.0565e-20
-0.14411,0.068973,-0.01,-23.991,-0.16719,0.010807,3.6958e-18
-0.14411,0.068973,0.01,-23.991,-0.16719,0.010807,3.6958e-18
-0.13815,0.068589,-0.01,-23.535,-0.16592,0.011083,-3.5086e-18
-0.13815,0.068589,0.01,-23.535,-0.16592,0.011083,-3.5086e-18
-0.13216,0.068176,-0.01,-23.22,-0.164,0.011487,-1.2325e-19
-0.13216,0.068176,0.01,-23.22,-0.164,0.011487,-1.2325e-19
-0.12613,0.067746,-0.01,-22.682,-0.16244,0.011643,3.3853e-18
-0.12613,0.067746,0.01,-22.682,-0.16244,0.011643,3.3853e-18
-0.12005,0.067308,-0.01,-22.412,-0.16128,0.012052,3.2595e-18
-0.12005,0.067308,0.01,-22.412,-0.16128,0.012052,3.2595e-18
-0.11393,0.066835,-0.01,-21.904,-0.15909,0.012297,3.2595e-18
-0.11393,0.066835,0.01,-21.904,-0.15909,0.012297,3.2595e-18
-0.10777,0.066359,-0.01,-21.456,-0.1578,0.012516,3.0857e-18
-0.10777,0.066359,0.01,-21.456,-0.1578,0.012516,3.0857e-18
-0.10157,0.065855,-0.01,-21.117,-0.15595,0.012821,1.1702e-19
-0.10157,0.065855,0.01,-21.117,-0.15595,0.012821,1.1702e-19
-0.095328,0.065336,-0.01,-20.598,-0.15444,0.012935,-5.8642e-18
-0.095328,0.065336,0.01,-20.598,-0.15444,0.012935,-5.8642e-18
-0.089041,0.064806,-0.01,-20.298,-0.15315,0.013243,-5.2655e-20
-0.089041,0.064806,0.01,-20.298,-0.15315,0.013243,-5.2655e-20
-0.082712,0.064246,-0.01,-19.797,-0.15128,0.013396,5.5581e-18
-0.082712,0.064246,0.01,-19.797,-0.15128,0.013396,5.5581e-18
-0.076339,0.063682,-0.01,-19.385,-0.15004,0.013595,2.7152e-18
-0.076339,0.063682,0.01,-19.385,-0.15004,0.013595,2.7152e-18
-0.069923,0.063087,-0.01,-18.998,-0.14812,0.013802,3.0423e-25
-0.069923,0.063087,0.01,-18.998,-0.14812,0.013802,3.0423e-25
-0.063463,0.062482,-0.01,-18.502,-0.14667,0.013879,2.113e-27
-0.063463,0.062482,0.01,-18.502,-0.14667,0.013879,2.113e-27
-0.056959,0.061861,-0.01,-18.176,-0.14525,0.01409,4.8931e-18
-0.056959,0.061861,0.01,-18.176,-0.14525,0.01409,4.8931e-18
-0.050411,0.061216,-0.01,-17.678,-0.14369,0.014151,4.8931e-18
-0.050411,0.061216,0.01,-17.678,-0.14369,0.014151,4.8931e-18
-0.043816,0.060567,-0.01,-17.328,-0.14251,0.01435,2.1521e-24
-0.043816,0.060567,0.01,-17.328,-0.14251,0.01435,2.1521e-24
-0.037179,0.059884,-0.01,-16.877,-0.14055,0.014465,4.3866e-18
-0.037179,0.059884,0.01,-16.877,-0.14055,0.014465,4.3866e-18
-0.030494,0.059197,-0.01,-16.404,-0.13919,0.014511,4.3866e-18
-0.030494,0.059197,0.01,-16.404,-0.13919,0.014511,4.3866e-18
-0.023765,0.058486,-0.01,-16.053,-0.13773,0.014642,4.1415e-18
-0.023765,0.058486,0.01,-16.053,-0.13773,0.014642,4.1415e-18
-0.016989,0.057761,-0.01,-15.566,-0.13624,0.014665,1.3271e-19
-0.016989,0.057761,0.01,-15.566,-0.13624,0.014665,1.3271e-19
-0.010167,0.057023,-0.01,-15.207,-0.13488,0.014774,-4.0088e-18
-0.010167,0.057023,0.01,-15.207,-0.13488,0.014774,-4.0088e-18
-0.0032982,0.056262,-0.01,-14.739,-0.13337,0.014786,-7.4251e-18
-0.0032982,0.056262,0.01,-14.739,-0.13337,0.014786,-7.4251e-18
0.0036184,0.055496,-0.01,-14.357,-0.1321,0.014874,-3.7768e-18
0.0036184,0.055496,0.01,-14.357,-0.1321,0.014874,-3.7768e-18
0.010581,0.0547,-0.01,-13.92,-0.13038,0.014907,7.0876e-18
0.010581,0.0547,0.01,-13.92,-0.13038,0.014907,7.0876e-18
0.017593,0.053899,-0.01,-13.467,-0.12901,0.014899,7.0195e-20
0.017593,0.053899,0.01,-13.467,-0.12901,0.014899,7.0195e-20
0.024651,0.053076,-0.01,-13.086,-0.12759,0.014938,-6.5704e-18
0.024651,0.053076,0.01,-13.086,-0.12759,0.014938,-6.5704e-18
0.031759,0.052241,-0.01,-12.626,-0.12616,0.014911,-3.2012e-18
0.031759,0.052241,0.01,-12.626,-0.12616,0.014911,-3.2012e-18
0.038916,0.05139,-0.01,-12.239,-0.1248,0.014928,1.8694e-25
0.038916,0.05139,0.01,-12.239,-0.1248,0.014928,1.8694e-25
0.046122,0.050524,-0.01,-11.79,-0.12338,0.014892,2.8309e-18
0.046122,0.050524,0.01,-11.79,-0.12338,0.014892,2.8309e-18
0.053377,0.049646,-0.01,-11.393,-0.12204,0.014884,2.8309e-18
0.053377,0.049646,0.01,-11.393,-0.12204,0.014884,2.8309e-18
0.060682,0.048749,-0.01,-10.956,-0.12063,0.014837,2.5805e-18
0.060682,0.048749,0.01,-10.956,-0.12063,0.014837,2.5805e-18
0.068038,0.047843,-0.01,-10.547,-0.11931,0.014806,5.0776e-18
0.068038,0.047843,0.01,-10.547,-0.11931,0.014806,5.0776e-18
0.075444,0.046917,-0.01,-10.12,-0.1179,0.014749,2.4971e-18
0.075444,0.046917,0.01,-10.12,-0.1179,0.014749,2.4971e-18
0.082903,0.045985,-0.01,-9.6983,-0.11657,0.01469,-4.5255e-18
0.082903,0.045985,0.01,-9.6983,-0.11657,0.01469,-4.5255e-18
0.090411,0.045032,-0.01,-9.2856,-0.11518,0.014626,-4.5255e-18
0.090411,0.045032,0.01,-9.2856,-0.11518,0.014626,-4.5255e-18
0.097973,0.044072,-0.01,-8.8543,-0.11385,0.014538,8.61e-28
0.097973,0.044072,0.01,-8.8543,-0.11385,0.014538,8.61e-28
0.10559,0.043095,-0.01,-8.4469,-0.11253,0.014461,-3.794e-18
0.10559,0.043095,0.01,-8.4469,-0.11253,0.014461,-3.794e-18
0.11325,0.04211,-0.01,-8.0173,-0.11119,0.014358,-1.8534e-19
0.11325,0.04211,0.01,-8.0173,-0.11119,0.014358,-1.8534e-19
0.12097,0.04111,-0.01,-7.6043,-0.10988,0.01426,2.4468e-19
0.12097,0.04111,0.01,-7.6043,-0.10988,0.01426,2.4468e-19
0.12875,0.0401,-0.01,-7.1784,-0.10854,0.014144,-1.9192e-19
0.12875,0.0401,0.01,-7.1784,-0.10854,0.014144,-1.9192e-19
0.13657,0.039078,-0.01,-6.7611,-0.10723,0.014027,3.172e-18
0.13657,0.039078,0.01,-6.7611,-0.10723,0.014027,3.172e-18
0.14445,0.038047,-0.01,-6.3381,-0.10593,0.013897,2.7495e-18
0.14445,0.038047,0.01,-6.3381,-0.10593,0.013897,2.7495e-18
0.15239,0.037004,-0.01,-5.9219,-0.10464,0.013765,5.2802e-18
0.15239,0.037004,0.01,-5.9219,-0.10464,0.013765,5.2802e-18
0.16038,0.035952,-0.01,-5.5017,-0.10337,0.013623,2.5307e-18
0.16038,0.035952,0.01,-5.5017,-0.10337,0.013623,2.5307e-18
0.16843,0.034891,-0.01,-5.0886,-0.10211,0.013478,2.1336e-18
0.16843,0.034891,0.01,-5.0886,-0.10211,0.013478,2.1336e-18
0.17654,0.033821,-0.01,-4.6705,-0.10086,0.013322,4.078e-18
0.17654,0.033821,0.01,-4.6705,-0.10086,0.013322,4.078e-18
0.1847,0.032744,-0.01,-4.2601,-0.099617,0.013163,3.6938e-18
0.1847,0.032744,0.01,-4.2601,-0.099617,0.013163,3.6938e-18
0.19292,0.031658,-0.01,-3.8428,-0.098378,0.012991,1.7494e-18
0.19292,0.031658,0.01,-3.8428,-0.098378,0.012991,1.7494e-18
0.20119,0.030567,-0.01,-3.4326,-0.097169,0.012819,2.4413e-26
0.20119,0.030567,0.01,-3.4326,-0.097169,0.012819,2.4413e-26
0.20953,0.029468,-0.01,-3.2296,-0.096556,0.012733,4.3582e-26
0.20953,0.029468,0.01,-3.2296,-0.096556,0.012733,4.3582e-26
0.20953,0.029468,0.01,-2.8104,-0.09532,0.012535,-2.3774e-18
0.20953,0.029468,-0.01,-2.8104,-0.09532,0.012535,-2.3774e-18
0.21792,0.028365,-0.01,-2.609,-0.094742,0.012444,-1.7746e-19
0.21792,0.028365,0.01,-2.609,-0.094742,0.012444,-1.7746e-19
0.22638,0.027257,-0.01,-2.2028,-0.093526,0.012249,1.0113e-18
0.22638,0.027257,0.01,-2.2028,-0.093526,0.012249,1.0113e-18
0.23489,0.026144,-0.01,-1.788,-0.092334,0.012041,1.3617e-26
0.23489,0.026144,0.01,-1.788,-0.092334,0.012041,1.3617e-26
0.24346,0.02503,-0.01,-1.3856,-0.091152,0.01184,1.1039e-26
0.24346,0.02503,0.01,-1.3856,-0.091152,0.01184,1.1039e-26
0.2521,0.02391,-0.01,-0.96822,-0.089944,0.011611,-3.0356e-19
0.2521,0.02391,0.01,-0.96822,-0.089944,0.011611,-3.0356e-19
0.26079,0.022794,-0.01,-0.56723,-0.088845,0.011386,-1.4488e-19
0.26079,0.022794,0.01,-0.56723,-0.088845,0.011386,-1.4488e-19
0.26955,0.021675,-0.01,-0.17454,-0.087649,0.011164,1.5868e-19
0.26955,0.021675,0.01,-0.17454,-0.087649,0.011164,1.5868e-19
0.27837,0.020556,-0.01,0.24655,-0.086474,0.01091,-1.0517e-27
0.27837,0.020556,0.01,0.24655,-0.086474,0.01091,-1.0517e-27
0.28726,0.019442,-0.01,0.63868,-0.085404,0.010677,-6.5642e-19
0.28726,0.019442,0.01,0.63868,-0.085404,0.010677,-6.5642e-19
0.29621,0.018328,-0.01,1.0407,-0.084214,0.010423,-1.6144e-19
0.29621,0.018328,0.01,1.0407,-0.084214,0.010423,-1.6144e-19
0.30522,0.017221,-0.01,1.4478,-0.083117,0.010149,1.1375e-18
0.30522,0.017221,0.01,1.4478,-0.083117,0.010149,1.1375e-18
0.3143,0.016121,-0.01,1.8329,-0.082076,0.0098954,6.4248e-19
0.3143,0.016121,0.01,1.8329,-0.082076,0.0098954,6.4248e-19
0.32344,0.015026,-0.01,2.2303,-0.0809,0.0096236,2.8444e-24
0.32344,0.015026,0.01,2.2303,-0.0809,0.0096236,2.8444e-24
0.33265,0.01394,-0.01,2.6382,-0.079819,0.0093207,-1.0896e-18
0.33265,0.01394,0.01,2.6382,-0.079819,0.0093207,-1.0896e-18
0.34192,0.012869,-0.01,3.0176,-0.078862,0.0090318,-2.306e-18
0.34192,0.012869,0.01,3.0176,-0.078862,0.0090318,-2.306e-18
0.35127,0.011809,-0.01,3.3963,-0.077808,0.0087479,-1.2164e-18
0.35127,0.011809,0.01,3.3963,-0.077808,0.0087479,-1.2164e-18
0.36068,0.010762,-0.01,3.7922,-0.076684,0.0084409,-2.9937e-18
0.36068,0.010762,0.01,3.7922,-0.076684,0.0084409,-2.9937e-18
0.37016,0.0097307,-0.01,4.1894,-0.075658,0.0081013,-1.3556e-18
0.37016,0.0097307,0.01,4.1894,-0.075658,0.0081013,-1.3556e-18
0.37971,0.0087254,-0.01,4.5614,-0.074768,0.0077612,1.6381e-18
0.37971,0.0087254,0.01,4.5614,-0.074768,0.0077612,1.6381e-18
0.38933,0.0077421,-0.01,4.9232,-0.073846,0.0074289,-1.8814e-18
0.38933,0.0077421,0.01,4.9232,-0.073846,0.0074289,-1.8814e-18
0.39902,0.0067842,-0.01,5.298,-0.072899,0.0070749,-1.8814e-18
0.39902,0.0067842,0.01,5.298,-0.072899,0.0070749,-1.8814e-18
0.40879,0.0058556,-0.01,5.6619,-0.072014,0.0067059,-2.1192e-18
0.40879,0.0058556,0.01,5.6619,-0.072014,0.0067059,-2.1192e-18
0.41862,0.0049607,-0.01,6.0202,-0.07116,0.0063174,-2.1192e-18
0.41862,0.0049607,0.01,6.0202,-0.07116,0.0063174,-2.1192e-18
0.42853,0.0041042,-0.01,6.3711,-0.070355,0.0059101,-8.6715e-28
0.42853,0.0041042,0.01,6.3711,-0.070355,0.0059101,-8.6715e-28
0.43851,0.0032912,-0.01,6.714,-0.069575,0.0054732,9.2663e-27
0.43851,0.0032912,0.01,6.714,-0.069575,0.0054732,9.2663e-27
0.44857,0.0025293,-0.01,7.0526,-0.068963,0.0049861,8.945e-27
0.44857,0.0025293,0.01,7.0526,-0.068963,0.0049861,8.945e-27
0.4587,0.0018328,-0.01,7.3477,-0.068489,0.0044784,-1.3082e-18
0.4587,0.0018328,0.01,7.3477,-0.068489,0.0044784,-1.3082e-18
0.46891,0.0012004,-0.01,7.6416,-0.068075,0.0038921,-2.6661e-18
0.46891,0.0012004,0.01,7.6416,-0.068075,0.0038921,-2.6661e-18
0.47919,0.00066226,-0.01,7.9073,-0.068146,0.0031784,-1.358e-18
0.47919,0.00066226,0.01,7.9073,-0.068146,0.0031784,-1.358e-18
0.48956,0.00023775,-0.01,8.0752,-0.06988,0.0024284,-6.9751e-19
0.48956,0.00023775,0.01,8.0752,-0.06988,0.0024284,-6.9751e-19
0.5,0,-0.01,8.1471,-0.07138,0.0020549,-1.395e-18
0.5,0,0.01,8.1471,-0.07138,0.0020549,-1.395e-18


==> Results/foil_Re107/karman_Re107_5aoa_data.csv <==
"Points:0","Points:1","Points:2","p","wallShearStress:0","wallShearStress:1","wallShearStress:2"
0.097973,-0.044072,0.01,1.0608,-0.11382,-0.014608,2.8053e-26
0.10559,-0.043095,0.01,1.2074,-0.1133,-0.014556,-1.1614e-24
0.10559,-0.043095,-0.01,1.2074,-0.1133,-0.014556,-1.1614e-24
0.097973,-0.044072,-0.01,1.0608,-0.11382,-0.014608,2.8053e-26
0.11325,-0.04211,0.01,1.4265,-0.11238,-0.014508,6.8955e-19
0.11325,-0.04211,-0.01,1.4265,-0.11238,-0.014508,6.8955e-19
0.12097,-0.04111,0.01,1.6309,-0.11148,-0.014464,6.8955e-19
0.12097,-0.04111,-0.01,1.6309,-0.11148,-0.014464,6.8955e-19
0.12875,-0.0401,0.01,1.8498,-0.11056,-0.014402,8.7857e-19
0.12875,-0.0401,-0.01,1.8498,-0.11056,-0.014402,8.7857e-19
0.13657,-0.039078,0.01,2.0602,-0.10966,-0.01434,8.7857e-19
0.13657,-0.039078,-0.01,2.0602,-0.10966,-0.01434,8.7857e-19
0.14445,-0.038047,0.01,2.2805,-0.10874,-0.014262,1.0635e-18
0.14445,-0.038047,-0.01,2.2805,-0.10874,-0.014262,1.0635e-18
0.15239,-0.037004,0.01,2.4984,-0.10783,-0.01418,2.227e-18
0.15239,-0.037004,-0.01,2.4984,-0.10783,-0.01418,2.227e-18
0.16038,-0.035952,0.01,2.7209,-0.10692,-0.014088,1.1635e-18
0.16038,-0.035952,-0.01,2.7209,-0.10692,-0.014088,1.1635e-18
0.16843,-0.034891,0.01,2.9411,-0.10602,-0.013991,-1.3403e-18
0.16843,-0.034891,-0.01,2.9411,-0.10602,-0.013991,-1.3403e-18
0.17654,-0.033821,0.01,3.1648,-0.10514,-0.013884,8.196e-20
0.17654,-0.033821,-0.01,3.1648,-0.10514,-0.013884,8.196e-20
0.1847,-0.032744,0.01,3.3837,-0.10427,-0.013774,-8.852e-20
0.1847,-0.032744,-0.01,3.3837,-0.10427,-0.013774,-8.852e-20
0.19292,-0.031658,0.01,3.6104,-0.10339,-0.013649,-1.5108e-18
0.19292,-0.031658,-0.01,3.6104,-0.10339,-0.013649,-1.5108e-18
0.20119,-0.030567,0.01,3.8318,-0.10254,-0.013523,2.2903e-26
0.20119,-0.030567,-0.01,3.8318,-0.10254,-0.013523,2.2903e-26
0.20953,-0.029468,0.01,4.0569,-0.10166,-0.013384,-1.7652e-18
0.20953,-0.029468,-0.01,4.0569,-0.10166,-0.013384,-1.7652e-18
0.21792,-0.028365,0.01,4.282,-0.10082,-0.013238,-1.7652e-18
0.21792,-0.028365,-0.01,4.282,-0.10082,-0.013238,-1.7652e-18
0.22638,-0.027257,0.01,4.5038,-0.099956,-0.013088,-1.9256e-18
0.22638,-0.027257,-0.01,4.5038,-0.099956,-0.013088,-1.9256e-18
0.23489,-0.026144,0.01,4.7352,-0.099116,-0.012921,-3.9358e-18
0.23489,-0.026144,-0.01,4.7352,-0.099116,-0.012921,-3.9358e-18
0.24346,-0.02503,0.01,4.9554,-0.098282,-0.012762,-2.0102e-18
0.24346,-0.02503,-0.01,4.9554,-0.098282,-0.012762,-2.0102e-18
0.2521,-0.02391,0.01,5.1918,-0.097419,-0.012572,2.1754e-18
0.2521,-0.02391,-0.01,5.1918,-0.097419,-0.012572,2.1754e-18
0.26079,-0.022794,0.01,5.413,-0.096665,-0.012384,-5.5115e-20
0.26079,-0.022794,-0.01,5.413,-0.096665,-0.012384,-5.5115e-20
0.26955,-0.021675,0.01,5.6269,-0.095823,-0.012201,-2.2305e-18
0.26955,-0.021675,-0.01,5.6269,-0.095823,-0.012201,-2.2305e-18
0.27837,-0.020556,0.01,5.8703,-0.095004,-0.011983,-3.3766e-26
0.27837,-0.020556,-0.01,5.8703,-0.095004,-0.011983,-3.3766e-26
0.28726,-0.019442,0.01,6.0842,-0.094289,-0.011784,1.73e-24
0.28726,-0.019442,-0.01,6.0842,-0.094289,-0.011784,1.73e-24
0.29621,-0.018328,0.01,6.309,-0.093449,-0.011562,-2.5382e-18
0.29621,-0.018328,-0.01,6.309,-0.093449,-0.011562,-2.5382e-18
0.30522,-0.017221,0.01,6.5414,-0.092705,-0.011316,-5.1413e-18
0.30522,-0.017221,-0.01,6.5414,-0.092705,-0.011316,-5.1413e-18
0.3143,-0.016121,0.01,6.7491,-0.092025,-0.011091,-2.6031e-18
0.3143,-0.016121,-0.01,6.7491,-0.092025,-0.011091,-2.6031e-18
0.32344,-0.015026,0.01,6.971,-0.091207,-0.010846,-5.4766e-18
0.32344,-0.015026,-0.01,6.971,-0.091207,-0.010846,-5.4766e-18
0.33265,-0.01394,0.01,7.2052,-0.090488,-0.010563,-8.2836e-18
0.33265,-0.01394,-0.01,7.2052,-0.090488,-0.010563,-8.2836e-18
0.34192,-0.012869,0.01,7.4066,-0.089904,-0.010293,-2.8069e-18
0.34192,-0.012869,-0.01,7.4066,-0.089904,-0.010293,-2.8069e-18
0.35127,-0.011809,0.01,7.607,-0.089226,-0.010028,1.3949e-24
0.35127,-0.011809,-0.01,7.607,-0.089226,-0.010028,1.3949e-24
0.36068,-0.010762,0.01,7.8271,-0.08848,-0.0097355,-2.9794e-18
0.36068,-0.010762,-0.01,7.8271,-0.08848,-0.0097355,-2.9794e-18
0.37016,-0.0097307,0.01,8.048,-0.087839,-0.0094018,-6.023e-18
0.37016,-0.0097307,-0.01,8.048,-0.087839,-0.0094018,-6.023e-18
0.37971,-0.0087254,0.01,8.24,-0.08735,-0.0090636,-3.0436e-18
0.37971,-0.0087254,-0.01,8.24,-0.08735,-0.0090636,-3.0436e-18
0.38933,-0.0077421,0.01,8.4176,-0.086851,-0.0087335,-3.1319e-18
0.38933,-0.0077421,-0.01,8.4176,-0.086851,-0.0087335,-3.1319e-18
0.39902,-0.0067842,0.01,8.6067,-0.08634,-0.0083757,3.219e-18
0.39902,-0.0067842,-0.01,8.6067,-0.08634,-0.0083757,3.219e-18
0.40879,-0.0058556,0.01,8.7821,-0.085909,-0.0079961,3.1354e-18
0.40879,-0.0058556,-0.01,8.7821,-0.085909,-0.0079961,3.1354e-18
0.41862,-0.0049607,0.01,8.9466,-0.085543,-0.0075906,-3.2155e-18
0.41862,-0.0049607,-0.01,8.9466,-0.085543,-0.0075906,-3.2155e-18
0.42853,-0.0041042,0.01,9.0971,-0.085261,-0.0071585,2.9475e-28
0.42853,-0.0041042,-0.01,9.0971,-0.085261,-0.0071585,2.9475e-28
0.43851,-0.0032912,0.01,9.2313,-0.085051,-0.0066868,-1.2284e-26
0.43851,-0.0032912,-0.01,9.2313,-0.085051,-0.0066868,-1.2284e-26
0.44857,-0.0025293,0.01,9.3518,-0.085091,-0.0061481,-1.2296e-26
0.44857,-0.0025293,-0.01,9.3518,-0.085091,-0.0061481,-1.2296e-26
0.4587,-0.0018328,0.01,9.4044,-0.085368,-0.005578,-1.6454e-18
0.4587,-0.0018328,-0.01,9.4044,-0.085368,-0.005578,-1.6454e-18
0.46891,-0.0012004,0.01,9.4362,-0.085899,-0.0049058,1.57e-21
0.46891,-0.0012004,-0.01,9.4362,-0.085899,-0.0049058,1.57e-21
0.47919,-0.00066226,0.01,9.3871,-0.087269,-0.0040636,1.647e-18
0.47919,-0.00066226,-0.01,9.3871,-0.087269,-0.0040636,1.647e-18
0.48956,-0.00023775,0.01,9.1486,-0.091399,-0.0031242,7.7006e-19
0.48956,-0.00023775,-0.01,9.1486,-0.091399,-0.0031242,7.7006e-19
0.5,0,0.01,8.9967,-0.094545,-0.0026352,1.5401e-18
0.5,0,-0.01,8.9967,-0.094545,-0.0026352,1.5401e-18
-0.51245,0.0015983,0.01,-3.3376,-0.026153,-0.35154,-6.4912e-25
-0.51245,0.0015983,-0.01,-3.3376,-0.026153,-0.35154,-6.4912e-25
-0.51187,0.0053556,-0.01,-23.08,-0.094834,-0.41289,-1.5061e-17
-0.51187,0.0053556,0.01,-23.08,-0.094834,-0.41289,-1.5061e-17
-0.51077,0.0089907,-0.01,-40.321,-0.16788,-0.44578,7.7895e-18
-0.51077,0.0089907,0.01,-40.321,-0.16788,-0.44578,7.7895e-18
-0.5092,0.012452,-0.01,-55.221,-0.23729,-0.45491,2.285e-17
-0.5092,0.012452,0.01,-55.221,-0.23729,-0.45491,2.285e-17
-0.50725,0.015712,-0.01,-66.48,-0.29351,-0.44155,-3.3428e-17
-0.50725,0.015712,0.01,-66.48,-0.29351,-0.44155,-3.3428e-17
-0.50499,0.018765,-0.01,-73.981,-0.33387,-0.41473,-3.3428e-17
-0.50499,0.018765,0.01,-73.981,-0.33387,-0.41473,-3.3428e-17
-0.50247,0.021619,-0.01,-78.652,-0.36235,-0.38497,1.8394e-23
-0.50247,0.021619,0.01,-78.652,-0.36235,-0.38497,1.8394e-23
-0.49977,0.024291,-0.01,-82.058,-0.38396,-0.35825,-3.9313e-17
-0.49977,0.024291,0.01,-82.058,-0.38396,-0.35825,-3.9313e-17
-0.49691,0.0268,-0.01,-84.842,-0.39851,-0.33025,-3.9313e-17
-0.49691,0.0268,0.01,-84.842,-0.39851,-0.33025,-3.9313e-17
-0.49391,0.029138,-0.01,-85.705,-0.40249,-0.29805,-1.901e-23
-0.49391,0.029138,0.01,-85.705,-0.40249,-0.29805,-1.901e-23
-0.49079,0.031323,-0.01,-84.809,-0.40174,-0.27135,1.05e-26
-0.49079,0.031323,0.01,-84.809,-0.40174,-0.27135,1.05e-26
-0.4876,0.033396,-0.01,-84.692,-0.4071,-0.25609,1.902e-23
-0.4876,0.033396,0.01,-84.692,-0.4071,-0.25609,1.902e-23
-0.48435,0.035372,-0.01,-86.322,-0.41151,-0.23851,4.1145e-17
-0.48435,0.035372,0.01,-86.322,-0.41151,-0.23851,4.1145e-17
-0.48102,0.037207,-0.01,-85.571,-0.40318,-0.21519,4.1145e-17
-0.48102,0.037207,0.01,-85.571,-0.40318,-0.21519,4.1145e-17
-0.47764,0.038957,-0.01,-83.639,-0.39926,-0.2022,-2.7989e-27
-0.47764,0.038957,0.01,-83.639,-0.39926,-0.2022,-2.7989e-27
-0.47423,0.040647,-0.01,-84.604,-0.40169,-0.18963,3.7512e-23
-0.47423,0.040647,0.01,-84.604,-0.40169,-0.18963,3.7512e-23
-0.47076,0.042203,-0.01,-85.569,-0.40039,-0.17922,-1.6596e-33
-0.47076,0.042203,0.01,-85.569,-0.40039,-0.17922,-1.6596e-33
-0.25363,-0.072831,0.01,-5.0669,-0.16305,0.00020638,-7.1772e-26
-0.25363,-0.072831,-0.01,-5.0669,-0.16305,0.00020638,-7.1772e-26
-0.25747,-0.072827,-0.01,-5.2616,-0.16352,0.0002081,-9.913e-21
-0.25747,-0.072827,0.01,-5.2616,-0.16352,0.0002081,-9.913e-21
-0.26132,-0.072822,-0.01,-5.4427,-0.16551,0.00069787,-9.9133e-21
-0.26132,-0.072822,0.01,-5.4427,-0.16551,0.00069787,-9.9133e-21
-0.26517,-0.072794,-0.01,-5.2561,-0.16673,0.0015472,3.0159e-25
-0.26517,-0.072794,0.01,-5.2561,-0.16673,0.0015472,3.0159e-25
-0.26902,-0.07275,-0.01,-5.0596,-0.16542,0.0018922,-3.765e-27
-0.26902,-0.07275,0.01,-5.0596,-0.16542,0.0018922,-3.765e-27
-0.27286,-0.072706,-0.01,-5.289,-0.16619,0.0020874,-1.1649e-24
-0.27286,-0.072706,0.01,-5.289,-0.16619,0.0020874,-1.1649e-24
-0.27671,-0.072654,-0.01,-5.2515,-0.16877,0.0030318,1.4421e-19
-0.27671,-0.072654,0.01,-5.2515,-0.16877,0.0030318,1.4421e-19
-0.28056,-0.072569,-0.01,-4.8287,-0.16765,0.0037089,1.4421e-19
-0.28056,-0.072569,0.01,-4.8287,-0.16765,0.0037089,1.4421e-19
-0.2844,-0.072483,-0.01,-5.0587,-0.16738,0.0036968,1.5758e-19
-0.2844,-0.072483,0.01,-5.0587,-0.16738,0.0036968,1.5758e-19
-0.28825,-0.072398,-0.01,-5.1128,-0.17039,0.0046581,-1.2174e-19
-0.28825,-0.072398,0.01,-5.1128,-0.17039,0.0046581,-1.2174e-19
-0.2921,-0.072274,-0.01,-4.6349,-0.16996,0.0055847,-2.7932e-19
-0.2921,-0.072274,0.01,-4.6349,-0.16996,0.0055847,-2.7932e-19
-0.29594,-0.072146,-0.01,-4.7089,-0.16891,0.0056197,-1.9919e-29
-0.29594,-0.072146,0.01,-4.7089,-0.16891,0.0056197,-1.9919e-29
-0.29979,-0.072018,-0.01,-4.7967,-0.17115,0.0064079,-1.2528e-25
-0.29979,-0.072018,0.01,-4.7967,-0.17115,0.0064079,-1.2528e-25
-0.30363,-0.071859,-0.01,-4.4262,-0.17158,0.0074277,-1.9241e-24
-0.30363,-0.071859,0.01,-4.4262,-0.17158,0.0074277,-1.9241e-24
-0.30747,-0.071686,-0.01,-4.3386,-0.1705,0.0076797,-3.9311e-24
-0.30747,-0.071686,0.01,-4.3386,-0.1705,0.0076797,-3.9311e-24
-0.31132,-0.071512,-0.01,-4.4362,-0.17208,0.008337,-2.562e-19
-0.31132,-0.071512,0.01,-4.4362,-0.17208,0.008337,-2.562e-19
-0.31516,-0.071314,-0.01,-4.123,-0.17308,0.0094569,-2.562e-19
-0.31516,-0.071314,0.01,-4.123,-0.17308,0.0094569,-2.562e-19
-0.319,-0.071094,-0.01,-3.901,-0.17195,0.0098704,4.608e-19
-0.319,-0.071094,0.01,-3.901,-0.17195,0.0098704,4.608e-19
-0.32284,-0.070873,-0.01,-4,-0.1731,0.010463,9.3027e-19
-0.32284,-0.070873,0.01,-4,-0.1731,0.010463,9.3027e-19
-0.32668,-0.07063,-0.01,-3.6967,-0.17436,0.011681,7.9189e-20
-0.32668,-0.07063,0.01,-3.6967,-0.17436,0.011681,7.9189e-20
-0.33052,-0.07036,-0.01,-3.4019,-0.17326,0.012197,-3.9028e-19
-0.33052,-0.07036,0.01,-3.4019,-0.17326,0.012197,-3.9028e-19
-0.33436,-0.07009,-0.01,-3.476,-0.17423,0.01282,-4.0752e-19
-0.33436,-0.07009,0.01,-3.476,-0.17423,0.01282,-4.0752e-19
-0.3382,-0.069796,-0.01,-3.1294,-0.17535,0.01411,-4.0752e-19
-0.3382,-0.069796,0.01,-3.1294,-0.17535,0.01411,-4.0752e-19
-0.34203,-0.069475,-0.01,-2.8353,-0.17435,0.014655,3.0829e-44
-0.34203,-0.069475,0.01,-2.8353,-0.17435,0.014655,3.0829e-44
-0.34586,-0.069153,-0.01,-2.8491,-0.17542,0.015435,1.0669e-24
-0.34586,-0.069153,0.01,-2.8491,-0.17542,0.015435,1.0669e-24
-0.34969,-0.068802,-0.01,-2.4042,-0.17598,0.016754,-2.3565e-19
-0.34969,-0.068802,0.01,-2.4042,-0.17598,0.016754,-2.3565e-19
-0.35352,-0.068425,-0.01,-2.188,-0.17515,0.017245,-5.089e-19
-0.35352,-0.068425,0.01,-2.188,-0.17515,0.017245,-5.089e-19
-0.35735,-0.068048,-0.01,-2.0988,-0.17659,0.018342,-7.0308e-19
-0.35735,-0.068048,0.01,-2.0988,-0.17659,0.018342,-7.0308e-19
-0.36118,-0.067633,-0.01,-1.5027,-0.17617,0.019618,-5.6443e-19
-0.36118,-0.067633,0.01,-1.5027,-0.17617,0.019618,-5.6443e-19
-0.365,-0.067199,-0.01,-1.449,-0.17564,0.019958,-1.346e-19
-0.365,-0.067199,0.01,-1.449,-0.17564,0.019958,-1.346e-19
-0.36882,-0.066765,-0.01,-1.2203,-0.17761,0.021554,-8.1365e-20
-0.36882,-0.066765,0.01,-1.2203,-0.17761,0.021554,-8.1365e-20
-0.37264,-0.066275,-0.01,-0.49982,-0.17644,0.0228,-4.6483e-20
-0.37264,-0.066275,0.01,-0.49982,-0.17644,0.0228,-4.6483e-20
-0.37646,-0.065781,-0.01,-0.45652,-0.17607,0.023207,3.4882e-20
-0.37646,-0.065781,0.01,-0.45652,-0.17607,0.023207,3.4882e-20
-0.38027,-0.065272,-0.01,-0.0052065,-0.17726,0.024907,-1.4021e-19
-0.38027,-0.065272,0.01,-0.0052065,-0.17726,0.024907,-1.4021e-19
-0.38408,-0.064714,-0.01,0.54418,-0.17612,0.025873,-2.5319e-19
-0.38408,-0.064714,0.01,0.54418,-0.17612,0.025873,-2.5319e-19
-0.38788,-0.064156,-0.01,0.75393,-0.17641,0.026949,-1.1298e-19
-0.38788,-0.064156,0.01,0.75393,-0.17641,0.026949,-1.1298e-19
-0.39168,-0.063556,-0.01,1.4487,-0.17587,0.028444,4.3622e-19
-0.39168,-0.063556,0.01,1.4487,-0.17587,0.028444,4.3622e-19
-0.39548,-0.062931,-0.01,1.7006,-0.17556,0.02917,4.3622e-19
-0.39548,-0.062931,0.01,1.7006,-0.17556,0.02917,4.3622e-19
-0.39927,-0.062298,-0.01,2.2558,-0.1762,0.03101,6.9461e-19
-0.39927,-0.062298,0.01,2.2558,-0.1762,0.03101,6.9461e-19
-0.40306,-0.061602,-0.01,2.9771,-0.17472,0.032226,6.9461e-19
-0.40306,-0.061602,0.01,2.9771,-0.17472,0.032226,6.9461e-19
-0.40684,-0.060906,-0.01,3.3742,-0.17418,0.03336,8.7937e-19
-0.40684,-0.060906,0.01,3.3742,-0.17418,0.03336,8.7937e-19
-0.41062,-0.06016,-0.01,4.1278,-0.17338,0.034992,-1.6196e-19
-0.41062,-0.06016,0.01,4.1278,-0.17338,0.034992,-1.6196e-19
-0.41439,-0.059389,-0.01,4.6061,-0.173,0.036138,-1.0413e-18
-0.41439,-0.059389,0.01,4.6061,-0.173,0.036138,-1.0413e-18
-0.41815,-0.058592,-0.01,5.4435,-0.17214,0.037861,1.431e-18
-0.41815,-0.058592,0.01,5.4435,-0.17214,0.037861,1.431e-18
-0.4219,-0.057742,-0.01,6.0835,-0.17111,0.039052,2.8308e-18
-0.4219,-0.057742,0.01,6.0835,-0.17111,0.039052,2.8308e-18
-0.42565,-0.056887,-0.01,6.9054,-0.17027,0.040899,-4.1367e-19
-0.42565,-0.056887,0.01,6.9054,-0.17027,0.040899,-4.1367e-19
-0.42939,-0.055953,-0.01,7.8038,-0.16859,0.042379,-1.8135e-18
-0.42939,-0.055953,0.01,7.8038,-0.16859,0.042379,-1.8135e-18
-0.43312,-0.055019,-0.01,8.6469,-0.16708,0.043929,-9.4862e-35
-0.43312,-0.055019,0.01,8.6469,-0.16708,0.043929,-9.4862e-35
-0.43683,-0.054004,-0.01,9.6632,-0.1653,0.045622,2.2908e-18
-0.43683,-0.054004,0.01,9.6632,-0.1653,0.045622,2.2908e-18
-0.44054,-0.052981,-0.01,10.652,-0.16327,0.047124,2.2908e-18
-0.44054,-0.052981,0.01,10.652,-0.16327,0.047124,2.2908e-18
-0.44423,-0.05188,-0.01,11.754,-0.16127,0.048852,5.6074e-18
-0.44423,-0.05188,0.01,11.754,-0.16127,0.048852,5.6074e-18
-0.44791,-0.050761,-0.01,12.945,-0.15871,0.05046,1.2048e-17
-0.44791,-0.050761,0.01,12.945,-0.15871,0.05046,1.2048e-17
-0.45156,-0.04956,-0.01,14.179,-0.15612,0.052086,6.4409e-18
-0.45156,-0.04956,0.01,14.179,-0.15612,0.052086,6.4409e-18
-0.45521,-0.048339,-0.01,15.561,-0.15296,0.053789,-1.5455e-17
-0.45521,-0.048339,0.01,15.561,-0.15296,0.053789,-1.5455e-17
-0.45882,-0.047021,-0.01,17.026,-0.14923,0.055228,-3.1694e-17
-0.45882,-0.047021,0.01,17.026,-0.14923,0.055228,-3.1694e-17
-0.46243,-0.045684,-0.01,18.521,-0.14552,0.056884,1.9999e-18
-0.46243,-0.045684,0.01,18.521,-0.14552,0.056884,1.9999e-18
-0.466,-0.044236,-0.01,20.371,-0.14006,0.058222,1.8239e-17
-0.466,-0.044236,0.01,20.371,-0.14006,0.058222,1.8239e-17
-0.46954,-0.042748,-0.01,22.059,-0.13509,0.059038,-1.069e-17
-0.46954,-0.042748,0.01,22.059,-0.13509,0.059038,-1.069e-17
-0.47306,-0.041175,-0.01,24.157,-0.12888,0.060249,-2.2487e-17
-0.47306,-0.041175,0.01,24.157,-0.12888,0.060249,-2.2487e-17
-0.47652,-0.039511,-0.01,26.232,-0.12186,0.060244,-2.4419e-17
-0.47652,-0.039511,0.01,26.232,-0.12186,0.060244,-2.4419e-17
-0.47996,-0.037788,-0.01,28.403,-0.11495,0.060946,-2.6438e-17
-0.47996,-0.037788,0.01,28.403,-0.11495,0.060946,-2.6438e-17
-0.48333,-0.035933,-0.01,31.048,-0.1057,0.060784,-1.3815e-17
-0.48333,-0.035933,0.01,31.048,-0.1057,0.060784,-1.3815e-17
-0.48665,-0.033982,-0.01,33.699,-0.095394,0.058651,2.9441e-22
-0.48665,-0.033982,0.01,33.699,-0.095394,0.058651,2.9441e-22
-0.48991,-0.031935,-0.01,36.377,-0.085116,0.05665,3.0818e-22
-0.48991,-0.031935,0.01,36.377,-0.085116,0.05665,3.0818e-22
-0.49307,-0.029752,-0.01,39.312,-0.072827,0.053548,1.9019e-17
-0.49307,-0.029752,0.01,39.312,-0.072827,0.053548,1.9019e-17
-0.49613,-0.027409,-0.01,42.352,-0.058348,0.047617,1.9019e-17
-0.49613,-0.027409,0.01,42.352,-0.058348,0.047617,1.9019e-17
-0.49906,-0.024922,-0.01,45.242,-0.044351,0.0403,3e-27
-0.49906,-0.024922,0.01,45.242,-0.044351,0.0403,3e-27
-0.50184,-0.02227,-0.01,47.76,-0.030562,0.031319,2.1037e-23
-0.50184,-0.02227,0.01,47.76,-0.030562,0.031319,2.1037e-23
-0.50444,-0.019433,-0.01,49.523,-0.014154,0.016239,5.5381e-24
-0.50444,-0.019433,0.01,49.523,-0.014154,0.016239,5.5381e-24
-0.50679,-0.016392,-0.01,49.873,0.0053217,-0.0094903,1.2397e-22
-0.50679,-0.016392,0.01,49.873,0.0053217,-0.0094903,1.2397e-22
-0.50883,-0.013138,-0.01,47.804,0.024808,-0.048947,-2.145e-17
-0.50883,-0.013138,0.01,47.804,0.024808,-0.048947,-2.145e-17
-0.51049,-0.009674,-0.01,42.124,0.038495,-0.10306,-2.145e-17
-0.51049,-0.009674,0.01,42.124,0.038495,-0.10306,-2.145e-17
-0.51169,-0.0060258,-0.01,31.865,0.03985,-0.17321,1.1885e-17
-0.51169,-0.0060258,0.01,31.865,0.03985,-0.17321,1.1885e-17
-0.51236,-0.0022436,-0.01,16.482,0.021678,-0.26233,1.1885e-17
-0.51236,-0.0022436,0.01,16.482,0.021678,-0.26233,1.1885e-17
-0.24978,-0.072836,0.01,-5.5705,-0.16482,-0.0005844,9.6092e-21
-0.24456,-0.072792,0.01,-5.5002,-0.16243,-0.0013671,5.4754e-20
-0.24456,-0.072792,-0.01,-5.5002,-0.16243,-0.0013671,5.4754e-20
-0.24978,-0.072836,-0.01,-5.5705,-0.16482,-0.0005844,9.6092e-21
-0.2393,-0.072748,0.01,-5.33,-0.16186,-0.0016941,-6.1646e-20
-0.2393,-0.072748,-0.01,-5.33,-0.16186,-0.0016941,-6.1646e-20
-0.234,-0.072682,0.01,-5.5096,-0.16138,-0.0024316,-1.164e-19
-0.234,-0.072682,-0.01,-5.5096,-0.16138,-0.0024316,-1.164e-19
-0.22867,-0.072588,0.01,-5.3951,-0.16054,-0.0028372,2.1906e-25
-0.22867,-0.072588,-0.01,-5.3951,-0.16054,-0.0028372,2.1906e-25
-0.2233,-0.072493,0.01,-5.5198,-0.16036,-0.0034547,-2.3815e-19
-0.2233,-0.072493,-0.01,-5.5198,-0.16036,-0.0034547,-2.3815e-19
-0.21789,-0.072355,0.01,-5.4885,-0.15859,-0.0041172,-2.3763e-20
-0.21789,-0.072355,-0.01,-5.4885,-0.15859,-0.0041172,-2.3763e-20
-0.21245,-0.072211,0.01,-5.3196,-0.15799,-0.0044015,-6.6795e-21
-0.21245,-0.072211,-0.01,-5.3196,-0.15799,-0.0044015,-6.6795e-21
-0.20697,-0.072051,0.01,-5.4667,-0.15749,-0.005046,-2.2107e-19
-0.20697,-0.072051,-0.01,-5.4667,-0.15749,-0.005046,-2.2107e-19
-0.20145,-0.071858,0.01,-5.3371,-0.15636,-0.0054571,-1.15e-36
-0.20145,-0.071858,-0.01,-5.3371,-0.15636,-0.0054571,-1.15e-36
-0.19589,-0.071664,0.01,-5.3437,-0.156,-0.0059254,5.1443e-26
-0.19589,-0.071664,-0.01,-5.3437,-0.156,-0.0059254,5.1443e-26
-0.19029,-0.071434,0.01,-5.3168,-0.15448,-0.0064865,5.1443e-26
-0.19029,-0.071434,-0.01,-5.3168,-0.15448,-0.0064865,5.1443e-26
-0.18465,-0.071193,0.01,-5.1411,-0.15383,-0.0067343,-4.751e-35
-0.18465,-0.071193,-0.01,-5.1411,-0.15383,-0.0067343,-4.751e-35
-0.17898,-0.070939,0.01,-5.25,-0.15335,-0.0072942,-9.5233e-26
-0.17898,-0.070939,-0.01,-5.25,-0.15335,-0.0072942,-9.5233e-26
-0.17327,-0.070651,0.01,-5.1054,-0.15202,-0.0076806,-6.635e-28
-0.17327,-0.070651,-0.01,-5.1054,-0.15202,-0.0076806,-6.635e-28
-0.16751,-0.07036,0.01,-5.0253,-0.15151,-0.0080344,-3.984e-19
-0.16751,-0.07036,-0.01,-5.0253,-0.15151,-0.0080344,-3.984e-19
-0.16172,-0.070038,0.01,-5.0006,-0.1502,-0.0085082,-3.984e-19
-0.16172,-0.070038,-0.01,-5.0006,-0.1502,-0.0085082,-3.984e-19
-0.15589,-0.069702,0.01,-4.8182,-0.14947,-0.0087215,7.3025e-19
-0.15589,-0.069702,-0.01,-4.8182,-0.14947,-0.0087215,7.3025e-19
-0.15002,-0.069355,0.01,-4.879,-0.14896,-0.0092005,1.4793e-18
-0.15002,-0.069355,-0.01,-4.879,-0.14896,-0.0092005,1.4793e-18
-0.14411,-0.068973,0.01,-4.7207,-0.14757,-0.0095369,7.4903e-19
-0.14411,-0.068973,-0.01,-4.7207,-0.14757,-0.0095369,7.4903e-19
-0.13815,-0.068589,0.01,-4.5909,-0.14695,-0.0098139,-6.9995e-19
-0.13815,-0.068589,-0.01,-4.5909,-0.14695,-0.0098139,-6.9995e-19
-0.13216,-0.068176,0.01,-4.5521,-0.14577,-0.010208,-1.3517e-18
-0.13216,-0.068176,-0.01,-4.5521,-0.14577,-0.010208,-1.3517e-18
-0.12613,-0.067746,0.01,-4.3619,-0.14497,-0.010388,-6.5178e-19
-0.12613,-0.067746,-0.01,-4.3619,-0.14497,-0.010388,-6.5178e-19
-0.12005,-0.067308,0.01,-4.374,-0.14438,-0.010787,-6.4625e-19
-0.12005,-0.067308,-0.01,-4.374,-0.14438,-0.010787,-6.4625e-19
-0.11393,-0.066835,0.01,-4.2006,-0.14306,-0.011055,-6.4626e-19
-0.11393,-0.066835,-0.01,-4.2006,-0.14306,-0.011055,-6.4626e-19
-0.10777,-0.066359,0.01,-4.0573,-0.14239,-0.011291,5.9604e-19
-0.10777,-0.066359,-0.01,-4.0573,-0.14239,-0.011291,5.9604e-19
-0.10157,-0.065855,0.01,-3.9844,-0.1412,-0.011607,4.957e-20
-0.10157,-0.065855,-0.01,-3.9844,-0.1412,-0.011607,4.957e-20
-0.095328,-0.065336,0.01,-3.7851,-0.14037,-0.011754,-1.5245e-20
-0.095328,-0.065336,-0.01,-3.7851,-0.14037,-0.011754,-1.5245e-20
-0.089041,-0.064806,0.01,-3.7529,-0.13966,-0.012074,1.42e-21
-0.089041,-0.064806,-0.01,-3.7529,-0.13966,-0.012074,1.42e-21
-0.082712,-0.064246,0.01,-3.5623,-0.13851,-0.012263,-1.0003e-18
-0.082712,-0.064246,-0.01,-3.5623,-0.13851,-0.012263,-1.0003e-18
-0.076339,-0.063682,0.01,-3.4351,-0.13781,-0.012485,-4.7053e-19
-0.076339,-0.063682,-0.01,-3.4351,-0.13781,-0.012485,-4.7053e-19
-0.069923,-0.063087,0.01,-3.3109,-0.13655,-0.012721,-5.1028e-26
-0.069923,-0.063087,-0.01,-3.3109,-0.13655,-0.012721,-5.1028e-26
-0.063463,-0.062482,0.01,-3.1033,-0.13571,-0.012838,-3.495e-28
-0.063463,-0.062482,-0.01,-3.1033,-0.13571,-0.012838,-3.495e-28
-0.056959,-0.061861,0.01,-3.0326,-0.13486,-0.013079,4.8721e-27
-0.056959,-0.061861,-0.01,-3.0326,-0.13486,-0.013079,4.8721e-27
-0.050411,-0.061216,0.01,-2.8243,-0.13392,-0.013185,-7.2259e-19
-0.050411,-0.061216,-0.01,-2.8243,-0.13392,-0.013185,-7.2259e-19
-0.043816,-0.060567,0.01,-2.7329,-0.13325,-0.013415,7.7496e-19
-0.043816,-0.060567,-0.01,-2.7329,-0.13325,-0.013415,7.7496e-19
-0.037179,-0.059884,0.01,-2.5483,-0.1319,-0.013572,2.1118e-18
-0.037179,-0.059884,-0.01,-2.5483,-0.1319,-0.013572,2.1118e-18
-0.030494,-0.059197,0.01,-2.3382,-0.13104,-0.013658,6.1422e-19
-0.030494,-0.059197,-0.01,-2.3382,-0.13104,-0.013658,6.1422e-19
-0.023765,-0.058486,0.01,-2.2282,-0.13011,-0.013829,-5.479e-19
-0.023765,-0.058486,-0.01,-2.2282,-0.13011,-0.013829,-5.479e-19
-0.016989,-0.057761,0.01,-2.0113,-0.12917,-0.0139,-4.258e-20
-0.016989,-0.057761,-0.01,-2.0113,-0.12917,-0.0139,-4.258e-20
-0.010167,-0.057023,0.01,-1.8916,-0.1283,-0.01405,5.0532e-19
-0.010167,-0.057023,-0.01,-1.8916,-0.1283,-0.01405,5.0532e-19
-0.0032982,-0.056262,0.01,-1.6827,-0.12733,-0.014113,-7.9804e-25
-0.0032982,-0.056262,-0.01,-1.6827,-0.12733,-0.014113,-7.9804e-25
0.0036184,-0.055496,0.01,-1.5423,-0.12655,-0.014245,3.9988e-19
0.0036184,-0.055496,-0.01,-1.5423,-0.12655,-0.014245,3.9988e-19
0.010581,-0.0547,0.01,-1.3486,-0.12536,-0.014329,1.1278e-19
0.010581,-0.0547,-0.01,-1.3486,-0.12536,-0.014329,1.1278e-19
0.017593,-0.053899,0.01,-1.1361,-0.12446,-0.01437,-5.7439e-19
0.017593,-0.053899,-0.01,-1.1361,-0.12446,-0.01437,-5.7439e-19
0.024651,-0.053076,0.01,-0.98424,-0.12353,-0.014458,-8.0142e-20
0.024651,-0.053076,-0.01,-0.98424,-0.12353,-0.014458,-8.0142e-20
0.031759,-0.052241,0.01,-0.76614,-0.12258,-0.014484,2.0714e-19
0.031759,-0.052241,-0.01,-0.76614,-0.12258,-0.014484,2.0714e-19
0.038916,-0.05139,0.01,-0.6054,-0.12167,-0.01455,-1.1349e-26
0.038916,-0.05139,-0.01,-0.6054,-0.12167,-0.01455,-1.1349e-26
0.046122,-0.050524,0.01,-0.39117,-0.12072,-0.014566,-6.7552e-20
0.046122,-0.050524,-0.01,-0.39117,-0.12072,-0.014566,-6.7552e-20
0.053377,-0.049646,0.01,-0.21706,-0.11982,-0.014609,-2.9034e-20
0.053377,-0.049646,-0.01,-0.21706,-0.11982,-0.014609,-2.9034e-20
0.060682,-0.048749,0.01,-0.0068705,-0.11886,-0.014615,3.5891e-21
0.060682,-0.048749,-0.01,-0.0068705,-0.11886,-0.014615,3.5891e-21
0.068038,-0.047843,0.01,0.18044,-0.11797,-0.014636,-8.6804e-20
0.068038,-0.047843,-0.01,0.18044,-0.11797,-0.014636,-8.6804e-20
0.075444,-0.046917,0.01,0.38694,-0.117,-0.014633,-5.1875e-20
0.075444,-0.046917,-0.01,0.38694,-0.117,-0.014633,-5.1875e-20
0.082903,-0.045985,0.01,0.59157,-0.1161,-0.014627,-1.1066e-24
0.082903,-0.045985,-0.01,0.59157,-0.1161,-0.014627,-1.1066e-24
0.090411,-0.045032,0.01,0.7916,-0.11513,-0.014615,-1.087e-24
0.090411,-0.045032,-0.01,0.7916,-0.11513,-0.014615,-1.087e-24
0.097973,-0.044072,0.01,0.95768,-0.11461,-0.014553,2.8257e-26
0.097973,-0.044072,-0.01,0.95768,-0.11461,-0.014553,2.8257e-26
-0.25363,-0.072831,-0.01,-5.2893,-0.16593,0.00020996,1.9219e-20
-0.25363,-0.072831,0.01,-5.2893,-0.16593,0.00020996,1.9219e-20
-0.47076,0.042203,0.01,-81.9,-0.38783,-0.16793,-7.7046e-17
-0.47076,0.042203,-0.01,-81.9,-0.38783,-0.16793,-7.7046e-17
-0.46727,0.043718,-0.01,-82.034,-0.38807,-0.1627,-3.8523e-17
-0.46727,0.043718,0.01,-82.034,-0.38807,-0.1627,-3.8523e-17
-0.46375,0.04515,-0.01,-81.46,-0.38493,-0.15198,3.7984e-17
-0.46375,0.04515,0.01,-81.46,-0.38493,-0.15198,3.7984e-17
-0.4602,0.046516,-0.01,-80.421,-0.3802,-0.14301,7.5652e-17
-0.4602,0.046516,0.01,-80.421,-0.3802,-0.14301,7.5652e-17
-0.45663,0.047831,-0.01,-80.006,-0.37629,-0.13401,7.526e-17
-0.45663,0.047831,0.01,-80.006,-0.37629,-0.13401,7.526e-17
-0.45303,0.049069,-0.01,-79.221,-0.37127,-0.12591,3.7592e-17
-0.45303,0.049069,0.01,-79.221,-0.37127,-0.12591,3.7592e-17
-0.44942,0.050277,-0.01,-78.623,-0.36677,-0.11821,3.7028e-17
-0.44942,0.050277,0.01,-78.623,-0.36677,-0.11821,3.7028e-17
-0.44579,0.051406,-0.01,-77.729,-0.36175,-0.11091,3.7028e-17
-0.44579,0.051406,0.01,-77.729,-0.36175,-0.11091,3.7028e-17
-0.44215,0.052512,-0.01,-76.738,-0.35704,-0.10439,6.879e-23
-0.44215,0.052512,0.01,-76.738,-0.35704,-0.10439,6.879e-23
-0.43848,0.053548,-0.01,-75.634,-0.35215,-0.097882,1.7525e-17
-0.43848,0.053548,0.01,-75.634,-0.35215,-0.097882,1.7525e-17
-0.43482,0.05456,-0.01,-74.347,-0.34744,-0.092455,1.7525e-17
-0.43482,0.05456,0.01,-74.347,-0.34744,-0.092455,1.7525e-17
-0.43113,0.055515,-0.01,-73.234,-0.3427,-0.086789,-1.7001e-17
-0.43113,0.055515,0.01,-73.234,-0.3427,-0.086789,-1.7001e-17
-0.42744,0.056439,-0.01,-71.946,-0.3383,-0.082424,-1.6495e-19
-0.42744,0.056439,0.01,-71.946,-0.3383,-0.082424,-1.6495e-19
-0.42374,0.057326,-0.01,-71.188,-0.33382,-0.077514,1.6836e-17
-0.42374,0.057326,0.01,-71.188,-0.33382,-0.077514,1.6836e-17
-0.42003,0.058166,-0.01,-70.183,-0.32994,-0.073964,2.8658e-23
-0.42003,0.058166,0.01,-70.183,-0.32994,-0.073964,2.8658e-23
-0.41632,0.058994,-0.01,-69.915,-0.32659,-0.069716,-1.6518e-17
-0.41632,0.058994,0.01,-69.915,-0.32659,-0.069716,-1.6518e-17
-0.41259,0.059756,-0.01,-69.147,-0.32167,-0.065648,-3.2518e-17
-0.41259,0.059756,0.01,-69.147,-0.32167,-0.065648,-3.2518e-17
-0.40886,0.060518,-0.01,-68.581,-0.31859,-0.062518,2.509e-19
-0.40886,0.060518,0.01,-68.581,-0.31859,-0.062518,2.509e-19
-0.40512,0.061222,-0.01,-68.097,-0.3134,-0.058231,1.6251e-17
-0.40512,0.061222,0.01,-68.097,-0.3134,-0.058231,1.6251e-17
-0.40138,0.06191,-0.01,-67.067,-0.31004,-0.055964,5.6484e-37
-0.40138,0.06191,0.01,-67.067,-0.31004,-0.055964,5.6484e-37
-0.39764,0.062576,-0.01,-66.941,-0.30742,-0.052555,3.2342e-39
-0.39764,0.062576,0.01,-66.941,-0.30742,-0.052555,3.2342e-39
-0.39388,0.063194,-0.01,-65.933,-0.30295,-0.049715,5.6687e-37
-0.39388,0.063194,0.01,-65.933,-0.30295,-0.049715,5.6687e-37
-0.39013,0.063812,-0.01,-65.395,-0.30099,-0.047307,1.5459e-17
-0.39013,0.063812,0.01,-65.395,-0.30099,-0.047307,1.5459e-17
-0.38636,0.064378,-0.01,-64.665,-0.29545,-0.043702,1.5459e-17
-0.38636,0.064378,0.01,-64.665,-0.29545,-0.043702,1.5459e-17
-0.3826,0.06493,-0.01,-63.41,-0.29285,-0.042433,1.4868e-17
-0.3826,0.06493,0.01,-63.41,-0.29285,-0.042433,1.4868e-17
-0.37883,0.065473,-0.01,-63.423,-0.29158,-0.039827,7.3915e-18
-0.37883,0.065473,0.01,-63.423,-0.29158,-0.039827,7.3915e-18
-0.37506,0.065962,-0.01,-62.364,-0.28535,-0.036777,-1.4661e-17
-0.37506,0.065962,0.01,-62.364,-0.28535,-0.036777,-1.4661e-17
-0.37129,0.06645,-0.01,-61.297,-0.2837,-0.035651,-7.1848e-18
-0.37129,0.06645,0.01,-61.297,-0.2837,-0.035651,-7.1848e-18
-0.36751,0.066914,-0.01,-61.157,-0.28114,-0.033108,7.1515e-18
-0.36751,0.066914,0.01,-61.157,-0.28114,-0.033108,7.1515e-18
-0.36373,0.067343,-0.01,-60.068,-0.27672,-0.031273,1.825e-19
-0.36373,0.067343,0.01,-60.068,-0.27672,-0.031273,1.825e-19
-0.35995,0.067772,-0.01,-59.525,-0.27604,-0.029937,5.475e-20
-0.35995,0.067772,0.01,-59.525,-0.27604,-0.029937,5.475e-20
-0.35616,0.068165,-0.01,-59.116,-0.27159,-0.027371,1.3897e-17
-0.35616,0.068165,0.01,-59.116,-0.27159,-0.027371,1.3897e-17
-0.35238,0.068538,-0.01,-58.012,-0.2684,-0.026297,1.087e-19
-0.35238,0.068538,0.01,-58.012,-0.2684,-0.026297,1.087e-19
-0.34859,0.06891,-0.01,-57.815,-0.26827,-0.024888,-6.7641e-18
-0.34859,0.06891,0.01,-57.815,-0.26827,-0.024888,-6.7641e-18
-0.3448,0.069242,-0.01,-57.247,-0.26294,-0.022446,6.6306e-18
-0.3448,0.069242,0.01,-57.247,-0.26294,-0.022446,6.6306e-18
-0.34101,0.06956,-0.01,-56.137,-0.26053,-0.021799,6.6306e-18
-0.34101,0.06956,0.01,-56.137,-0.26053,-0.021799,6.6306e-18
-0.33722,0.069879,-0.01,-56.101,-0.26068,-0.02045,6.6218e-18
-0.33722,0.069879,0.01,-56.101,-0.26068,-0.02045,6.6218e-18
-0.33342,0.070156,-0.01,-55.48,-0.25507,-0.018206,2.03e-19
-0.33342,0.070156,0.01,-55.48,-0.25507,-0.018206,2.03e-19
-0.32963,0.070423,-0.01,-54.396,-0.25292,-0.017723,-6.4188e-18
-0.32963,0.070423,0.01,-54.396,-0.25292,-0.017723,-6.4188e-18
-0.32583,0.07069,-0.01,-54.365,-0.2533,-0.016548,3.2056e-18
-0.32583,0.07069,0.01,-54.365,-0.2533,-0.016548,3.2056e-18
-0.32203,0.07092,-0.01,-53.787,-0.248,-0.014543,3.2056e-18
-0.32203,0.07092,0.01,-53.787,-0.248,-0.014543,3.2056e-18
-0.31824,0.071138,-0.01,-52.756,-0.24562,-0.014032,-3.3066e-35
-0.31824,0.071138,0.01,-52.756,-0.24562,-0.014032,-3.3066e-35
-0.31444,0.071356,-0.01,-52.607,-0.24618,-0.01312,3.098e-18
-0.31444,0.071356,0.01,-52.607,-0.24618,-0.01312,3.098e-18
-0.31064,0.071543,-0.01,-52.159,-0.24174,-0.011365,3.098e-18
-0.31064,0.071543,0.01,-52.159,-0.24174,-0.011365,3.098e-18
-0.30684,0.071714,-0.01,-51.196,-0.23873,-0.010699,2.351e-38
-0.30684,0.071714,0.01,-51.196,-0.23873,-0.010699,2.351e-38
-0.30303,0.071886,-0.01,-50.843,-0.23932,-0.010109,0
-0.30303,0.071886,0.01,-50.843,-0.23932,-0.010109,0
-0.29923,0.072036,-0.01,-50.586,-0.23622,-0.008589,0
-0.29923,0.072036,0.01,-50.586,-0.23622,-0.008589,0
-0.29543,0.072163,-0.01,-49.681,-0.23224,-0.0076889,7.7118e-35
-0.29543,0.072163,0.01,-49.681,-0.23224,-0.0076889,7.7118e-35
-0.29163,0.07229,-0.01,-49.123,-0.23274,-0.0074699,7.7134e-35
-0.29163,0.07229,0.01,-49.123,-0.23274,-0.0074699,7.7134e-35
-0.28782,0.072408,-0.01,-49.136,-0.23121,-0.006145,1.4427e-18
-0.28782,0.072408,0.01,-49.136,-0.23121,-0.006145,1.4427e-18
-0.28402,0.072492,-0.01,-48.315,-0.22591,-0.0049612,2.8389e-18
-0.28402,0.072492,0.01,-48.315,-0.22591,-0.0049612,2.8389e-18
-0.28022,0.072576,-0.01,-47.499,-0.22567,-0.0049734,1.3963e-18
-0.28022,0.072576,0.01,-47.499,-0.22567,-0.0049734,1.3963e-18
-0.27641,0.07266,-0.01,-47.6,-0.22578,-0.0039511,1.0647e-23
-0.27641,0.07266,0.01,-47.6,-0.22578,-0.0039511,1.0647e-23
-0.27261,0.072709,-0.01,-46.961,-0.22041,-0.0026594,-6.7862e-19
-0.27261,0.072709,0.01,-46.961,-0.22041,-0.0026594,-6.7862e-19
-0.2688,0.072753,-0.01,-46.055,-0.21854,-0.0024877,-2.0276e-18
-0.2688,0.072753,0.01,-46.055,-0.21854,-0.0024877,-2.0276e-18
-0.265,0.072796,-0.01,-45.87,-0.21944,-0.0019858,-1.0124e-18
-0.265,0.072796,0.01,-45.87,-0.21944,-0.0019858,-1.0124e-18
-0.26119,0.072822,-0.01,-45.825,-0.21894,-0.0014568,6.7317e-19
-0.26119,0.072822,0.01,-45.825,-0.21894,-0.0014568,6.7317e-19
-0.26119,0.072822,0.01,-45.24,-0.21416,-0.00026923,-1.6615e-19
-0.26119,0.072822,-0.01,-45.24,-0.21416,-0.00026923,-1.6615e-19
-0.25739,0.072827,-0.01,-44.757,-0.21302,-0.00026859,-8.3073e-20
-0.25739,0.072827,0.01,-44.757,-0.21302,-0.00026859,-8.3073e-20
-0.25358,0.072832,-0.01,-44.194,-0.21339,-0.00027085,-1.2389e-24
-0.25358,0.072832,0.01,-44.194,-0.21339,-0.00027085,-1.2389e-24
-0.24978,0.072836,-0.01,-44.233,-0.21259,0.00074669,5.5027e-25
-0.24978,0.072836,0.01,-44.233,-0.21259,0.00074669,5.5027e-25
-0.24456,0.072792,-0.01,-43.403,-0.20765,0.0017444,-4.5133e-19
-0.24456,0.072792,0.01,-43.403,-0.20765,0.0017444,-4.5133e-19
-0.2393,0.072748,-0.01,-42.526,-0.20595,0.0021531,-1.3507e-18
-0.2393,0.072748,0.01,-42.526,-0.20595,0.0021531,-1.3507e-18
-0.234,0.072682,-0.01,-42.246,-0.20413,0.0030708,-8.9937e-19
-0.234,0.072682,0.01,-42.246,-0.20413,0.0030708,-8.9937e-19
-0.22867,0.072588,-0.01,-41.378,-0.20151,0.0035599,-1.652e-24
-0.22867,0.072588,0.01,-41.378,-0.20151,0.0035599,-1.652e-24
-0.2233,0.072493,-0.01,-40.942,-0.20037,0.0043137,1.6964e-18
-0.2233,0.072493,0.01,-40.942,-0.20037,0.0043137,1.6964e-18
-0.21789,0.072355,-0.01,-40.305,-0.19669,0.0051058,3.322e-18
-0.21789,0.072355,0.01,-40.305,-0.19669,0.0051058,3.322e-18
-0.21245,0.072211,-0.01,-39.494,-0.19489,0.0054297,1.892e-20
-0.21245,0.072211,0.01,-39.494,-0.19489,0.0054297,1.892e-20
-0.20697,0.072051,-0.01,-39.175,-0.19324,0.0061907,-1.6067e-18
-0.20697,0.072051,0.01,-39.175,-0.19324,0.0061907,-1.6067e-18
-0.20145,0.071858,-0.01,-38.375,-0.19044,0.0066485,1.2082e-34
-0.20145,0.071858,0.01,-38.375,-0.19044,0.0066485,1.2082e-34
-0.19589,0.071664,-0.01,-37.823,-0.1891,0.0071844,-6.0453e-18
-0.19589,0.071664,0.01,-37.823,-0.1891,0.0071844,-6.0453e-18
-0.19029,0.071434,-0.01,-37.288,-0.18607,0.007815,-6.0453e-18
-0.19029,0.071434,0.01,-37.288,-0.18607,0.007815,-6.0453e-18
-0.18465,0.071193,-0.01,-36.522,-0.18421,0.0080667,-2.86e-18
-0.18465,0.071193,0.01,-36.522,-0.18421,0.0080667,-2.86e-18
-0.17898,0.070939,-0.01,-36.165,-0.18275,0.0086933,-2.86e-18
-0.17898,0.070939,0.01,-36.165,-0.18275,0.0086933,-2.86e-18
-0.17327,0.070651,-0.01,-35.421,-0.17989,0.009091,4.6e-27
-0.17327,0.070651,0.01,-35.421,-0.17989,0.009091,4.6e-27
-0.16751,0.07036,-0.01,-34.813,-0.17842,0.0094644,-2.684e-18
-0.16751,0.07036,0.01,-34.813,-0.17842,0.0094644,-2.684e-18
-0.16172,0.070038,-0.01,-34.336,-0.1759,0.0099666,-2.684e-18
-0.16172,0.070038,0.01,-34.336,-0.1759,0.0099666,-2.684e-18
-0.15589,0.069702,-0.01,-33.603,-0.17402,0.010157,-5.0702e-18
-0.15589,0.069702,0.01,-33.603,-0.17402,0.010157,-5.0702e-18
-0.15002,0.069355,-0.01,-33.211,-0.17264,0.010665,-7.2e-20
-0.15002,0.069355,0.01,-33.211,-0.17264,0.010665,-7.2e-20
-0.14411,0.068973,-0.01,-32.511,-0.16988,0.010982,4.9983e-18
-0.14411,0.068973,0.01,-32.511,-0.16988,0.010982,4.9983e-18
-0.13815,0.068589,-0.01,-31.898,-0.16836,0.011247,-4.7463e-18
-0.13815,0.068589,0.01,-31.898,-0.16836,0.011247,-4.7463e-18
-0.13216,0.068176,-0.01,-31.437,-0.16614,0.011638,-1.5927e-19
-0.13216,0.068176,0.01,-31.437,-0.16614,0.011638,-1.5927e-19
-0.12613,0.067746,-0.01,-30.729,-0.16428,0.011776,4.587e-18
-0.12613,0.067746,0.01,-30.729,-0.16428,0.011776,4.587e-18
-0.12005,0.067308,-0.01,-30.313,-0.16289,0.012173,4.4019e-18
-0.12005,0.067308,0.01,-30.313,-0.16289,0.012173,4.4019e-18
-0.11393,0.066835,-0.01,-29.644,-0.16039,0.012399,4.4019e-18
-0.11393,0.066835,0.01,-29.644,-0.16039,0.012399,4.4019e-18
-0.10777,0.066359,-0.01,-29.053,-0.15888,0.012602,4.1707e-18
-0.10777,0.066359,0.01,-29.053,-0.15888,0.012602,4.1707e-18
-0.10157,0.065855,-0.01,-28.576,-0.15676,0.012889,1.4859e-19
-0.10157,0.065855,0.01,-28.576,-0.15676,0.012889,1.4859e-19
-0.095328,0.065336,-0.01,-27.903,-0.15498,0.012983,-7.9439e-18
-0.095328,0.065336,0.01,-27.903,-0.15498,0.012983,-7.9439e-18
-0.089041,0.064806,-0.01,-27.468,-0.15348,0.013273,-7.823e-20
-0.089041,0.064806,0.01,-27.468,-0.15348,0.013273,-7.823e-20
-0.082712,0.064246,-0.01,-26.82,-0.15134,0.013404,7.5298e-18
-0.082712,0.064246,0.01,-26.82,-0.15134,0.013404,7.5298e-18
-0.076339,0.063682,-0.01,-26.271,-0.1499,0.013585,3.6862e-18
-0.076339,0.063682,0.01,-26.271,-0.1499,0.013585,3.6862e-18
-0.069923,0.063087,-0.01,-25.754,-0.14775,0.013769,4.1309e-25
-0.069923,0.063087,0.01,-25.754,-0.14775,0.013769,4.1309e-25
-0.063463,0.062482,-0.01,-25.122,-0.14608,0.013825,2.871e-27
-0.063463,0.062482,0.01,-25.122,-0.14608,0.013825,2.871e-27
-0.056959,0.061861,-0.01,-24.669,-0.14445,0.014014,6.6418e-18
-0.056959,0.061861,0.01,-24.669,-0.14445,0.014014,6.6418e-18
-0.050411,0.061216,-0.01,-24.035,-0.14266,0.014052,6.6418e-18
-0.050411,0.061216,0.01,-24.035,-0.14266,0.014052,6.6418e-18
-0.043816,0.060567,-0.01,-23.558,-0.14129,0.014229,2.662e-24
-0.043816,0.060567,0.01,-23.558,-0.14129,0.014229,2.662e-24
-0.037179,0.059884,-0.01,-22.982,-0.1391,0.014318,5.9941e-18
-0.037179,0.059884,0.01,-22.982,-0.1391,0.014318,5.9941e-18
-0.030494,0.059197,-0.01,-22.385,-0.13754,0.014341,5.9941e-18
-0.030494,0.059197,0.01,-22.385,-0.13754,0.014341,5.9941e-18
-0.023765,0.058486,-0.01,-21.915,-0.13587,0.014447,5.664e-18
-0.023765,0.058486,0.01,-21.915,-0.13587,0.014447,5.664e-18
-0.016989,0.057761,-0.01,-21.303,-0.13418,0.014445,1.7435e-19
-0.016989,0.057761,0.01,-21.303,-0.13418,0.014445,1.7435e-19
-0.010167,0.057023,-0.01,-20.826,-0.13263,0.01453,-5.4896e-18
-0.010167,0.057023,0.01,-20.826,-0.13263,0.01453,-5.4896e-18
-0.0032982,0.056262,-0.01,-20.238,-0.13092,0.014517,-1.0221e-17
-0.0032982,0.056262,0.01,-20.238,-0.13092,0.014517,-1.0221e-17
0.0036184,0.055496,-0.01,-19.74,-0.12948,0.014581,-5.2116e-18
0.0036184,0.055496,0.01,-19.74,-0.12948,0.014581,-5.2116e-18
0.010581,0.0547,-0.01,-19.189,-0.12758,0.014589,9.7704e-18
0.010581,0.0547,0.01,-19.189,-0.12758,0.014589,9.7704e-18
0.017593,0.053899,-0.01,-18.624,-0.12603,0.014558,1.0507e-19
0.017593,0.053899,0.01,-18.624,-0.12603,0.014558,1.0507e-19
0.024651,0.053076,-0.01,-18.133,-0.12444,0.014571,-9.1045e-18
0.024651,0.053076,0.01,-18.133,-0.12444,0.014571,-9.1045e-18
0.031759,0.052241,-0.01,-17.561,-0.12283,0.01452,-4.449e-18
0.031759,0.052241,0.01,-17.561,-0.12283,0.01452,-4.449e-18
0.038916,0.05139,-0.01,-17.067,-0.12132,0.014513,2.6002e-25
0.038916,0.05139,0.01,-17.067,-0.12132,0.014513,2.6002e-25
0.046122,0.050524,-0.01,-16.511,-0.11973,0.014453,3.974e-18
0.046122,0.050524,0.01,-16.511,-0.11973,0.014453,3.974e-18
0.053377,0.049646,-0.01,-16.008,-0.11823,0.014421,3.974e-18
0.053377,0.049646,0.01,-16.008,-0.11823,0.014421,3.974e-18
0.060682,0.048749,-0.01,-15.467,-0.11666,0.014351,3.6573e-18
0.060682,0.048749,0.01,-15.467,-0.11666,0.014351,3.6573e-18
0.068038,0.047843,-0.01,-14.955,-0.11518,0.014296,7.1999e-18
0.068038,0.047843,0.01,-14.955,-0.11518,0.014296,7.1999e-18
0.075444,0.046917,-0.01,-14.427,-0.11362,0.014216,3.5426e-18
0.075444,0.046917,0.01,-14.427,-0.11362,0.014216,3.5426e-18
0.082903,0.045985,-0.01,-13.905,-0.11214,0.014133,-6.4931e-18
0.082903,0.045985,0.01,-13.905,-0.11214,0.014133,-6.4931e-18
0.090411,0.045032,-0.01,-13.394,-0.11061,0.014047,-6.4931e-18
0.090411,0.045032,0.01,-13.394,-0.11061,0.014047,-6.4931e-18
0.097973,0.044072,-0.01,-12.865,-0.10912,0.013936,1.2525e-27
0.097973,0.044072,0.01,-12.865,-0.10912,0.013936,1.2525e-27
0.10559,0.043095,-0.01,-12.359,-0.10764,0.013835,-5.5823e-18
0.10559,0.043095,0.01,-12.359,-0.10764,0.013835,-5.5823e-18
0.11325,0.04211,-0.01,-11.833,-0.10615,0.01371,-2.39e-19
0.11325,0.04211,0.01,-11.833,-0.10615,0.01371,-2.39e-19
0.12097,0.04111,-0.01,-11.325,-0.1047,0.01359,3.031e-19
0.12097,0.04111,0.01,-11.325,-0.1047,0.01359,3.031e-19
0.12875,0.0401,-0.01,-10.805,-0.10323,0.013453,-2.4286e-19
0.12875,0.0401,0.01,-10.805,-0.10323,0.013453,-2.4286e-19
0.13657,0.039078,-0.01,-10.296,-0.10179,0.013316,4.7974e-18
0.13657,0.039078,0.01,-10.296,-0.10179,0.013316,4.7974e-18
0.14445,0.038047,-0.01,-9.7819,-0.10035,0.013168,4.2708e-18
0.14445,0.038047,0.01,-9.7819,-0.10035,0.013168,4.2708e-18
0.15239,0.037004,-0.01,-9.2776,-0.09894,0.013017,8.2721e-18
0.15239,0.037004,0.01,-9.2776,-0.09894,0.013017,8.2721e-18
0.16038,0.035952,-0.01,-8.7687,-0.097537,0.012857,4.0013e-18
0.16038,0.035952,0.01,-8.7687,-0.097537,0.012857,4.0013e-18
0.16843,0.034891,-0.01,-8.2686,-0.09615,0.012693,3.5075e-18
0.16843,0.034891,0.01,-8.2686,-0.09615,0.012693,3.5075e-18
0.17654,0.033821,-0.01,-7.7643,-0.094775,0.01252,6.7791e-18
0.17654,0.033821,0.01,-7.7643,-0.094775,0.01252,6.7791e-18
0.1847,0.032744,-0.01,-7.2683,-0.09341,0.012345,6.3019e-18
0.1847,0.032744,0.01,-7.2683,-0.09341,0.012345,6.3019e-18
0.19292,0.031658,-0.01,-6.7665,-0.092047,0.012157,3.0303e-18
0.19292,0.031658,0.01,-6.7665,-0.092047,0.012157,3.0303e-18
0.20119,0.030567,-0.01,-6.2726,-0.090712,0.011969,4.2975e-26
0.20119,0.030567,0.01,-6.2726,-0.090712,0.011969,4.2975e-26
0.20953,0.029468,-0.01,-6.0276,-0.090034,0.011875,7.9636e-26
0.20953,0.029468,0.01,-6.0276,-0.090034,0.011875,7.9636e-26
0.20953,0.029468,0.01,-5.5264,-0.088671,0.011663,-4.6751e-18
0.20953,0.029468,-0.01,-5.5264,-0.088671,0.011663,-4.6751e-18
0.21792,0.028365,-0.01,-5.2841,-0.08803,0.011564,-2.199e-19
0.21792,0.028365,0.01,-5.2841,-0.08803,0.011564,-2.199e-19
0.22638,0.027257,-0.01,-4.7967,-0.086689,0.011356,2.1177e-18
0.22638,0.027257,0.01,-4.7967,-0.086689,0.011356,2.1177e-18
0.23489,0.026144,-0.01,-4.3018,-0.085373,0.011135,2.9631e-26
0.23489,0.026144,0.01,-4.3018,-0.085373,0.011135,2.9631e-26
0.24346,0.02503,-0.01,-3.8197,-0.084067,0.010921,2.6556e-26
0.24346,0.02503,0.01,-3.8197,-0.084067,0.010921,2.6556e-26
0.2521,0.02391,-0.01,-3.3243,-0.082736,0.010682,-1.2503e-18
0.2521,0.02391,0.01,-3.3243,-0.082736,0.010682,-1.2503e-18
0.26079,0.022794,-0.01,-2.8453,-0.081517,0.010448,-1.839e-19
0.26079,0.022794,0.01,-2.8453,-0.081517,0.010448,-1.839e-19
0.26955,0.021675,-0.01,-2.3749,-0.080208,0.010218,1.0664e-18
0.26955,0.021675,0.01,-2.3749,-0.080208,0.010218,1.0664e-18
0.27837,0.020556,-0.01,-1.8787,-0.078921,0.0099594,-1.4258e-26
0.27837,0.020556,0.01,-1.8787,-0.078921,0.0099594,-1.4258e-26
0.28726,0.019442,-0.01,-1.4102,-0.077732,0.0097197,9.401e-19
0.28726,0.019442,0.01,-1.4102,-0.077732,0.0097197,9.401e-19
0.29621,0.018328,-0.01,-0.93293,-0.076433,0.0094618,6.7098e-19
0.29621,0.018328,0.01,-0.93293,-0.076433,0.0094618,6.7098e-19
0.30522,0.017221,-0.01,-0.45257,-0.075222,0.0091866,-3.5637e-19
0.30522,0.017221,0.01,-0.45257,-0.075222,0.0091866,-3.5637e-19
0.3143,0.016121,-0.01,0.00775,-0.074062,0.0089311,-8.7259e-20
0.3143,0.016121,0.01,0.00775,-0.074062,0.0089311,-8.7259e-20
0.32344,0.015026,-0.01,0.47817,-0.072779,0.0086595,3.3241e-24
0.32344,0.015026,0.01,0.47817,-0.072779,0.0086595,3.3241e-24
0.33265,0.01394,-0.01,0.95719,-0.071586,0.0083611,-4.5879e-19
0.33265,0.01394,0.01,0.95719,-0.071586,0.0083611,-4.5879e-19
0.34192,0.012869,-0.01,1.4106,-0.070504,0.0080764,-1.0776e-18
0.34192,0.012869,0.01,1.4106,-0.070504,0.0080764,-1.0776e-18
0.35127,0.011809,-0.01,1.8629,-0.069334,0.0077969,-6.188e-19
0.35127,0.011809,0.01,1.8629,-0.069334,0.0077969,-6.188e-19
0.36068,0.010762,-0.01,2.3291,-0.068102,0.0074979,-1.9207e-18
0.36068,0.010762,0.01,2.3291,-0.068102,0.0074979,-1.9207e-18
0.37016,0.0097307,-0.01,2.7961,-0.066958,0.0071715,-7.8895e-19
0.37016,0.0097307,0.01,2.7961,-0.066958,0.0071715,-7.8895e-19
0.37971,0.0087254,-0.01,3.2407,-0.065938,0.0068462,1.1318e-18
0.37971,0.0087254,0.01,3.2407,-0.065938,0.0068462,1.1318e-18
0.38933,0.0077421,-0.01,3.6762,-0.064885,0.0065291,-1.4363e-18
0.38933,0.0077421,0.01,3.6762,-0.064885,0.0065291,-1.4363e-18
0.39902,0.0067842,-0.01,4.1224,-0.063807,0.0061942,-1.4363e-18
0.39902,0.0067842,0.01,4.1224,-0.063807,0.0061942,-1.4363e-18
0.40879,0.0058556,-0.01,4.5589,-0.062782,0.0058478,-1.733e-18
0.40879,0.0058556,0.01,4.5589,-0.062782,0.0058478,-1.733e-18
0.41862,0.0049607,-0.01,4.9907,-0.061777,0.0054861,-1.733e-18
0.41862,0.0049607,0.01,4.9907,-0.061777,0.0054861,-1.733e-18
0.42853,0.0041042,-0.01,5.4161,-0.060813,0.0051102,-1.0769e-27
0.42853,0.0041042,0.01,5.4161,-0.060813,0.0051102,-1.0769e-27
0.43851,0.0032912,-0.01,5.8346,-0.059864,0.0047109,8.2136e-27
0.43851,0.0032912,0.01,5.8346,-0.059864,0.0047109,8.2136e-27
0.44857,0.0025293,-0.01,6.2507,-0.059045,0.0042706,7.7743e-27
0.44857,0.0025293,0.01,6.2507,-0.059045,0.0042706,7.7743e-27
0.4587,0.0018328,-0.01,6.633,-0.058349,0.0038168,-1.1912e-18
0.4587,0.0018328,0.01,6.633,-0.058349,0.0038168,-1.1912e-18
0.46891,0.0012004,-0.01,7.0132,-0.057648,0.0032979,-2.4469e-18
0.46891,0.0012004,0.01,7.0132,-0.057648,0.0032979,-2.4469e-18
0.47919,0.00066226,-0.01,7.3822,-0.057334,0.0026758,-1.2557e-18
0.47919,0.00066226,0.01,7.3822,-0.057334,0.0026758,-1.2557e-18
0.48956,0.00023775,-0.01,7.6761,-0.057945,0.0020905,-6.6857e-19
0.48956,0.00023775,0.01,7.6761,-0.057945,0.0020905,-6.6857e-19
0.5,0,-0.01,7.8103,-0.058527,0.0018299,-1.3371e-18
0.5,0,0.01,7.8103,-0.058527,0.0018299,-1.3371e-18

